Distributed Frequency Control through MTDC Transmission Systems

In this paper we propose distributed dynamic controllers for sharing both frequency containment and restoration reserves of asynchronous AC systems connected through a multi-terminal HVDC (MTDC) grid. The communication structure of the controller is distributed in the sense that only local and neighboring state information is needed, rather than the complete state. We derive sufficient stability conditions, which guarantee that the AC frequencies converge to the nominal frequency. Simultaneously, a global quadratic power generation cost function is minimized. The proposed controller also regulates the voltages of the MTDC grid, asymptotically minimizing a quadratic cost function of the deviations from the nominal DC voltages. The results are valid for distributed cable models of the HVDC grid (e.g. $\pi$-links), as well as AC systems of arbitrary number of synchronous machines, each modeled by the swing equation. We also propose a decentralized, communication-free version of the controller. The proposed controllers are tested on a high-order dynamic model of a power system consisting of asynchronous AC grids, modelled as IEEE 14 bus networks, connected through a six-terminal HVDC grid. The performance of the controller is successfully evaluated through simulation.

==> Freq_SecDis.txt <==
   0.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000000e-06	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.0000000e-06	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.0000000e-06	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3300000e-04	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3300000e-04	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3300000e-04	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3333000e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3333000e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3333000e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3333300e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3333300e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3333300e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000010e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000020e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000030e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000130e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000230e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0001330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0002330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0003330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010010e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010020e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010030e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010130e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010230e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010330e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0011330e+00	   9.9999998e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0012330e+00	   9.9999996e-01	   9.9999992e-01	   9.9999995e-01	   9.9999997e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0013330e+00	   9.9999994e-01	   9.9999989e-01	   9.9999993e-01	   9.9999995e-01	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0015797e+00	   9.9999989e-01	   9.9999981e-01	   9.9999989e-01	   9.9999992e-01	   9.9999994e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0018264e+00	   9.9999985e-01	   9.9999973e-01	   9.9999984e-01	   9.9999989e-01	   9.9999992e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020000e+00	   9.9999982e-01	   9.9999968e-01	   9.9999980e-01	   9.9999986e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020000e+00	   9.9999982e-01	   9.9999968e-01	   9.9999980e-01	   9.9999986e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020010e+00	   9.9999982e-01	   9.9999968e-01	   9.9999980e-01	   9.9999986e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020020e+00	   9.9999981e-01	   9.9999968e-01	   9.9999980e-01	   9.9999986e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020030e+00	   9.9999981e-01	   9.9999968e-01	   9.9999980e-01	   9.9999986e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020130e+00	   9.9999981e-01	   9.9999967e-01	   9.9999980e-01	   9.9999986e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020230e+00	   9.9999981e-01	   9.9999966e-01	   9.9999979e-01	   9.9999986e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020330e+00	   9.9999980e-01	   9.9999966e-01	   9.9999979e-01	   9.9999985e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0021330e+00	   9.9999977e-01	   9.9999959e-01	   9.9999975e-01	   9.9999983e-01	   9.9999988e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0022330e+00	   9.9999973e-01	   9.9999953e-01	   9.9999971e-01	   9.9999980e-01	   9.9999986e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0023330e+00	   9.9999969e-01	   9.9999946e-01	   9.9999967e-01	   9.9999977e-01	   9.9999984e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0025773e+00	   9.9999960e-01	   9.9999931e-01	   9.9999958e-01	   9.9999971e-01	   9.9999979e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0028216e+00	   9.9999951e-01	   9.9999915e-01	   9.9999948e-01	   9.9999964e-01	   9.9999975e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0030000e+00	   9.9999945e-01	   9.9999904e-01	   9.9999941e-01	   9.9999959e-01	   9.9999971e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0030000e+00	   9.9999945e-01	   9.9999904e-01	   9.9999941e-01	   9.9999959e-01	   9.9999971e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0030010e+00	   9.9999945e-01	   9.9999903e-01	   9.9999941e-01	   9.9999959e-01	   9.9999971e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0030020e+00	   9.9999945e-01	   9.9999903e-01	   9.9999941e-01	   9.9999959e-01	   9.9999971e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0030030e+00	   9.9999945e-01	   9.9999903e-01	   9.9999941e-01	   9.9999959e-01	   9.9999971e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0030130e+00	   9.9999944e-01	   9.9999902e-01	   9.9999941e-01	   9.9999959e-01	   9.9999971e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0030230e+00	   9.9999944e-01	   9.9999901e-01	   9.9999940e-01	   9.9999958e-01	   9.9999970e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0030330e+00	   9.9999943e-01	   9.9999900e-01	   9.9999940e-01	   9.9999958e-01	   9.9999970e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0031330e+00	   9.9999938e-01	   9.9999891e-01	   9.9999934e-01	   9.9999954e-01	   9.9999967e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0032330e+00	   9.9999932e-01	   9.9999881e-01	   9.9999928e-01	   9.9999950e-01	   9.9999964e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0033330e+00	   9.9999927e-01	   9.9999872e-01	   9.9999922e-01	   9.9999946e-01	   9.9999962e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0035776e+00	   9.9999913e-01	   9.9999848e-01	   9.9999908e-01	   9.9999936e-01	   9.9999954e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0038222e+00	   9.9999900e-01	   9.9999825e-01	   9.9999894e-01	   9.9999926e-01	   9.9999947e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0040000e+00	   9.9999890e-01	   9.9999808e-01	   9.9999883e-01	   9.9999919e-01	   9.9999942e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0040000e+00	   9.9999890e-01	   9.9999808e-01	   9.9999883e-01	   9.9999919e-01	   9.9999942e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0040010e+00	   9.9999890e-01	   9.9999808e-01	   9.9999883e-01	   9.9999919e-01	   9.9999942e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0040020e+00	   9.9999890e-01	   9.9999808e-01	   9.9999883e-01	   9.9999919e-01	   9.9999942e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0040030e+00	   9.9999890e-01	   9.9999807e-01	   9.9999883e-01	   9.9999919e-01	   9.9999942e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0040130e+00	   9.9999890e-01	   9.9999806e-01	   9.9999882e-01	   9.9999918e-01	   9.9999942e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0040230e+00	   9.9999889e-01	   9.9999805e-01	   9.9999882e-01	   9.9999918e-01	   9.9999941e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0040330e+00	   9.9999888e-01	   9.9999804e-01	   9.9999881e-01	   9.9999917e-01	   9.9999941e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0041330e+00	   9.9999881e-01	   9.9999791e-01	   9.9999873e-01	   9.9999912e-01	   9.9999937e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0042330e+00	   9.9999874e-01	   9.9999778e-01	   9.9999865e-01	   9.9999906e-01	   9.9999933e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0043330e+00	   9.9999866e-01	   9.9999765e-01	   9.9999858e-01	   9.9999901e-01	   9.9999930e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0045779e+00	   9.9999849e-01	   9.9999734e-01	   9.9999839e-01	   9.9999888e-01	   9.9999920e-01	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0048228e+00	   9.9999831e-01	   9.9999703e-01	   9.9999820e-01	   9.9999874e-01	   9.9999911e-01	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0050000e+00	   9.9999819e-01	   9.9999681e-01	   9.9999807e-01	   9.9999865e-01	   9.9999904e-01	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0050000e+00	   9.9999819e-01	   9.9999681e-01	   9.9999807e-01	   9.9999865e-01	   9.9999904e-01	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0050010e+00	   9.9999818e-01	   9.9999681e-01	   9.9999807e-01	   9.9999865e-01	   9.9999904e-01	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0050020e+00	   9.9999818e-01	   9.9999681e-01	   9.9999806e-01	   9.9999865e-01	   9.9999904e-01	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0050030e+00	   9.9999818e-01	   9.9999680e-01	   9.9999806e-01	   9.9999865e-01	   9.9999904e-01	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0050130e+00	   9.9999817e-01	   9.9999679e-01	   9.9999805e-01	   9.9999864e-01	   9.9999903e-01	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0050230e+00	   9.9999817e-01	   9.9999677e-01	   9.9999804e-01	   9.9999863e-01	   9.9999903e-01	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0050330e+00	   9.9999816e-01	   9.9999676e-01	   9.9999803e-01	   9.9999863e-01	   9.9999902e-01	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0051330e+00	   9.9999807e-01	   9.9999660e-01	   9.9999794e-01	   9.9999856e-01	   9.9999898e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0052330e+00	   9.9999798e-01	   9.9999644e-01	   9.9999784e-01	   9.9999849e-01	   9.9999893e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0053330e+00	   9.9999789e-01	   9.9999628e-01	   9.9999775e-01	   9.9999843e-01	   9.9999888e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0055782e+00	   9.9999767e-01	   9.9999589e-01	   9.9999751e-01	   9.9999826e-01	   9.9999876e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0058234e+00	   9.9999745e-01	   9.9999551e-01	   9.9999728e-01	   9.9999810e-01	   9.9999865e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0060000e+00	   9.9999730e-01	   9.9999523e-01	   9.9999711e-01	   9.9999798e-01	   9.9999856e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0060000e+00	   9.9999730e-01	   9.9999523e-01	   9.9999711e-01	   9.9999798e-01	   9.9999856e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0060010e+00	   9.9999730e-01	   9.9999523e-01	   9.9999711e-01	   9.9999798e-01	   9.9999856e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0060020e+00	   9.9999730e-01	   9.9999523e-01	   9.9999711e-01	   9.9999798e-01	   9.9999856e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0060030e+00	   9.9999729e-01	   9.9999523e-01	   9.9999711e-01	   9.9999798e-01	   9.9999856e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0060130e+00	   9.9999728e-01	   9.9999521e-01	   9.9999710e-01	   9.9999797e-01	   9.9999856e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0060230e+00	   9.9999727e-01	   9.9999519e-01	   9.9999709e-01	   9.9999796e-01	   9.9999855e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0060330e+00	   9.9999726e-01	   9.9999517e-01	   9.9999708e-01	   9.9999795e-01	   9.9999854e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0061330e+00	   9.9999716e-01	   9.9999498e-01	   9.9999696e-01	   9.9999787e-01	   9.9999849e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0062330e+00	   9.9999705e-01	   9.9999479e-01	   9.9999685e-01	   9.9999779e-01	   9.9999843e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0063330e+00	   9.9999695e-01	   9.9999460e-01	   9.9999674e-01	   9.9999771e-01	   9.9999837e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0065784e+00	   9.9999669e-01	   9.9999414e-01	   9.9999646e-01	   9.9999752e-01	   9.9999823e-01	   9.9999998e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999997e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0068238e+00	   9.9999643e-01	   9.9999368e-01	   9.9999618e-01	   9.9999732e-01	   9.9999809e-01	   9.9999998e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0070000e+00	   9.9999625e-01	   9.9999335e-01	   9.9999598e-01	   9.9999718e-01	   9.9999799e-01	   9.9999998e-01	   9.9999996e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999998e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0070000e+00	   9.9999625e-01	   9.9999335e-01	   9.9999598e-01	   9.9999718e-01	   9.9999799e-01	   9.9999998e-01	   9.9999996e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999998e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0070010e+00	   9.9999625e-01	   9.9999335e-01	   9.9999598e-01	   9.9999718e-01	   9.9999799e-01	   9.9999998e-01	   9.9999996e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999998e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0070020e+00	   9.9999625e-01	   9.9999335e-01	   9.9999598e-01	   9.9999718e-01	   9.9999799e-01	   9.9999998e-01	   9.9999996e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999998e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0070030e+00	   9.9999624e-01	   9.9999335e-01	   9.9999598e-01	   9.9999718e-01	   9.9999799e-01	   9.9999998e-01	   9.9999996e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999998e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0070130e+00	   9.9999623e-01	   9.9999333e-01	   9.9999597e-01	   9.9999717e-01	   9.9999798e-01	   9.9999998e-01	   9.9999996e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999998e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0070230e+00	   9.9999622e-01	   9.9999330e-01	   9.9999595e-01	   9.9999716e-01	   9.9999798e-01	   9.9999998e-01	   9.9999996e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999998e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0070330e+00	   9.9999621e-01	   9.9999328e-01	   9.9999594e-01	   9.9999715e-01	   9.9999797e-01	   9.9999998e-01	   9.9999996e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999998e-01	   9.9999997e-01	   9.9999996e-01	   9.9999997e-01	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0071330e+00	   9.9999608e-01	   9.9999306e-01	   9.9999581e-01	   9.9999706e-01	   9.9999790e-01	   9.9999998e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	   9.9999998e-01	   9.9999997e-01	   9.9999996e-01	   9.9999996e-01	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0072330e+00	   9.9999596e-01	   9.9999284e-01	   9.9999568e-01	   9.9999697e-01	   9.9999784e-01	   9.9999997e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	   9.9999998e-01	   9.9999997e-01	   9.9999996e-01	   9.9999996e-01	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0073330e+00	   9.9999584e-01	   9.9999263e-01	   9.9999554e-01	   9.9999688e-01	   9.9999777e-01	   9.9999997e-01	   9.9999995e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	   9.9999998e-01	   9.9999996e-01	   9.9999996e-01	   9.9999996e-01	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0075786e+00	   9.9999554e-01	   9.9999209e-01	   9.9999522e-01	   9.9999665e-01	   9.9999761e-01	   9.9999997e-01	   9.9999995e-01	   9.9999997e-01	   9.9999998e-01	   9.9999998e-01	   9.9999997e-01	   9.9999996e-01	   9.9999995e-01	   9.9999995e-01	   9.9999996e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0078241e+00	   9.9999525e-01	   9.9999156e-01	   9.9999490e-01	   9.9999642e-01	   9.9999745e-01	   9.9999996e-01	   9.9999994e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999997e-01	   9.9999995e-01	   9.9999994e-01	   9.9999995e-01	   9.9999996e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0080000e+00	   9.9999504e-01	   9.9999118e-01	   9.9999467e-01	   9.9999626e-01	   9.9999733e-01	   9.9999996e-01	   9.9999993e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999996e-01	   9.9999995e-01	   9.9999994e-01	   9.9999994e-01	   9.9999995e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0080000e+00	   9.9999504e-01	   9.9999118e-01	   9.9999467e-01	   9.9999626e-01	   9.9999733e-01	   9.9999996e-01	   9.9999993e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999996e-01	   9.9999995e-01	   9.9999994e-01	   9.9999994e-01	   9.9999995e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0080010e+00	   9.9999504e-01	   9.9999118e-01	   9.9999467e-01	   9.9999626e-01	   9.9999733e-01	   9.9999996e-01	   9.9999993e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999996e-01	   9.9999995e-01	   9.9999994e-01	   9.9999994e-01	   9.9999995e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0080020e+00	   9.9999504e-01	   9.9999117e-01	   9.9999467e-01	   9.9999626e-01	   9.9999733e-01	   9.9999996e-01	   9.9999993e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999996e-01	   9.9999995e-01	   9.9999994e-01	   9.9999994e-01	   9.9999995e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0080030e+00	   9.9999504e-01	   9.9999117e-01	   9.9999467e-01	   9.9999626e-01	   9.9999733e-01	   9.9999996e-01	   9.9999993e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999996e-01	   9.9999995e-01	   9.9999994e-01	   9.9999994e-01	   9.9999995e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0080130e+00	   9.9999502e-01	   9.9999115e-01	   9.9999465e-01	   9.9999625e-01	   9.9999732e-01	   9.9999996e-01	   9.9999993e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999996e-01	   9.9999995e-01	   9.9999994e-01	   9.9999994e-01	   9.9999995e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0080230e+00	   9.9999501e-01	   9.9999112e-01	   9.9999464e-01	   9.9999624e-01	   9.9999731e-01	   9.9999996e-01	   9.9999993e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999996e-01	   9.9999995e-01	   9.9999994e-01	   9.9999994e-01	   9.9999995e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0080330e+00	   9.9999499e-01	   9.9999110e-01	   9.9999462e-01	   9.9999623e-01	   9.9999731e-01	   9.9999996e-01	   9.9999993e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999996e-01	   9.9999995e-01	   9.9999994e-01	   9.9999994e-01	   9.9999995e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0081330e+00	   9.9999486e-01	   9.9999085e-01	   9.9999448e-01	   9.9999612e-01	   9.9999723e-01	   9.9999996e-01	   9.9999993e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999996e-01	   9.9999995e-01	   9.9999993e-01	   9.9999994e-01	   9.9999995e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0082330e+00	   9.9999472e-01	   9.9999060e-01	   9.9999433e-01	   9.9999601e-01	   9.9999715e-01	   9.9999996e-01	   9.9999992e-01	   9.9999995e-01	   9.9999997e-01	   9.9999998e-01	   9.9999996e-01	   9.9999994e-01	   9.9999993e-01	   9.9999993e-01	   9.9999995e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0083330e+00	   9.9999458e-01	   9.9999035e-01	   9.9999418e-01	   9.9999591e-01	   9.9999708e-01	   9.9999995e-01	   9.9999992e-01	   9.9999995e-01	   9.9999997e-01	   9.9999998e-01	   9.9999996e-01	   9.9999994e-01	   9.9999993e-01	   9.9999993e-01	   9.9999994e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0085787e+00	   9.9999425e-01	   9.9998975e-01	   9.9999381e-01	   9.9999565e-01	   9.9999689e-01	   9.9999995e-01	   9.9999991e-01	   9.9999994e-01	   9.9999996e-01	   9.9999997e-01	   9.9999995e-01	   9.9999993e-01	   9.9999992e-01	   9.9999992e-01	   9.9999994e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0088244e+00	   9.9999392e-01	   9.9998914e-01	   9.9999345e-01	   9.9999539e-01	   9.9999671e-01	   9.9999994e-01	   9.9999990e-01	   9.9999994e-01	   9.9999996e-01	   9.9999997e-01	   9.9999995e-01	   9.9999992e-01	   9.9999991e-01	   9.9999991e-01	   9.9999993e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0090000e+00	   9.9999368e-01	   9.9998871e-01	   9.9999319e-01	   9.9999521e-01	   9.9999658e-01	   9.9999994e-01	   9.9999989e-01	   9.9999993e-01	   9.9999995e-01	   9.9999997e-01	   9.9999994e-01	   9.9999992e-01	   9.9999990e-01	   9.9999991e-01	   9.9999992e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0090000e+00	   9.9999368e-01	   9.9998871e-01	   9.9999319e-01	   9.9999521e-01	   9.9999658e-01	   9.9999994e-01	   9.9999989e-01	   9.9999993e-01	   9.9999995e-01	   9.9999997e-01	   9.9999994e-01	   9.9999992e-01	   9.9999990e-01	   9.9999991e-01	   9.9999992e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0090010e+00	   9.9999368e-01	   9.9998871e-01	   9.9999319e-01	   9.9999521e-01	   9.9999658e-01	   9.9999994e-01	   9.9999989e-01	   9.9999993e-01	   9.9999995e-01	   9.9999997e-01	   9.9999994e-01	   9.9999992e-01	   9.9999990e-01	   9.9999991e-01	   9.9999992e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0090020e+00	   9.9999368e-01	   9.9998871e-01	   9.9999319e-01	   9.9999521e-01	   9.9999658e-01	   9.9999994e-01	   9.9999989e-01	   9.9999993e-01	   9.9999995e-01	   9.9999997e-01	   9.9999994e-01	   9.9999992e-01	   9.9999990e-01	   9.9999991e-01	   9.9999992e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0090030e+00	   9.9999368e-01	   9.9998870e-01	   9.9999319e-01	   9.9999521e-01	   9.9999658e-01	   9.9999994e-01	   9.9999989e-01	   9.9999993e-01	   9.9999995e-01	   9.9999997e-01	   9.9999994e-01	   9.9999992e-01	   9.9999990e-01	   9.9999991e-01	   9.9999992e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0090130e+00	   9.9999366e-01	   9.9998868e-01	   9.9999317e-01	   9.9999520e-01	   9.9999657e-01	   9.9999993e-01	   9.9999989e-01	   9.9999993e-01	   9.9999995e-01	   9.9999997e-01	   9.9999994e-01	   9.9999992e-01	   9.9999990e-01	   9.9999991e-01	   9.9999992e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0090230e+00	   9.9999365e-01	   9.9998865e-01	   9.9999315e-01	   9.9999518e-01	   9.9999656e-01	   9.9999993e-01	   9.9999989e-01	   9.9999993e-01	   9.9999995e-01	   9.9999997e-01	   9.9999994e-01	   9.9999992e-01	   9.9999990e-01	   9.9999990e-01	   9.9999992e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0090330e+00	   9.9999363e-01	   9.9998862e-01	   9.9999314e-01	   9.9999517e-01	   9.9999655e-01	   9.9999993e-01	   9.9999989e-01	   9.9999993e-01	   9.9999995e-01	   9.9999997e-01	   9.9999994e-01	   9.9999992e-01	   9.9999990e-01	   9.9999990e-01	   9.9999992e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0091330e+00	   9.9999348e-01	   9.9998834e-01	   9.9999297e-01	   9.9999506e-01	   9.9999647e-01	   9.9999993e-01	   9.9999988e-01	   9.9999993e-01	   9.9999995e-01	   9.9999996e-01	   9.9999994e-01	   9.9999991e-01	   9.9999990e-01	   9.9999990e-01	   9.9999992e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0092330e+00	   9.9999333e-01	   9.9998807e-01	   9.9999281e-01	   9.9999494e-01	   9.9999638e-01	   9.9999993e-01	   9.9999988e-01	   9.9999993e-01	   9.9999995e-01	   9.9999996e-01	   9.9999994e-01	   9.9999991e-01	   9.9999989e-01	   9.9999990e-01	   9.9999992e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0093330e+00	   9.9999318e-01	   9.9998779e-01	   9.9999264e-01	   9.9999482e-01	   9.9999630e-01	   9.9999992e-01	   9.9999987e-01	   9.9999992e-01	   9.9999995e-01	   9.9999996e-01	   9.9999993e-01	   9.9999990e-01	   9.9999989e-01	   9.9999989e-01	   9.9999991e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0095788e+00	   9.9999280e-01	   9.9998712e-01	   9.9999223e-01	   9.9999453e-01	   9.9999609e-01	   9.9999992e-01	   9.9999986e-01	   9.9999991e-01	   9.9999994e-01	   9.9999996e-01	   9.9999992e-01	   9.9999989e-01	   9.9999987e-01	   9.9999988e-01	   9.9999990e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0098247e+00	   9.9999244e-01	   9.9998644e-01	   9.9999183e-01	   9.9999425e-01	   9.9999588e-01	   9.9999991e-01	   9.9999984e-01	   9.9999991e-01	   9.9999993e-01	   9.9999995e-01	   9.9999992e-01	   9.9999988e-01	   9.9999986e-01	   9.9999987e-01	   9.9999989e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0100000e+00	   9.9999218e-01	   9.9998596e-01	   9.9999154e-01	   9.9999404e-01	   9.9999574e-01	   9.9999990e-01	   9.9999983e-01	   9.9999990e-01	   9.9999993e-01	   9.9999995e-01	   9.9999991e-01	   9.9999987e-01	   9.9999985e-01	   9.9999986e-01	   9.9999988e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0100000e+00	   9.9999218e-01	   9.9998596e-01	   9.9999154e-01	   9.9999404e-01	   9.9999574e-01	   9.9999990e-01	   9.9999983e-01	   9.9999990e-01	   9.9999993e-01	   9.9999995e-01	   9.9999991e-01	   9.9999987e-01	   9.9999985e-01	   9.9999986e-01	   9.9999988e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0100010e+00	   9.9999217e-01	   9.9998596e-01	   9.9999154e-01	   9.9999404e-01	   9.9999573e-01	   9.9999990e-01	   9.9999983e-01	   9.9999990e-01	   9.9999993e-01	   9.9999995e-01	   9.9999991e-01	   9.9999987e-01	   9.9999985e-01	   9.9999986e-01	   9.9999988e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0100020e+00	   9.9999217e-01	   9.9998595e-01	   9.9999154e-01	   9.9999404e-01	   9.9999573e-01	   9.9999990e-01	   9.9999983e-01	   9.9999990e-01	   9.9999993e-01	   9.9999995e-01	   9.9999991e-01	   9.9999987e-01	   9.9999985e-01	   9.9999986e-01	   9.9999988e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0100030e+00	   9.9999217e-01	   9.9998595e-01	   9.9999154e-01	   9.9999404e-01	   9.9999573e-01	   9.9999990e-01	   9.9999983e-01	   9.9999990e-01	   9.9999993e-01	   9.9999995e-01	   9.9999991e-01	   9.9999987e-01	   9.9999985e-01	   9.9999986e-01	   9.9999988e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0100130e+00	   9.9999215e-01	   9.9998592e-01	   9.9999152e-01	   9.9999402e-01	   9.9999572e-01	   9.9999990e-01	   9.9999983e-01	   9.9999990e-01	   9.9999993e-01	   9.9999995e-01	   9.9999991e-01	   9.9999987e-01	   9.9999985e-01	   9.9999986e-01	   9.9999988e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0100230e+00	   9.9999214e-01	   9.9998589e-01	   9.9999150e-01	   9.9999401e-01	   9.9999571e-01	   9.9999990e-01	   9.9999983e-01	   9.9999990e-01	   9.9999993e-01	   9.9999995e-01	   9.9999991e-01	   9.9999987e-01	   9.9999985e-01	   9.9999986e-01	   9.9999988e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0100330e+00	   9.9999212e-01	   9.9998586e-01	   9.9999148e-01	   9.9999400e-01	   9.9999570e-01	   9.9999990e-01	   9.9999983e-01	   9.9999990e-01	   9.9999993e-01	   9.9999995e-01	   9.9999991e-01	   9.9999987e-01	   9.9999985e-01	   9.9999985e-01	   9.9999988e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0101330e+00	   9.9999196e-01	   9.9998555e-01	   9.9999130e-01	   9.9999387e-01	   9.9999561e-01	   9.9999990e-01	   9.9999982e-01	   9.9999989e-01	   9.9999992e-01	   9.9999995e-01	   9.9999991e-01	   9.9999987e-01	   9.9999984e-01	   9.9999985e-01	   9.9999988e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0102330e+00	   9.9999179e-01	   9.9998525e-01	   9.9999112e-01	   9.9999374e-01	   9.9999552e-01	   9.9999989e-01	   9.9999982e-01	   9.9999989e-01	   9.9999992e-01	   9.9999994e-01	   9.9999990e-01	   9.9999986e-01	   9.9999984e-01	   9.9999984e-01	   9.9999987e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0103330e+00	   9.9999162e-01	   9.9998495e-01	   9.9999093e-01	   9.9999361e-01	   9.9999542e-01	   9.9999989e-01	   9.9999981e-01	   9.9999988e-01	   9.9999992e-01	   9.9999994e-01	   9.9999990e-01	   9.9999986e-01	   9.9999983e-01	   9.9999984e-01	   9.9999987e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0105789e+00	   9.9999122e-01	   9.9998420e-01	   9.9999049e-01	   9.9999329e-01	   9.9999520e-01	   9.9999988e-01	   9.9999979e-01	   9.9999987e-01	   9.9999991e-01	   9.9999994e-01	   9.9999989e-01	   9.9999984e-01	   9.9999981e-01	   9.9999982e-01	   9.9999986e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0108249e+00	   9.9999082e-01	   9.9998346e-01	   9.9999004e-01	   9.9999297e-01	   9.9999497e-01	   9.9999987e-01	   9.9999977e-01	   9.9999986e-01	   9.9999990e-01	   9.9999993e-01	   9.9999988e-01	   9.9999983e-01	   9.9999980e-01	   9.9999980e-01	   9.9999984e-01	   9.9999996e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999997e-01	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0110708e+00	   9.9999042e-01	   9.9998271e-01	   9.9998960e-01	   9.9999266e-01	   9.9999474e-01	   9.9999985e-01	   9.9999975e-01	   9.9999985e-01	   9.9999989e-01	   9.9999992e-01	   9.9999987e-01	   9.9999981e-01	   9.9999978e-01	   9.9999979e-01	   9.9999983e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999997e-01	   9.9999997e-01	   1.0000000e+00	   9.9999999e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	
   1.0113168e+00	   9.9999002e-01	   9.9998197e-01	   9.9998916e-01	   9.9999234e-01	   9.9999451e-01	   9.9999984e-01	   9.9999973e-01	   9.9999984e-01	   9.9999989e-01	   9.9999992e-01	   9.9999986e-01	   9.9999980e-01	   9.9999976e-01	   9.9999977e-01	   9.9999981e-01	   9.9999995e-01	   9.9999997e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999997e-01	   9.9999997e-01	   1.0000000e+00	   9.9999999e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	
   1.0118571e+00	   9.9998916e-01	   9.9998036e-01	   9.9998820e-01	   9.9999166e-01	   9.9999401e-01	   9.9999981e-01	   9.9999968e-01	   9.9999981e-01	   9.9999986e-01	   9.9999990e-01	   9.9999983e-01	   9.9999976e-01	   9.9999971e-01	   9.9999973e-01	   9.9999978e-01	   9.9999994e-01	   9.9999996e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999996e-01	   9.9999996e-01	   1.0000000e+00	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0123975e+00	   9.9998832e-01	   9.9997876e-01	   9.9998724e-01	   9.9999097e-01	   9.9999352e-01	   9.9999978e-01	   9.9999962e-01	   9.9999977e-01	   9.9999984e-01	   9.9999989e-01	   9.9999980e-01	   9.9999971e-01	   9.9999966e-01	   9.9999968e-01	   9.9999974e-01	   9.9999993e-01	   9.9999995e-01	   9.9999997e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999994e-01	   9.9999995e-01	   9.9999999e-01	   9.9999999e-01	   9.9999997e-01	   9.9999999e-01	   9.9999999e-01	
   1.0129379e+00	   9.9998749e-01	   9.9997717e-01	   9.9998630e-01	   9.9999030e-01	   9.9999302e-01	   9.9999974e-01	   9.9999956e-01	   9.9999974e-01	   9.9999981e-01	   9.9999987e-01	   9.9999976e-01	   9.9999967e-01	   9.9999961e-01	   9.9999962e-01	   9.9999969e-01	   9.9999991e-01	   9.9999994e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999998e-01	   9.9999998e-01	   9.9999997e-01	   9.9999993e-01	   9.9999993e-01	   9.9999999e-01	   9.9999999e-01	   9.9999996e-01	   9.9999999e-01	   9.9999999e-01	
   1.0134783e+00	   9.9998667e-01	   9.9997560e-01	   9.9998537e-01	   9.9998963e-01	   9.9999253e-01	   9.9999970e-01	   9.9999949e-01	   9.9999970e-01	   9.9999978e-01	   9.9999985e-01	   9.9999973e-01	   9.9999961e-01	   9.9999955e-01	   9.9999956e-01	   9.9999965e-01	   9.9999990e-01	   9.9999993e-01	   9.9999996e-01	   9.9999996e-01	   9.9999998e-01	   9.9999998e-01	   9.9999997e-01	   9.9999997e-01	   9.9999992e-01	   9.9999992e-01	   9.9999999e-01	   9.9999999e-01	   9.9999996e-01	   9.9999999e-01	   9.9999999e-01	
   1.0148230e+00	   9.9998471e-01	   9.9997173e-01	   9.9998310e-01	   9.9998798e-01	   9.9999133e-01	   9.9999959e-01	   9.9999930e-01	   9.9999958e-01	   9.9999970e-01	   9.9999979e-01	   9.9999962e-01	   9.9999946e-01	   9.9999937e-01	   9.9999939e-01	   9.9999951e-01	   9.9999984e-01	   9.9999989e-01	   9.9999993e-01	   9.9999994e-01	   9.9999996e-01	   9.9999997e-01	   9.9999995e-01	   9.9999995e-01	   9.9999987e-01	   9.9999987e-01	   9.9999999e-01	   9.9999998e-01	   9.9999993e-01	   9.9999998e-01	   9.9999999e-01	
   1.0161677e+00	   9.9998285e-01	   9.9996795e-01	   9.9998088e-01	   9.9998637e-01	   9.9999014e-01	   9.9999945e-01	   9.9999908e-01	   9.9999944e-01	   9.9999960e-01	   9.9999972e-01	   9.9999949e-01	   9.9999928e-01	   9.9999916e-01	   9.9999919e-01	   9.9999934e-01	   9.9999977e-01	   9.9999985e-01	   9.9999990e-01	   9.9999992e-01	   9.9999995e-01	   9.9999995e-01	   9.9999993e-01	   9.9999992e-01	   9.9999980e-01	   9.9999980e-01	   9.9999998e-01	   9.9999997e-01	   9.9999990e-01	   9.9999997e-01	   9.9999998e-01	
   1.0175124e+00	   9.9998108e-01	   9.9996425e-01	   9.9997873e-01	   9.9998479e-01	   9.9998897e-01	   9.9999930e-01	   9.9999882e-01	   9.9999929e-01	   9.9999949e-01	   9.9999964e-01	   9.9999935e-01	   9.9999908e-01	   9.9999893e-01	   9.9999896e-01	   9.9999916e-01	   9.9999968e-01	   9.9999979e-01	   9.9999987e-01	   9.9999989e-01	   9.9999992e-01	   9.9999993e-01	   9.9999990e-01	   9.9999988e-01	   9.9999971e-01	   9.9999972e-01	   9.9999997e-01	   9.9999995e-01	   9.9999986e-01	   9.9999996e-01	   9.9999997e-01	
   1.0188571e+00	   9.9997939e-01	   9.9996063e-01	   9.9997663e-01	   9.9998324e-01	   9.9998781e-01	   9.9999913e-01	   9.9999854e-01	   9.9999912e-01	   9.9999937e-01	   9.9999955e-01	   9.9999918e-01	   9.9999885e-01	   9.9999867e-01	   9.9999871e-01	   9.9999895e-01	   9.9999958e-01	   9.9999972e-01	   9.9999982e-01	   9.9999985e-01	   9.9999990e-01	   9.9999990e-01	   9.9999986e-01	   9.9999984e-01	   9.9999961e-01	   9.9999961e-01	   9.9999996e-01	   9.9999993e-01	   9.9999980e-01	   9.9999995e-01	   9.9999996e-01	
   1.0202018e+00	   9.9997779e-01	   9.9995708e-01	   9.9997459e-01	   9.9998173e-01	   9.9998668e-01	   9.9999895e-01	   9.9999824e-01	   9.9999894e-01	   9.9999924e-01	   9.9999945e-01	   9.9999901e-01	   9.9999860e-01	   9.9999838e-01	   9.9999843e-01	   9.9999872e-01	   9.9999945e-01	   9.9999963e-01	   9.9999977e-01	   9.9999981e-01	   9.9999987e-01	   9.9999987e-01	   9.9999982e-01	   9.9999979e-01	   9.9999948e-01	   9.9999949e-01	   9.9999994e-01	   9.9999991e-01	   9.9999974e-01	   9.9999993e-01	   9.9999995e-01	
   1.0225652e+00	   9.9997516e-01	   9.9995101e-01	   9.9997112e-01	   9.9997914e-01	   9.9998471e-01	   9.9999860e-01	   9.9999766e-01	   9.9999860e-01	   9.9999899e-01	   9.9999927e-01	   9.9999866e-01	   9.9999811e-01	   9.9999784e-01	   9.9999790e-01	   9.9999828e-01	   9.9999919e-01	   9.9999946e-01	   9.9999966e-01	   9.9999971e-01	   9.9999980e-01	   9.9999979e-01	   9.9999972e-01	   9.9999967e-01	   9.9999919e-01	   9.9999921e-01	   9.9999991e-01	   9.9999986e-01	   9.9999960e-01	   9.9999990e-01	   9.9999992e-01	
   1.0249286e+00	   9.9997273e-01	   9.9994512e-01	   9.9996780e-01	   9.9997662e-01	   9.9998279e-01	   9.9999822e-01	   9.9999704e-01	   9.9999823e-01	   9.9999872e-01	   9.9999907e-01	   9.9999827e-01	   9.9999758e-01	   9.9999724e-01	   9.9999731e-01	   9.9999780e-01	   9.9999888e-01	   9.9999924e-01	   9.9999953e-01	   9.9999960e-01	   9.9999972e-01	   9.9999970e-01	   9.9999959e-01	   9.9999952e-01	   9.9999884e-01	   9.9999886e-01	   9.9999987e-01	   9.9999980e-01	   9.9999943e-01	   9.9999985e-01	   9.9999988e-01	
   1.0272919e+00	   9.9997048e-01	   9.9993942e-01	   9.9996461e-01	   9.9997418e-01	   9.9998091e-01	   9.9999782e-01	   9.9999638e-01	   9.9999785e-01	   9.9999843e-01	   9.9999886e-01	   9.9999785e-01	   9.9999700e-01	   9.9999661e-01	   9.9999669e-01	   9.9999728e-01	   9.9999852e-01	   9.9999900e-01	   9.9999938e-01	   9.9999947e-01	   9.9999963e-01	   9.9999959e-01	   9.9999944e-01	   9.9999934e-01	   9.9999841e-01	   9.9999843e-01	   9.9999982e-01	   9.9999973e-01	   9.9999922e-01	   9.9999979e-01	   9.9999984e-01	
   1.0296553e+00	   9.9996839e-01	   9.9993387e-01	   9.9996154e-01	   9.9997180e-01	   9.9997907e-01	   9.9999739e-01	   9.9999571e-01	   9.9999746e-01	   9.9999813e-01	   9.9999864e-01	   9.9999741e-01	   9.9999639e-01	   9.9999596e-01	   9.9999603e-01	   9.9999674e-01	   9.9999812e-01	   9.9999872e-01	   9.9999921e-01	   9.9999933e-01	   9.9999953e-01	   9.9999945e-01	   9.9999925e-01	   9.9999914e-01	   9.9999791e-01	   9.9999794e-01	   9.9999976e-01	   9.9999964e-01	   9.9999898e-01	   9.9999973e-01	   9.9999979e-01	
   1.0320187e+00	   9.9996644e-01	   9.9992848e-01	   9.9995857e-01	   9.9996949e-01	   9.9997725e-01	   9.9999696e-01	   9.9999501e-01	   9.9999705e-01	   9.9999782e-01	   9.9999841e-01	   9.9999694e-01	   9.9999575e-01	   9.9999527e-01	   9.9999534e-01	   9.9999617e-01	   9.9999768e-01	   9.9999842e-01	   9.9999903e-01	   9.9999917e-01	   9.9999942e-01	   9.9999930e-01	   9.9999904e-01	   9.9999890e-01	   9.9999734e-01	   9.9999738e-01	   9.9999970e-01	   9.9999954e-01	   9.9999871e-01	   9.9999965e-01	   9.9999973e-01	
   1.0354334e+00	   9.9996383e-01	   9.9992092e-01	   9.9995446e-01	   9.9996623e-01	   9.9997468e-01	   9.9999631e-01	   9.9999399e-01	   9.9999646e-01	   9.9999736e-01	   9.9999807e-01	   9.9999623e-01	   9.9999479e-01	   9.9999426e-01	   9.9999432e-01	   9.9999531e-01	   9.9999700e-01	   9.9999795e-01	   9.9999874e-01	   9.9999891e-01	   9.9999924e-01	   9.9999904e-01	   9.9999869e-01	   9.9999851e-01	   9.9999641e-01	   9.9999646e-01	   9.9999958e-01	   9.9999937e-01	   9.9999828e-01	   9.9999953e-01	   9.9999963e-01	
   1.0388482e+00	   9.9996143e-01	   9.9991361e-01	   9.9995054e-01	   9.9996307e-01	   9.9997215e-01	   9.9999564e-01	   9.9999295e-01	   9.9999587e-01	   9.9999689e-01	   9.9999771e-01	   9.9999548e-01	   9.9999378e-01	   9.9999323e-01	   9.9999326e-01	   9.9999443e-01	   9.9999625e-01	   9.9999743e-01	   9.9999842e-01	   9.9999864e-01	   9.9999904e-01	   9.9999873e-01	   9.9999828e-01	   9.9999807e-01	   9.9999536e-01	   9.9999541e-01	   9.9999945e-01	   9.9999918e-01	   9.9999779e-01	   9.9999939e-01	   9.9999951e-01	
   1.0422629e+00	   9.9995921e-01	   9.9990653e-01	   9.9994677e-01	   9.9996000e-01	   9.9996967e-01	   9.9999497e-01	   9.9999190e-01	   9.9999528e-01	   9.9999642e-01	   9.9999735e-01	   9.9999471e-01	   9.9999274e-01	   9.9999218e-01	   9.9999218e-01	   9.9999352e-01	   9.9999546e-01	   9.9999687e-01	   9.9999809e-01	   9.9999834e-01	   9.9999883e-01	   9.9999839e-01	   9.9999782e-01	   9.9999757e-01	   9.9999419e-01	   9.9999425e-01	   9.9999931e-01	   9.9999896e-01	   9.9999726e-01	   9.9999923e-01	   9.9999939e-01	
   1.0456776e+00	   9.9995713e-01	   9.9989966e-01	   9.9994316e-01	   9.9995700e-01	   9.9996723e-01	   9.9999428e-01	   9.9999085e-01	   9.9999469e-01	   9.9999593e-01	   9.9999698e-01	   9.9999391e-01	   9.9999167e-01	   9.9999113e-01	   9.9999109e-01	   9.9999260e-01	   9.9999464e-01	   9.9999628e-01	   9.9999774e-01	   9.9999802e-01	   9.9999860e-01	   9.9999801e-01	   9.9999731e-01	   9.9999703e-01	   9.9999292e-01	   9.9999298e-01	   9.9999915e-01	   9.9999872e-01	   9.9999669e-01	   9.9999905e-01	   9.9999925e-01	
   1.0490923e+00	   9.9995517e-01	   9.9989298e-01	   9.9993967e-01	   9.9995407e-01	   9.9996482e-01	   9.9999358e-01	   9.9998980e-01	   9.9999410e-01	   9.9999545e-01	   9.9999661e-01	   9.9999308e-01	   9.9999058e-01	   9.9999008e-01	   9.9998999e-01	   9.9999166e-01	   9.9999378e-01	   9.9999567e-01	   9.9999738e-01	   9.9999769e-01	   9.9999836e-01	   9.9999759e-01	   9.9999676e-01	   9.9999645e-01	   9.9999157e-01	   9.9999163e-01	   9.9999897e-01	   9.9999847e-01	   9.9999609e-01	   9.9999886e-01	   9.9999909e-01	
   1.0540034e+00	   9.9995253e-01	   9.9988370e-01	   9.9993486e-01	   9.9994996e-01	   9.9996140e-01	   9.9999256e-01	   9.9998829e-01	   9.9999327e-01	   9.9999474e-01	   9.9999606e-01	   9.9999186e-01	   9.9998897e-01	   9.9998857e-01	   9.9998838e-01	   9.9999029e-01	   9.9999251e-01	   9.9999475e-01	   9.9999683e-01	   9.9999720e-01	   9.9999799e-01	   9.9999693e-01	   9.9999588e-01	   9.9999556e-01	   9.9998948e-01	   9.9998954e-01	   9.9999869e-01	   9.9999806e-01	   9.9999518e-01	   9.9999857e-01	   9.9999885e-01	
   1.0589146e+00	   9.9995005e-01	   9.9987475e-01	   9.9993026e-01	   9.9994595e-01	   9.9995804e-01	   9.9999154e-01	   9.9998679e-01	   9.9999244e-01	   9.9999404e-01	   9.9999551e-01	   9.9999060e-01	   9.9998734e-01	   9.9998706e-01	   9.9998677e-01	   9.9998891e-01	   9.9999119e-01	   9.9999379e-01	   9.9999627e-01	   9.9999668e-01	   9.9999760e-01	   9.9999620e-01	   9.9999492e-01	   9.9999460e-01	   9.9998727e-01	   9.9998732e-01	   9.9999838e-01	   9.9999761e-01	   9.9999422e-01	   9.9999824e-01	   9.9999859e-01	
   1.0638257e+00	   9.9994771e-01	   9.9986613e-01	   9.9992584e-01	   9.9994204e-01	   9.9995472e-01	   9.9999050e-01	   9.9998529e-01	   9.9999163e-01	   9.9999332e-01	   9.9999494e-01	   9.9998930e-01	   9.9998566e-01	   9.9998556e-01	   9.9998515e-01	   9.9998751e-01	   9.9998985e-01	   9.9999279e-01	   9.9999570e-01	   9.9999614e-01	   9.9999720e-01	   9.9999541e-01	   9.9999388e-01	   9.9999359e-01	   9.9998496e-01	   9.9998500e-01	   9.9999804e-01	   9.9999713e-01	   9.9999322e-01	   9.9999789e-01	   9.9999831e-01	
   1.0687368e+00	   9.9994547e-01	   9.9985780e-01	   9.9992160e-01	   9.9993821e-01	   9.9995145e-01	   9.9998945e-01	   9.9998380e-01	   9.9999082e-01	   9.9999260e-01	   9.9999437e-01	   9.9998797e-01	   9.9998397e-01	   9.9998407e-01	   9.9998353e-01	   9.9998610e-01	   9.9998848e-01	   9.9999177e-01	   9.9999511e-01	   9.9999558e-01	   9.9999678e-01	   9.9999456e-01	   9.9999278e-01	   9.9999254e-01	   9.9998258e-01	   9.9998260e-01	   9.9999768e-01	   9.9999661e-01	   9.9999218e-01	   9.9999752e-01	   9.9999800e-01	
   1.0736480e+00	   9.9994331e-01	   9.9984977e-01	   9.9991750e-01	   9.9993446e-01	   9.9994821e-01	   9.9998840e-01	   9.9998232e-01	   9.9999002e-01	   9.9999188e-01	   9.9999379e-01	   9.9998661e-01	   9.9998224e-01	   9.9998259e-01	   9.9998190e-01	   9.9998468e-01	   9.9998710e-01	   9.9999073e-01	   9.9999451e-01	   9.9999501e-01	   9.9999634e-01	   9.9999366e-01	   9.9999161e-01	   9.9999146e-01	   9.9998014e-01	   9.9998014e-01	   9.9999729e-01	   9.9999606e-01	   9.9999111e-01	   9.9999713e-01	   9.9999767e-01	
   1.0814452e+00	   9.9994002e-01	   9.9983760e-01	   9.9991127e-01	   9.9992863e-01	   9.9994312e-01	   9.9998669e-01	   9.9997997e-01	   9.9998875e-01	   9.9999071e-01	   9.9999284e-01	   9.9998438e-01	   9.9997945e-01	   9.9998024e-01	   9.9997930e-01	   9.9998240e-01	   9.9998488e-01	   9.9998902e-01	   9.9999354e-01	   9.9999407e-01	   9.9999561e-01	   9.9999215e-01	   9.9998966e-01	   9.9998970e-01	   9.9997623e-01	   9.9997617e-01	   9.9999661e-01	   9.9999512e-01	   9.9998936e-01	   9.9999645e-01	   9.9999711e-01	
   1.0892424e+00	   9.9993684e-01	   9.9982611e-01	   9.9990532e-01	   9.9992294e-01	   9.9993809e-01	   9.9998496e-01	   9.9997763e-01	   9.9998749e-01	   9.9998952e-01	   9.9999187e-01	   9.9998208e-01	   9.9997659e-01	   9.9997791e-01	   9.9997669e-01	   9.9998009e-01	   9.9998264e-01	   9.9998727e-01	   9.9999254e-01	   9.9999309e-01	   9.9999485e-01	   9.9999053e-01	   9.9998760e-01	   9.9998789e-01	   9.9997231e-01	   9.9997217e-01	   9.9999587e-01	   9.9999410e-01	   9.9998755e-01	   9.9999572e-01	   9.9999651e-01	
   1.0970396e+00	   9.9993375e-01	   9.9981530e-01	   9.9989963e-01	   9.9991738e-01	   9.9993311e-01	   9.9998319e-01	   9.9997529e-01	   9.9998622e-01	   9.9998831e-01	   9.9999087e-01	   9.9997970e-01	   9.9997368e-01	   9.9997558e-01	   9.9997406e-01	   9.9997776e-01	   9.9998037e-01	   9.9998548e-01	   9.9999152e-01	   9.9999208e-01	   9.9999405e-01	   9.9998882e-01	   9.9998545e-01	   9.9998607e-01	   9.9996843e-01	   9.9996820e-01	   9.9999506e-01	   9.9999300e-01	   9.9998570e-01	   9.9999495e-01	   9.9999585e-01	
   1.1048367e+00	   9.9993070e-01	   9.9980515e-01	   9.9989417e-01	   9.9991193e-01	   9.9992818e-01	   9.9998138e-01	   9.9997295e-01	   9.9998493e-01	   9.9998707e-01	   9.9998984e-01	   9.9997724e-01	   9.9997071e-01	   9.9997324e-01	   9.9997141e-01	   9.9997540e-01	   9.9997809e-01	   9.9998365e-01	   9.9999048e-01	   9.9999103e-01	   9.9999321e-01	   9.9998704e-01	   9.9998322e-01	   9.9998424e-01	   9.9996463e-01	   9.9996430e-01	   9.9999420e-01	   9.9999183e-01	   9.9998381e-01	   9.9999412e-01	   9.9999515e-01	
   1.1126339e+00	   9.9992769e-01	   9.9979567e-01	   9.9988890e-01	   9.9990658e-01	   9.9992328e-01	   9.9997954e-01	   9.9997061e-01	   9.9998363e-01	   9.9998580e-01	   9.9998877e-01	   9.9997472e-01	   9.9996769e-01	   9.9997090e-01	   9.9996875e-01	   9.9997300e-01	   9.9997580e-01	   9.9998178e-01	   9.9998940e-01	   9.9998994e-01	   9.9999233e-01	   9.9998520e-01	   9.9998094e-01	   9.9998242e-01	   9.9996093e-01	   9.9996049e-01	   9.9999327e-01	   9.9999059e-01	   9.9998189e-01	   9.9999324e-01	   9.9999441e-01	
   1.1223538e+00	   9.9992396e-01	   9.9978478e-01	   9.9988260e-01	   9.9990005e-01	   9.9991722e-01	   9.9997718e-01	   9.9996768e-01	   9.9998197e-01	   9.9998416e-01	   9.9998739e-01	   9.9997146e-01	   9.9996386e-01	   9.9996796e-01	   9.9996540e-01	   9.9996997e-01	   9.9997292e-01	   9.9997939e-01	   9.9998802e-01	   9.9998854e-01	   9.9999119e-01	   9.9998282e-01	   9.9997803e-01	   9.9998017e-01	   9.9995650e-01	   9.9995590e-01	   9.9999202e-01	   9.9998894e-01	   9.9997945e-01	   9.9999208e-01	   9.9999342e-01	
   1.1320736e+00	   9.9992025e-01	   9.9977493e-01	   9.9987655e-01	   9.9989365e-01	   9.9991120e-01	   9.9997476e-01	   9.9996473e-01	   9.9998027e-01	   9.9998246e-01	   9.9998594e-01	   9.9996810e-01	   9.9995995e-01	   9.9996501e-01	   9.9996202e-01	   9.9996690e-01	   9.9997001e-01	   9.9997694e-01	   9.9998658e-01	   9.9998706e-01	   9.9998998e-01	   9.9998036e-01	   9.9997507e-01	   9.9997794e-01	   9.9995229e-01	   9.9995151e-01	   9.9999067e-01	   9.9998719e-01	   9.9997697e-01	   9.9999084e-01	   9.9999236e-01	
   1.1417935e+00	   9.9991653e-01	   9.9976612e-01	   9.9987075e-01	   9.9988739e-01	   9.9990522e-01	   9.9997227e-01	   9.9996177e-01	   9.9997852e-01	   9.9998070e-01	   9.9998443e-01	   9.9996463e-01	   9.9995597e-01	   9.9996203e-01	   9.9995861e-01	   9.9996377e-01	   9.9996709e-01	   9.9997443e-01	   9.9998508e-01	   9.9998553e-01	   9.9998870e-01	   9.9997783e-01	   9.9997206e-01	   9.9997573e-01	   9.9994829e-01	   9.9994732e-01	   9.9998923e-01	   9.9998535e-01	   9.9997445e-01	   9.9998954e-01	   9.9999124e-01	
   1.1515133e+00	   9.9991281e-01	   9.9975836e-01	   9.9986516e-01	   9.9988125e-01	   9.9989928e-01	   9.9996971e-01	   9.9995879e-01	   9.9997671e-01	   9.9997887e-01	   9.9998285e-01	   9.9996106e-01	   9.9995195e-01	   9.9995902e-01	   9.9995517e-01	   9.9996060e-01	   9.9996414e-01	   9.9997186e-01	   9.9998352e-01	   9.9998392e-01	   9.9998736e-01	   9.9997524e-01	   9.9996903e-01	   9.9997355e-01	   9.9994451e-01	   9.9994334e-01	   9.9998770e-01	   9.9998340e-01	   9.9997190e-01	   9.9998816e-01	   9.9999004e-01	
   1.1612331e+00	   9.9990908e-01	   9.9975163e-01	   9.9985979e-01	   9.9987523e-01	   9.9989339e-01	   9.9996708e-01	   9.9995580e-01	   9.9997483e-01	   9.9997697e-01	   9.9998119e-01	   9.9995740e-01	   9.9994787e-01	   9.9995598e-01	   9.9995170e-01	   9.9995739e-01	   9.9996118e-01	   9.9996924e-01	   9.9998190e-01	   9.9998223e-01	   9.9998594e-01	   9.9997258e-01	   9.9996597e-01	   9.9997138e-01	   9.9994095e-01	   9.9993958e-01	   9.9998607e-01	   9.9998136e-01	   9.9996933e-01	   9.9998670e-01	   9.9998877e-01	
   1.1743424e+00	   9.9990403e-01	   9.9974419e-01	   9.9985287e-01	   9.9986733e-01	   9.9988550e-01	   9.9996342e-01	   9.9995174e-01	   9.9997220e-01	   9.9997428e-01	   9.9997884e-01	   9.9995231e-01	   9.9994231e-01	   9.9995184e-01	   9.9994698e-01	   9.9995299e-01	   9.9995716e-01	   9.9996561e-01	   9.9997960e-01	   9.9997984e-01	   9.9998391e-01	   9.9996892e-01	   9.9996183e-01	   9.9996847e-01	   9.9993647e-01	   9.9993481e-01	   9.9998372e-01	   9.9997847e-01	   9.9996582e-01	   9.9998463e-01	   9.9998695e-01	
   1.1874516e+00	   9.9989897e-01	   9.9973860e-01	   9.9984630e-01	   9.9985966e-01	   9.9987771e-01	   9.9995963e-01	   9.9994765e-01	   9.9996945e-01	   9.9997144e-01	   9.9997634e-01	   9.9994707e-01	   9.9993670e-01	   9.9994765e-01	   9.9994223e-01	   9.9994851e-01	   9.9995311e-01	   9.9996188e-01	   9.9997717e-01	   9.9997731e-01	   9.9998173e-01	   9.9996516e-01	   9.9995766e-01	   9.9996557e-01	   9.9993233e-01	   9.9993037e-01	   9.9998119e-01	   9.9997543e-01	   9.9996228e-01	   9.9998242e-01	   9.9998501e-01	
   1.2005608e+00	   9.9989389e-01	   9.9973481e-01	   9.9984007e-01	   9.9985223e-01	   9.9987001e-01	   9.9995572e-01	   9.9994354e-01	   9.9996656e-01	   9.9996846e-01	   9.9997369e-01	   9.9994169e-01	   9.9993106e-01	   9.9994342e-01	   9.9993745e-01	   9.9994398e-01	   9.9994903e-01	   9.9995805e-01	   9.9997459e-01	   9.9997462e-01	   9.9997941e-01	   9.9996131e-01	   9.9995349e-01	   9.9996266e-01	   9.9992850e-01	   9.9992625e-01	   9.9997850e-01	   9.9997223e-01	   9.9995871e-01	   9.9998008e-01	   9.9998293e-01	
   1.2136701e+00	   9.9988880e-01	   9.9973277e-01	   9.9983418e-01	   9.9984506e-01	   9.9986243e-01	   9.9995168e-01	   9.9993941e-01	   9.9996353e-01	   9.9996532e-01	   9.9997088e-01	   9.9993619e-01	   9.9992541e-01	   9.9993914e-01	   9.9993266e-01	   9.9993939e-01	   9.9994493e-01	   9.9995413e-01	   9.9997187e-01	   9.9997178e-01	   9.9997693e-01	   9.9995737e-01	   9.9994930e-01	   9.9995973e-01	   9.9992495e-01	   9.9992241e-01	   9.9997563e-01	   9.9996889e-01	   9.9995511e-01	   9.9997761e-01	   9.9998072e-01	
   1.2267793e+00	   9.9988372e-01	   9.9973240e-01	   9.9982862e-01	   9.9983815e-01	   9.9985497e-01	   9.9994752e-01	   9.9993526e-01	   9.9996037e-01	   9.9996203e-01	   9.9996792e-01	   9.9993060e-01	   9.9991978e-01	   9.9993482e-01	   9.9992785e-01	   9.9993476e-01	   9.9994082e-01	   9.9995012e-01	   9.9996901e-01	   9.9996878e-01	   9.9997429e-01	   9.9995334e-01	   9.9994512e-01	   9.9995675e-01	   9.9992164e-01	   9.9991881e-01	   9.9997260e-01	   9.9996541e-01	   9.9995148e-01	   9.9997500e-01	   9.9997838e-01	
   1.2485698e+00	   9.9987530e-01	   9.9973518e-01	   9.9982008e-01	   9.9982730e-01	   9.9984292e-01	   9.9994035e-01	   9.9992833e-01	   9.9995480e-01	   9.9995621e-01	   9.9996263e-01	   9.9992112e-01	   9.9991051e-01	   9.9992757e-01	   9.9991987e-01	   9.9992699e-01	   9.9993394e-01	   9.9994327e-01	   9.9996390e-01	   9.9996343e-01	   9.9996954e-01	   9.9994646e-01	   9.9993816e-01	   9.9995169e-01	   9.9991660e-01	   9.9991332e-01	   9.9996718e-01	   9.9995935e-01	   9.9994542e-01	   9.9997037e-01	   9.9997418e-01	
   1.2703603e+00	   9.9986696e-01	   9.9974175e-01	   9.9981243e-01	   9.9981725e-01	   9.9983135e-01	   9.9993290e-01	   9.9992138e-01	   9.9994884e-01	   9.9994995e-01	   9.9995689e-01	   9.9991151e-01	   9.9990142e-01	   9.9992026e-01	   9.9991194e-01	   9.9991916e-01	   9.9992704e-01	   9.9993622e-01	   9.9995837e-01	   9.9995763e-01	   9.9996432e-01	   9.9993937e-01	   9.9993121e-01	   9.9994645e-01	   9.9991201e-01	   9.9990832e-01	   9.9996132e-01	   9.9995297e-01	   9.9993931e-01	   9.9996535e-01	   9.9996960e-01	
   1.2921509e+00	   9.9985875e-01	   9.9975151e-01	   9.9980563e-01	   9.9980807e-01	   9.9982034e-01	   9.9992519e-01	   9.9991443e-01	   9.9994251e-01	   9.9994328e-01	   9.9995069e-01	   9.9990184e-01	   9.9989260e-01	   9.9991290e-01	   9.9990410e-01	   9.9991131e-01	   9.9992013e-01	   9.9992898e-01	   9.9995241e-01	   9.9995138e-01	   9.9995863e-01	   9.9993208e-01	   9.9992428e-01	   9.9994098e-01	   9.9990777e-01	   9.9990373e-01	   9.9995502e-01	   9.9994630e-01	   9.9993317e-01	   9.9995996e-01	   9.9996464e-01	
   1.3139414e+00	   9.9985069e-01	   9.9976374e-01	   9.9979966e-01	   9.9979977e-01	   9.9980997e-01	   9.9991726e-01	   9.9990748e-01	   9.9993581e-01	   9.9993619e-01	   9.9994405e-01	   9.9989222e-01	   9.9988411e-01	   9.9990552e-01	   9.9989637e-01	   9.9990349e-01	   9.9991322e-01	   9.9992159e-01	   9.9994603e-01	   9.9994468e-01	   9.9995247e-01	   9.9992462e-01	   9.9991736e-01	   9.9993528e-01	   9.9990377e-01	   9.9989945e-01	   9.9994830e-01	   9.9993936e-01	   9.9992700e-01	   9.9995420e-01	   9.9995928e-01	
   1.3357319e+00	   9.9984283e-01	   9.9977772e-01	   9.9979451e-01	   9.9979240e-01	   9.9980030e-01	   9.9990917e-01	   9.9990056e-01	   9.9992876e-01	   9.9992871e-01	   9.9993698e-01	   9.9988273e-01	   9.9987602e-01	   9.9989814e-01	   9.9988880e-01	   9.9989573e-01	   9.9990633e-01	   9.9991408e-01	   9.9993924e-01	   9.9993755e-01	   9.9994584e-01	   9.9991701e-01	   9.9991048e-01	   9.9992933e-01	   9.9989994e-01	   9.9989541e-01	   9.9994119e-01	   9.9993220e-01	   9.9992081e-01	   9.9994806e-01	   9.9995354e-01	
   1.3631101e+00	   9.9983325e-01	   9.9979658e-01	   9.9978913e-01	   9.9978444e-01	   9.9978924e-01	   9.9989883e-01	   9.9989191e-01	   9.9991945e-01	   9.9991881e-01	   9.9992750e-01	   9.9987112e-01	   9.9986646e-01	   9.9988891e-01	   9.9987955e-01	   9.9988612e-01	   9.9989770e-01	   9.9990453e-01	   9.9993017e-01	   9.9992802e-01	   9.9993686e-01	   9.9990730e-01	   9.9990188e-01	   9.9992151e-01	   9.9989525e-01	   9.9989060e-01	   9.9993175e-01	   9.9992293e-01	   9.9991302e-01	   9.9993984e-01	   9.9994578e-01	
   1.3904884e+00	   9.9982404e-01	   9.9981551e-01	   9.9978489e-01	   9.9977793e-01	   9.9977947e-01	   9.9988839e-01	   9.9988334e-01	   9.9990970e-01	   9.9990840e-01	   9.9991742e-01	   9.9986000e-01	   9.9985764e-01	   9.9987976e-01	   9.9987062e-01	   9.9987670e-01	   9.9988915e-01	   9.9989491e-01	   9.9992054e-01	   9.9991790e-01	   9.9992720e-01	   9.9989748e-01	   9.9989334e-01	   9.9991332e-01	   9.9989059e-01	   9.9988598e-01	   9.9992181e-01	   9.9991342e-01	   9.9990522e-01	   9.9993108e-01	   9.9993743e-01	
   1.4178666e+00	   9.9981521e-01	   9.9983313e-01	   9.9978166e-01	   9.9977281e-01	   9.9977105e-01	   9.9987795e-01	   9.9987487e-01	   9.9989956e-01	   9.9989756e-01	   9.9990679e-01	   9.9984951e-01	   9.9984958e-01	   9.9987073e-01	   9.9986203e-01	   9.9986753e-01	   9.9988068e-01	   9.9988529e-01	   9.9991042e-01	   9.9990727e-01	   9.9991691e-01	   9.9988764e-01	   9.9988489e-01	   9.9990480e-01	   9.9988588e-01	   9.9988146e-01	   9.9991143e-01	   9.9990371e-01	   9.9989741e-01	   9.9992181e-01	   9.9992851e-01	
   1.4452448e+00	   9.9980677e-01	   9.9984818e-01	   9.9977932e-01	   9.9976898e-01	   9.9976398e-01	   9.9986761e-01	   9.9986650e-01	   9.9988912e-01	   9.9988638e-01	   9.9989569e-01	   9.9983976e-01	   9.9984227e-01	   9.9986185e-01	   9.9985379e-01	   9.9985864e-01	   9.9987232e-01	   9.9987573e-01	   9.9989988e-01	   9.9989619e-01	   9.9990604e-01	   9.9987786e-01	   9.9987654e-01	   9.9989598e-01	   9.9988102e-01	   9.9987698e-01	   9.9990071e-01	   9.9989387e-01	   9.9988961e-01	   9.9991206e-01	   9.9991905e-01	
   1.4726230e+00	   9.9979870e-01	   9.9985965e-01	   9.9977770e-01	   9.9976632e-01	   9.9975825e-01	   9.9985745e-01	   9.9985826e-01	   9.9987845e-01	   9.9987495e-01	   9.9988419e-01	   9.9983082e-01	   9.9983566e-01	   9.9985314e-01	   9.9984591e-01	   9.9985004e-01	   9.9986407e-01	   9.9986628e-01	   9.9988900e-01	   9.9988476e-01	   9.9989468e-01	   9.9986820e-01	   9.9986829e-01	   9.9988693e-01	   9.9987597e-01	   9.9987247e-01	   9.9988972e-01	   9.9988394e-01	   9.9988183e-01	   9.9990189e-01	   9.9990910e-01	
   1.5085640e+00	   9.9978860e-01	   9.9986805e-01	   9.9977635e-01	   9.9976430e-01	   9.9975262e-01	   9.9984452e-01	   9.9984762e-01	   9.9986421e-01	   9.9985971e-01	   9.9986865e-01	   9.9982039e-01	   9.9982793e-01	   9.9984199e-01	   9.9983606e-01	   9.9983920e-01	   9.9985341e-01	   9.9985414e-01	   9.9987434e-01	   9.9986938e-01	   9.9987916e-01	   9.9985583e-01	   9.9985762e-01	   9.9987477e-01	   9.9986894e-01	   9.9986639e-01	   9.9987506e-01	   9.9987086e-01	   9.9987162e-01	   9.9988799e-01	   9.9989536e-01	
   1.5445049e+00	   9.9977899e-01	   9.9986793e-01	   9.9977549e-01	   9.9976354e-01	   9.9974891e-01	   9.9983219e-01	   9.9983719e-01	   9.9984989e-01	   9.9984441e-01	   9.9985279e-01	   9.9981147e-01	   9.9982108e-01	   9.9983118e-01	   9.9982671e-01	   9.9982887e-01	   9.9984297e-01	   9.9984235e-01	   9.9985943e-01	   9.9985379e-01	   9.9986314e-01	   9.9984392e-01	   9.9984715e-01	   9.9986240e-01	   9.9986138e-01	   9.9986000e-01	   9.9986030e-01	   9.9985781e-01	   9.9986143e-01	   9.9987358e-01	   9.9988097e-01	
   1.5804459e+00	   9.9976976e-01	   9.9985905e-01	   9.9977464e-01	   9.9976352e-01	   9.9974679e-01	   9.9982055e-01	   9.9982695e-01	   9.9983563e-01	   9.9982926e-01	   9.9983682e-01	   9.9980397e-01	   9.9981486e-01	   9.9982073e-01	   9.9981778e-01	   9.9981898e-01	   9.9983273e-01	   9.9983099e-01	   9.9984445e-01	   9.9983819e-01	   9.9984683e-01	   9.9983258e-01	   9.9983688e-01	   9.9984994e-01	   9.9985322e-01	   9.9985317e-01	   9.9984564e-01	   9.9984488e-01	   9.9985126e-01	   9.9985882e-01	   9.9986606e-01	
   1.6163869e+00	   9.9976077e-01	   9.9984198e-01	   9.9977333e-01	   9.9976369e-01	   9.9974581e-01	   9.9980965e-01	   9.9981688e-01	   9.9982160e-01	   9.9981445e-01	   9.9982095e-01	   9.9979774e-01	   9.9980897e-01	   9.9981059e-01	   9.9980914e-01	   9.9980948e-01	   9.9982266e-01	   9.9982006e-01	   9.9982958e-01	   9.9982280e-01	   9.9983046e-01	   9.9982185e-01	   9.9982680e-01	   9.9983750e-01	   9.9984439e-01	   9.9984577e-01	   9.9983128e-01	   9.9983214e-01	   9.9984109e-01	   9.9984385e-01	   9.9985078e-01	
   1.6523279e+00	   9.9975190e-01	   9.9981800e-01	   9.9977115e-01	   9.9976350e-01	   9.9974550e-01	   9.9979950e-01	   9.9980695e-01	   9.9980791e-01	   9.9980015e-01	   9.9980539e-01	   9.9979251e-01	   9.9980315e-01	   9.9980075e-01	   9.9980068e-01	   9.9980026e-01	   9.9981275e-01	   9.9980956e-01	   9.9981500e-01	   9.9980781e-01	   9.9981425e-01	   9.9981174e-01	   9.9981688e-01	   9.9982515e-01	   9.9983485e-01	   9.9983770e-01	   9.9981736e-01	   9.9981965e-01	   9.9983091e-01	   9.9982885e-01	   9.9983531e-01	
   1.6908874e+00	   9.9974239e-01	   9.9978659e-01	   9.9976740e-01	   9.9976231e-01	   9.9974533e-01	   9.9978940e-01	   9.9979641e-01	   9.9979373e-01	   9.9978553e-01	   9.9978924e-01	   9.9978767e-01	   9.9979666e-01	   9.9979047e-01	   9.9979166e-01	   9.9979058e-01	   9.9980225e-01	   9.9979874e-01	   9.9979983e-01	   9.9979237e-01	   9.9979727e-01	   9.9980155e-01	   9.9980640e-01	   9.9981210e-01	   9.9982383e-01	   9.9982818e-01	   9.9980308e-01	   9.9980660e-01	   9.9981997e-01	   9.9981288e-01	   9.9981866e-01	
   1.7294469e+00	   9.9973277e-01	   9.9975188e-01	   9.9976186e-01	   9.9975957e-01	   9.9974472e-01	   9.9977999e-01	   9.9978595e-01	   9.9978017e-01	   9.9977179e-01	   9.9977385e-01	   9.9978319e-01	   9.9978965e-01	   9.9978041e-01	   9.9978256e-01	   9.9978101e-01	   9.9979184e-01	   9.9978832e-01	   9.9978529e-01	   9.9977775e-01	   9.9978094e-01	   9.9979196e-01	   9.9979603e-01	   9.9979930e-01	   9.9981201e-01	   9.9981769e-01	   9.9978959e-01	   9.9979396e-01	   9.9980898e-01	   9.9979724e-01	   9.9980217e-01	
   1.7680064e+00	   9.9972296e-01	   9.9971666e-01	   9.9975433e-01	   9.9975484e-01	   9.9974310e-01	   9.9977112e-01	   9.9977553e-01	   9.9976729e-01	   9.9975901e-01	   9.9975938e-01	   9.9977863e-01	   9.9978190e-01	   9.9977050e-01	   9.9977328e-01	   9.9977141e-01	   9.9978149e-01	   9.9977819e-01	   9.9977148e-01	   9.9976408e-01	   9.9976546e-01	   9.9978283e-01	   9.9978576e-01	   9.9978681e-01	   9.9979946e-01	   9.9980621e-01	   9.9977699e-01	   9.9978178e-01	   9.9979795e-01	   9.9978208e-01	   9.9978603e-01	
   1.8065659e+00	   9.9971291e-01	   9.9968352e-01	   9.9974475e-01	   9.9974788e-01	   9.9974001e-01	   9.9976261e-01	   9.9976513e-01	   9.9975512e-01	   9.9974722e-01	   9.9974592e-01	   9.9977355e-01	   9.9977328e-01	   9.9976069e-01	   9.9976373e-01	   9.9976172e-01	   9.9977115e-01	   9.9976828e-01	   9.9975847e-01	   9.9975142e-01	   9.9975098e-01	   9.9977401e-01	   9.9977552e-01	   9.9977465e-01	   9.9978627e-01	   9.9979378e-01	   9.9976529e-01	   9.9977011e-01	   9.9978686e-01	   9.9976756e-01	   9.9977042e-01	
   1.8451254e+00	   9.9970262e-01	   9.9965461e-01	   9.9973323e-01	   9.9973860e-01	   9.9973508e-01	   9.9975427e-01	   9.9975473e-01	   9.9974365e-01	   9.9973641e-01	   9.9973354e-01	   9.9976756e-01	   9.9976372e-01	   9.9975091e-01	   9.9975386e-01	   9.9975186e-01	   9.9976082e-01	   9.9975849e-01	   9.9974629e-01	   9.9973979e-01	   9.9973760e-01	   9.9976532e-01	   9.9976530e-01	   9.9976284e-01	   9.9977261e-01	   9.9978049e-01	   9.9975451e-01	   9.9975898e-01	   9.9977574e-01	   9.9975380e-01	   9.9975550e-01	
   1.8836850e+00	   9.9969212e-01	   9.9963146e-01	   9.9972000e-01	   9.9972706e-01	   9.9972811e-01	   9.9974592e-01	   9.9974432e-01	   9.9973285e-01	   9.9972652e-01	   9.9972227e-01	   9.9976037e-01	   9.9975327e-01	   9.9974113e-01	   9.9974367e-01	   9.9974180e-01	   9.9975046e-01	   9.9974876e-01	   9.9973492e-01	   9.9972918e-01	   9.9972539e-01	   9.9975661e-01	   9.9975507e-01	   9.9975137e-01	   9.9975867e-01	   9.9976651e-01	   9.9974459e-01	   9.9974840e-01	   9.9976459e-01	   9.9974091e-01	   9.9974140e-01	
   1.9347510e+00	   9.9967800e-01	   9.9961102e-01	   9.9970044e-01	   9.9970874e-01	   9.9971563e-01	   9.9973456e-01	   9.9973054e-01	   9.9971950e-01	   9.9971468e-01	   9.9970898e-01	   9.9974868e-01	   9.9973819e-01	   9.9972811e-01	   9.9972973e-01	   9.9972817e-01	   9.9973672e-01	   9.9973585e-01	   9.9972106e-01	   9.9971656e-01	   9.9971100e-01	   9.9974480e-01	   9.9974148e-01	   9.9973671e-01	   9.9974015e-01	   9.9974731e-01	   9.9973266e-01	   9.9973526e-01	   9.9974985e-01	   9.9972528e-01	   9.9972418e-01	
   1.9858170e+00	   9.9966379e-01	   9.9960202e-01	   9.9967947e-01	   9.9968778e-01	   9.9969967e-01	   9.9972261e-01	   9.9971680e-01	   9.9970706e-01	   9.9970400e-01	   9.9969737e-01	   9.9973440e-01	   9.9972206e-01	   9.9971499e-01	   9.9971542e-01	   9.9971428e-01	   9.9972299e-01	   9.9972284e-01	   9.9970841e-01	   9.9970536e-01	   9.9969854e-01	   9.9973245e-01	   9.9972786e-01	   9.9972264e-01	   9.9972206e-01	   9.9972791e-01	   9.9972187e-01	   9.9972308e-01	   9.9973521e-01	   9.9971134e-01	   9.9970876e-01	
   2.0368831e+00	   9.9964969e-01	   9.9960236e-01	   9.9965818e-01	   9.9966530e-01	   9.9968081e-01	   9.9970991e-01	   9.9970315e-01	   9.9969535e-01	   9.9969413e-01	   9.9968718e-01	   9.9971776e-01	   9.9970534e-01	   9.9970178e-01	   9.9970095e-01	   9.9970027e-01	   9.9970931e-01	   9.9970974e-01	   9.9969676e-01	   9.9969526e-01	   9.9968780e-01	   9.9971945e-01	   9.9971423e-01	   9.9970912e-01	   9.9970492e-01	   9.9970896e-01	   9.9971196e-01	   9.9971179e-01	   9.9972077e-01	   9.9969907e-01	   9.9969521e-01	
   2.0879491e+00	   9.9963586e-01	   9.9960854e-01	   9.9963755e-01	   9.9964252e-01	   9.9965992e-01	   9.9969645e-01	   9.9968967e-01	   9.9968413e-01	   9.9968471e-01	   9.9967804e-01	   9.9969929e-01	   9.9968854e-01	   9.9968852e-01	   9.9968655e-01	   9.9968631e-01	   9.9969576e-01	   9.9969660e-01	   9.9968585e-01	   9.9968590e-01	   9.9967843e-01	   9.9970578e-01	   9.9970065e-01	   9.9969610e-01	   9.9968914e-01	   9.9969106e-01	   9.9970263e-01	   9.9970128e-01	   9.9970665e-01	   9.9968835e-01	   9.9968349e-01	
   2.1390151e+00	   9.9962241e-01	   9.9961644e-01	   9.9961836e-01	   9.9962054e-01	   9.9963795e-01	   9.9968237e-01	   9.9967640e-01	   9.9967320e-01	   9.9967539e-01	   9.9966955e-01	   9.9967975e-01	   9.9967209e-01	   9.9967525e-01	   9.9967243e-01	   9.9967258e-01	   9.9968240e-01	   9.9968349e-01	   9.9967546e-01	   9.9967693e-01	   9.9967007e-01	   9.9969160e-01	   9.9968719e-01	   9.9968354e-01	   9.9967497e-01	   9.9967472e-01	   9.9969359e-01	   9.9969137e-01	   9.9969293e-01	   9.9967897e-01	   9.9967345e-01	
   2.1900812e+00	   9.9960939e-01	   9.9962216e-01	   9.9960110e-01	   9.9960025e-01	   9.9961590e-01	   9.9966788e-01	   9.9966339e-01	   9.9966238e-01	   9.9966585e-01	   9.9966132e-01	   9.9966003e-01	   9.9965636e-01	   9.9966203e-01	   9.9965876e-01	   9.9965924e-01	   9.9966929e-01	   9.9967052e-01	   9.9966533e-01	   9.9966800e-01	   9.9966229e-01	   9.9967711e-01	   9.9967392e-01	   9.9967136e-01	   9.9966248e-01	   9.9966021e-01	   9.9968459e-01	   9.9968185e-01	   9.9967967e-01	   9.9967067e-01	   9.9966487e-01	
   2.2411472e+00	   9.9959677e-01	   9.9962261e-01	   9.9958594e-01	   9.9958224e-01	   9.9959464e-01	   9.9965327e-01	   9.9965064e-01	   9.9965150e-01	   9.9965587e-01	   9.9965298e-01	   9.9964101e-01	   9.9964162e-01	   9.9964892e-01	   9.9964563e-01	   9.9964637e-01	   9.9965645e-01	   9.9965777e-01	   9.9965526e-01	   9.9965885e-01	   9.9965470e-01	   9.9966258e-01	   9.9966089e-01	   9.9965950e-01	   9.9965152e-01	   9.9964762e-01	   9.9967542e-01	   9.9967251e-01	   9.9966691e-01	   9.9966312e-01	   9.9965745e-01	
   2.2925815e+00	   9.9958440e-01	   9.9961593e-01	   9.9957267e-01	   9.9956663e-01	   9.9957473e-01	   9.9963875e-01	   9.9963808e-01	   9.9964039e-01	   9.9964521e-01	   9.9964415e-01	   9.9962337e-01	   9.9962789e-01	   9.9963587e-01	   9.9963300e-01	   9.9963394e-01	   9.9964383e-01	   9.9964523e-01	   9.9964502e-01	   9.9964918e-01	   9.9964687e-01	   9.9964821e-01	   9.9964805e-01	   9.9964779e-01	   9.9964173e-01	   9.9963672e-01	   9.9966586e-01	   9.9966304e-01	   9.9965455e-01	   9.9965594e-01	   9.9965078e-01	
   2.3440158e+00	   9.9957228e-01	   9.9960176e-01	   9.9956106e-01	   9.9955349e-01	   9.9955679e-01	   9.9962472e-01	   9.9962578e-01	   9.9962905e-01	   9.9963388e-01	   9.9963465e-01	   9.9960781e-01	   9.9961530e-01	   9.9962303e-01	   9.9962091e-01	   9.9962201e-01	   9.9963150e-01	   9.9963302e-01	   9.9963456e-01	   9.9963892e-01	   9.9963854e-01	   9.9963434e-01	   9.9963552e-01	   9.9963625e-01	   9.9963277e-01	   9.9962728e-01	   9.9965586e-01	   9.9965331e-01	   9.9964267e-01	   9.9964883e-01	   9.9964454e-01	
   2.3954500e+00	   9.9956030e-01	   9.9958119e-01	   9.9955061e-01	   9.9954246e-01	   9.9954104e-01	   9.9961138e-01	   9.9961372e-01	   9.9961748e-01	   9.9962189e-01	   9.9962435e-01	   9.9959466e-01	   9.9960378e-01	   9.9961043e-01	   9.9960930e-01	   9.9961051e-01	   9.9961946e-01	   9.9962113e-01	   9.9962382e-01	   9.9962802e-01	   9.9962950e-01	   9.9962119e-01	   9.9962331e-01	   9.9962480e-01	   9.9962414e-01	   9.9961883e-01	   9.9964537e-01	   9.9964316e-01	   9.9963122e-01	   9.9964146e-01	   9.9963833e-01	
   2.4468843e+00	   9.9954840e-01	   9.9955638e-01	   9.9954077e-01	   9.9953299e-01	   9.9952744e-01	   9.9959889e-01	   9.9960189e-01	   9.9960570e-01	   9.9960935e-01	   9.9961320e-01	   9.9958394e-01	   9.9959318e-01	   9.9959812e-01	   9.9959804e-01	   9.9959933e-01	   9.9960769e-01	   9.9960953e-01	   9.9961278e-01	   9.9961650e-01	   9.9961961e-01	   9.9960886e-01	   9.9961143e-01	   9.9961342e-01	   9.9961540e-01	   9.9961086e-01	   9.9963436e-01	   9.9963248e-01	   9.9962012e-01	   9.9963357e-01	   9.9963179e-01	
   2.4983185e+00	   9.9953656e-01	   9.9953010e-01	   9.9953107e-01	   9.9952451e-01	   9.9951582e-01	   9.9958729e-01	   9.9959029e-01	   9.9959378e-01	   9.9959644e-01	   9.9960127e-01	   9.9957538e-01	   9.9958331e-01	   9.9958614e-01	   9.9958704e-01	   9.9958837e-01	   9.9959618e-01	   9.9959818e-01	   9.9960148e-01	   9.9960446e-01	   9.9960884e-01	   9.9959738e-01	   9.9959988e-01	   9.9960208e-01	   9.9960617e-01	   9.9960286e-01	   9.9962289e-01	   9.9962125e-01	   9.9960933e-01	   9.9962494e-01	   9.9962461e-01	
   2.5497528e+00	   9.9952480e-01	   9.9950511e-01	   9.9952119e-01	   9.9951645e-01	   9.9950585e-01	   9.9957651e-01	   9.9957893e-01	   9.9958184e-01	   9.9958335e-01	   9.9958870e-01	   9.9956851e-01	   9.9957399e-01	   9.9957453e-01	   9.9957621e-01	   9.9957752e-01	   9.9958494e-01	   9.9958704e-01	   9.9958998e-01	   9.9959204e-01	   9.9959725e-01	   9.9958669e-01	   9.9958865e-01	   9.9959079e-01	   9.9959622e-01	   9.9959444e-01	   9.9961102e-01	   9.9960952e-01	   9.9959880e-01	   9.9961545e-01	   9.9961657e-01	
   2.6011871e+00	   9.9951322e-01	   9.9948375e-01	   9.9951095e-01	   9.9950836e-01	   9.9949715e-01	   9.9956645e-01	   9.9956786e-01	   9.9956998e-01	   9.9957033e-01	   9.9957569e-01	   9.9956271e-01	   9.9956505e-01	   9.9956334e-01	   9.9956551e-01	   9.9956673e-01	   9.9957398e-01	   9.9957608e-01	   9.9957836e-01	   9.9957942e-01	   9.9958499e-01	   9.9957668e-01	   9.9957776e-01	   9.9957960e-01	   9.9958549e-01	   9.9958533e-01	   9.9959885e-01	   9.9959741e-01	   9.9958850e-01	   9.9960505e-01	   9.9960751e-01	
   2.6590548e+00	   9.9950053e-01	   9.9946591e-01	   9.9949904e-01	   9.9949890e-01	   9.9948845e-01	   9.9955580e-01	   9.9955579e-01	   9.9955689e-01	   9.9955603e-01	   9.9956086e-01	   9.9955664e-01	   9.9955524e-01	   9.9955130e-01	   9.9955361e-01	   9.9955464e-01	   9.9956204e-01	   9.9956396e-01	   9.9956532e-01	   9.9956525e-01	   9.9957064e-01	   9.9956603e-01	   9.9956593e-01	   9.9956720e-01	   9.9957260e-01	   9.9957413e-01	   9.9958496e-01	   9.9958354e-01	   9.9957717e-01	   9.9959233e-01	   9.9959604e-01	
   2.7169225e+00	   9.9948839e-01	   9.9945518e-01	   9.9948693e-01	   9.9948892e-01	   9.9948045e-01	   9.9954560e-01	   9.9954422e-01	   9.9954424e-01	   9.9954239e-01	   9.9954620e-01	   9.9955018e-01	   9.9954552e-01	   9.9953991e-01	   9.9954193e-01	   9.9954265e-01	   9.9955055e-01	   9.9955211e-01	   9.9955246e-01	   9.9955136e-01	   9.9955605e-01	   9.9955581e-01	   9.9955457e-01	   9.9955511e-01	   9.9955919e-01	   9.9956204e-01	   9.9957109e-01	   9.9956969e-01	   9.9956612e-01	   9.9957871e-01	   9.9958331e-01	
   2.7747902e+00	   9.9947694e-01	   9.9945066e-01	   9.9947502e-01	   9.9947854e-01	   9.9947281e-01	   9.9953564e-01	   9.9953319e-01	   9.9953218e-01	   9.9952965e-01	   9.9953209e-01	   9.9954264e-01	   9.9953576e-01	   9.9952917e-01	   9.9953058e-01	   9.9953088e-01	   9.9953957e-01	   9.9954061e-01	   9.9953995e-01	   9.9953804e-01	   9.9954160e-01	   9.9954581e-01	   9.9954370e-01	   9.9954346e-01	   9.9954571e-01	   9.9954937e-01	   9.9955744e-01	   9.9955615e-01	   9.9955536e-01	   9.9956449e-01	   9.9956953e-01	
   2.8326579e+00	   9.9946628e-01	   9.9945027e-01	   9.9946371e-01	   9.9946803e-01	   9.9946532e-01	   9.9952576e-01	   9.9952274e-01	   9.9952081e-01	   9.9951794e-01	   9.9951885e-01	   9.9953363e-01	   9.9952587e-01	   9.9951906e-01	   9.9951966e-01	   9.9951948e-01	   9.9952913e-01	   9.9952957e-01	   9.9952797e-01	   9.9952551e-01	   9.9952766e-01	   9.9953591e-01	   9.9953334e-01	   9.9953235e-01	   9.9953268e-01	   9.9953654e-01	   9.9954424e-01	   9.9954321e-01	   9.9954493e-01	   9.9955003e-01	   9.9955504e-01	
   2.8905256e+00	   9.9945643e-01	   9.9945135e-01	   9.9945331e-01	   9.9945773e-01	   9.9945784e-01	   9.9951589e-01	   9.9951285e-01	   9.9951019e-01	   9.9950732e-01	   9.9950672e-01	   9.9952306e-01	   9.9951579e-01	   9.9950954e-01	   9.9950927e-01	   9.9950860e-01	   9.9951921e-01	   9.9951907e-01	   9.9951663e-01	   9.9951391e-01	   9.9951456e-01	   9.9952604e-01	   9.9952346e-01	   9.9952185e-01	   9.9952052e-01	   9.9952401e-01	   9.9953171e-01	   9.9953106e-01	   9.9953483e-01	   9.9953571e-01	   9.9954024e-01	
   2.9483933e+00	   9.9944730e-01	   9.9945138e-01	   9.9944398e-01	   9.9944791e-01	   9.9945033e-01	   9.9950604e-01	   9.9950348e-01	   9.9950033e-01	   9.9949777e-01	   9.9949585e-01	   9.9951115e-01	   9.9950550e-01	   9.9950049e-01	   9.9949947e-01	   9.9949835e-01	   9.9950979e-01	   9.9950919e-01	   9.9950603e-01	   9.9950334e-01	   9.9950255e-01	   9.9951621e-01	   9.9951403e-01	   9.9951199e-01	   9.9950952e-01	   9.9951217e-01	   9.9952001e-01	   9.9951983e-01	   9.9952506e-01	   9.9952192e-01	   9.9952557e-01	
   3.0062610e+00	   9.9943874e-01	   9.9944844e-01	   9.9943570e-01	   9.9943874e-01	   9.9944274e-01	   9.9949628e-01	   9.9949454e-01	   9.9949120e-01	   9.9948919e-01	   9.9948625e-01	   9.9949835e-01	   9.9949503e-01	   9.9949180e-01	   9.9949024e-01	   9.9948879e-01	   9.9950079e-01	   9.9949992e-01	   9.9949621e-01	   9.9949382e-01	   9.9949178e-01	   9.9950648e-01	   9.9950497e-01	   9.9950277e-01	   9.9949976e-01	   9.9950129e-01	   9.9950926e-01	   9.9950955e-01	   9.9951559e-01	   9.9950899e-01	   9.9951147e-01	
   3.0662978e+00	   9.9943025e-01	   9.9944122e-01	   9.9942799e-01	   9.9942993e-01	   9.9943475e-01	   9.9948637e-01	   9.9948559e-01	   9.9948240e-01	   9.9948111e-01	   9.9947758e-01	   9.9948475e-01	   9.9948406e-01	   9.9948301e-01	   9.9948120e-01	   9.9947960e-01	   9.9949179e-01	   9.9949092e-01	   9.9948684e-01	   9.9948498e-01	   9.9948199e-01	   9.9949661e-01	   9.9949590e-01	   9.9949379e-01	   9.9949086e-01	   9.9949113e-01	   9.9949916e-01	   9.9949986e-01	   9.9950604e-01	   9.9949674e-01	   9.9949784e-01	
   3.1263346e+00	   9.9942195e-01	   9.9942987e-01	   9.9942083e-01	   9.9942173e-01	   9.9942659e-01	   9.9947679e-01	   9.9947686e-01	   9.9947418e-01	   9.9947368e-01	   9.9947002e-01	   9.9947149e-01	   9.9947315e-01	   9.9947432e-01	   9.9947260e-01	   9.9947108e-01	   9.9948302e-01	   9.9948243e-01	   9.9947826e-01	   9.9947706e-01	   9.9947354e-01	   9.9948706e-01	   9.9948705e-01	   9.9948531e-01	   9.9948296e-01	   9.9948206e-01	   9.9949011e-01	   9.9949103e-01	   9.9949673e-01	   9.9948586e-01	   9.9948555e-01	
   3.1863714e+00	   9.9941366e-01	   9.9941552e-01	   9.9941382e-01	   9.9941388e-01	   9.9941820e-01	   9.9946763e-01	   9.9946824e-01	   9.9946638e-01	   9.9946665e-01	   9.9946332e-01	   9.9945921e-01	   9.9946248e-01	   9.9946564e-01	   9.9946429e-01	   9.9946309e-01	   9.9947440e-01	   9.9947431e-01	   9.9947036e-01	   9.9946988e-01	   9.9946628e-01	   9.9947790e-01	   9.9947837e-01	   9.9947721e-01	   9.9947568e-01	   9.9947390e-01	   9.9948202e-01	   9.9948292e-01	   9.9948763e-01	   9.9947641e-01	   9.9947481e-01	
   3.2464081e+00	   9.9940529e-01	   9.9939992e-01	   9.9940662e-01	   9.9940612e-01	   9.9940955e-01	   9.9945896e-01	   9.9945971e-01	   9.9945889e-01	   9.9945980e-01	   9.9945720e-01	   9.9944835e-01	   9.9945232e-01	   9.9945694e-01	   9.9945615e-01	   9.9945546e-01	   9.9946588e-01	   9.9946643e-01	   9.9946301e-01	   9.9946323e-01	   9.9945996e-01	   9.9946919e-01	   9.9946980e-01	   9.9946936e-01	   9.9946868e-01	   9.9946638e-01	   9.9947473e-01	   9.9947535e-01	   9.9947872e-01	   9.9946833e-01	   9.9946568e-01	
   3.3064449e+00	   9.9939682e-01	   9.9938491e-01	   9.9939901e-01	   9.9939821e-01	   9.9940062e-01	   9.9945076e-01	   9.9945125e-01	   9.9945158e-01	   9.9945297e-01	   9.9945136e-01	   9.9943913e-01	   9.9944289e-01	   9.9944826e-01	   9.9944810e-01	   9.9944806e-01	   9.9945746e-01	   9.9945866e-01	   9.9945607e-01	   9.9945688e-01	   9.9945430e-01	   9.9946091e-01	   9.9946136e-01	   9.9946169e-01	   9.9946166e-01	   9.9945925e-01	   9.9946805e-01	   9.9946820e-01	   9.9947003e-01	   9.9946147e-01	   9.9945813e-01	
   3.3664817e+00	   9.9938836e-01	   9.9937209e-01	   9.9939091e-01	   9.9939005e-01	   9.9939147e-01	   9.9944300e-01	   9.9944294e-01	   9.9944437e-01	   9.9944604e-01	   9.9944554e-01	   9.9943159e-01	   9.9943440e-01	   9.9943969e-01	   9.9944013e-01	   9.9944076e-01	   9.9944919e-01	   9.9945095e-01	   9.9944939e-01	   9.9945065e-01	   9.9944900e-01	   9.9945305e-01	   9.9945309e-01	   9.9945413e-01	   9.9945446e-01	   9.9945229e-01	   9.9946180e-01	   9.9946136e-01	   9.9946163e-01	   9.9945562e-01	   9.9945198e-01	
   3.4265185e+00	   9.9938005e-01	   9.9936231e-01	   9.9938244e-01	   9.9938162e-01	   9.9938223e-01	   9.9943563e-01	   9.9943488e-01	   9.9943723e-01	   9.9943895e-01	   9.9943955e-01	   9.9942553e-01	   9.9942696e-01	   9.9943139e-01	   9.9943228e-01	   9.9943350e-01	   9.9944116e-01	   9.9944328e-01	   9.9944285e-01	   9.9944438e-01	   9.9944380e-01	   9.9944555e-01	   9.9944507e-01	   9.9944668e-01	   9.9944706e-01	   9.9944541e-01	   9.9945579e-01	   9.9945477e-01	   9.9945360e-01	   9.9945053e-01	   9.9944698e-01	
   3.4954615e+00	   9.9937094e-01	   9.9935497e-01	   9.9937256e-01	   9.9937181e-01	   9.9937174e-01	   9.9942755e-01	   9.9942610e-01	   9.9942912e-01	   9.9943066e-01	   9.9943233e-01	   9.9942000e-01	   9.9941973e-01	   9.9942239e-01	   9.9942354e-01	   9.9942523e-01	   9.9943240e-01	   9.9943464e-01	   9.9943544e-01	   9.9943702e-01	   9.9943764e-01	   9.9943734e-01	   9.9943633e-01	   9.9943832e-01	   9.9943845e-01	   9.9943760e-01	   9.9944902e-01	   9.9944746e-01	   9.9944496e-01	   9.9944528e-01	   9.9944229e-01	
   3.5517000e+00	   9.9936403e-01	   9.9935144e-01	   9.9936467e-01	   9.9936394e-01	   9.9936351e-01	   9.9942125e-01	   9.9941944e-01	   9.9942262e-01	   9.9942385e-01	   9.9942614e-01	   9.9941622e-01	   9.9941477e-01	   9.9941561e-01	   9.9941676e-01	   9.9941859e-01	   9.9942575e-01	   9.9942783e-01	   9.9942942e-01	   9.9943087e-01	   9.9943235e-01	   9.9943097e-01	   9.9942968e-01	   9.9943172e-01	   9.9943156e-01	   9.9943137e-01	   9.9944352e-01	   9.9944173e-01	   9.9943846e-01	   9.9944125e-01	   9.9943898e-01	
   3.6079385e+00	   9.9935771e-01	   9.9934926e-01	   9.9935721e-01	   9.9935643e-01	   9.9935578e-01	   9.9941520e-01	   9.9941330e-01	   9.9941630e-01	   9.9941711e-01	   9.9941976e-01	   9.9941272e-01	   9.9941046e-01	   9.9940944e-01	   9.9941040e-01	   9.9941215e-01	   9.9941962e-01	   9.9942138e-01	   9.9942346e-01	   9.9942463e-01	   9.9942678e-01	   9.9942490e-01	   9.9942353e-01	   9.9942541e-01	   9.9942500e-01	   9.9942541e-01	   9.9943804e-01	   9.9943623e-01	   9.9943251e-01	   9.9943728e-01	   9.9943588e-01	
   3.6641770e+00	   9.9935205e-01	   9.9934755e-01	   9.9935038e-01	   9.9934952e-01	   9.9934872e-01	   9.9940945e-01	   9.9940775e-01	   9.9941023e-01	   9.9941057e-01	   9.9941328e-01	   9.9940924e-01	   9.9940659e-01	   9.9940392e-01	   9.9940456e-01	   9.9940600e-01	   9.9941405e-01	   9.9941540e-01	   9.9941760e-01	   9.9941839e-01	   9.9942095e-01	   9.9941917e-01	   9.9941793e-01	   9.9941947e-01	   9.9941893e-01	   9.9941980e-01	   9.9943261e-01	   9.9943096e-01	   9.9942715e-01	   9.9943324e-01	   9.9943278e-01	
   3.7204155e+00	   9.9934704e-01	   9.9934549e-01	   9.9934432e-01	   9.9934336e-01	   9.9934248e-01	   9.9940404e-01	   9.9940277e-01	   9.9940449e-01	   9.9940436e-01	   9.9940685e-01	   9.9940554e-01	   9.9940291e-01	   9.9939905e-01	   9.9939928e-01	   9.9940024e-01	   9.9940907e-01	   9.9940996e-01	   9.9941191e-01	   9.9941228e-01	   9.9941497e-01	   9.9941385e-01	   9.9941290e-01	   9.9941396e-01	   9.9941348e-01	   9.9941465e-01	   9.9942729e-01	   9.9942595e-01	   9.9942235e-01	   9.9942908e-01	   9.9942953e-01	
   3.7766540e+00	   9.9934264e-01	   9.9934254e-01	   9.9933910e-01	   9.9933807e-01	   9.9933712e-01	   9.9939905e-01	   9.9939834e-01	   9.9939918e-01	   9.9939861e-01	   9.9940065e-01	   9.9940152e-01	   9.9939923e-01	   9.9939477e-01	   9.9939459e-01	   9.9939497e-01	   9.9940464e-01	   9.9940513e-01	   9.9940650e-01	   9.9940642e-01	   9.9940897e-01	   9.9940898e-01	   9.9940843e-01	   9.9940894e-01	   9.9940869e-01	   9.9940999e-01	   9.9942215e-01	   9.9942122e-01	   9.9941809e-01	   9.9942479e-01	   9.9942603e-01	
   3.8328925e+00	   9.9933878e-01	   9.9933851e-01	   9.9933469e-01	   9.9933367e-01	   9.9933267e-01	   9.9939454e-01	   9.9939440e-01	   9.9939434e-01	   9.9939343e-01	   9.9939484e-01	   9.9939713e-01	   9.9939538e-01	   9.9939100e-01	   9.9939045e-01	   9.9939024e-01	   9.9940071e-01	   9.9940089e-01	   9.9940146e-01	   9.9940096e-01	   9.9940313e-01	   9.9940460e-01	   9.9940446e-01	   9.9940444e-01	   9.9940455e-01	   9.9940581e-01	   9.9941728e-01	   9.9941676e-01	   9.9941430e-01	   9.9942038e-01	   9.9942224e-01	
   3.8891310e+00	   9.9933534e-01	   9.9933353e-01	   9.9933102e-01	   9.9933010e-01	   9.9932908e-01	   9.9939054e-01	   9.9939087e-01	   9.9939003e-01	   9.9938887e-01	   9.9938957e-01	   9.9939245e-01	   9.9939130e-01	   9.9938765e-01	   9.9938683e-01	   9.9938608e-01	   9.9939721e-01	   9.9939722e-01	   9.9939685e-01	   9.9939602e-01	   9.9939762e-01	   9.9940075e-01	   9.9940092e-01	   9.9940044e-01	   9.9940096e-01	   9.9940207e-01	   9.9941276e-01	   9.9941258e-01	   9.9941091e-01	   9.9941592e-01	   9.9941818e-01	
   3.9453695e+00	   9.9933223e-01	   9.9932804e-01	   9.9932797e-01	   9.9932727e-01	   9.9932626e-01	   9.9938707e-01	   9.9938768e-01	   9.9938625e-01	   9.9938498e-01	   9.9938496e-01	   9.9938759e-01	   9.9938703e-01	   9.9938461e-01	   9.9938364e-01	   9.9938249e-01	   9.9939405e-01	   9.9939403e-01	   9.9939276e-01	   9.9939169e-01	   9.9939260e-01	   9.9939740e-01	   9.9939775e-01	   9.9939694e-01	   9.9939780e-01	   9.9939867e-01	   9.9940863e-01	   9.9940868e-01	   9.9940783e-01	   9.9941148e-01	   9.9941391e-01	
   4.0085505e+00	   9.9932901e-01	   9.9932191e-01	   9.9932512e-01	   9.9932479e-01	   9.9932385e-01	   9.9938377e-01	   9.9938441e-01	   9.9938264e-01	   9.9938140e-01	   9.9938065e-01	   9.9938217e-01	   9.9938212e-01	   9.9938145e-01	   9.9938048e-01	   9.9937909e-01	   9.9939081e-01	   9.9939091e-01	   9.9938880e-01	   9.9938761e-01	   9.9938771e-01	   9.9939420e-01	   9.9939453e-01	   9.9939354e-01	   9.9939461e-01	   9.9939516e-01	   9.9940450e-01	   9.9940464e-01	   9.9940465e-01	   9.9940666e-01	   9.9940900e-01	
   4.0717314e+00	   9.9932601e-01	   9.9931657e-01	   9.9932273e-01	   9.9932283e-01	   9.9932206e-01	   9.9938104e-01	   9.9938141e-01	   9.9937967e-01	   9.9937861e-01	   9.9937730e-01	   9.9937707e-01	   9.9937735e-01	   9.9937847e-01	   9.9937766e-01	   9.9937628e-01	   9.9938783e-01	   9.9938815e-01	   9.9938554e-01	   9.9938438e-01	   9.9938373e-01	   9.9939150e-01	   9.9939160e-01	   9.9939063e-01	   9.9939164e-01	   9.9939187e-01	   9.9940091e-01	   9.9940097e-01	   9.9940171e-01	   9.9940213e-01	   9.9940415e-01	
   4.1349124e+00	   9.9932319e-01	   9.9931260e-01	   9.9932068e-01	   9.9932120e-01	   9.9932068e-01	   9.9937875e-01	   9.9937863e-01	   9.9937726e-01	   9.9937650e-01	   9.9937486e-01	   9.9937257e-01	   9.9937301e-01	   9.9937565e-01	   9.9937510e-01	   9.9937398e-01	   9.9938507e-01	   9.9938565e-01	   9.9938293e-01	   9.9938195e-01	   9.9938070e-01	   9.9938917e-01	   9.9938890e-01	   9.9938815e-01	   9.9938881e-01	   9.9938875e-01	   9.9939785e-01	   9.9939770e-01	   9.9939896e-01	   9.9939805e-01	   9.9939954e-01	
   4.1980934e+00	   9.9932059e-01	   9.9931022e-01	   9.9931888e-01	   9.9931974e-01	   9.9931955e-01	   9.9937679e-01	   9.9937608e-01	   9.9937533e-01	   9.9937495e-01	   9.9937324e-01	   9.9936893e-01	   9.9936939e-01	   9.9937299e-01	   9.9937278e-01	   9.9937209e-01	   9.9938252e-01	   9.9938335e-01	   9.9938090e-01	   9.9938020e-01	   9.9937859e-01	   9.9938711e-01	   9.9938643e-01	   9.9938602e-01	   9.9938611e-01	   9.9938581e-01	   9.9939526e-01	   9.9939485e-01	   9.9939640e-01	   9.9939451e-01	   9.9939538e-01	
   4.2612743e+00	   9.9931825e-01	   9.9930931e-01	   9.9931731e-01	   9.9931838e-01	   9.9931854e-01	   9.9937504e-01	   9.9937380e-01	   9.9937380e-01	   9.9937381e-01	   9.9937227e-01	   9.9936629e-01	   9.9936669e-01	   9.9937056e-01	   9.9937068e-01	   9.9937052e-01	   9.9938022e-01	   9.9938122e-01	   9.9937937e-01	   9.9937901e-01	   9.9937729e-01	   9.9938523e-01	   9.9938419e-01	   9.9938421e-01	   9.9938361e-01	   9.9938313e-01	   9.9939310e-01	   9.9939246e-01	   9.9939408e-01	   9.9939159e-01	   9.9939182e-01	
   4.3244553e+00	   9.9931627e-01	   9.9930943e-01	   9.9931598e-01	   9.9931709e-01	   9.9931760e-01	   9.9937344e-01	   9.9937185e-01	   9.9937260e-01	   9.9937295e-01	   9.9937180e-01	   9.9936469e-01	   9.9936501e-01	   9.9936845e-01	   9.9936884e-01	   9.9936922e-01	   9.9937823e-01	   9.9937932e-01	   9.9937824e-01	   9.9937823e-01	   9.9937666e-01	   9.9938349e-01	   9.9938225e-01	   9.9938268e-01	   9.9938145e-01	   9.9938085e-01	   9.9939133e-01	   9.9939055e-01	   9.9939204e-01	   9.9938934e-01	   9.9938900e-01	
   4.4085758e+00	   9.9931428e-01	   9.9931029e-01	   9.9931461e-01	   9.9931551e-01	   9.9931639e-01	   9.9937152e-01	   9.9936986e-01	   9.9937139e-01	   9.9937209e-01	   9.9937163e-01	   9.9936409e-01	   9.9936426e-01	   9.9936628e-01	   9.9936688e-01	   9.9936782e-01	   9.9937619e-01	   9.9937726e-01	   9.9937723e-01	   9.9937761e-01	   9.9937656e-01	   9.9938141e-01	   9.9938021e-01	   9.9938110e-01	   9.9937932e-01	   9.9937867e-01	   9.9938955e-01	   9.9938875e-01	   9.9938988e-01	   9.9938741e-01	   9.9938647e-01	
   4.4926963e+00	   9.9931315e-01	   9.9931083e-01	   9.9931373e-01	   9.9931421e-01	   9.9931529e-01	   9.9936995e-01	   9.9936866e-01	   9.9937060e-01	   9.9937142e-01	   9.9937172e-01	   9.9936487e-01	   9.9936483e-01	   9.9936500e-01	   9.9936560e-01	   9.9936680e-01	   9.9937495e-01	   9.9937592e-01	   9.9937666e-01	   9.9937728e-01	   9.9937697e-01	   9.9937976e-01	   9.9937891e-01	   9.9938007e-01	   9.9937830e-01	   9.9937771e-01	   9.9938843e-01	   9.9938780e-01	   9.9938850e-01	   9.9938661e-01	   9.9938538e-01	
   4.5768168e+00	   9.9931292e-01	   9.9931050e-01	   9.9931336e-01	   9.9931334e-01	   9.9931441e-01	   9.9936895e-01	   9.9936833e-01	   9.9937022e-01	   9.9937095e-01	   9.9937186e-01	   9.9936648e-01	   9.9936616e-01	   9.9936470e-01	   9.9936510e-01	   9.9936622e-01	   9.9937460e-01	   9.9937544e-01	   9.9937650e-01	   9.9937715e-01	   9.9937759e-01	   9.9937879e-01	   9.9937846e-01	   9.9937965e-01	   9.9937846e-01	   9.9937803e-01	   9.9938802e-01	   9.9938766e-01	   9.9938799e-01	   9.9938682e-01	   9.9938561e-01	
   4.6609372e+00	   9.9931353e-01	   9.9930951e-01	   9.9931348e-01	   9.9931303e-01	   9.9931391e-01	   9.9936880e-01	   9.9936884e-01	   9.9937033e-01	   9.9937077e-01	   9.9937205e-01	   9.9936834e-01	   9.9936766e-01	   9.9936534e-01	   9.9936542e-01	   9.9936616e-01	   9.9937512e-01	   9.9937589e-01	   9.9937677e-01	   9.9937729e-01	   9.9937829e-01	   9.9937874e-01	   9.9937888e-01	   9.9937990e-01	   9.9937965e-01	   9.9937946e-01	   9.9938839e-01	   9.9938828e-01	   9.9938835e-01	   9.9938790e-01	   9.9938696e-01	
   4.7450577e+00	   9.9931488e-01	   9.9930878e-01	   9.9931412e-01	   9.9931340e-01	   9.9931396e-01	   9.9936968e-01	   9.9937012e-01	   9.9937103e-01	   9.9937110e-01	   9.9937242e-01	   9.9937003e-01	   9.9936902e-01	   9.9936680e-01	   9.9936653e-01	   9.9936676e-01	   9.9937645e-01	   9.9937721e-01	   9.9937758e-01	   9.9937784e-01	   9.9937911e-01	   9.9937975e-01	   9.9938011e-01	   9.9938086e-01	   9.9938153e-01	   9.9938165e-01	   9.9938959e-01	   9.9938959e-01	   9.9938955e-01	   9.9938967e-01	   9.9938915e-01	
   4.8291782e+00	   9.9931686e-01	   9.9930929e-01	   9.9931532e-01	   9.9931453e-01	   9.9931473e-01	   9.9937164e-01	   9.9937208e-01	   9.9937243e-01	   9.9937213e-01	   9.9937320e-01	   9.9937142e-01	   9.9937023e-01	   9.9936894e-01	   9.9936840e-01	   9.9936812e-01	   9.9937848e-01	   9.9937925e-01	   9.9937903e-01	   9.9937898e-01	   9.9938020e-01	   9.9938183e-01	   9.9938210e-01	   9.9938252e-01	   9.9938378e-01	   9.9938420e-01	   9.9939163e-01	   9.9939158e-01	   9.9939149e-01	   9.9939202e-01	   9.9939196e-01	
   4.9198152e+00	   9.9931963e-01	   9.9931186e-01	   9.9931740e-01	   9.9931670e-01	   9.9931655e-01	   9.9937484e-01	   9.9937488e-01	   9.9937479e-01	   9.9937421e-01	   9.9937478e-01	   9.9937275e-01	   9.9937168e-01	   9.9937184e-01	   9.9937119e-01	   9.9937054e-01	   9.9938133e-01	   9.9938210e-01	   9.9938138e-01	   9.9938105e-01	   9.9938191e-01	   9.9938508e-01	   9.9938496e-01	   9.9938508e-01	   9.9938636e-01	   9.9938700e-01	   9.9939468e-01	   9.9939444e-01	   9.9939432e-01	   9.9939512e-01	   9.9939546e-01	
   5.0104522e+00	   9.9932300e-01	   9.9931641e-01	   9.9932043e-01	   9.9931993e-01	   9.9931951e-01	   9.9937886e-01	   9.9937830e-01	   9.9937806e-01	   9.9937739e-01	   9.9937738e-01	   9.9937440e-01	   9.9937380e-01	   9.9937525e-01	   9.9937469e-01	   9.9937397e-01	   9.9938477e-01	   9.9938551e-01	   9.9938458e-01	   9.9938410e-01	   9.9938444e-01	   9.9938906e-01	   9.9938847e-01	   9.9938840e-01	   9.9938909e-01	   9.9938977e-01	   9.9939849e-01	   9.9939803e-01	   9.9939783e-01	   9.9939874e-01	   9.9939934e-01	
   5.1010893e+00	   9.9932699e-01	   9.9932215e-01	   9.9932450e-01	   9.9932424e-01	   9.9932368e-01	   9.9938337e-01	   9.9938233e-01	   9.9938219e-01	   9.9938162e-01	   9.9938114e-01	   9.9937698e-01	   9.9937704e-01	   9.9937917e-01	   9.9937887e-01	   9.9937832e-01	   9.9938878e-01	   9.9938944e-01	   9.9938861e-01	   9.9938811e-01	   9.9938794e-01	   9.9939348e-01	   9.9939257e-01	   9.9939245e-01	   9.9939222e-01	   9.9939272e-01	   9.9940291e-01	   9.9940230e-01	   9.9940196e-01	   9.9940288e-01	   9.9940354e-01	
   5.1917263e+00	   9.9933161e-01	   9.9932810e-01	   9.9932957e-01	   9.9932953e-01	   9.9932896e-01	   9.9938817e-01	   9.9938695e-01	   9.9938709e-01	   9.9938676e-01	   9.9938602e-01	   9.9938100e-01	   9.9938162e-01	   9.9938364e-01	   9.9938365e-01	   9.9938347e-01	   9.9939336e-01	   9.9939394e-01	   9.9939338e-01	   9.9939299e-01	   9.9939247e-01	   9.9939816e-01	   9.9939721e-01	   9.9939718e-01	   9.9939612e-01	   9.9939629e-01	   9.9940780e-01	   9.9940717e-01	   9.9940668e-01	   9.9940756e-01	   9.9940812e-01	
   5.2823633e+00	   9.9933686e-01	   9.9933367e-01	   9.9933547e-01	   9.9933561e-01	   9.9933518e-01	   9.9939319e-01	   9.9939218e-01	   9.9939264e-01	   9.9939259e-01	   9.9939186e-01	   9.9938662e-01	   9.9938745e-01	   9.9938873e-01	   9.9938901e-01	   9.9938923e-01	   9.9939853e-01	   9.9939908e-01	   9.9939882e-01	   9.9939860e-01	   9.9939796e-01	   9.9940312e-01	   9.9940240e-01	   9.9940257e-01	   9.9940111e-01	   9.9940090e-01	   9.9941308e-01	   9.9941254e-01	   9.9941199e-01	   9.9941277e-01	   9.9941314e-01	
   5.3730003e+00	   9.9934274e-01	   9.9933891e-01	   9.9934197e-01	   9.9934223e-01	   9.9934204e-01	   9.9939859e-01	   9.9939801e-01	   9.9939875e-01	   9.9939893e-01	   9.9939844e-01	   9.9939364e-01	   9.9939420e-01	   9.9939449e-01	   9.9939490e-01	   9.9939542e-01	   9.9940432e-01	   9.9940491e-01	   9.9940484e-01	   9.9940481e-01	   9.9940427e-01	   9.9940850e-01	   9.9940816e-01	   9.9940858e-01	   9.9940730e-01	   9.9940679e-01	   9.9941874e-01	   9.9941832e-01	   9.9941787e-01	   9.9941852e-01	   9.9941867e-01	
   5.4674074e+00	   9.9934953e-01	   9.9934465e-01	   9.9934916e-01	   9.9934948e-01	   9.9934960e-01	   9.9940484e-01	   9.9940473e-01	   9.9940563e-01	   9.9940594e-01	   9.9940583e-01	   9.9940191e-01	   9.9940182e-01	   9.9940124e-01	   9.9940160e-01	   9.9940223e-01	   9.9941103e-01	   9.9941171e-01	   9.9941169e-01	   9.9941180e-01	   9.9941153e-01	   9.9941481e-01	   9.9941482e-01	   9.9941545e-01	   9.9941484e-01	   9.9941421e-01	   9.9942509e-01	   9.9942479e-01	   9.9942462e-01	   9.9942506e-01	   9.9942504e-01	
   5.5618144e+00	   9.9935699e-01	   9.9935138e-01	   9.9935669e-01	   9.9935697e-01	   9.9935738e-01	   9.9941195e-01	   9.9941213e-01	   9.9941302e-01	   9.9941332e-01	   9.9941359e-01	   9.9941056e-01	   9.9940973e-01	   9.9940874e-01	   9.9940889e-01	   9.9940943e-01	   9.9941844e-01	   9.9941920e-01	   9.9941912e-01	   9.9941928e-01	   9.9941933e-01	   9.9942200e-01	   9.9942217e-01	   9.9942291e-01	   9.9942313e-01	   9.9942263e-01	   9.9943200e-01	   9.9943176e-01	   9.9943199e-01	   9.9943215e-01	   9.9943205e-01	
   5.6562214e+00	   9.9936511e-01	   9.9935951e-01	   9.9936457e-01	   9.9936473e-01	   9.9936533e-01	   9.9942001e-01	   9.9942019e-01	   9.9942093e-01	   9.9942111e-01	   9.9942165e-01	   9.9941910e-01	   9.9941783e-01	   9.9941694e-01	   9.9941681e-01	   9.9941709e-01	   9.9942654e-01	   9.9942732e-01	   9.9942712e-01	   9.9942726e-01	   9.9942757e-01	   9.9943013e-01	   9.9943022e-01	   9.9943093e-01	   9.9943177e-01	   9.9943160e-01	   9.9943955e-01	   9.9943935e-01	   9.9943999e-01	   9.9943982e-01	   9.9943971e-01	
   5.7506285e+00	   9.9937387e-01	   9.9936897e-01	   9.9937292e-01	   9.9937291e-01	   9.9937353e-01	   9.9942898e-01	   9.9942890e-01	   9.9942941e-01	   9.9942941e-01	   9.9943003e-01	   9.9942739e-01	   9.9942615e-01	   9.9942576e-01	   9.9942540e-01	   9.9942536e-01	   9.9943527e-01	   9.9943601e-01	   9.9943570e-01	   9.9943577e-01	   9.9943621e-01	   9.9943911e-01	   9.9943895e-01	   9.9943949e-01	   9.9944050e-01	   9.9944072e-01	   9.9944784e-01	   9.9944767e-01	   9.9944859e-01	   9.9944810e-01	   9.9944804e-01	
   5.8450355e+00	   9.9938322e-01	   9.9937929e-01	   9.9938189e-01	   9.9938169e-01	   9.9938216e-01	   9.9943865e-01	   9.9943821e-01	   9.9943848e-01	   9.9943832e-01	   9.9943883e-01	   9.9943557e-01	   9.9943484e-01	   9.9943511e-01	   9.9943465e-01	   9.9943435e-01	   9.9944459e-01	   9.9944523e-01	   9.9944486e-01	   9.9944484e-01	   9.9944526e-01	   9.9944873e-01	   9.9944829e-01	   9.9944857e-01	   9.9944926e-01	   9.9944978e-01	   9.9945691e-01	   9.9945677e-01	   9.9945777e-01	   9.9945701e-01	   9.9945702e-01	
   5.9562776e+00	   9.9939489e-01	   9.9939175e-01	   9.9939332e-01	   9.9939297e-01	   9.9939313e-01	   9.9945061e-01	   9.9944983e-01	   9.9944993e-01	   9.9944967e-01	   9.9944988e-01	   9.9944567e-01	   9.9944577e-01	   9.9944670e-01	   9.9944632e-01	   9.9944589e-01	   9.9945620e-01	   9.9945672e-01	   9.9945636e-01	   9.9945625e-01	   9.9945651e-01	   9.9946058e-01	   9.9945993e-01	   9.9945995e-01	   9.9945987e-01	   9.9946047e-01	   9.9946856e-01	   9.9946846e-01	   9.9946924e-01	   9.9946838e-01	   9.9946842e-01	
   6.0675196e+00	   9.9940713e-01	   9.9940399e-01	   9.9940565e-01	   9.9940528e-01	   9.9940510e-01	   9.9946288e-01	   9.9946203e-01	   9.9946214e-01	   9.9946191e-01	   9.9946179e-01	   9.9945688e-01	   9.9945761e-01	   9.9945880e-01	   9.9945867e-01	   9.9945836e-01	   9.9946838e-01	   9.9946885e-01	   9.9946854e-01	   9.9946841e-01	   9.9946845e-01	   9.9947274e-01	   9.9947212e-01	   9.9947204e-01	   9.9947120e-01	   9.9947157e-01	   9.9948111e-01	   9.9948101e-01	   9.9948135e-01	   9.9948065e-01	   9.9948068e-01	
   6.1787617e+00	   9.9941983e-01	   9.9941603e-01	   9.9941868e-01	   9.9941844e-01	   9.9941804e-01	   9.9947533e-01	   9.9947470e-01	   9.9947500e-01	   9.9947488e-01	   9.9947455e-01	   9.9946960e-01	   9.9947037e-01	   9.9947136e-01	   9.9947151e-01	   9.9947149e-01	   9.9948102e-01	   9.9948155e-01	   9.9948133e-01	   9.9948121e-01	   9.9948108e-01	   9.9948515e-01	   9.9948475e-01	   9.9948478e-01	   9.9948361e-01	   9.9948358e-01	   9.9949434e-01	   9.9949416e-01	   9.9949399e-01	   9.9949374e-01	   9.9949371e-01	
   6.2900037e+00	   9.9943296e-01	   9.9942847e-01	   9.9943218e-01	   9.9943213e-01	   9.9943176e-01	   9.9948808e-01	   9.9948780e-01	   9.9948835e-01	   9.9948838e-01	   9.9948804e-01	   9.9948372e-01	   9.9948394e-01	   9.9948441e-01	   9.9948472e-01	   9.9948501e-01	   9.9949411e-01	   9.9949474e-01	   9.9949461e-01	   9.9949454e-01	   9.9949436e-01	   9.9949793e-01	   9.9949780e-01	   9.9949810e-01	   9.9949721e-01	   9.9949680e-01	   9.9950799e-01	   9.9950767e-01	   9.9950714e-01	   9.9950746e-01	   9.9950739e-01	
   6.4012458e+00	   9.9944656e-01	   9.9944197e-01	   9.9944600e-01	   9.9944613e-01	   9.9944597e-01	   9.9950136e-01	   9.9950137e-01	   9.9950210e-01	   9.9950221e-01	   9.9950205e-01	   9.9949866e-01	   9.9949812e-01	   9.9949801e-01	   9.9949828e-01	   9.9949873e-01	   9.9950768e-01	   9.9950837e-01	   9.9950831e-01	   9.9950828e-01	   9.9950817e-01	   9.9951130e-01	   9.9951133e-01	   9.9951191e-01	   9.9951171e-01	   9.9951116e-01	   9.9952186e-01	   9.9952142e-01	   9.9952080e-01	   9.9952162e-01	   9.9952154e-01	
   6.5228004e+00	   9.9946206e-01	   9.9945814e-01	   9.9946147e-01	   9.9946166e-01	   9.9946181e-01	   9.9951673e-01	   9.9951682e-01	   9.9951753e-01	   9.9951763e-01	   9.9951774e-01	   9.9951514e-01	   9.9951407e-01	   9.9951355e-01	   9.9951359e-01	   9.9951398e-01	   9.9952313e-01	   9.9952378e-01	   9.9952373e-01	   9.9952372e-01	   9.9952376e-01	   9.9952675e-01	   9.9952676e-01	   9.9952745e-01	   9.9952803e-01	   9.9952767e-01	   9.9953719e-01	   9.9953673e-01	   9.9953633e-01	   9.9953736e-01	   9.9953736e-01	
   6.6443550e+00	   9.9947826e-01	   9.9947533e-01	   9.9947743e-01	   9.9947752e-01	   9.9947789e-01	   9.9953305e-01	   9.9953295e-01	   9.9953342e-01	   9.9953342e-01	   9.9953373e-01	   9.9953125e-01	   9.9953032e-01	   9.9952978e-01	   9.9952956e-01	   9.9952967e-01	   9.9953927e-01	   9.9953976e-01	   9.9953963e-01	   9.9953961e-01	   9.9953977e-01	   9.9954307e-01	   9.9954290e-01	   9.9954344e-01	   9.9954435e-01	   9.9954440e-01	   9.9955278e-01	   9.9955247e-01	   9.9955248e-01	   9.9955329e-01	   9.9955340e-01	
   6.7659096e+00	   9.9949510e-01	   9.9949270e-01	   9.9949398e-01	   9.9949391e-01	   9.9949428e-01	   9.9955008e-01	   9.9954970e-01	   9.9954983e-01	   9.9954971e-01	   9.9955003e-01	   9.9954700e-01	   9.9954674e-01	   9.9954658e-01	   9.9954623e-01	   9.9954602e-01	   9.9955601e-01	   9.9955635e-01	   9.9955605e-01	   9.9955600e-01	   9.9955618e-01	   9.9956002e-01	   9.9955967e-01	   9.9955986e-01	   9.9956047e-01	   9.9956091e-01	   9.9956881e-01	   9.9956875e-01	   9.9956918e-01	   9.9956941e-01	   9.9956963e-01	
   6.8874641e+00	   9.9951235e-01	   9.9950970e-01	   9.9951112e-01	   9.9951093e-01	   9.9951109e-01	   9.9956745e-01	   9.9956688e-01	   9.9956677e-01	   9.9956661e-01	   9.9956676e-01	   9.9956291e-01	   9.9956334e-01	   9.9956374e-01	   9.9956347e-01	   9.9956308e-01	   9.9957317e-01	   9.9957347e-01	   9.9957299e-01	   9.9957292e-01	   9.9957301e-01	   9.9957728e-01	   9.9957686e-01	   9.9957673e-01	   9.9957665e-01	   9.9957720e-01	   9.9958546e-01	   9.9958558e-01	   9.9958625e-01	   9.9958584e-01	   9.9958607e-01	
   7.0090187e+00	   9.9952979e-01	   9.9952642e-01	   9.9952868e-01	   9.9952848e-01	   9.9952838e-01	   9.9958484e-01	   9.9958427e-01	   9.9958418e-01	   9.9958406e-01	   9.9958397e-01	   9.9957956e-01	   9.9958021e-01	   9.9958107e-01	   9.9958102e-01	   9.9958071e-01	   9.9959054e-01	   9.9959094e-01	   9.9959037e-01	   9.9959032e-01	   9.9959028e-01	   9.9959458e-01	   9.9959423e-01	   9.9959400e-01	   9.9959329e-01	   9.9959361e-01	   9.9960276e-01	   9.9960287e-01	   9.9960352e-01	   9.9960270e-01	   9.9960285e-01	
   7.1444223e+00	   9.9954925e-01	   9.9954540e-01	   9.9954846e-01	   9.9954838e-01	   9.9954812e-01	   9.9960407e-01	   9.9960370e-01	   9.9960391e-01	   9.9960391e-01	   9.9960366e-01	   9.9959927e-01	   9.9959952e-01	   9.9960042e-01	   9.9960063e-01	   9.9960062e-01	   9.9960995e-01	   9.9961053e-01	   9.9961009e-01	   9.9961009e-01	   9.9960995e-01	   9.9961381e-01	   9.9961361e-01	   9.9961360e-01	   9.9961270e-01	   9.9961257e-01	   9.9962259e-01	   9.9962248e-01	   9.9962286e-01	   9.9962207e-01	   9.9962204e-01	
   7.2798259e+00	   9.9956875e-01	   9.9956530e-01	   9.9956827e-01	   9.9956834e-01	   9.9956814e-01	   9.9962330e-01	   9.9962317e-01	   9.9962375e-01	   9.9962387e-01	   9.9962365e-01	   9.9961989e-01	   9.9961945e-01	   9.9961987e-01	   9.9962016e-01	   9.9962047e-01	   9.9962942e-01	   9.9963008e-01	   9.9962996e-01	   9.9963000e-01	   9.9962989e-01	   9.9963311e-01	   9.9963303e-01	   9.9963341e-01	   9.9963296e-01	   9.9963248e-01	   9.9964266e-01	   9.9964230e-01	   9.9964230e-01	   9.9964198e-01	   9.9964179e-01	
   7.4152295e+00	   9.9958844e-01	   9.9958599e-01	   9.9958807e-01	   9.9958819e-01	   9.9958821e-01	   9.9964281e-01	   9.9964280e-01	   9.9964354e-01	   9.9964367e-01	   9.9964367e-01	   9.9964065e-01	   9.9963984e-01	   9.9963955e-01	   9.9963968e-01	   9.9964010e-01	   9.9964905e-01	   9.9964961e-01	   9.9964978e-01	   9.9964983e-01	   9.9964985e-01	   9.9965269e-01	   9.9965263e-01	   9.9965327e-01	   9.9965354e-01	   9.9965307e-01	   9.9966264e-01	   9.9966221e-01	   9.9966194e-01	   9.9966221e-01	   9.9966197e-01	
   7.5506331e+00	   9.9960844e-01	   9.9960671e-01	   9.9960793e-01	   9.9960798e-01	   9.9960819e-01	   9.9966277e-01	   9.9966271e-01	   9.9966326e-01	   9.9966329e-01	   9.9966351e-01	   9.9966084e-01	   9.9966026e-01	   9.9965955e-01	   9.9965942e-01	   9.9965965e-01	   9.9966896e-01	   9.9966930e-01	   9.9966950e-01	   9.9966952e-01	   9.9966968e-01	   9.9967265e-01	   9.9967253e-01	   9.9967310e-01	   9.9967383e-01	   9.9967372e-01	   9.9968242e-01	   9.9968216e-01	   9.9968186e-01	   9.9968248e-01	   9.9968233e-01	
   7.6860366e+00	   9.9962870e-01	   9.9962680e-01	   9.9962791e-01	   9.9962783e-01	   9.9962808e-01	   9.9968309e-01	   9.9968288e-01	   9.9968300e-01	   9.9968289e-01	   9.9968318e-01	   9.9968030e-01	   9.9968030e-01	   9.9967978e-01	   9.9967948e-01	   9.9967936e-01	   9.9968911e-01	   9.9968929e-01	   9.9968920e-01	   9.9968915e-01	   9.9968935e-01	   9.9969290e-01	   9.9969270e-01	   9.9969290e-01	   9.9969354e-01	   9.9969387e-01	   9.9970208e-01	   9.9970211e-01	   9.9970201e-01	   9.9970256e-01	   9.9970259e-01	
   7.8214402e+00	   9.9964896e-01	   9.9964627e-01	   9.9964797e-01	   9.9964782e-01	   9.9964793e-01	   9.9970344e-01	   9.9970309e-01	   9.9970284e-01	   9.9970267e-01	   9.9970282e-01	   9.9969940e-01	   9.9969982e-01	   9.9969998e-01	   9.9969974e-01	   9.9969937e-01	   9.9970930e-01	   9.9970951e-01	   9.9970898e-01	   9.9970887e-01	   9.9970898e-01	   9.9971314e-01	   9.9971292e-01	   9.9971273e-01	   9.9971282e-01	   9.9971335e-01	   9.9972179e-01	   9.9972197e-01	   9.9972217e-01	   9.9972235e-01	   9.9972254e-01	
   7.9568438e+00	   9.9966896e-01	   9.9966571e-01	   9.9966797e-01	   9.9966787e-01	   9.9966777e-01	   9.9972345e-01	   9.9972306e-01	   9.9972278e-01	   9.9972265e-01	   9.9972255e-01	   9.9971870e-01	   9.9971904e-01	   9.9971989e-01	   9.9971987e-01	   9.9971952e-01	   9.9972925e-01	   9.9972962e-01	   9.9972886e-01	   9.9972876e-01	   9.9972868e-01	   9.9973309e-01	   9.9973288e-01	   9.9973256e-01	   9.9973208e-01	   9.9973243e-01	   9.9974162e-01	   9.9974168e-01	   9.9974210e-01	   9.9974187e-01	   9.9974211e-01	
   8.1100116e+00	   9.9969107e-01	   9.9968821e-01	   9.9969035e-01	   9.9969037e-01	   9.9969015e-01	   9.9974545e-01	   9.9974515e-01	   9.9974522e-01	   9.9974524e-01	   9.9974495e-01	   9.9974106e-01	   9.9974095e-01	   9.9974192e-01	   9.9974214e-01	   9.9974211e-01	   9.9975133e-01	   9.9975186e-01	   9.9975129e-01	   9.9975127e-01	   9.9975104e-01	   9.9975512e-01	   9.9975494e-01	   9.9975487e-01	   9.9975421e-01	   9.9975408e-01	   9.9976398e-01	   9.9976377e-01	   9.9976415e-01	   9.9976373e-01	   9.9976387e-01	
   8.2631794e+00	   9.9971270e-01	   9.9971098e-01	   9.9971233e-01	   9.9971244e-01	   9.9971228e-01	   9.9976687e-01	   9.9976674e-01	   9.9976725e-01	   9.9976740e-01	   9.9976716e-01	   9.9976370e-01	   9.9976322e-01	   9.9976348e-01	   9.9976376e-01	   9.9976407e-01	   9.9977291e-01	   9.9977339e-01	   9.9977335e-01	   9.9977344e-01	   9.9977324e-01	   9.9977662e-01	   9.9977648e-01	   9.9977683e-01	   9.9977657e-01	   9.9977609e-01	   9.9978597e-01	   9.9978560e-01	   9.9978570e-01	   9.9978543e-01	   9.9978537e-01	
   8.4163471e+00	   9.9973405e-01	   9.9973306e-01	   9.9973385e-01	   9.9973394e-01	   9.9973396e-01	   9.9978800e-01	   9.9978799e-01	   9.9978862e-01	   9.9978879e-01	   9.9978881e-01	   9.9978585e-01	   9.9978546e-01	   9.9978480e-01	   9.9978488e-01	   9.9978526e-01	   9.9979416e-01	   9.9979444e-01	   9.9979478e-01	   9.9979491e-01	   9.9979491e-01	   9.9979778e-01	   9.9979770e-01	   9.9979826e-01	   9.9979862e-01	   9.9979820e-01	   9.9980731e-01	   9.9980708e-01	   9.9980692e-01	   9.9980694e-01	   9.9980673e-01	
   8.5695149e+00	   9.9975518e-01	   9.9975378e-01	   9.9975485e-01	   9.9975484e-01	   9.9975501e-01	   9.9980903e-01	   9.9980902e-01	   9.9980934e-01	   9.9980938e-01	   9.9980964e-01	   9.9980689e-01	   9.9980685e-01	   9.9980591e-01	   9.9980574e-01	   9.9980585e-01	   9.9981518e-01	   9.9981530e-01	   9.9981551e-01	   9.9981558e-01	   9.9981578e-01	   9.9981876e-01	   9.9981872e-01	   9.9981907e-01	   9.9981976e-01	   9.9981976e-01	   9.9982801e-01	   9.9982808e-01	   9.9982790e-01	   9.9982808e-01	   9.9982787e-01	
   8.7226827e+00	   9.9977591e-01	   9.9977350e-01	   9.9977526e-01	   9.9977518e-01	   9.9977534e-01	   9.9982982e-01	   9.9982969e-01	   9.9982954e-01	   9.9982942e-01	   9.9982969e-01	   9.9982672e-01	   9.9982690e-01	   9.9982663e-01	   9.9982636e-01	   9.9982610e-01	   9.9983584e-01	   9.9983599e-01	   9.9983567e-01	   9.9983562e-01	   9.9983586e-01	   9.9983945e-01	   9.9983939e-01	   9.9983932e-01	   9.9983978e-01	   9.9984020e-01	   9.9984823e-01	   9.9984845e-01	   9.9984852e-01	   9.9984863e-01	   9.9984856e-01	
   8.8758505e+00	   9.9979593e-01	   9.9979312e-01	   9.9979507e-01	   9.9979499e-01	   9.9979502e-01	   9.9984999e-01	   9.9984970e-01	   9.9984933e-01	   9.9984915e-01	   9.9984920e-01	   9.9984578e-01	   9.9984586e-01	   9.9984661e-01	   9.9984648e-01	   9.9984608e-01	   9.9985584e-01	   9.9985616e-01	   9.9985539e-01	   9.9985527e-01	   9.9985533e-01	   9.9985955e-01	   9.9985941e-01	   9.9985907e-01	   9.9985896e-01	   9.9985944e-01	   9.9986808e-01	   9.9986816e-01	   9.9986849e-01	   9.9986842e-01	   9.9986852e-01	
   9.0290183e+00	   9.9981504e-01	   9.9981301e-01	   9.9981427e-01	   9.9981426e-01	   9.9981412e-01	   9.9986914e-01	   9.9986881e-01	   9.9986865e-01	   9.9986857e-01	   9.9986833e-01	   9.9986462e-01	   9.9986449e-01	   9.9986564e-01	   9.9986578e-01	   9.9986556e-01	   9.9987494e-01	   9.9987535e-01	   9.9987467e-01	   9.9987457e-01	   9.9987440e-01	   9.9987874e-01	   9.9987851e-01	   9.9987828e-01	   9.9987775e-01	   9.9987788e-01	   9.9988744e-01	   9.9988723e-01	   9.9988758e-01	   9.9988742e-01	   9.9988759e-01	
   9.1880149e+00	   9.9983395e-01	   9.9983316e-01	   9.9983353e-01	   9.9983359e-01	   9.9983339e-01	   9.9988790e-01	   9.9988769e-01	   9.9988796e-01	   9.9988805e-01	   9.9988772e-01	   9.9988413e-01	   9.9988397e-01	   9.9988445e-01	   9.9988475e-01	   9.9988491e-01	   9.9989379e-01	   9.9989410e-01	   9.9989398e-01	   9.9989401e-01	   9.9989372e-01	   9.9989757e-01	   9.9989735e-01	   9.9989749e-01	   9.9989705e-01	   9.9989671e-01	   9.9990671e-01	   9.9990639e-01	   9.9990645e-01	   9.9990635e-01	   9.9990645e-01	
   9.3470116e+00	   9.9985209e-01	   9.9985167e-01	   9.9985200e-01	   9.9985207e-01	   9.9985195e-01	   9.9990574e-01	   9.9990575e-01	   9.9990626e-01	   9.9990645e-01	   9.9990630e-01	   9.9990319e-01	   9.9990318e-01	   9.9990253e-01	   9.9990273e-01	   9.9990310e-01	   9.9991183e-01	   9.9991195e-01	   9.9991231e-01	   9.9991244e-01	   9.9991228e-01	   9.9991544e-01	   9.9991537e-01	   9.9991578e-01	   9.9991587e-01	   9.9991537e-01	   9.9992490e-01	   9.9992476e-01	   9.9992450e-01	   9.9992455e-01	   9.9992449e-01	
   9.5060082e+00	   9.9986957e-01	   9.9986827e-01	   9.9986949e-01	   9.9986954e-01	   9.9986957e-01	   9.9992301e-01	   9.9992314e-01	   9.9992347e-01	   9.9992360e-01	   9.9992375e-01	   9.9992110e-01	   9.9992114e-01	   9.9992002e-01	   9.9991996e-01	   9.9992019e-01	   9.9992921e-01	   9.9992926e-01	   9.9992953e-01	   9.9992968e-01	   9.9992976e-01	   9.9993265e-01	   9.9993274e-01	   9.9993308e-01	   9.9993368e-01	   9.9993346e-01	   9.9994200e-01	   9.9994214e-01	   9.9994187e-01	   9.9994198e-01	   9.9994180e-01	
   9.6650048e+00	   9.9988628e-01	   9.9988394e-01	   9.9988590e-01	   9.9988590e-01	   9.9988605e-01	   9.9993978e-01	   9.9993981e-01	   9.9993972e-01	   9.9993968e-01	   9.9993998e-01	   9.9993736e-01	   9.9993724e-01	   9.9993677e-01	   9.9993653e-01	   9.9993639e-01	   9.9994589e-01	   9.9994606e-01	   9.9994578e-01	   9.9994581e-01	   9.9994605e-01	   9.9994932e-01	   9.9994942e-01	   9.9994942e-01	   9.9995007e-01	   9.9995033e-01	   9.9995822e-01	   9.9995843e-01	   9.9995850e-01	   9.9995851e-01	   9.9995835e-01	
   9.8240015e+00	   9.9990200e-01	   9.9989976e-01	   9.9990129e-01	   9.9990127e-01	   9.9990139e-01	   9.9995575e-01	   9.9995555e-01	   9.9995518e-01	   9.9995502e-01	   9.9995518e-01	   9.9995210e-01	   9.9995183e-01	   9.9995250e-01	   9.9995231e-01	   9.9995192e-01	   9.9996163e-01	   9.9996195e-01	   9.9996122e-01	   9.9996114e-01	   9.9996129e-01	   9.9996525e-01	   9.9996517e-01	   9.9996488e-01	   9.9996507e-01	   9.9996558e-01	   9.9997371e-01	   9.9997374e-01	   9.9997418e-01	   9.9997403e-01	   9.9997400e-01	
   9.9829981e+00	   9.9991660e-01	   9.9991558e-01	   9.9991585e-01	   9.9991583e-01	   9.9991580e-01	   9.9997050e-01	   9.9997014e-01	   9.9996989e-01	   9.9996977e-01	   9.9996962e-01	   9.9996597e-01	   9.9996585e-01	   9.9996702e-01	   9.9996708e-01	   9.9996677e-01	   9.9997621e-01	   9.9997652e-01	   9.9997591e-01	   9.9997580e-01	   9.9997572e-01	   9.9998004e-01	   9.9997977e-01	   9.9997949e-01	   9.9997910e-01	   9.9997940e-01	   9.9998846e-01	   9.9998827e-01	   9.9998874e-01	   9.9998849e-01	   9.9998859e-01	
   1.0101144e+01	   9.9992671e-01	   9.9992650e-01	   9.9992619e-01	   9.9992618e-01	   9.9992603e-01	   9.9998054e-01	   9.9998023e-01	   9.9998023e-01	   9.9998022e-01	   9.9997992e-01	   9.9997612e-01	   9.9997627e-01	   9.9997705e-01	   9.9997727e-01	   9.9997720e-01	   9.9998628e-01	   9.9998646e-01	   9.9998625e-01	   9.9998620e-01	   9.9998596e-01	   9.9999014e-01	   9.9998985e-01	   9.9998974e-01	   9.9998919e-01	   9.9998915e-01	   9.9999881e-01	   9.9999860e-01	   9.9999881e-01	   9.9999861e-01	   9.9999872e-01	
   1.0219291e+01	   9.9993625e-01	   9.9993615e-01	   9.9993604e-01	   9.9993605e-01	   9.9993584e-01	   9.9998987e-01	   9.9998973e-01	   9.9998997e-01	   9.9999007e-01	   9.9998977e-01	   9.9998617e-01	   9.9998649e-01	   9.9998652e-01	   9.9998680e-01	   9.9998697e-01	   9.9999577e-01	   9.9999583e-01	   9.9999597e-01	   9.9999601e-01	   9.9999575e-01	   9.9999951e-01	   9.9999933e-01	   9.9999943e-01	   9.9999902e-01	   9.9999869e-01	   1.0000085e+00	   1.0000084e+00	   1.0000083e+00	   1.0000082e+00	   1.0000083e+00	
   1.0337437e+01	   9.9994528e-01	   9.9994467e-01	   9.9994528e-01	   9.9994532e-01	   9.9994514e-01	   9.9999867e-01	   9.9999872e-01	   9.9999906e-01	   9.9999922e-01	   9.9999903e-01	   9.9999586e-01	   9.9999613e-01	   9.9999552e-01	   9.9999573e-01	   9.9999602e-01	   1.0000047e+00	   1.0000048e+00	   1.0000050e+00	   1.0000051e+00	   1.0000050e+00	   1.0000083e+00	   1.0000083e+00	   1.0000085e+00	   1.0000085e+00	   1.0000080e+00	   1.0000176e+00	   1.0000176e+00	   1.0000173e+00	   1.0000173e+00	   1.0000173e+00	
   1.0455583e+01	   9.9995381e-01	   9.9995251e-01	   9.9995384e-01	   9.9995390e-01	   9.9995382e-01	   1.0000071e+00	   1.0000072e+00	   1.0000075e+00	   1.0000076e+00	   1.0000076e+00	   1.0000049e+00	   1.0000049e+00	   1.0000041e+00	   1.0000041e+00	   1.0000044e+00	   1.0000132e+00	   1.0000133e+00	   1.0000135e+00	   1.0000136e+00	   1.0000136e+00	   1.0000166e+00	   1.0000168e+00	   1.0000170e+00	   1.0000173e+00	   1.0000170e+00	   1.0000261e+00	   1.0000261e+00	   1.0000258e+00	   1.0000259e+00	   1.0000259e+00	
   1.0584434e+01	   9.9996254e-01	   9.9996086e-01	   9.9996240e-01	   9.9996247e-01	   9.9996252e-01	   1.0000158e+00	   1.0000159e+00	   1.0000160e+00	   1.0000161e+00	   1.0000162e+00	   1.0000137e+00	   1.0000134e+00	   1.0000128e+00	   1.0000128e+00	   1.0000128e+00	   1.0000220e+00	   1.0000221e+00	   1.0000220e+00	   1.0000221e+00	   1.0000222e+00	   1.0000253e+00	   1.0000255e+00	   1.0000256e+00	   1.0000262e+00	   1.0000261e+00	   1.0000346e+00	   1.0000346e+00	   1.0000345e+00	   1.0000347e+00	   1.0000345e+00	
   1.0713285e+01	   9.9997064e-01	   9.9996915e-01	   9.9997028e-01	   9.9997032e-01	   9.9997043e-01	   1.0000240e+00	   1.0000240e+00	   1.0000239e+00	   1.0000239e+00	   1.0000241e+00	   1.0000214e+00	   1.0000210e+00	   1.0000210e+00	   1.0000208e+00	   1.0000207e+00	   1.0000301e+00	   1.0000303e+00	   1.0000299e+00	   1.0000300e+00	   1.0000301e+00	   1.0000335e+00	   1.0000336e+00	   1.0000336e+00	   1.0000341e+00	   1.0000343e+00	   1.0000425e+00	   1.0000425e+00	   1.0000426e+00	   1.0000427e+00	   1.0000426e+00	
   1.0842135e+01	   9.9997809e-01	   9.9997714e-01	   9.9997757e-01	   9.9997758e-01	   9.9997767e-01	   1.0000316e+00	   1.0000315e+00	   1.0000313e+00	   1.0000312e+00	   1.0000313e+00	   1.0000283e+00	   1.0000280e+00	   1.0000284e+00	   1.0000283e+00	   1.0000281e+00	   1.0000375e+00	   1.0000377e+00	   1.0000373e+00	   1.0000373e+00	   1.0000373e+00	   1.0000411e+00	   1.0000411e+00	   1.0000409e+00	   1.0000412e+00	   1.0000415e+00	   1.0000498e+00	   1.0000497e+00	   1.0000500e+00	   1.0000500e+00	   1.0000499e+00	
   1.0970986e+01	   9.9998485e-01	   9.9998438e-01	   9.9998435e-01	   9.9998432e-01	   9.9998433e-01	   1.0000385e+00	   1.0000382e+00	   1.0000381e+00	   1.0000380e+00	   1.0000380e+00	   1.0000346e+00	   1.0000347e+00	   1.0000351e+00	   1.0000351e+00	   1.0000349e+00	   1.0000443e+00	   1.0000444e+00	   1.0000441e+00	   1.0000440e+00	   1.0000440e+00	   1.0000480e+00	   1.0000478e+00	   1.0000476e+00	   1.0000476e+00	   1.0000478e+00	   1.0000565e+00	   1.0000565e+00	   1.0000568e+00	   1.0000566e+00	   1.0000566e+00	
   1.1114375e+01	   9.9999157e-01	   9.9999121e-01	   9.9999123e-01	   9.9999121e-01	   9.9999111e-01	   1.0000451e+00	   1.0000449e+00	   1.0000449e+00	   1.0000449e+00	   1.0000447e+00	   1.0000412e+00	   1.0000415e+00	   1.0000418e+00	   1.0000419e+00	   1.0000418e+00	   1.0000509e+00	   1.0000510e+00	   1.0000509e+00	   1.0000509e+00	   1.0000507e+00	   1.0000547e+00	   1.0000545e+00	   1.0000544e+00	   1.0000541e+00	   1.0000542e+00	   1.0000633e+00	   1.0000633e+00	   1.0000634e+00	   1.0000632e+00	   1.0000633e+00	
   1.1257763e+01	   9.9999747e-01	   9.9999686e-01	   9.9999733e-01	   9.9999734e-01	   9.9999720e-01	   1.0000509e+00	   1.0000508e+00	   1.0000509e+00	   1.0000510e+00	   1.0000508e+00	   1.0000474e+00	   1.0000477e+00	   1.0000477e+00	   1.0000478e+00	   1.0000479e+00	   1.0000568e+00	   1.0000569e+00	   1.0000569e+00	   1.0000569e+00	   1.0000568e+00	   1.0000604e+00	   1.0000604e+00	   1.0000604e+00	   1.0000601e+00	   1.0000600e+00	   1.0000693e+00	   1.0000694e+00	   1.0000693e+00	   1.0000692e+00	   1.0000692e+00	
   1.1401152e+01	   1.0000026e+00	   1.0000017e+00	   1.0000026e+00	   1.0000026e+00	   1.0000025e+00	   1.0000559e+00	   1.0000559e+00	   1.0000561e+00	   1.0000562e+00	   1.0000561e+00	   1.0000530e+00	   1.0000530e+00	   1.0000528e+00	   1.0000529e+00	   1.0000530e+00	   1.0000619e+00	   1.0000620e+00	   1.0000620e+00	   1.0000621e+00	   1.0000620e+00	   1.0000654e+00	   1.0000655e+00	   1.0000656e+00	   1.0000656e+00	   1.0000653e+00	   1.0000746e+00	   1.0000746e+00	   1.0000744e+00	   1.0000744e+00	   1.0000744e+00	
   1.1544540e+01	   1.0000070e+00	   1.0000060e+00	   1.0000070e+00	   1.0000070e+00	   1.0000070e+00	   1.0000603e+00	   1.0000604e+00	   1.0000605e+00	   1.0000605e+00	   1.0000605e+00	   1.0000578e+00	   1.0000575e+00	   1.0000572e+00	   1.0000573e+00	   1.0000574e+00	   1.0000664e+00	   1.0000665e+00	   1.0000664e+00	   1.0000665e+00	   1.0000665e+00	   1.0000698e+00	   1.0000699e+00	   1.0000700e+00	   1.0000703e+00	   1.0000701e+00	   1.0000790e+00	   1.0000790e+00	   1.0000789e+00	   1.0000789e+00	   1.0000789e+00	
   1.1709924e+01	   1.0000113e+00	   1.0000105e+00	   1.0000111e+00	   1.0000111e+00	   1.0000112e+00	   1.0000646e+00	   1.0000646e+00	   1.0000646e+00	   1.0000646e+00	   1.0000647e+00	   1.0000619e+00	   1.0000617e+00	   1.0000615e+00	   1.0000615e+00	   1.0000615e+00	   1.0000706e+00	   1.0000707e+00	   1.0000706e+00	   1.0000706e+00	   1.0000707e+00	   1.0000741e+00	   1.0000742e+00	   1.0000742e+00	   1.0000746e+00	   1.0000746e+00	   1.0000832e+00	   1.0000831e+00	   1.0000831e+00	   1.0000832e+00	   1.0000831e+00	
   1.1875308e+01	   1.0000147e+00	   1.0000142e+00	   1.0000144e+00	   1.0000144e+00	   1.0000144e+00	   1.0000681e+00	   1.0000680e+00	   1.0000679e+00	   1.0000679e+00	   1.0000679e+00	   1.0000649e+00	   1.0000649e+00	   1.0000649e+00	   1.0000648e+00	   1.0000647e+00	   1.0000740e+00	   1.0000741e+00	   1.0000739e+00	   1.0000739e+00	   1.0000739e+00	   1.0000776e+00	   1.0000775e+00	   1.0000775e+00	   1.0000777e+00	   1.0000779e+00	   1.0000864e+00	   1.0000864e+00	   1.0000865e+00	   1.0000865e+00	   1.0000865e+00	
   1.2040692e+01	   1.0000172e+00	   1.0000168e+00	   1.0000169e+00	   1.0000168e+00	   1.0000168e+00	   1.0000706e+00	   1.0000705e+00	   1.0000704e+00	   1.0000703e+00	   1.0000703e+00	   1.0000671e+00	   1.0000672e+00	   1.0000674e+00	   1.0000674e+00	   1.0000672e+00	   1.0000765e+00	   1.0000765e+00	   1.0000763e+00	   1.0000763e+00	   1.0000763e+00	   1.0000801e+00	   1.0000800e+00	   1.0000799e+00	   1.0000799e+00	   1.0000801e+00	   1.0000888e+00	   1.0000889e+00	   1.0000890e+00	   1.0000889e+00	   1.0000889e+00	
   1.2206076e+01	   1.0000188e+00	   1.0000183e+00	   1.0000185e+00	   1.0000185e+00	   1.0000185e+00	   1.0000722e+00	   1.0000721e+00	   1.0000720e+00	   1.0000720e+00	   1.0000720e+00	   1.0000686e+00	   1.0000688e+00	   1.0000690e+00	   1.0000690e+00	   1.0000690e+00	   1.0000781e+00	   1.0000781e+00	   1.0000780e+00	   1.0000780e+00	   1.0000779e+00	   1.0000817e+00	   1.0000817e+00	   1.0000816e+00	   1.0000814e+00	   1.0000815e+00	   1.0000905e+00	   1.0000905e+00	   1.0000906e+00	   1.0000905e+00	   1.0000905e+00	
   1.2420536e+01	   1.0000196e+00	   1.0000190e+00	   1.0000195e+00	   1.0000196e+00	   1.0000195e+00	   1.0000730e+00	   1.0000730e+00	   1.0000730e+00	   1.0000730e+00	   1.0000730e+00	   1.0000698e+00	   1.0000698e+00	   1.0000698e+00	   1.0000699e+00	   1.0000699e+00	   1.0000789e+00	   1.0000790e+00	   1.0000789e+00	   1.0000790e+00	   1.0000789e+00	   1.0000825e+00	   1.0000825e+00	   1.0000825e+00	   1.0000824e+00	   1.0000823e+00	   1.0000914e+00	   1.0000914e+00	   1.0000914e+00	   1.0000914e+00	   1.0000914e+00	
   1.2634997e+01	   1.0000192e+00	   1.0000187e+00	   1.0000192e+00	   1.0000192e+00	   1.0000192e+00	   1.0000726e+00	   1.0000726e+00	   1.0000727e+00	   1.0000727e+00	   1.0000727e+00	   1.0000697e+00	   1.0000696e+00	   1.0000695e+00	   1.0000695e+00	   1.0000696e+00	   1.0000786e+00	   1.0000786e+00	   1.0000786e+00	   1.0000787e+00	   1.0000786e+00	   1.0000821e+00	   1.0000821e+00	   1.0000822e+00	   1.0000823e+00	   1.0000822e+00	   1.0000911e+00	   1.0000911e+00	   1.0000911e+00	   1.0000911e+00	   1.0000910e+00	
   1.2849457e+01	   1.0000178e+00	   1.0000174e+00	   1.0000177e+00	   1.0000177e+00	   1.0000177e+00	   1.0000712e+00	   1.0000712e+00	   1.0000712e+00	   1.0000712e+00	   1.0000712e+00	   1.0000683e+00	   1.0000681e+00	   1.0000680e+00	   1.0000680e+00	   1.0000680e+00	   1.0000771e+00	   1.0000772e+00	   1.0000771e+00	   1.0000772e+00	   1.0000772e+00	   1.0000807e+00	   1.0000807e+00	   1.0000807e+00	   1.0000809e+00	   1.0000809e+00	   1.0000897e+00	   1.0000897e+00	   1.0000897e+00	   1.0000897e+00	   1.0000896e+00	
   1.3063917e+01	   1.0000154e+00	   1.0000151e+00	   1.0000152e+00	   1.0000152e+00	   1.0000152e+00	   1.0000688e+00	   1.0000687e+00	   1.0000687e+00	   1.0000687e+00	   1.0000687e+00	   1.0000656e+00	   1.0000656e+00	   1.0000656e+00	   1.0000656e+00	   1.0000656e+00	   1.0000747e+00	   1.0000747e+00	   1.0000747e+00	   1.0000747e+00	   1.0000747e+00	   1.0000783e+00	   1.0000783e+00	   1.0000783e+00	   1.0000784e+00	   1.0000785e+00	   1.0000872e+00	   1.0000872e+00	   1.0000872e+00	   1.0000873e+00	   1.0000872e+00	
   1.3325175e+01	   1.0000112e+00	   1.0000109e+00	   1.0000111e+00	   1.0000111e+00	   1.0000110e+00	   1.0000646e+00	   1.0000646e+00	   1.0000645e+00	   1.0000645e+00	   1.0000645e+00	   1.0000613e+00	   1.0000614e+00	   1.0000615e+00	   1.0000615e+00	   1.0000614e+00	   1.0000706e+00	   1.0000706e+00	   1.0000705e+00	   1.0000705e+00	   1.0000705e+00	   1.0000742e+00	   1.0000742e+00	   1.0000741e+00	   1.0000741e+00	   1.0000741e+00	   1.0000830e+00	   1.0000831e+00	   1.0000831e+00	   1.0000831e+00	   1.0000831e+00	
   1.3586434e+01	   1.0000059e+00	   1.0000055e+00	   1.0000058e+00	   1.0000058e+00	   1.0000058e+00	   1.0000593e+00	   1.0000593e+00	   1.0000593e+00	   1.0000593e+00	   1.0000592e+00	   1.0000561e+00	   1.0000561e+00	   1.0000561e+00	   1.0000562e+00	   1.0000562e+00	   1.0000652e+00	   1.0000653e+00	   1.0000652e+00	   1.0000652e+00	   1.0000652e+00	   1.0000689e+00	   1.0000688e+00	   1.0000688e+00	   1.0000688e+00	   1.0000687e+00	   1.0000778e+00	   1.0000778e+00	   1.0000778e+00	   1.0000778e+00	   1.0000778e+00	
   1.3847692e+01	   9.9999958e-01	   9.9999927e-01	   9.9999954e-01	   9.9999956e-01	   9.9999954e-01	   1.0000530e+00	   1.0000530e+00	   1.0000530e+00	   1.0000531e+00	   1.0000530e+00	   1.0000499e+00	   1.0000499e+00	   1.0000499e+00	   1.0000499e+00	   1.0000499e+00	   1.0000590e+00	   1.0000590e+00	   1.0000590e+00	   1.0000590e+00	   1.0000590e+00	   1.0000626e+00	   1.0000626e+00	   1.0000626e+00	   1.0000626e+00	   1.0000626e+00	   1.0000715e+00	   1.0000715e+00	   1.0000715e+00	   1.0000715e+00	   1.0000715e+00	
   1.4108951e+01	   9.9999258e-01	   9.9999233e-01	   9.9999253e-01	   9.9999254e-01	   9.9999255e-01	   1.0000460e+00	   1.0000460e+00	   1.0000460e+00	   1.0000461e+00	   1.0000461e+00	   1.0000430e+00	   1.0000429e+00	   1.0000429e+00	   1.0000429e+00	   1.0000429e+00	   1.0000520e+00	   1.0000520e+00	   1.0000520e+00	   1.0000520e+00	   1.0000520e+00	   1.0000556e+00	   1.0000556e+00	   1.0000556e+00	   1.0000557e+00	   1.0000557e+00	   1.0000646e+00	   1.0000646e+00	   1.0000646e+00	   1.0000646e+00	   1.0000645e+00	
   1.4433394e+01	   9.9998319e-01	   9.9998297e-01	   9.9998312e-01	   9.9998312e-01	   9.9998313e-01	   1.0000367e+00	   1.0000367e+00	   1.0000366e+00	   1.0000366e+00	   1.0000367e+00	   1.0000335e+00	   1.0000335e+00	   1.0000335e+00	   1.0000335e+00	   1.0000335e+00	   1.0000426e+00	   1.0000426e+00	   1.0000426e+00	   1.0000426e+00	   1.0000426e+00	   1.0000463e+00	   1.0000463e+00	   1.0000462e+00	   1.0000463e+00	   1.0000463e+00	   1.0000552e+00	   1.0000552e+00	   1.0000552e+00	   1.0000552e+00	   1.0000552e+00	
   1.4757837e+01	   9.9997329e-01	   9.9997308e-01	   9.9997323e-01	   9.9997323e-01	   9.9997322e-01	   1.0000268e+00	   1.0000268e+00	   1.0000268e+00	   1.0000268e+00	   1.0000268e+00	   1.0000236e+00	   1.0000236e+00	   1.0000236e+00	   1.0000237e+00	   1.0000236e+00	   1.0000328e+00	   1.0000328e+00	   1.0000328e+00	   1.0000328e+00	   1.0000328e+00	   1.0000364e+00	   1.0000364e+00	   1.0000364e+00	   1.0000363e+00	   1.0000364e+00	   1.0000453e+00	   1.0000453e+00	   1.0000454e+00	   1.0000454e+00	   1.0000454e+00	
   1.5082279e+01	   9.9996319e-01	   9.9996300e-01	   9.9996316e-01	   9.9996316e-01	   9.9996315e-01	   1.0000167e+00	   1.0000167e+00	   1.0000167e+00	   1.0000167e+00	   1.0000167e+00	   1.0000136e+00	   1.0000136e+00	   1.0000136e+00	   1.0000136e+00	   1.0000136e+00	   1.0000227e+00	   1.0000227e+00	   1.0000227e+00	   1.0000227e+00	   1.0000227e+00	   1.0000263e+00	   1.0000263e+00	   1.0000263e+00	   1.0000263e+00	   1.0000263e+00	   1.0000353e+00	   1.0000353e+00	   1.0000353e+00	   1.0000353e+00	   1.0000353e+00	
   1.5406722e+01	   9.9995319e-01	   9.9995304e-01	   9.9995317e-01	   9.9995318e-01	   9.9995318e-01	   1.0000067e+00	   1.0000067e+00	   1.0000068e+00	   1.0000068e+00	   1.0000068e+00	   1.0000036e+00	   1.0000036e+00	   1.0000036e+00	   1.0000036e+00	   1.0000036e+00	   1.0000127e+00	   1.0000127e+00	   1.0000128e+00	   1.0000128e+00	   1.0000128e+00	   1.0000164e+00	   1.0000164e+00	   1.0000164e+00	   1.0000164e+00	   1.0000164e+00	   1.0000253e+00	   1.0000253e+00	   1.0000253e+00	   1.0000254e+00	   1.0000254e+00	
   1.5932176e+01	   9.9993795e-01	   9.9993783e-01	   9.9993794e-01	   9.9993793e-01	   9.9993794e-01	   9.9999155e-01	   9.9999154e-01	   9.9999155e-01	   9.9999155e-01	   9.9999156e-01	   9.9998840e-01	   9.9998840e-01	   9.9998840e-01	   9.9998839e-01	   9.9998839e-01	   9.9999755e-01	   9.9999755e-01	   9.9999756e-01	   9.9999756e-01	   9.9999757e-01	   1.0000012e+00	   1.0000012e+00	   1.0000012e+00	   1.0000012e+00	   1.0000012e+00	   1.0000102e+00	   1.0000102e+00	   1.0000102e+00	   1.0000102e+00	   1.0000102e+00	
   1.6457630e+01	   9.9992447e-01	   9.9992436e-01	   9.9992445e-01	   9.9992444e-01	   9.9992445e-01	   9.9997809e-01	   9.9997808e-01	   9.9997809e-01	   9.9997809e-01	   9.9997809e-01	   9.9997491e-01	   9.9997492e-01	   9.9997494e-01	   9.9997493e-01	   9.9997493e-01	   9.9998410e-01	   9.9998410e-01	   9.9998411e-01	   9.9998410e-01	   9.9998411e-01	   9.9998773e-01	   9.9998772e-01	   9.9998773e-01	   9.9998771e-01	   9.9998771e-01	   9.9999673e-01	   9.9999673e-01	   9.9999673e-01	   9.9999674e-01	   9.9999674e-01	
   1.6848098e+01	   9.9991591e-01	   9.9991582e-01	   9.9991590e-01	   9.9991589e-01	   9.9991590e-01	   9.9996955e-01	   9.9996954e-01	   9.9996956e-01	   9.9996956e-01	   9.9996956e-01	   9.9996638e-01	   9.9996638e-01	   9.9996639e-01	   9.9996639e-01	   9.9996640e-01	   9.9997557e-01	   9.9997557e-01	   9.9997558e-01	   9.9997558e-01	   9.9997558e-01	   9.9997919e-01	   9.9997919e-01	   9.9997920e-01	   9.9997918e-01	   9.9997917e-01	   9.9998821e-01	   9.9998821e-01	   9.9998821e-01	   9.9998822e-01	   9.9998822e-01	
   1.7238566e+01	   9.9990884e-01	   9.9990877e-01	   9.9990884e-01	   9.9990884e-01	   9.9990884e-01	   9.9996250e-01	   9.9996249e-01	   9.9996251e-01	   9.9996251e-01	   9.9996252e-01	   9.9995934e-01	   9.9995934e-01	   9.9995934e-01	   9.9995934e-01	   9.9995934e-01	   9.9996852e-01	   9.9996852e-01	   9.9996854e-01	   9.9996854e-01	   9.9996854e-01	   9.9997215e-01	   9.9997214e-01	   9.9997216e-01	   9.9997214e-01	   9.9997214e-01	   9.9998118e-01	   9.9998117e-01	   9.9998117e-01	   9.9998118e-01	   9.9998119e-01	
   1.7629034e+01	   9.9990337e-01	   9.9990331e-01	   9.9990337e-01	   9.9990336e-01	   9.9990337e-01	   9.9995704e-01	   9.9995703e-01	   9.9995705e-01	   9.9995705e-01	   9.9995705e-01	   9.9995388e-01	   9.9995388e-01	   9.9995388e-01	   9.9995387e-01	   9.9995388e-01	   9.9996307e-01	   9.9996307e-01	   9.9996308e-01	   9.9996308e-01	   9.9996309e-01	   9.9996669e-01	   9.9996669e-01	   9.9996670e-01	   9.9996668e-01	   9.9996669e-01	   9.9997572e-01	   9.9997572e-01	   9.9997571e-01	   9.9997573e-01	   9.9997573e-01	
   1.7917664e+01	   9.9990037e-01	   9.9990032e-01	   9.9990037e-01	   9.9990036e-01	   9.9990037e-01	   9.9995405e-01	   9.9995404e-01	   9.9995405e-01	   9.9995405e-01	   9.9995405e-01	   9.9995088e-01	   9.9995087e-01	   9.9995089e-01	   9.9995088e-01	   9.9995088e-01	   9.9996007e-01	   9.9996007e-01	   9.9996009e-01	   9.9996008e-01	   9.9996009e-01	   9.9996370e-01	   9.9996369e-01	   9.9996371e-01	   9.9996368e-01	   9.9996369e-01	   9.9997273e-01	   9.9997272e-01	   9.9997272e-01	   9.9997273e-01	   9.9997274e-01	
   1.8206293e+01	   9.9989824e-01	   9.9989820e-01	   9.9989824e-01	   9.9989824e-01	   9.9989824e-01	   9.9995192e-01	   9.9995191e-01	   9.9995193e-01	   9.9995193e-01	   9.9995193e-01	   9.9994875e-01	   9.9994875e-01	   9.9994876e-01	   9.9994876e-01	   9.9994876e-01	   9.9995795e-01	   9.9995795e-01	   9.9995797e-01	   9.9995796e-01	   9.9995797e-01	   9.9996158e-01	   9.9996157e-01	   9.9996158e-01	   9.9996156e-01	   9.9996156e-01	   9.9997061e-01	   9.9997060e-01	   9.9997060e-01	   9.9997061e-01	   9.9997062e-01	
   1.8494923e+01	   9.9989697e-01	   9.9989693e-01	   9.9989697e-01	   9.9989697e-01	   9.9989697e-01	   9.9995065e-01	   9.9995064e-01	   9.9995066e-01	   9.9995065e-01	   9.9995066e-01	   9.9994749e-01	   9.9994748e-01	   9.9994749e-01	   9.9994748e-01	   9.9994749e-01	   9.9995668e-01	   9.9995668e-01	   9.9995670e-01	   9.9995669e-01	   9.9995670e-01	   9.9996030e-01	   9.9996030e-01	   9.9996031e-01	   9.9996029e-01	   9.9996029e-01	   9.9996934e-01	   9.9996933e-01	   9.9996933e-01	   9.9996934e-01	   9.9996935e-01	
   1.8783552e+01	   9.9989651e-01	   9.9989647e-01	   9.9989651e-01	   9.9989651e-01	   9.9989651e-01	   9.9995019e-01	   9.9995018e-01	   9.9995020e-01	   9.9995019e-01	   9.9995020e-01	   9.9994703e-01	   9.9994702e-01	   9.9994703e-01	   9.9994702e-01	   9.9994703e-01	   9.9995622e-01	   9.9995622e-01	   9.9995623e-01	   9.9995623e-01	   9.9995623e-01	   9.9995984e-01	   9.9995983e-01	   9.9995985e-01	   9.9995983e-01	   9.9995983e-01	   9.9996888e-01	   9.9996887e-01	   9.9996887e-01	   9.9996888e-01	   9.9996888e-01	
   1.9339266e+01	   9.9989771e-01	   9.9989768e-01	   9.9989771e-01	   9.9989771e-01	   9.9989771e-01	   9.9995138e-01	   9.9995137e-01	   9.9995139e-01	   9.9995138e-01	   9.9995139e-01	   9.9994822e-01	   9.9994822e-01	   9.9994822e-01	   9.9994822e-01	   9.9994822e-01	   9.9995741e-01	   9.9995742e-01	   9.9995743e-01	   9.9995742e-01	   9.9995743e-01	   9.9996103e-01	   9.9996102e-01	   9.9996104e-01	   9.9996102e-01	   9.9996102e-01	   9.9997007e-01	   9.9997006e-01	   9.9997006e-01	   9.9997007e-01	   9.9997007e-01	
   1.9894979e+01	   9.9990128e-01	   9.9990125e-01	   9.9990127e-01	   9.9990127e-01	   9.9990127e-01	   9.9995493e-01	   9.9995492e-01	   9.9995493e-01	   9.9995493e-01	   9.9995493e-01	   9.9995177e-01	   9.9995177e-01	   9.9995178e-01	   9.9995177e-01	   9.9995178e-01	   9.9996096e-01	   9.9996097e-01	   9.9996097e-01	   9.9996097e-01	   9.9996097e-01	   9.9996458e-01	   9.9996457e-01	   9.9996458e-01	   9.9996457e-01	   9.9996457e-01	   9.9997361e-01	   9.9997360e-01	   9.9997360e-01	   9.9997361e-01	   9.9997361e-01	
   2.0450693e+01	   9.9990666e-01	   9.9990664e-01	   9.9990666e-01	   9.9990666e-01	   9.9990666e-01	   9.9996030e-01	   9.9996029e-01	   9.9996030e-01	   9.9996030e-01	   9.9996030e-01	   9.9995715e-01	   9.9995714e-01	   9.9995715e-01	   9.9995714e-01	   9.9995715e-01	   9.9996633e-01	   9.9996634e-01	   9.9996634e-01	   9.9996634e-01	   9.9996634e-01	   9.9996994e-01	   9.9996993e-01	   9.9996994e-01	   9.9996993e-01	   9.9996993e-01	   9.9997897e-01	   9.9997896e-01	   9.9997896e-01	   9.9997897e-01	   9.9997897e-01	
   2.1006406e+01	   9.9991328e-01	   9.9991327e-01	   9.9991328e-01	   9.9991328e-01	   9.9991328e-01	   9.9996690e-01	   9.9996690e-01	   9.9996690e-01	   9.9996690e-01	   9.9996690e-01	   9.9996376e-01	   9.9996375e-01	   9.9996375e-01	   9.9996375e-01	   9.9996375e-01	   9.9997293e-01	   9.9997294e-01	   9.9997294e-01	   9.9997294e-01	   9.9997294e-01	   9.9997654e-01	   9.9997653e-01	   9.9997654e-01	   9.9997654e-01	   9.9997654e-01	   9.9998556e-01	   9.9998556e-01	   9.9998556e-01	   9.9998556e-01	   9.9998556e-01	
   2.1562120e+01	   9.9992057e-01	   9.9992056e-01	   9.9992057e-01	   9.9992057e-01	   9.9992057e-01	   9.9997417e-01	   9.9997417e-01	   9.9997417e-01	   9.9997417e-01	   9.9997417e-01	   9.9997103e-01	   9.9997102e-01	   9.9997103e-01	   9.9997103e-01	   9.9997103e-01	   9.9998020e-01	   9.9998021e-01	   9.9998020e-01	   9.9998020e-01	   9.9998020e-01	   9.9998380e-01	   9.9998380e-01	   9.9998380e-01	   9.9998380e-01	   9.9998380e-01	   9.9999282e-01	   9.9999281e-01	   9.9999282e-01	   9.9999281e-01	   9.9999282e-01	
   2.2389810e+01	   9.9993156e-01	   9.9993155e-01	   9.9993156e-01	   9.9993156e-01	   9.9993156e-01	   9.9998513e-01	   9.9998513e-01	   9.9998513e-01	   9.9998513e-01	   9.9998513e-01	   9.9998199e-01	   9.9998199e-01	   9.9998199e-01	   9.9998199e-01	   9.9998199e-01	   9.9999116e-01	   9.9999116e-01	   9.9999116e-01	   9.9999116e-01	   9.9999116e-01	   9.9999475e-01	   9.9999475e-01	   9.9999475e-01	   9.9999475e-01	   9.9999475e-01	   1.0000038e+00	   1.0000038e+00	   1.0000038e+00	   1.0000038e+00	   1.0000038e+00	
   2.3217501e+01	   9.9994147e-01	   9.9994146e-01	   9.9994146e-01	   9.9994146e-01	   9.9994146e-01	   9.9999501e-01	   9.9999501e-01	   9.9999501e-01	   9.9999501e-01	   9.9999501e-01	   9.9999188e-01	   9.9999188e-01	   9.9999187e-01	   9.9999188e-01	   9.9999188e-01	   1.0000010e+00	   1.0000010e+00	   1.0000010e+00	   1.0000010e+00	   1.0000010e+00	   1.0000046e+00	   1.0000046e+00	   1.0000046e+00	   1.0000046e+00	   1.0000046e+00	   1.0000136e+00	   1.0000136e+00	   1.0000136e+00	   1.0000136e+00	   1.0000136e+00	
   2.4045192e+01	   9.9994934e-01	   9.9994933e-01	   9.9994933e-01	   9.9994934e-01	   9.9994933e-01	   1.0000029e+00	   1.0000029e+00	   1.0000029e+00	   1.0000029e+00	   1.0000029e+00	   9.9999973e-01	   9.9999973e-01	   9.9999973e-01	   9.9999973e-01	   9.9999973e-01	   1.0000089e+00	   1.0000089e+00	   1.0000089e+00	   1.0000089e+00	   1.0000089e+00	   1.0000125e+00	   1.0000125e+00	   1.0000125e+00	   1.0000125e+00	   1.0000125e+00	   1.0000215e+00	   1.0000215e+00	   1.0000215e+00	   1.0000215e+00	   1.0000215e+00	
   2.4872883e+01	   9.9995473e-01	   9.9995472e-01	   9.9995473e-01	   9.9995473e-01	   9.9995473e-01	   1.0000082e+00	   1.0000082e+00	   1.0000082e+00	   1.0000082e+00	   1.0000082e+00	   1.0000051e+00	   1.0000051e+00	   1.0000051e+00	   1.0000051e+00	   1.0000051e+00	   1.0000143e+00	   1.0000143e+00	   1.0000143e+00	   1.0000143e+00	   1.0000143e+00	   1.0000179e+00	   1.0000179e+00	   1.0000179e+00	   1.0000179e+00	   1.0000179e+00	   1.0000268e+00	   1.0000268e+00	   1.0000268e+00	   1.0000268e+00	   1.0000268e+00	
   2.5700573e+01	   9.9995762e-01	   9.9995761e-01	   9.9995762e-01	   9.9995762e-01	   9.9995762e-01	   1.0000111e+00	   1.0000111e+00	   1.0000111e+00	   1.0000111e+00	   1.0000111e+00	   1.0000080e+00	   1.0000080e+00	   1.0000080e+00	   1.0000080e+00	   1.0000080e+00	   1.0000171e+00	   1.0000171e+00	   1.0000171e+00	   1.0000171e+00	   1.0000171e+00	   1.0000207e+00	   1.0000207e+00	   1.0000207e+00	   1.0000207e+00	   1.0000207e+00	   1.0000297e+00	   1.0000297e+00	   1.0000297e+00	   1.0000297e+00	   1.0000297e+00	
   2.6528264e+01	   9.9995832e-01	   9.9995831e-01	   9.9995832e-01	   9.9995832e-01	   9.9995832e-01	   1.0000118e+00	   1.0000118e+00	   1.0000118e+00	   1.0000118e+00	   1.0000118e+00	   1.0000087e+00	   1.0000087e+00	   1.0000087e+00	   1.0000087e+00	   1.0000087e+00	   1.0000178e+00	   1.0000178e+00	   1.0000178e+00	   1.0000178e+00	   1.0000178e+00	   1.0000214e+00	   1.0000214e+00	   1.0000214e+00	   1.0000214e+00	   1.0000214e+00	   1.0000304e+00	   1.0000304e+00	   1.0000304e+00	   1.0000304e+00	   1.0000304e+00	
   2.7629265e+01	   9.9995677e-01	   9.9995675e-01	   9.9995676e-01	   9.9995676e-01	   9.9995676e-01	   1.0000103e+00	   1.0000103e+00	   1.0000103e+00	   1.0000103e+00	   1.0000103e+00	   1.0000071e+00	   1.0000071e+00	   1.0000071e+00	   1.0000071e+00	   1.0000071e+00	   1.0000163e+00	   1.0000163e+00	   1.0000163e+00	   1.0000163e+00	   1.0000163e+00	   1.0000199e+00	   1.0000199e+00	   1.0000199e+00	   1.0000199e+00	   1.0000199e+00	   1.0000289e+00	   1.0000289e+00	   1.0000289e+00	   1.0000289e+00	   1.0000289e+00	
   2.8545053e+01	   9.9995418e-01	   9.9995416e-01	   9.9995417e-01	   9.9995417e-01	   9.9995417e-01	   1.0000077e+00	   1.0000077e+00	   1.0000077e+00	   1.0000077e+00	   1.0000077e+00	   1.0000046e+00	   1.0000046e+00	   1.0000046e+00	   1.0000046e+00	   1.0000046e+00	   1.0000137e+00	   1.0000137e+00	   1.0000137e+00	   1.0000137e+00	   1.0000137e+00	   1.0000173e+00	   1.0000173e+00	   1.0000173e+00	   1.0000173e+00	   1.0000173e+00	   1.0000263e+00	   1.0000263e+00	   1.0000263e+00	   1.0000263e+00	   1.0000263e+00	
   2.9460841e+01	   9.9995126e-01	   9.9995124e-01	   9.9995125e-01	   9.9995125e-01	   9.9995125e-01	   1.0000048e+00	   1.0000048e+00	   1.0000048e+00	   1.0000048e+00	   1.0000048e+00	   1.0000017e+00	   1.0000016e+00	   1.0000017e+00	   1.0000017e+00	   1.0000017e+00	   1.0000108e+00	   1.0000108e+00	   1.0000108e+00	   1.0000108e+00	   1.0000108e+00	   1.0000144e+00	   1.0000144e+00	   1.0000144e+00	   1.0000144e+00	   1.0000144e+00	   1.0000234e+00	   1.0000234e+00	   1.0000234e+00	   1.0000234e+00	   1.0000234e+00	
   3.0376629e+01	   9.9994863e-01	   9.9994862e-01	   9.9994863e-01	   9.9994863e-01	   9.9994863e-01	   1.0000022e+00	   1.0000022e+00	   1.0000022e+00	   1.0000022e+00	   1.0000022e+00	   9.9999903e-01	   9.9999903e-01	   9.9999903e-01	   9.9999903e-01	   9.9999903e-01	   1.0000082e+00	   1.0000082e+00	   1.0000082e+00	   1.0000082e+00	   1.0000082e+00	   1.0000118e+00	   1.0000118e+00	   1.0000118e+00	   1.0000118e+00	   1.0000118e+00	   1.0000208e+00	   1.0000208e+00	   1.0000208e+00	   1.0000208e+00	   1.0000208e+00	
   3.1292417e+01	   9.9994670e-01	   9.9994669e-01	   9.9994670e-01	   9.9994670e-01	   9.9994670e-01	   1.0000002e+00	   1.0000002e+00	   1.0000003e+00	   1.0000003e+00	   1.0000003e+00	   9.9999711e-01	   9.9999711e-01	   9.9999711e-01	   9.9999711e-01	   9.9999711e-01	   1.0000063e+00	   1.0000063e+00	   1.0000063e+00	   1.0000063e+00	   1.0000063e+00	   1.0000099e+00	   1.0000099e+00	   1.0000099e+00	   1.0000099e+00	   1.0000099e+00	   1.0000189e+00	   1.0000189e+00	   1.0000189e+00	   1.0000189e+00	   1.0000189e+00	
   3.2208205e+01	   9.9994565e-01	   9.9994563e-01	   9.9994565e-01	   9.9994565e-01	   9.9994565e-01	   9.9999920e-01	   9.9999920e-01	   9.9999920e-01	   9.9999920e-01	   9.9999920e-01	   9.9999606e-01	   9.9999605e-01	   9.9999606e-01	   9.9999606e-01	   9.9999606e-01	   1.0000052e+00	   1.0000052e+00	   1.0000052e+00	   1.0000052e+00	   1.0000052e+00	   1.0000088e+00	   1.0000088e+00	   1.0000088e+00	   1.0000088e+00	   1.0000088e+00	   1.0000178e+00	   1.0000178e+00	   1.0000178e+00	   1.0000178e+00	   1.0000178e+00	
   3.3325929e+01	   9.9994548e-01	   9.9994546e-01	   9.9994548e-01	   9.9994548e-01	   9.9994548e-01	   9.9999903e-01	   9.9999903e-01	   9.9999903e-01	   9.9999903e-01	   9.9999903e-01	   9.9999589e-01	   9.9999588e-01	   9.9999589e-01	   9.9999589e-01	   9.9999589e-01	   1.0000050e+00	   1.0000050e+00	   1.0000050e+00	   1.0000050e+00	   1.0000050e+00	   1.0000086e+00	   1.0000086e+00	   1.0000086e+00	   1.0000086e+00	   1.0000086e+00	   1.0000176e+00	   1.0000176e+00	   1.0000176e+00	   1.0000176e+00	   1.0000176e+00	
   3.4443653e+01	   9.9994627e-01	   9.9994626e-01	   9.9994627e-01	   9.9994627e-01	   9.9994627e-01	   9.9999982e-01	   9.9999982e-01	   9.9999982e-01	   9.9999982e-01	   9.9999982e-01	   9.9999668e-01	   9.9999668e-01	   9.9999668e-01	   9.9999668e-01	   9.9999668e-01	   1.0000058e+00	   1.0000058e+00	   1.0000058e+00	   1.0000058e+00	   1.0000058e+00	   1.0000094e+00	   1.0000094e+00	   1.0000094e+00	   1.0000094e+00	   1.0000094e+00	   1.0000184e+00	   1.0000184e+00	   1.0000184e+00	   1.0000184e+00	   1.0000184e+00	
   3.5000000e+01	   9.9994690e-01	   9.9994688e-01	   9.9994689e-01	   9.9994689e-01	   9.9994689e-01	   1.0000004e+00	   1.0000004e+00	   1.0000004e+00	   1.0000004e+00	   1.0000004e+00	   9.9999730e-01	   9.9999730e-01	   9.9999730e-01	   9.9999730e-01	   9.9999730e-01	   1.0000065e+00	   1.0000065e+00	   1.0000065e+00	   1.0000065e+00	   1.0000065e+00	   1.0000101e+00	   1.0000101e+00	   1.0000101e+00	   1.0000101e+00	   1.0000101e+00	   1.0000190e+00	   1.0000190e+00	   1.0000190e+00	   1.0000190e+00	   1.0000190e+00	


==> MTDC-AC Control IEEE TPS (Arxiv v2)/Freq_SecDis.txt <==
   0.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000000e-06	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.0000000e-06	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.0000000e-06	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3300000e-04	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3300000e-04	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3300000e-04	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3333000e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3333000e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3333000e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3333300e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3333300e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3333300e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000010e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000020e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000030e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000130e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000230e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0001330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0002330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0003330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010010e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010020e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010030e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010130e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010230e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010330e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0011330e+00	   9.9999998e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0012330e+00	   9.9999996e-01	   9.9999992e-01	   9.9999995e-01	   9.9999997e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0013330e+00	   9.9999994e-01	   9.9999989e-01	   9.9999993e-01	   9.9999995e-01	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0015797e+00	   9.9999989e-01	   9.9999981e-01	   9.9999989e-01	   9.9999992e-01	   9.9999994e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0018264e+00	   9.9999985e-01	   9.9999973e-01	   9.9999984e-01	   9.9999989e-01	   9.9999992e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020000e+00	   9.9999982e-01	   9.9999968e-01	   9.9999980e-01	   9.9999986e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020000e+00	   9.9999982e-01	   9.9999968e-01	   9.9999980e-01	   9.9999986e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020010e+00	   9.9999982e-01	   9.9999968e-01	   9.9999980e-01	   9.9999986e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020020e+00	   9.9999981e-01	   9.9999968e-01	   9.9999980e-01	   9.9999986e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020030e+00	   9.9999981e-01	   9.9999968e-01	   9.9999980e-01	   9.9999986e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020130e+00	   9.9999981e-01	   9.9999967e-01	   9.9999980e-01	   9.9999986e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020230e+00	   9.9999981e-01	   9.9999966e-01	   9.9999979e-01	   9.9999986e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020330e+00	   9.9999980e-01	   9.9999966e-01	   9.9999979e-01	   9.9999985e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0021330e+00	   9.9999977e-01	   9.9999959e-01	   9.9999975e-01	   9.9999983e-01	   9.9999988e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0022330e+00	   9.9999973e-01	   9.9999953e-01	   9.9999971e-01	   9.9999980e-01	   9.9999986e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0023330e+00	   9.9999969e-01	   9.9999946e-01	   9.9999967e-01	   9.9999977e-01	   9.9999984e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0025773e+00	   9.9999960e-01	   9.9999931e-01	   9.9999958e-01	   9.9999971e-01	   9.9999979e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0028216e+00	   9.9999951e-01	   9.9999915e-01	   9.9999948e-01	   9.9999964e-01	   9.9999975e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0030000e+00	   9.9999945e-01	   9.9999904e-01	   9.9999941e-01	   9.9999959e-01	   9.9999971e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0030000e+00	   9.9999945e-01	   9.9999904e-01	   9.9999941e-01	   9.9999959e-01	   9.9999971e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0030010e+00	   9.9999945e-01	   9.9999903e-01	   9.9999941e-01	   9.9999959e-01	   9.9999971e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0030020e+00	   9.9999945e-01	   9.9999903e-01	   9.9999941e-01	   9.9999959e-01	   9.9999971e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0030030e+00	   9.9999945e-01	   9.9999903e-01	   9.9999941e-01	   9.9999959e-01	   9.9999971e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0030130e+00	   9.9999944e-01	   9.9999902e-01	   9.9999941e-01	   9.9999959e-01	   9.9999971e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0030230e+00	   9.9999944e-01	   9.9999901e-01	   9.9999940e-01	   9.9999958e-01	   9.9999970e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0030330e+00	   9.9999943e-01	   9.9999900e-01	   9.9999940e-01	   9.9999958e-01	   9.9999970e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0031330e+00	   9.9999938e-01	   9.9999891e-01	   9.9999934e-01	   9.9999954e-01	   9.9999967e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0032330e+00	   9.9999932e-01	   9.9999881e-01	   9.9999928e-01	   9.9999950e-01	   9.9999964e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0033330e+00	   9.9999927e-01	   9.9999872e-01	   9.9999922e-01	   9.9999946e-01	   9.9999962e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0035776e+00	   9.9999913e-01	   9.9999848e-01	   9.9999908e-01	   9.9999936e-01	   9.9999954e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0038222e+00	   9.9999900e-01	   9.9999825e-01	   9.9999894e-01	   9.9999926e-01	   9.9999947e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0040000e+00	   9.9999890e-01	   9.9999808e-01	   9.9999883e-01	   9.9999919e-01	   9.9999942e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0040000e+00	   9.9999890e-01	   9.9999808e-01	   9.9999883e-01	   9.9999919e-01	   9.9999942e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0040010e+00	   9.9999890e-01	   9.9999808e-01	   9.9999883e-01	   9.9999919e-01	   9.9999942e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0040020e+00	   9.9999890e-01	   9.9999808e-01	   9.9999883e-01	   9.9999919e-01	   9.9999942e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0040030e+00	   9.9999890e-01	   9.9999807e-01	   9.9999883e-01	   9.9999919e-01	   9.9999942e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0040130e+00	   9.9999890e-01	   9.9999806e-01	   9.9999882e-01	   9.9999918e-01	   9.9999942e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0040230e+00	   9.9999889e-01	   9.9999805e-01	   9.9999882e-01	   9.9999918e-01	   9.9999941e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0040330e+00	   9.9999888e-01	   9.9999804e-01	   9.9999881e-01	   9.9999917e-01	   9.9999941e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0041330e+00	   9.9999881e-01	   9.9999791e-01	   9.9999873e-01	   9.9999912e-01	   9.9999937e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0042330e+00	   9.9999874e-01	   9.9999778e-01	   9.9999865e-01	   9.9999906e-01	   9.9999933e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0043330e+00	   9.9999866e-01	   9.9999765e-01	   9.9999858e-01	   9.9999901e-01	   9.9999930e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0045779e+00	   9.9999849e-01	   9.9999734e-01	   9.9999839e-01	   9.9999888e-01	   9.9999920e-01	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0048228e+00	   9.9999831e-01	   9.9999703e-01	   9.9999820e-01	   9.9999874e-01	   9.9999911e-01	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0050000e+00	   9.9999819e-01	   9.9999681e-01	   9.9999807e-01	   9.9999865e-01	   9.9999904e-01	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0050000e+00	   9.9999819e-01	   9.9999681e-01	   9.9999807e-01	   9.9999865e-01	   9.9999904e-01	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0050010e+00	   9.9999818e-01	   9.9999681e-01	   9.9999807e-01	   9.9999865e-01	   9.9999904e-01	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0050020e+00	   9.9999818e-01	   9.9999681e-01	   9.9999806e-01	   9.9999865e-01	   9.9999904e-01	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0050030e+00	   9.9999818e-01	   9.9999680e-01	   9.9999806e-01	   9.9999865e-01	   9.9999904e-01	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0050130e+00	   9.9999817e-01	   9.9999679e-01	   9.9999805e-01	   9.9999864e-01	   9.9999903e-01	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0050230e+00	   9.9999817e-01	   9.9999677e-01	   9.9999804e-01	   9.9999863e-01	   9.9999903e-01	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0050330e+00	   9.9999816e-01	   9.9999676e-01	   9.9999803e-01	   9.9999863e-01	   9.9999902e-01	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0051330e+00	   9.9999807e-01	   9.9999660e-01	   9.9999794e-01	   9.9999856e-01	   9.9999898e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0052330e+00	   9.9999798e-01	   9.9999644e-01	   9.9999784e-01	   9.9999849e-01	   9.9999893e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0053330e+00	   9.9999789e-01	   9.9999628e-01	   9.9999775e-01	   9.9999843e-01	   9.9999888e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0055782e+00	   9.9999767e-01	   9.9999589e-01	   9.9999751e-01	   9.9999826e-01	   9.9999876e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0058234e+00	   9.9999745e-01	   9.9999551e-01	   9.9999728e-01	   9.9999810e-01	   9.9999865e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0060000e+00	   9.9999730e-01	   9.9999523e-01	   9.9999711e-01	   9.9999798e-01	   9.9999856e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0060000e+00	   9.9999730e-01	   9.9999523e-01	   9.9999711e-01	   9.9999798e-01	   9.9999856e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0060010e+00	   9.9999730e-01	   9.9999523e-01	   9.9999711e-01	   9.9999798e-01	   9.9999856e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0060020e+00	   9.9999730e-01	   9.9999523e-01	   9.9999711e-01	   9.9999798e-01	   9.9999856e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0060030e+00	   9.9999729e-01	   9.9999523e-01	   9.9999711e-01	   9.9999798e-01	   9.9999856e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0060130e+00	   9.9999728e-01	   9.9999521e-01	   9.9999710e-01	   9.9999797e-01	   9.9999856e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0060230e+00	   9.9999727e-01	   9.9999519e-01	   9.9999709e-01	   9.9999796e-01	   9.9999855e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0060330e+00	   9.9999726e-01	   9.9999517e-01	   9.9999708e-01	   9.9999795e-01	   9.9999854e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0061330e+00	   9.9999716e-01	   9.9999498e-01	   9.9999696e-01	   9.9999787e-01	   9.9999849e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0062330e+00	   9.9999705e-01	   9.9999479e-01	   9.9999685e-01	   9.9999779e-01	   9.9999843e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0063330e+00	   9.9999695e-01	   9.9999460e-01	   9.9999674e-01	   9.9999771e-01	   9.9999837e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0065784e+00	   9.9999669e-01	   9.9999414e-01	   9.9999646e-01	   9.9999752e-01	   9.9999823e-01	   9.9999998e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999997e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0068238e+00	   9.9999643e-01	   9.9999368e-01	   9.9999618e-01	   9.9999732e-01	   9.9999809e-01	   9.9999998e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0070000e+00	   9.9999625e-01	   9.9999335e-01	   9.9999598e-01	   9.9999718e-01	   9.9999799e-01	   9.9999998e-01	   9.9999996e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999998e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0070000e+00	   9.9999625e-01	   9.9999335e-01	   9.9999598e-01	   9.9999718e-01	   9.9999799e-01	   9.9999998e-01	   9.9999996e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999998e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0070010e+00	   9.9999625e-01	   9.9999335e-01	   9.9999598e-01	   9.9999718e-01	   9.9999799e-01	   9.9999998e-01	   9.9999996e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999998e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0070020e+00	   9.9999625e-01	   9.9999335e-01	   9.9999598e-01	   9.9999718e-01	   9.9999799e-01	   9.9999998e-01	   9.9999996e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999998e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0070030e+00	   9.9999624e-01	   9.9999335e-01	   9.9999598e-01	   9.9999718e-01	   9.9999799e-01	   9.9999998e-01	   9.9999996e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999998e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0070130e+00	   9.9999623e-01	   9.9999333e-01	   9.9999597e-01	   9.9999717e-01	   9.9999798e-01	   9.9999998e-01	   9.9999996e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999998e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0070230e+00	   9.9999622e-01	   9.9999330e-01	   9.9999595e-01	   9.9999716e-01	   9.9999798e-01	   9.9999998e-01	   9.9999996e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999998e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0070330e+00	   9.9999621e-01	   9.9999328e-01	   9.9999594e-01	   9.9999715e-01	   9.9999797e-01	   9.9999998e-01	   9.9999996e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999998e-01	   9.9999997e-01	   9.9999996e-01	   9.9999997e-01	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0071330e+00	   9.9999608e-01	   9.9999306e-01	   9.9999581e-01	   9.9999706e-01	   9.9999790e-01	   9.9999998e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	   9.9999998e-01	   9.9999997e-01	   9.9999996e-01	   9.9999996e-01	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0072330e+00	   9.9999596e-01	   9.9999284e-01	   9.9999568e-01	   9.9999697e-01	   9.9999784e-01	   9.9999997e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	   9.9999998e-01	   9.9999997e-01	   9.9999996e-01	   9.9999996e-01	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0073330e+00	   9.9999584e-01	   9.9999263e-01	   9.9999554e-01	   9.9999688e-01	   9.9999777e-01	   9.9999997e-01	   9.9999995e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	   9.9999998e-01	   9.9999996e-01	   9.9999996e-01	   9.9999996e-01	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0075786e+00	   9.9999554e-01	   9.9999209e-01	   9.9999522e-01	   9.9999665e-01	   9.9999761e-01	   9.9999997e-01	   9.9999995e-01	   9.9999997e-01	   9.9999998e-01	   9.9999998e-01	   9.9999997e-01	   9.9999996e-01	   9.9999995e-01	   9.9999995e-01	   9.9999996e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0078241e+00	   9.9999525e-01	   9.9999156e-01	   9.9999490e-01	   9.9999642e-01	   9.9999745e-01	   9.9999996e-01	   9.9999994e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999997e-01	   9.9999995e-01	   9.9999994e-01	   9.9999995e-01	   9.9999996e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0080000e+00	   9.9999504e-01	   9.9999118e-01	   9.9999467e-01	   9.9999626e-01	   9.9999733e-01	   9.9999996e-01	   9.9999993e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999996e-01	   9.9999995e-01	   9.9999994e-01	   9.9999994e-01	   9.9999995e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0080000e+00	   9.9999504e-01	   9.9999118e-01	   9.9999467e-01	   9.9999626e-01	   9.9999733e-01	   9.9999996e-01	   9.9999993e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999996e-01	   9.9999995e-01	   9.9999994e-01	   9.9999994e-01	   9.9999995e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0080010e+00	   9.9999504e-01	   9.9999118e-01	   9.9999467e-01	   9.9999626e-01	   9.9999733e-01	   9.9999996e-01	   9.9999993e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999996e-01	   9.9999995e-01	   9.9999994e-01	   9.9999994e-01	   9.9999995e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0080020e+00	   9.9999504e-01	   9.9999117e-01	   9.9999467e-01	   9.9999626e-01	   9.9999733e-01	   9.9999996e-01	   9.9999993e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999996e-01	   9.9999995e-01	   9.9999994e-01	   9.9999994e-01	   9.9999995e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0080030e+00	   9.9999504e-01	   9.9999117e-01	   9.9999467e-01	   9.9999626e-01	   9.9999733e-01	   9.9999996e-01	   9.9999993e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999996e-01	   9.9999995e-01	   9.9999994e-01	   9.9999994e-01	   9.9999995e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0080130e+00	   9.9999502e-01	   9.9999115e-01	   9.9999465e-01	   9.9999625e-01	   9.9999732e-01	   9.9999996e-01	   9.9999993e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999996e-01	   9.9999995e-01	   9.9999994e-01	   9.9999994e-01	   9.9999995e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0080230e+00	   9.9999501e-01	   9.9999112e-01	   9.9999464e-01	   9.9999624e-01	   9.9999731e-01	   9.9999996e-01	   9.9999993e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999996e-01	   9.9999995e-01	   9.9999994e-01	   9.9999994e-01	   9.9999995e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0080330e+00	   9.9999499e-01	   9.9999110e-01	   9.9999462e-01	   9.9999623e-01	   9.9999731e-01	   9.9999996e-01	   9.9999993e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999996e-01	   9.9999995e-01	   9.9999994e-01	   9.9999994e-01	   9.9999995e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0081330e+00	   9.9999486e-01	   9.9999085e-01	   9.9999448e-01	   9.9999612e-01	   9.9999723e-01	   9.9999996e-01	   9.9999993e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999996e-01	   9.9999995e-01	   9.9999993e-01	   9.9999994e-01	   9.9999995e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0082330e+00	   9.9999472e-01	   9.9999060e-01	   9.9999433e-01	   9.9999601e-01	   9.9999715e-01	   9.9999996e-01	   9.9999992e-01	   9.9999995e-01	   9.9999997e-01	   9.9999998e-01	   9.9999996e-01	   9.9999994e-01	   9.9999993e-01	   9.9999993e-01	   9.9999995e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0083330e+00	   9.9999458e-01	   9.9999035e-01	   9.9999418e-01	   9.9999591e-01	   9.9999708e-01	   9.9999995e-01	   9.9999992e-01	   9.9999995e-01	   9.9999997e-01	   9.9999998e-01	   9.9999996e-01	   9.9999994e-01	   9.9999993e-01	   9.9999993e-01	   9.9999994e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0085787e+00	   9.9999425e-01	   9.9998975e-01	   9.9999381e-01	   9.9999565e-01	   9.9999689e-01	   9.9999995e-01	   9.9999991e-01	   9.9999994e-01	   9.9999996e-01	   9.9999997e-01	   9.9999995e-01	   9.9999993e-01	   9.9999992e-01	   9.9999992e-01	   9.9999994e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0088244e+00	   9.9999392e-01	   9.9998914e-01	   9.9999345e-01	   9.9999539e-01	   9.9999671e-01	   9.9999994e-01	   9.9999990e-01	   9.9999994e-01	   9.9999996e-01	   9.9999997e-01	   9.9999995e-01	   9.9999992e-01	   9.9999991e-01	   9.9999991e-01	   9.9999993e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0090000e+00	   9.9999368e-01	   9.9998871e-01	   9.9999319e-01	   9.9999521e-01	   9.9999658e-01	   9.9999994e-01	   9.9999989e-01	   9.9999993e-01	   9.9999995e-01	   9.9999997e-01	   9.9999994e-01	   9.9999992e-01	   9.9999990e-01	   9.9999991e-01	   9.9999992e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0090000e+00	   9.9999368e-01	   9.9998871e-01	   9.9999319e-01	   9.9999521e-01	   9.9999658e-01	   9.9999994e-01	   9.9999989e-01	   9.9999993e-01	   9.9999995e-01	   9.9999997e-01	   9.9999994e-01	   9.9999992e-01	   9.9999990e-01	   9.9999991e-01	   9.9999992e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0090010e+00	   9.9999368e-01	   9.9998871e-01	   9.9999319e-01	   9.9999521e-01	   9.9999658e-01	   9.9999994e-01	   9.9999989e-01	   9.9999993e-01	   9.9999995e-01	   9.9999997e-01	   9.9999994e-01	   9.9999992e-01	   9.9999990e-01	   9.9999991e-01	   9.9999992e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0090020e+00	   9.9999368e-01	   9.9998871e-01	   9.9999319e-01	   9.9999521e-01	   9.9999658e-01	   9.9999994e-01	   9.9999989e-01	   9.9999993e-01	   9.9999995e-01	   9.9999997e-01	   9.9999994e-01	   9.9999992e-01	   9.9999990e-01	   9.9999991e-01	   9.9999992e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0090030e+00	   9.9999368e-01	   9.9998870e-01	   9.9999319e-01	   9.9999521e-01	   9.9999658e-01	   9.9999994e-01	   9.9999989e-01	   9.9999993e-01	   9.9999995e-01	   9.9999997e-01	   9.9999994e-01	   9.9999992e-01	   9.9999990e-01	   9.9999991e-01	   9.9999992e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0090130e+00	   9.9999366e-01	   9.9998868e-01	   9.9999317e-01	   9.9999520e-01	   9.9999657e-01	   9.9999993e-01	   9.9999989e-01	   9.9999993e-01	   9.9999995e-01	   9.9999997e-01	   9.9999994e-01	   9.9999992e-01	   9.9999990e-01	   9.9999991e-01	   9.9999992e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0090230e+00	   9.9999365e-01	   9.9998865e-01	   9.9999315e-01	   9.9999518e-01	   9.9999656e-01	   9.9999993e-01	   9.9999989e-01	   9.9999993e-01	   9.9999995e-01	   9.9999997e-01	   9.9999994e-01	   9.9999992e-01	   9.9999990e-01	   9.9999990e-01	   9.9999992e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0090330e+00	   9.9999363e-01	   9.9998862e-01	   9.9999314e-01	   9.9999517e-01	   9.9999655e-01	   9.9999993e-01	   9.9999989e-01	   9.9999993e-01	   9.9999995e-01	   9.9999997e-01	   9.9999994e-01	   9.9999992e-01	   9.9999990e-01	   9.9999990e-01	   9.9999992e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0091330e+00	   9.9999348e-01	   9.9998834e-01	   9.9999297e-01	   9.9999506e-01	   9.9999647e-01	   9.9999993e-01	   9.9999988e-01	   9.9999993e-01	   9.9999995e-01	   9.9999996e-01	   9.9999994e-01	   9.9999991e-01	   9.9999990e-01	   9.9999990e-01	   9.9999992e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0092330e+00	   9.9999333e-01	   9.9998807e-01	   9.9999281e-01	   9.9999494e-01	   9.9999638e-01	   9.9999993e-01	   9.9999988e-01	   9.9999993e-01	   9.9999995e-01	   9.9999996e-01	   9.9999994e-01	   9.9999991e-01	   9.9999989e-01	   9.9999990e-01	   9.9999992e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0093330e+00	   9.9999318e-01	   9.9998779e-01	   9.9999264e-01	   9.9999482e-01	   9.9999630e-01	   9.9999992e-01	   9.9999987e-01	   9.9999992e-01	   9.9999995e-01	   9.9999996e-01	   9.9999993e-01	   9.9999990e-01	   9.9999989e-01	   9.9999989e-01	   9.9999991e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0095788e+00	   9.9999280e-01	   9.9998712e-01	   9.9999223e-01	   9.9999453e-01	   9.9999609e-01	   9.9999992e-01	   9.9999986e-01	   9.9999991e-01	   9.9999994e-01	   9.9999996e-01	   9.9999992e-01	   9.9999989e-01	   9.9999987e-01	   9.9999988e-01	   9.9999990e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0098247e+00	   9.9999244e-01	   9.9998644e-01	   9.9999183e-01	   9.9999425e-01	   9.9999588e-01	   9.9999991e-01	   9.9999984e-01	   9.9999991e-01	   9.9999993e-01	   9.9999995e-01	   9.9999992e-01	   9.9999988e-01	   9.9999986e-01	   9.9999987e-01	   9.9999989e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0100000e+00	   9.9999218e-01	   9.9998596e-01	   9.9999154e-01	   9.9999404e-01	   9.9999574e-01	   9.9999990e-01	   9.9999983e-01	   9.9999990e-01	   9.9999993e-01	   9.9999995e-01	   9.9999991e-01	   9.9999987e-01	   9.9999985e-01	   9.9999986e-01	   9.9999988e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0100000e+00	   9.9999218e-01	   9.9998596e-01	   9.9999154e-01	   9.9999404e-01	   9.9999574e-01	   9.9999990e-01	   9.9999983e-01	   9.9999990e-01	   9.9999993e-01	   9.9999995e-01	   9.9999991e-01	   9.9999987e-01	   9.9999985e-01	   9.9999986e-01	   9.9999988e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0100010e+00	   9.9999217e-01	   9.9998596e-01	   9.9999154e-01	   9.9999404e-01	   9.9999573e-01	   9.9999990e-01	   9.9999983e-01	   9.9999990e-01	   9.9999993e-01	   9.9999995e-01	   9.9999991e-01	   9.9999987e-01	   9.9999985e-01	   9.9999986e-01	   9.9999988e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0100020e+00	   9.9999217e-01	   9.9998595e-01	   9.9999154e-01	   9.9999404e-01	   9.9999573e-01	   9.9999990e-01	   9.9999983e-01	   9.9999990e-01	   9.9999993e-01	   9.9999995e-01	   9.9999991e-01	   9.9999987e-01	   9.9999985e-01	   9.9999986e-01	   9.9999988e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0100030e+00	   9.9999217e-01	   9.9998595e-01	   9.9999154e-01	   9.9999404e-01	   9.9999573e-01	   9.9999990e-01	   9.9999983e-01	   9.9999990e-01	   9.9999993e-01	   9.9999995e-01	   9.9999991e-01	   9.9999987e-01	   9.9999985e-01	   9.9999986e-01	   9.9999988e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0100130e+00	   9.9999215e-01	   9.9998592e-01	   9.9999152e-01	   9.9999402e-01	   9.9999572e-01	   9.9999990e-01	   9.9999983e-01	   9.9999990e-01	   9.9999993e-01	   9.9999995e-01	   9.9999991e-01	   9.9999987e-01	   9.9999985e-01	   9.9999986e-01	   9.9999988e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0100230e+00	   9.9999214e-01	   9.9998589e-01	   9.9999150e-01	   9.9999401e-01	   9.9999571e-01	   9.9999990e-01	   9.9999983e-01	   9.9999990e-01	   9.9999993e-01	   9.9999995e-01	   9.9999991e-01	   9.9999987e-01	   9.9999985e-01	   9.9999986e-01	   9.9999988e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0100330e+00	   9.9999212e-01	   9.9998586e-01	   9.9999148e-01	   9.9999400e-01	   9.9999570e-01	   9.9999990e-01	   9.9999983e-01	   9.9999990e-01	   9.9999993e-01	   9.9999995e-01	   9.9999991e-01	   9.9999987e-01	   9.9999985e-01	   9.9999985e-01	   9.9999988e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0101330e+00	   9.9999196e-01	   9.9998555e-01	   9.9999130e-01	   9.9999387e-01	   9.9999561e-01	   9.9999990e-01	   9.9999982e-01	   9.9999989e-01	   9.9999992e-01	   9.9999995e-01	   9.9999991e-01	   9.9999987e-01	   9.9999984e-01	   9.9999985e-01	   9.9999988e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0102330e+00	   9.9999179e-01	   9.9998525e-01	   9.9999112e-01	   9.9999374e-01	   9.9999552e-01	   9.9999989e-01	   9.9999982e-01	   9.9999989e-01	   9.9999992e-01	   9.9999994e-01	   9.9999990e-01	   9.9999986e-01	   9.9999984e-01	   9.9999984e-01	   9.9999987e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0103330e+00	   9.9999162e-01	   9.9998495e-01	   9.9999093e-01	   9.9999361e-01	   9.9999542e-01	   9.9999989e-01	   9.9999981e-01	   9.9999988e-01	   9.9999992e-01	   9.9999994e-01	   9.9999990e-01	   9.9999986e-01	   9.9999983e-01	   9.9999984e-01	   9.9999987e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0105789e+00	   9.9999122e-01	   9.9998420e-01	   9.9999049e-01	   9.9999329e-01	   9.9999520e-01	   9.9999988e-01	   9.9999979e-01	   9.9999987e-01	   9.9999991e-01	   9.9999994e-01	   9.9999989e-01	   9.9999984e-01	   9.9999981e-01	   9.9999982e-01	   9.9999986e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0108249e+00	   9.9999082e-01	   9.9998346e-01	   9.9999004e-01	   9.9999297e-01	   9.9999497e-01	   9.9999987e-01	   9.9999977e-01	   9.9999986e-01	   9.9999990e-01	   9.9999993e-01	   9.9999988e-01	   9.9999983e-01	   9.9999980e-01	   9.9999980e-01	   9.9999984e-01	   9.9999996e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999997e-01	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0110708e+00	   9.9999042e-01	   9.9998271e-01	   9.9998960e-01	   9.9999266e-01	   9.9999474e-01	   9.9999985e-01	   9.9999975e-01	   9.9999985e-01	   9.9999989e-01	   9.9999992e-01	   9.9999987e-01	   9.9999981e-01	   9.9999978e-01	   9.9999979e-01	   9.9999983e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999997e-01	   9.9999997e-01	   1.0000000e+00	   9.9999999e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	
   1.0113168e+00	   9.9999002e-01	   9.9998197e-01	   9.9998916e-01	   9.9999234e-01	   9.9999451e-01	   9.9999984e-01	   9.9999973e-01	   9.9999984e-01	   9.9999989e-01	   9.9999992e-01	   9.9999986e-01	   9.9999980e-01	   9.9999976e-01	   9.9999977e-01	   9.9999981e-01	   9.9999995e-01	   9.9999997e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999997e-01	   9.9999997e-01	   1.0000000e+00	   9.9999999e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	
   1.0118571e+00	   9.9998916e-01	   9.9998036e-01	   9.9998820e-01	   9.9999166e-01	   9.9999401e-01	   9.9999981e-01	   9.9999968e-01	   9.9999981e-01	   9.9999986e-01	   9.9999990e-01	   9.9999983e-01	   9.9999976e-01	   9.9999971e-01	   9.9999973e-01	   9.9999978e-01	   9.9999994e-01	   9.9999996e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999996e-01	   9.9999996e-01	   1.0000000e+00	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0123975e+00	   9.9998832e-01	   9.9997876e-01	   9.9998724e-01	   9.9999097e-01	   9.9999352e-01	   9.9999978e-01	   9.9999962e-01	   9.9999977e-01	   9.9999984e-01	   9.9999989e-01	   9.9999980e-01	   9.9999971e-01	   9.9999966e-01	   9.9999968e-01	   9.9999974e-01	   9.9999993e-01	   9.9999995e-01	   9.9999997e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999994e-01	   9.9999995e-01	   9.9999999e-01	   9.9999999e-01	   9.9999997e-01	   9.9999999e-01	   9.9999999e-01	
   1.0129379e+00	   9.9998749e-01	   9.9997717e-01	   9.9998630e-01	   9.9999030e-01	   9.9999302e-01	   9.9999974e-01	   9.9999956e-01	   9.9999974e-01	   9.9999981e-01	   9.9999987e-01	   9.9999976e-01	   9.9999967e-01	   9.9999961e-01	   9.9999962e-01	   9.9999969e-01	   9.9999991e-01	   9.9999994e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999998e-01	   9.9999998e-01	   9.9999997e-01	   9.9999993e-01	   9.9999993e-01	   9.9999999e-01	   9.9999999e-01	   9.9999996e-01	   9.9999999e-01	   9.9999999e-01	
   1.0134783e+00	   9.9998667e-01	   9.9997560e-01	   9.9998537e-01	   9.9998963e-01	   9.9999253e-01	   9.9999970e-01	   9.9999949e-01	   9.9999970e-01	   9.9999978e-01	   9.9999985e-01	   9.9999973e-01	   9.9999961e-01	   9.9999955e-01	   9.9999956e-01	   9.9999965e-01	   9.9999990e-01	   9.9999993e-01	   9.9999996e-01	   9.9999996e-01	   9.9999998e-01	   9.9999998e-01	   9.9999997e-01	   9.9999997e-01	   9.9999992e-01	   9.9999992e-01	   9.9999999e-01	   9.9999999e-01	   9.9999996e-01	   9.9999999e-01	   9.9999999e-01	
   1.0148230e+00	   9.9998471e-01	   9.9997173e-01	   9.9998310e-01	   9.9998798e-01	   9.9999133e-01	   9.9999959e-01	   9.9999930e-01	   9.9999958e-01	   9.9999970e-01	   9.9999979e-01	   9.9999962e-01	   9.9999946e-01	   9.9999937e-01	   9.9999939e-01	   9.9999951e-01	   9.9999984e-01	   9.9999989e-01	   9.9999993e-01	   9.9999994e-01	   9.9999996e-01	   9.9999997e-01	   9.9999995e-01	   9.9999995e-01	   9.9999987e-01	   9.9999987e-01	   9.9999999e-01	   9.9999998e-01	   9.9999993e-01	   9.9999998e-01	   9.9999999e-01	
   1.0161677e+00	   9.9998285e-01	   9.9996795e-01	   9.9998088e-01	   9.9998637e-01	   9.9999014e-01	   9.9999945e-01	   9.9999908e-01	   9.9999944e-01	   9.9999960e-01	   9.9999972e-01	   9.9999949e-01	   9.9999928e-01	   9.9999916e-01	   9.9999919e-01	   9.9999934e-01	   9.9999977e-01	   9.9999985e-01	   9.9999990e-01	   9.9999992e-01	   9.9999995e-01	   9.9999995e-01	   9.9999993e-01	   9.9999992e-01	   9.9999980e-01	   9.9999980e-01	   9.9999998e-01	   9.9999997e-01	   9.9999990e-01	   9.9999997e-01	   9.9999998e-01	
   1.0175124e+00	   9.9998108e-01	   9.9996425e-01	   9.9997873e-01	   9.9998479e-01	   9.9998897e-01	   9.9999930e-01	   9.9999882e-01	   9.9999929e-01	   9.9999949e-01	   9.9999964e-01	   9.9999935e-01	   9.9999908e-01	   9.9999893e-01	   9.9999896e-01	   9.9999916e-01	   9.9999968e-01	   9.9999979e-01	   9.9999987e-01	   9.9999989e-01	   9.9999992e-01	   9.9999993e-01	   9.9999990e-01	   9.9999988e-01	   9.9999971e-01	   9.9999972e-01	   9.9999997e-01	   9.9999995e-01	   9.9999986e-01	   9.9999996e-01	   9.9999997e-01	
   1.0188571e+00	   9.9997939e-01	   9.9996063e-01	   9.9997663e-01	   9.9998324e-01	   9.9998781e-01	   9.9999913e-01	   9.9999854e-01	   9.9999912e-01	   9.9999937e-01	   9.9999955e-01	   9.9999918e-01	   9.9999885e-01	   9.9999867e-01	   9.9999871e-01	   9.9999895e-01	   9.9999958e-01	   9.9999972e-01	   9.9999982e-01	   9.9999985e-01	   9.9999990e-01	   9.9999990e-01	   9.9999986e-01	   9.9999984e-01	   9.9999961e-01	   9.9999961e-01	   9.9999996e-01	   9.9999993e-01	   9.9999980e-01	   9.9999995e-01	   9.9999996e-01	
   1.0202018e+00	   9.9997779e-01	   9.9995708e-01	   9.9997459e-01	   9.9998173e-01	   9.9998668e-01	   9.9999895e-01	   9.9999824e-01	   9.9999894e-01	   9.9999924e-01	   9.9999945e-01	   9.9999901e-01	   9.9999860e-01	   9.9999838e-01	   9.9999843e-01	   9.9999872e-01	   9.9999945e-01	   9.9999963e-01	   9.9999977e-01	   9.9999981e-01	   9.9999987e-01	   9.9999987e-01	   9.9999982e-01	   9.9999979e-01	   9.9999948e-01	   9.9999949e-01	   9.9999994e-01	   9.9999991e-01	   9.9999974e-01	   9.9999993e-01	   9.9999995e-01	
   1.0225652e+00	   9.9997516e-01	   9.9995101e-01	   9.9997112e-01	   9.9997914e-01	   9.9998471e-01	   9.9999860e-01	   9.9999766e-01	   9.9999860e-01	   9.9999899e-01	   9.9999927e-01	   9.9999866e-01	   9.9999811e-01	   9.9999784e-01	   9.9999790e-01	   9.9999828e-01	   9.9999919e-01	   9.9999946e-01	   9.9999966e-01	   9.9999971e-01	   9.9999980e-01	   9.9999979e-01	   9.9999972e-01	   9.9999967e-01	   9.9999919e-01	   9.9999921e-01	   9.9999991e-01	   9.9999986e-01	   9.9999960e-01	   9.9999990e-01	   9.9999992e-01	
   1.0249286e+00	   9.9997273e-01	   9.9994512e-01	   9.9996780e-01	   9.9997662e-01	   9.9998279e-01	   9.9999822e-01	   9.9999704e-01	   9.9999823e-01	   9.9999872e-01	   9.9999907e-01	   9.9999827e-01	   9.9999758e-01	   9.9999724e-01	   9.9999731e-01	   9.9999780e-01	   9.9999888e-01	   9.9999924e-01	   9.9999953e-01	   9.9999960e-01	   9.9999972e-01	   9.9999970e-01	   9.9999959e-01	   9.9999952e-01	   9.9999884e-01	   9.9999886e-01	   9.9999987e-01	   9.9999980e-01	   9.9999943e-01	   9.9999985e-01	   9.9999988e-01	
   1.0272919e+00	   9.9997048e-01	   9.9993942e-01	   9.9996461e-01	   9.9997418e-01	   9.9998091e-01	   9.9999782e-01	   9.9999638e-01	   9.9999785e-01	   9.9999843e-01	   9.9999886e-01	   9.9999785e-01	   9.9999700e-01	   9.9999661e-01	   9.9999669e-01	   9.9999728e-01	   9.9999852e-01	   9.9999900e-01	   9.9999938e-01	   9.9999947e-01	   9.9999963e-01	   9.9999959e-01	   9.9999944e-01	   9.9999934e-01	   9.9999841e-01	   9.9999843e-01	   9.9999982e-01	   9.9999973e-01	   9.9999922e-01	   9.9999979e-01	   9.9999984e-01	
   1.0296553e+00	   9.9996839e-01	   9.9993387e-01	   9.9996154e-01	   9.9997180e-01	   9.9997907e-01	   9.9999739e-01	   9.9999571e-01	   9.9999746e-01	   9.9999813e-01	   9.9999864e-01	   9.9999741e-01	   9.9999639e-01	   9.9999596e-01	   9.9999603e-01	   9.9999674e-01	   9.9999812e-01	   9.9999872e-01	   9.9999921e-01	   9.9999933e-01	   9.9999953e-01	   9.9999945e-01	   9.9999925e-01	   9.9999914e-01	   9.9999791e-01	   9.9999794e-01	   9.9999976e-01	   9.9999964e-01	   9.9999898e-01	   9.9999973e-01	   9.9999979e-01	
   1.0320187e+00	   9.9996644e-01	   9.9992848e-01	   9.9995857e-01	   9.9996949e-01	   9.9997725e-01	   9.9999696e-01	   9.9999501e-01	   9.9999705e-01	   9.9999782e-01	   9.9999841e-01	   9.9999694e-01	   9.9999575e-01	   9.9999527e-01	   9.9999534e-01	   9.9999617e-01	   9.9999768e-01	   9.9999842e-01	   9.9999903e-01	   9.9999917e-01	   9.9999942e-01	   9.9999930e-01	   9.9999904e-01	   9.9999890e-01	   9.9999734e-01	   9.9999738e-01	   9.9999970e-01	   9.9999954e-01	   9.9999871e-01	   9.9999965e-01	   9.9999973e-01	
   1.0354334e+00	   9.9996383e-01	   9.9992092e-01	   9.9995446e-01	   9.9996623e-01	   9.9997468e-01	   9.9999631e-01	   9.9999399e-01	   9.9999646e-01	   9.9999736e-01	   9.9999807e-01	   9.9999623e-01	   9.9999479e-01	   9.9999426e-01	   9.9999432e-01	   9.9999531e-01	   9.9999700e-01	   9.9999795e-01	   9.9999874e-01	   9.9999891e-01	   9.9999924e-01	   9.9999904e-01	   9.9999869e-01	   9.9999851e-01	   9.9999641e-01	   9.9999646e-01	   9.9999958e-01	   9.9999937e-01	   9.9999828e-01	   9.9999953e-01	   9.9999963e-01	
   1.0388482e+00	   9.9996143e-01	   9.9991361e-01	   9.9995054e-01	   9.9996307e-01	   9.9997215e-01	   9.9999564e-01	   9.9999295e-01	   9.9999587e-01	   9.9999689e-01	   9.9999771e-01	   9.9999548e-01	   9.9999378e-01	   9.9999323e-01	   9.9999326e-01	   9.9999443e-01	   9.9999625e-01	   9.9999743e-01	   9.9999842e-01	   9.9999864e-01	   9.9999904e-01	   9.9999873e-01	   9.9999828e-01	   9.9999807e-01	   9.9999536e-01	   9.9999541e-01	   9.9999945e-01	   9.9999918e-01	   9.9999779e-01	   9.9999939e-01	   9.9999951e-01	
   1.0422629e+00	   9.9995921e-01	   9.9990653e-01	   9.9994677e-01	   9.9996000e-01	   9.9996967e-01	   9.9999497e-01	   9.9999190e-01	   9.9999528e-01	   9.9999642e-01	   9.9999735e-01	   9.9999471e-01	   9.9999274e-01	   9.9999218e-01	   9.9999218e-01	   9.9999352e-01	   9.9999546e-01	   9.9999687e-01	   9.9999809e-01	   9.9999834e-01	   9.9999883e-01	   9.9999839e-01	   9.9999782e-01	   9.9999757e-01	   9.9999419e-01	   9.9999425e-01	   9.9999931e-01	   9.9999896e-01	   9.9999726e-01	   9.9999923e-01	   9.9999939e-01	
   1.0456776e+00	   9.9995713e-01	   9.9989966e-01	   9.9994316e-01	   9.9995700e-01	   9.9996723e-01	   9.9999428e-01	   9.9999085e-01	   9.9999469e-01	   9.9999593e-01	   9.9999698e-01	   9.9999391e-01	   9.9999167e-01	   9.9999113e-01	   9.9999109e-01	   9.9999260e-01	   9.9999464e-01	   9.9999628e-01	   9.9999774e-01	   9.9999802e-01	   9.9999860e-01	   9.9999801e-01	   9.9999731e-01	   9.9999703e-01	   9.9999292e-01	   9.9999298e-01	   9.9999915e-01	   9.9999872e-01	   9.9999669e-01	   9.9999905e-01	   9.9999925e-01	
   1.0490923e+00	   9.9995517e-01	   9.9989298e-01	   9.9993967e-01	   9.9995407e-01	   9.9996482e-01	   9.9999358e-01	   9.9998980e-01	   9.9999410e-01	   9.9999545e-01	   9.9999661e-01	   9.9999308e-01	   9.9999058e-01	   9.9999008e-01	   9.9998999e-01	   9.9999166e-01	   9.9999378e-01	   9.9999567e-01	   9.9999738e-01	   9.9999769e-01	   9.9999836e-01	   9.9999759e-01	   9.9999676e-01	   9.9999645e-01	   9.9999157e-01	   9.9999163e-01	   9.9999897e-01	   9.9999847e-01	   9.9999609e-01	   9.9999886e-01	   9.9999909e-01	
   1.0540034e+00	   9.9995253e-01	   9.9988370e-01	   9.9993486e-01	   9.9994996e-01	   9.9996140e-01	   9.9999256e-01	   9.9998829e-01	   9.9999327e-01	   9.9999474e-01	   9.9999606e-01	   9.9999186e-01	   9.9998897e-01	   9.9998857e-01	   9.9998838e-01	   9.9999029e-01	   9.9999251e-01	   9.9999475e-01	   9.9999683e-01	   9.9999720e-01	   9.9999799e-01	   9.9999693e-01	   9.9999588e-01	   9.9999556e-01	   9.9998948e-01	   9.9998954e-01	   9.9999869e-01	   9.9999806e-01	   9.9999518e-01	   9.9999857e-01	   9.9999885e-01	
   1.0589146e+00	   9.9995005e-01	   9.9987475e-01	   9.9993026e-01	   9.9994595e-01	   9.9995804e-01	   9.9999154e-01	   9.9998679e-01	   9.9999244e-01	   9.9999404e-01	   9.9999551e-01	   9.9999060e-01	   9.9998734e-01	   9.9998706e-01	   9.9998677e-01	   9.9998891e-01	   9.9999119e-01	   9.9999379e-01	   9.9999627e-01	   9.9999668e-01	   9.9999760e-01	   9.9999620e-01	   9.9999492e-01	   9.9999460e-01	   9.9998727e-01	   9.9998732e-01	   9.9999838e-01	   9.9999761e-01	   9.9999422e-01	   9.9999824e-01	   9.9999859e-01	
   1.0638257e+00	   9.9994771e-01	   9.9986613e-01	   9.9992584e-01	   9.9994204e-01	   9.9995472e-01	   9.9999050e-01	   9.9998529e-01	   9.9999163e-01	   9.9999332e-01	   9.9999494e-01	   9.9998930e-01	   9.9998566e-01	   9.9998556e-01	   9.9998515e-01	   9.9998751e-01	   9.9998985e-01	   9.9999279e-01	   9.9999570e-01	   9.9999614e-01	   9.9999720e-01	   9.9999541e-01	   9.9999388e-01	   9.9999359e-01	   9.9998496e-01	   9.9998500e-01	   9.9999804e-01	   9.9999713e-01	   9.9999322e-01	   9.9999789e-01	   9.9999831e-01	
   1.0687368e+00	   9.9994547e-01	   9.9985780e-01	   9.9992160e-01	   9.9993821e-01	   9.9995145e-01	   9.9998945e-01	   9.9998380e-01	   9.9999082e-01	   9.9999260e-01	   9.9999437e-01	   9.9998797e-01	   9.9998397e-01	   9.9998407e-01	   9.9998353e-01	   9.9998610e-01	   9.9998848e-01	   9.9999177e-01	   9.9999511e-01	   9.9999558e-01	   9.9999678e-01	   9.9999456e-01	   9.9999278e-01	   9.9999254e-01	   9.9998258e-01	   9.9998260e-01	   9.9999768e-01	   9.9999661e-01	   9.9999218e-01	   9.9999752e-01	   9.9999800e-01	
   1.0736480e+00	   9.9994331e-01	   9.9984977e-01	   9.9991750e-01	   9.9993446e-01	   9.9994821e-01	   9.9998840e-01	   9.9998232e-01	   9.9999002e-01	   9.9999188e-01	   9.9999379e-01	   9.9998661e-01	   9.9998224e-01	   9.9998259e-01	   9.9998190e-01	   9.9998468e-01	   9.9998710e-01	   9.9999073e-01	   9.9999451e-01	   9.9999501e-01	   9.9999634e-01	   9.9999366e-01	   9.9999161e-01	   9.9999146e-01	   9.9998014e-01	   9.9998014e-01	   9.9999729e-01	   9.9999606e-01	   9.9999111e-01	   9.9999713e-01	   9.9999767e-01	
   1.0814452e+00	   9.9994002e-01	   9.9983760e-01	   9.9991127e-01	   9.9992863e-01	   9.9994312e-01	   9.9998669e-01	   9.9997997e-01	   9.9998875e-01	   9.9999071e-01	   9.9999284e-01	   9.9998438e-01	   9.9997945e-01	   9.9998024e-01	   9.9997930e-01	   9.9998240e-01	   9.9998488e-01	   9.9998902e-01	   9.9999354e-01	   9.9999407e-01	   9.9999561e-01	   9.9999215e-01	   9.9998966e-01	   9.9998970e-01	   9.9997623e-01	   9.9997617e-01	   9.9999661e-01	   9.9999512e-01	   9.9998936e-01	   9.9999645e-01	   9.9999711e-01	
   1.0892424e+00	   9.9993684e-01	   9.9982611e-01	   9.9990532e-01	   9.9992294e-01	   9.9993809e-01	   9.9998496e-01	   9.9997763e-01	   9.9998749e-01	   9.9998952e-01	   9.9999187e-01	   9.9998208e-01	   9.9997659e-01	   9.9997791e-01	   9.9997669e-01	   9.9998009e-01	   9.9998264e-01	   9.9998727e-01	   9.9999254e-01	   9.9999309e-01	   9.9999485e-01	   9.9999053e-01	   9.9998760e-01	   9.9998789e-01	   9.9997231e-01	   9.9997217e-01	   9.9999587e-01	   9.9999410e-01	   9.9998755e-01	   9.9999572e-01	   9.9999651e-01	
   1.0970396e+00	   9.9993375e-01	   9.9981530e-01	   9.9989963e-01	   9.9991738e-01	   9.9993311e-01	   9.9998319e-01	   9.9997529e-01	   9.9998622e-01	   9.9998831e-01	   9.9999087e-01	   9.9997970e-01	   9.9997368e-01	   9.9997558e-01	   9.9997406e-01	   9.9997776e-01	   9.9998037e-01	   9.9998548e-01	   9.9999152e-01	   9.9999208e-01	   9.9999405e-01	   9.9998882e-01	   9.9998545e-01	   9.9998607e-01	   9.9996843e-01	   9.9996820e-01	   9.9999506e-01	   9.9999300e-01	   9.9998570e-01	   9.9999495e-01	   9.9999585e-01	
   1.1048367e+00	   9.9993070e-01	   9.9980515e-01	   9.9989417e-01	   9.9991193e-01	   9.9992818e-01	   9.9998138e-01	   9.9997295e-01	   9.9998493e-01	   9.9998707e-01	   9.9998984e-01	   9.9997724e-01	   9.9997071e-01	   9.9997324e-01	   9.9997141e-01	   9.9997540e-01	   9.9997809e-01	   9.9998365e-01	   9.9999048e-01	   9.9999103e-01	   9.9999321e-01	   9.9998704e-01	   9.9998322e-01	   9.9998424e-01	   9.9996463e-01	   9.9996430e-01	   9.9999420e-01	   9.9999183e-01	   9.9998381e-01	   9.9999412e-01	   9.9999515e-01	
   1.1126339e+00	   9.9992769e-01	   9.9979567e-01	   9.9988890e-01	   9.9990658e-01	   9.9992328e-01	   9.9997954e-01	   9.9997061e-01	   9.9998363e-01	   9.9998580e-01	   9.9998877e-01	   9.9997472e-01	   9.9996769e-01	   9.9997090e-01	   9.9996875e-01	   9.9997300e-01	   9.9997580e-01	   9.9998178e-01	   9.9998940e-01	   9.9998994e-01	   9.9999233e-01	   9.9998520e-01	   9.9998094e-01	   9.9998242e-01	   9.9996093e-01	   9.9996049e-01	   9.9999327e-01	   9.9999059e-01	   9.9998189e-01	   9.9999324e-01	   9.9999441e-01	
   1.1223538e+00	   9.9992396e-01	   9.9978478e-01	   9.9988260e-01	   9.9990005e-01	   9.9991722e-01	   9.9997718e-01	   9.9996768e-01	   9.9998197e-01	   9.9998416e-01	   9.9998739e-01	   9.9997146e-01	   9.9996386e-01	   9.9996796e-01	   9.9996540e-01	   9.9996997e-01	   9.9997292e-01	   9.9997939e-01	   9.9998802e-01	   9.9998854e-01	   9.9999119e-01	   9.9998282e-01	   9.9997803e-01	   9.9998017e-01	   9.9995650e-01	   9.9995590e-01	   9.9999202e-01	   9.9998894e-01	   9.9997945e-01	   9.9999208e-01	   9.9999342e-01	
   1.1320736e+00	   9.9992025e-01	   9.9977493e-01	   9.9987655e-01	   9.9989365e-01	   9.9991120e-01	   9.9997476e-01	   9.9996473e-01	   9.9998027e-01	   9.9998246e-01	   9.9998594e-01	   9.9996810e-01	   9.9995995e-01	   9.9996501e-01	   9.9996202e-01	   9.9996690e-01	   9.9997001e-01	   9.9997694e-01	   9.9998658e-01	   9.9998706e-01	   9.9998998e-01	   9.9998036e-01	   9.9997507e-01	   9.9997794e-01	   9.9995229e-01	   9.9995151e-01	   9.9999067e-01	   9.9998719e-01	   9.9997697e-01	   9.9999084e-01	   9.9999236e-01	
   1.1417935e+00	   9.9991653e-01	   9.9976612e-01	   9.9987075e-01	   9.9988739e-01	   9.9990522e-01	   9.9997227e-01	   9.9996177e-01	   9.9997852e-01	   9.9998070e-01	   9.9998443e-01	   9.9996463e-01	   9.9995597e-01	   9.9996203e-01	   9.9995861e-01	   9.9996377e-01	   9.9996709e-01	   9.9997443e-01	   9.9998508e-01	   9.9998553e-01	   9.9998870e-01	   9.9997783e-01	   9.9997206e-01	   9.9997573e-01	   9.9994829e-01	   9.9994732e-01	   9.9998923e-01	   9.9998535e-01	   9.9997445e-01	   9.9998954e-01	   9.9999124e-01	
   1.1515133e+00	   9.9991281e-01	   9.9975836e-01	   9.9986516e-01	   9.9988125e-01	   9.9989928e-01	   9.9996971e-01	   9.9995879e-01	   9.9997671e-01	   9.9997887e-01	   9.9998285e-01	   9.9996106e-01	   9.9995195e-01	   9.9995902e-01	   9.9995517e-01	   9.9996060e-01	   9.9996414e-01	   9.9997186e-01	   9.9998352e-01	   9.9998392e-01	   9.9998736e-01	   9.9997524e-01	   9.9996903e-01	   9.9997355e-01	   9.9994451e-01	   9.9994334e-01	   9.9998770e-01	   9.9998340e-01	   9.9997190e-01	   9.9998816e-01	   9.9999004e-01	
   1.1612331e+00	   9.9990908e-01	   9.9975163e-01	   9.9985979e-01	   9.9987523e-01	   9.9989339e-01	   9.9996708e-01	   9.9995580e-01	   9.9997483e-01	   9.9997697e-01	   9.9998119e-01	   9.9995740e-01	   9.9994787e-01	   9.9995598e-01	   9.9995170e-01	   9.9995739e-01	   9.9996118e-01	   9.9996924e-01	   9.9998190e-01	   9.9998223e-01	   9.9998594e-01	   9.9997258e-01	   9.9996597e-01	   9.9997138e-01	   9.9994095e-01	   9.9993958e-01	   9.9998607e-01	   9.9998136e-01	   9.9996933e-01	   9.9998670e-01	   9.9998877e-01	
   1.1743424e+00	   9.9990403e-01	   9.9974419e-01	   9.9985287e-01	   9.9986733e-01	   9.9988550e-01	   9.9996342e-01	   9.9995174e-01	   9.9997220e-01	   9.9997428e-01	   9.9997884e-01	   9.9995231e-01	   9.9994231e-01	   9.9995184e-01	   9.9994698e-01	   9.9995299e-01	   9.9995716e-01	   9.9996561e-01	   9.9997960e-01	   9.9997984e-01	   9.9998391e-01	   9.9996892e-01	   9.9996183e-01	   9.9996847e-01	   9.9993647e-01	   9.9993481e-01	   9.9998372e-01	   9.9997847e-01	   9.9996582e-01	   9.9998463e-01	   9.9998695e-01	
   1.1874516e+00	   9.9989897e-01	   9.9973860e-01	   9.9984630e-01	   9.9985966e-01	   9.9987771e-01	   9.9995963e-01	   9.9994765e-01	   9.9996945e-01	   9.9997144e-01	   9.9997634e-01	   9.9994707e-01	   9.9993670e-01	   9.9994765e-01	   9.9994223e-01	   9.9994851e-01	   9.9995311e-01	   9.9996188e-01	   9.9997717e-01	   9.9997731e-01	   9.9998173e-01	   9.9996516e-01	   9.9995766e-01	   9.9996557e-01	   9.9993233e-01	   9.9993037e-01	   9.9998119e-01	   9.9997543e-01	   9.9996228e-01	   9.9998242e-01	   9.9998501e-01	
   1.2005608e+00	   9.9989389e-01	   9.9973481e-01	   9.9984007e-01	   9.9985223e-01	   9.9987001e-01	   9.9995572e-01	   9.9994354e-01	   9.9996656e-01	   9.9996846e-01	   9.9997369e-01	   9.9994169e-01	   9.9993106e-01	   9.9994342e-01	   9.9993745e-01	   9.9994398e-01	   9.9994903e-01	   9.9995805e-01	   9.9997459e-01	   9.9997462e-01	   9.9997941e-01	   9.9996131e-01	   9.9995349e-01	   9.9996266e-01	   9.9992850e-01	   9.9992625e-01	   9.9997850e-01	   9.9997223e-01	   9.9995871e-01	   9.9998008e-01	   9.9998293e-01	
   1.2136701e+00	   9.9988880e-01	   9.9973277e-01	   9.9983418e-01	   9.9984506e-01	   9.9986243e-01	   9.9995168e-01	   9.9993941e-01	   9.9996353e-01	   9.9996532e-01	   9.9997088e-01	   9.9993619e-01	   9.9992541e-01	   9.9993914e-01	   9.9993266e-01	   9.9993939e-01	   9.9994493e-01	   9.9995413e-01	   9.9997187e-01	   9.9997178e-01	   9.9997693e-01	   9.9995737e-01	   9.9994930e-01	   9.9995973e-01	   9.9992495e-01	   9.9992241e-01	   9.9997563e-01	   9.9996889e-01	   9.9995511e-01	   9.9997761e-01	   9.9998072e-01	
   1.2267793e+00	   9.9988372e-01	   9.9973240e-01	   9.9982862e-01	   9.9983815e-01	   9.9985497e-01	   9.9994752e-01	   9.9993526e-01	   9.9996037e-01	   9.9996203e-01	   9.9996792e-01	   9.9993060e-01	   9.9991978e-01	   9.9993482e-01	   9.9992785e-01	   9.9993476e-01	   9.9994082e-01	   9.9995012e-01	   9.9996901e-01	   9.9996878e-01	   9.9997429e-01	   9.9995334e-01	   9.9994512e-01	   9.9995675e-01	   9.9992164e-01	   9.9991881e-01	   9.9997260e-01	   9.9996541e-01	   9.9995148e-01	   9.9997500e-01	   9.9997838e-01	
   1.2485698e+00	   9.9987530e-01	   9.9973518e-01	   9.9982008e-01	   9.9982730e-01	   9.9984292e-01	   9.9994035e-01	   9.9992833e-01	   9.9995480e-01	   9.9995621e-01	   9.9996263e-01	   9.9992112e-01	   9.9991051e-01	   9.9992757e-01	   9.9991987e-01	   9.9992699e-01	   9.9993394e-01	   9.9994327e-01	   9.9996390e-01	   9.9996343e-01	   9.9996954e-01	   9.9994646e-01	   9.9993816e-01	   9.9995169e-01	   9.9991660e-01	   9.9991332e-01	   9.9996718e-01	   9.9995935e-01	   9.9994542e-01	   9.9997037e-01	   9.9997418e-01	
   1.2703603e+00	   9.9986696e-01	   9.9974175e-01	   9.9981243e-01	   9.9981725e-01	   9.9983135e-01	   9.9993290e-01	   9.9992138e-01	   9.9994884e-01	   9.9994995e-01	   9.9995689e-01	   9.9991151e-01	   9.9990142e-01	   9.9992026e-01	   9.9991194e-01	   9.9991916e-01	   9.9992704e-01	   9.9993622e-01	   9.9995837e-01	   9.9995763e-01	   9.9996432e-01	   9.9993937e-01	   9.9993121e-01	   9.9994645e-01	   9.9991201e-01	   9.9990832e-01	   9.9996132e-01	   9.9995297e-01	   9.9993931e-01	   9.9996535e-01	   9.9996960e-01	
   1.2921509e+00	   9.9985875e-01	   9.9975151e-01	   9.9980563e-01	   9.9980807e-01	   9.9982034e-01	   9.9992519e-01	   9.9991443e-01	   9.9994251e-01	   9.9994328e-01	   9.9995069e-01	   9.9990184e-01	   9.9989260e-01	   9.9991290e-01	   9.9990410e-01	   9.9991131e-01	   9.9992013e-01	   9.9992898e-01	   9.9995241e-01	   9.9995138e-01	   9.9995863e-01	   9.9993208e-01	   9.9992428e-01	   9.9994098e-01	   9.9990777e-01	   9.9990373e-01	   9.9995502e-01	   9.9994630e-01	   9.9993317e-01	   9.9995996e-01	   9.9996464e-01	
   1.3139414e+00	   9.9985069e-01	   9.9976374e-01	   9.9979966e-01	   9.9979977e-01	   9.9980997e-01	   9.9991726e-01	   9.9990748e-01	   9.9993581e-01	   9.9993619e-01	   9.9994405e-01	   9.9989222e-01	   9.9988411e-01	   9.9990552e-01	   9.9989637e-01	   9.9990349e-01	   9.9991322e-01	   9.9992159e-01	   9.9994603e-01	   9.9994468e-01	   9.9995247e-01	   9.9992462e-01	   9.9991736e-01	   9.9993528e-01	   9.9990377e-01	   9.9989945e-01	   9.9994830e-01	   9.9993936e-01	   9.9992700e-01	   9.9995420e-01	   9.9995928e-01	
   1.3357319e+00	   9.9984283e-01	   9.9977772e-01	   9.9979451e-01	   9.9979240e-01	   9.9980030e-01	   9.9990917e-01	   9.9990056e-01	   9.9992876e-01	   9.9992871e-01	   9.9993698e-01	   9.9988273e-01	   9.9987602e-01	   9.9989814e-01	   9.9988880e-01	   9.9989573e-01	   9.9990633e-01	   9.9991408e-01	   9.9993924e-01	   9.9993755e-01	   9.9994584e-01	   9.9991701e-01	   9.9991048e-01	   9.9992933e-01	   9.9989994e-01	   9.9989541e-01	   9.9994119e-01	   9.9993220e-01	   9.9992081e-01	   9.9994806e-01	   9.9995354e-01	
   1.3631101e+00	   9.9983325e-01	   9.9979658e-01	   9.9978913e-01	   9.9978444e-01	   9.9978924e-01	   9.9989883e-01	   9.9989191e-01	   9.9991945e-01	   9.9991881e-01	   9.9992750e-01	   9.9987112e-01	   9.9986646e-01	   9.9988891e-01	   9.9987955e-01	   9.9988612e-01	   9.9989770e-01	   9.9990453e-01	   9.9993017e-01	   9.9992802e-01	   9.9993686e-01	   9.9990730e-01	   9.9990188e-01	   9.9992151e-01	   9.9989525e-01	   9.9989060e-01	   9.9993175e-01	   9.9992293e-01	   9.9991302e-01	   9.9993984e-01	   9.9994578e-01	
   1.3904884e+00	   9.9982404e-01	   9.9981551e-01	   9.9978489e-01	   9.9977793e-01	   9.9977947e-01	   9.9988839e-01	   9.9988334e-01	   9.9990970e-01	   9.9990840e-01	   9.9991742e-01	   9.9986000e-01	   9.9985764e-01	   9.9987976e-01	   9.9987062e-01	   9.9987670e-01	   9.9988915e-01	   9.9989491e-01	   9.9992054e-01	   9.9991790e-01	   9.9992720e-01	   9.9989748e-01	   9.9989334e-01	   9.9991332e-01	   9.9989059e-01	   9.9988598e-01	   9.9992181e-01	   9.9991342e-01	   9.9990522e-01	   9.9993108e-01	   9.9993743e-01	
   1.4178666e+00	   9.9981521e-01	   9.9983313e-01	   9.9978166e-01	   9.9977281e-01	   9.9977105e-01	   9.9987795e-01	   9.9987487e-01	   9.9989956e-01	   9.9989756e-01	   9.9990679e-01	   9.9984951e-01	   9.9984958e-01	   9.9987073e-01	   9.9986203e-01	   9.9986753e-01	   9.9988068e-01	   9.9988529e-01	   9.9991042e-01	   9.9990727e-01	   9.9991691e-01	   9.9988764e-01	   9.9988489e-01	   9.9990480e-01	   9.9988588e-01	   9.9988146e-01	   9.9991143e-01	   9.9990371e-01	   9.9989741e-01	   9.9992181e-01	   9.9992851e-01	
   1.4452448e+00	   9.9980677e-01	   9.9984818e-01	   9.9977932e-01	   9.9976898e-01	   9.9976398e-01	   9.9986761e-01	   9.9986650e-01	   9.9988912e-01	   9.9988638e-01	   9.9989569e-01	   9.9983976e-01	   9.9984227e-01	   9.9986185e-01	   9.9985379e-01	   9.9985864e-01	   9.9987232e-01	   9.9987573e-01	   9.9989988e-01	   9.9989619e-01	   9.9990604e-01	   9.9987786e-01	   9.9987654e-01	   9.9989598e-01	   9.9988102e-01	   9.9987698e-01	   9.9990071e-01	   9.9989387e-01	   9.9988961e-01	   9.9991206e-01	   9.9991905e-01	
   1.4726230e+00	   9.9979870e-01	   9.9985965e-01	   9.9977770e-01	   9.9976632e-01	   9.9975825e-01	   9.9985745e-01	   9.9985826e-01	   9.9987845e-01	   9.9987495e-01	   9.9988419e-01	   9.9983082e-01	   9.9983566e-01	   9.9985314e-01	   9.9984591e-01	   9.9985004e-01	   9.9986407e-01	   9.9986628e-01	   9.9988900e-01	   9.9988476e-01	   9.9989468e-01	   9.9986820e-01	   9.9986829e-01	   9.9988693e-01	   9.9987597e-01	   9.9987247e-01	   9.9988972e-01	   9.9988394e-01	   9.9988183e-01	   9.9990189e-01	   9.9990910e-01	
   1.5085640e+00	   9.9978860e-01	   9.9986805e-01	   9.9977635e-01	   9.9976430e-01	   9.9975262e-01	   9.9984452e-01	   9.9984762e-01	   9.9986421e-01	   9.9985971e-01	   9.9986865e-01	   9.9982039e-01	   9.9982793e-01	   9.9984199e-01	   9.9983606e-01	   9.9983920e-01	   9.9985341e-01	   9.9985414e-01	   9.9987434e-01	   9.9986938e-01	   9.9987916e-01	   9.9985583e-01	   9.9985762e-01	   9.9987477e-01	   9.9986894e-01	   9.9986639e-01	   9.9987506e-01	   9.9987086e-01	   9.9987162e-01	   9.9988799e-01	   9.9989536e-01	
   1.5445049e+00	   9.9977899e-01	   9.9986793e-01	   9.9977549e-01	   9.9976354e-01	   9.9974891e-01	   9.9983219e-01	   9.9983719e-01	   9.9984989e-01	   9.9984441e-01	   9.9985279e-01	   9.9981147e-01	   9.9982108e-01	   9.9983118e-01	   9.9982671e-01	   9.9982887e-01	   9.9984297e-01	   9.9984235e-01	   9.9985943e-01	   9.9985379e-01	   9.9986314e-01	   9.9984392e-01	   9.9984715e-01	   9.9986240e-01	   9.9986138e-01	   9.9986000e-01	   9.9986030e-01	   9.9985781e-01	   9.9986143e-01	   9.9987358e-01	   9.9988097e-01	
   1.5804459e+00	   9.9976976e-01	   9.9985905e-01	   9.9977464e-01	   9.9976352e-01	   9.9974679e-01	   9.9982055e-01	   9.9982695e-01	   9.9983563e-01	   9.9982926e-01	   9.9983682e-01	   9.9980397e-01	   9.9981486e-01	   9.9982073e-01	   9.9981778e-01	   9.9981898e-01	   9.9983273e-01	   9.9983099e-01	   9.9984445e-01	   9.9983819e-01	   9.9984683e-01	   9.9983258e-01	   9.9983688e-01	   9.9984994e-01	   9.9985322e-01	   9.9985317e-01	   9.9984564e-01	   9.9984488e-01	   9.9985126e-01	   9.9985882e-01	   9.9986606e-01	
   1.6163869e+00	   9.9976077e-01	   9.9984198e-01	   9.9977333e-01	   9.9976369e-01	   9.9974581e-01	   9.9980965e-01	   9.9981688e-01	   9.9982160e-01	   9.9981445e-01	   9.9982095e-01	   9.9979774e-01	   9.9980897e-01	   9.9981059e-01	   9.9980914e-01	   9.9980948e-01	   9.9982266e-01	   9.9982006e-01	   9.9982958e-01	   9.9982280e-01	   9.9983046e-01	   9.9982185e-01	   9.9982680e-01	   9.9983750e-01	   9.9984439e-01	   9.9984577e-01	   9.9983128e-01	   9.9983214e-01	   9.9984109e-01	   9.9984385e-01	   9.9985078e-01	
   1.6523279e+00	   9.9975190e-01	   9.9981800e-01	   9.9977115e-01	   9.9976350e-01	   9.9974550e-01	   9.9979950e-01	   9.9980695e-01	   9.9980791e-01	   9.9980015e-01	   9.9980539e-01	   9.9979251e-01	   9.9980315e-01	   9.9980075e-01	   9.9980068e-01	   9.9980026e-01	   9.9981275e-01	   9.9980956e-01	   9.9981500e-01	   9.9980781e-01	   9.9981425e-01	   9.9981174e-01	   9.9981688e-01	   9.9982515e-01	   9.9983485e-01	   9.9983770e-01	   9.9981736e-01	   9.9981965e-01	   9.9983091e-01	   9.9982885e-01	   9.9983531e-01	
   1.6908874e+00	   9.9974239e-01	   9.9978659e-01	   9.9976740e-01	   9.9976231e-01	   9.9974533e-01	   9.9978940e-01	   9.9979641e-01	   9.9979373e-01	   9.9978553e-01	   9.9978924e-01	   9.9978767e-01	   9.9979666e-01	   9.9979047e-01	   9.9979166e-01	   9.9979058e-01	   9.9980225e-01	   9.9979874e-01	   9.9979983e-01	   9.9979237e-01	   9.9979727e-01	   9.9980155e-01	   9.9980640e-01	   9.9981210e-01	   9.9982383e-01	   9.9982818e-01	   9.9980308e-01	   9.9980660e-01	   9.9981997e-01	   9.9981288e-01	   9.9981866e-01	
   1.7294469e+00	   9.9973277e-01	   9.9975188e-01	   9.9976186e-01	   9.9975957e-01	   9.9974472e-01	   9.9977999e-01	   9.9978595e-01	   9.9978017e-01	   9.9977179e-01	   9.9977385e-01	   9.9978319e-01	   9.9978965e-01	   9.9978041e-01	   9.9978256e-01	   9.9978101e-01	   9.9979184e-01	   9.9978832e-01	   9.9978529e-01	   9.9977775e-01	   9.9978094e-01	   9.9979196e-01	   9.9979603e-01	   9.9979930e-01	   9.9981201e-01	   9.9981769e-01	   9.9978959e-01	   9.9979396e-01	   9.9980898e-01	   9.9979724e-01	   9.9980217e-01	
   1.7680064e+00	   9.9972296e-01	   9.9971666e-01	   9.9975433e-01	   9.9975484e-01	   9.9974310e-01	   9.9977112e-01	   9.9977553e-01	   9.9976729e-01	   9.9975901e-01	   9.9975938e-01	   9.9977863e-01	   9.9978190e-01	   9.9977050e-01	   9.9977328e-01	   9.9977141e-01	   9.9978149e-01	   9.9977819e-01	   9.9977148e-01	   9.9976408e-01	   9.9976546e-01	   9.9978283e-01	   9.9978576e-01	   9.9978681e-01	   9.9979946e-01	   9.9980621e-01	   9.9977699e-01	   9.9978178e-01	   9.9979795e-01	   9.9978208e-01	   9.9978603e-01	
   1.8065659e+00	   9.9971291e-01	   9.9968352e-01	   9.9974475e-01	   9.9974788e-01	   9.9974001e-01	   9.9976261e-01	   9.9976513e-01	   9.9975512e-01	   9.9974722e-01	   9.9974592e-01	   9.9977355e-01	   9.9977328e-01	   9.9976069e-01	   9.9976373e-01	   9.9976172e-01	   9.9977115e-01	   9.9976828e-01	   9.9975847e-01	   9.9975142e-01	   9.9975098e-01	   9.9977401e-01	   9.9977552e-01	   9.9977465e-01	   9.9978627e-01	   9.9979378e-01	   9.9976529e-01	   9.9977011e-01	   9.9978686e-01	   9.9976756e-01	   9.9977042e-01	
   1.8451254e+00	   9.9970262e-01	   9.9965461e-01	   9.9973323e-01	   9.9973860e-01	   9.9973508e-01	   9.9975427e-01	   9.9975473e-01	   9.9974365e-01	   9.9973641e-01	   9.9973354e-01	   9.9976756e-01	   9.9976372e-01	   9.9975091e-01	   9.9975386e-01	   9.9975186e-01	   9.9976082e-01	   9.9975849e-01	   9.9974629e-01	   9.9973979e-01	   9.9973760e-01	   9.9976532e-01	   9.9976530e-01	   9.9976284e-01	   9.9977261e-01	   9.9978049e-01	   9.9975451e-01	   9.9975898e-01	   9.9977574e-01	   9.9975380e-01	   9.9975550e-01	
   1.8836850e+00	   9.9969212e-01	   9.9963146e-01	   9.9972000e-01	   9.9972706e-01	   9.9972811e-01	   9.9974592e-01	   9.9974432e-01	   9.9973285e-01	   9.9972652e-01	   9.9972227e-01	   9.9976037e-01	   9.9975327e-01	   9.9974113e-01	   9.9974367e-01	   9.9974180e-01	   9.9975046e-01	   9.9974876e-01	   9.9973492e-01	   9.9972918e-01	   9.9972539e-01	   9.9975661e-01	   9.9975507e-01	   9.9975137e-01	   9.9975867e-01	   9.9976651e-01	   9.9974459e-01	   9.9974840e-01	   9.9976459e-01	   9.9974091e-01	   9.9974140e-01	
   1.9347510e+00	   9.9967800e-01	   9.9961102e-01	   9.9970044e-01	   9.9970874e-01	   9.9971563e-01	   9.9973456e-01	   9.9973054e-01	   9.9971950e-01	   9.9971468e-01	   9.9970898e-01	   9.9974868e-01	   9.9973819e-01	   9.9972811e-01	   9.9972973e-01	   9.9972817e-01	   9.9973672e-01	   9.9973585e-01	   9.9972106e-01	   9.9971656e-01	   9.9971100e-01	   9.9974480e-01	   9.9974148e-01	   9.9973671e-01	   9.9974015e-01	   9.9974731e-01	   9.9973266e-01	   9.9973526e-01	   9.9974985e-01	   9.9972528e-01	   9.9972418e-01	
   1.9858170e+00	   9.9966379e-01	   9.9960202e-01	   9.9967947e-01	   9.9968778e-01	   9.9969967e-01	   9.9972261e-01	   9.9971680e-01	   9.9970706e-01	   9.9970400e-01	   9.9969737e-01	   9.9973440e-01	   9.9972206e-01	   9.9971499e-01	   9.9971542e-01	   9.9971428e-01	   9.9972299e-01	   9.9972284e-01	   9.9970841e-01	   9.9970536e-01	   9.9969854e-01	   9.9973245e-01	   9.9972786e-01	   9.9972264e-01	   9.9972206e-01	   9.9972791e-01	   9.9972187e-01	   9.9972308e-01	   9.9973521e-01	   9.9971134e-01	   9.9970876e-01	
   2.0368831e+00	   9.9964969e-01	   9.9960236e-01	   9.9965818e-01	   9.9966530e-01	   9.9968081e-01	   9.9970991e-01	   9.9970315e-01	   9.9969535e-01	   9.9969413e-01	   9.9968718e-01	   9.9971776e-01	   9.9970534e-01	   9.9970178e-01	   9.9970095e-01	   9.9970027e-01	   9.9970931e-01	   9.9970974e-01	   9.9969676e-01	   9.9969526e-01	   9.9968780e-01	   9.9971945e-01	   9.9971423e-01	   9.9970912e-01	   9.9970492e-01	   9.9970896e-01	   9.9971196e-01	   9.9971179e-01	   9.9972077e-01	   9.9969907e-01	   9.9969521e-01	
   2.0879491e+00	   9.9963586e-01	   9.9960854e-01	   9.9963755e-01	   9.9964252e-01	   9.9965992e-01	   9.9969645e-01	   9.9968967e-01	   9.9968413e-01	   9.9968471e-01	   9.9967804e-01	   9.9969929e-01	   9.9968854e-01	   9.9968852e-01	   9.9968655e-01	   9.9968631e-01	   9.9969576e-01	   9.9969660e-01	   9.9968585e-01	   9.9968590e-01	   9.9967843e-01	   9.9970578e-01	   9.9970065e-01	   9.9969610e-01	   9.9968914e-01	   9.9969106e-01	   9.9970263e-01	   9.9970128e-01	   9.9970665e-01	   9.9968835e-01	   9.9968349e-01	
   2.1390151e+00	   9.9962241e-01	   9.9961644e-01	   9.9961836e-01	   9.9962054e-01	   9.9963795e-01	   9.9968237e-01	   9.9967640e-01	   9.9967320e-01	   9.9967539e-01	   9.9966955e-01	   9.9967975e-01	   9.9967209e-01	   9.9967525e-01	   9.9967243e-01	   9.9967258e-01	   9.9968240e-01	   9.9968349e-01	   9.9967546e-01	   9.9967693e-01	   9.9967007e-01	   9.9969160e-01	   9.9968719e-01	   9.9968354e-01	   9.9967497e-01	   9.9967472e-01	   9.9969359e-01	   9.9969137e-01	   9.9969293e-01	   9.9967897e-01	   9.9967345e-01	
   2.1900812e+00	   9.9960939e-01	   9.9962216e-01	   9.9960110e-01	   9.9960025e-01	   9.9961590e-01	   9.9966788e-01	   9.9966339e-01	   9.9966238e-01	   9.9966585e-01	   9.9966132e-01	   9.9966003e-01	   9.9965636e-01	   9.9966203e-01	   9.9965876e-01	   9.9965924e-01	   9.9966929e-01	   9.9967052e-01	   9.9966533e-01	   9.9966800e-01	   9.9966229e-01	   9.9967711e-01	   9.9967392e-01	   9.9967136e-01	   9.9966248e-01	   9.9966021e-01	   9.9968459e-01	   9.9968185e-01	   9.9967967e-01	   9.9967067e-01	   9.9966487e-01	
   2.2411472e+00	   9.9959677e-01	   9.9962261e-01	   9.9958594e-01	   9.9958224e-01	   9.9959464e-01	   9.9965327e-01	   9.9965064e-01	   9.9965150e-01	   9.9965587e-01	   9.9965298e-01	   9.9964101e-01	   9.9964162e-01	   9.9964892e-01	   9.9964563e-01	   9.9964637e-01	   9.9965645e-01	   9.9965777e-01	   9.9965526e-01	   9.9965885e-01	   9.9965470e-01	   9.9966258e-01	   9.9966089e-01	   9.9965950e-01	   9.9965152e-01	   9.9964762e-01	   9.9967542e-01	   9.9967251e-01	   9.9966691e-01	   9.9966312e-01	   9.9965745e-01	
   2.2925815e+00	   9.9958440e-01	   9.9961593e-01	   9.9957267e-01	   9.9956663e-01	   9.9957473e-01	   9.9963875e-01	   9.9963808e-01	   9.9964039e-01	   9.9964521e-01	   9.9964415e-01	   9.9962337e-01	   9.9962789e-01	   9.9963587e-01	   9.9963300e-01	   9.9963394e-01	   9.9964383e-01	   9.9964523e-01	   9.9964502e-01	   9.9964918e-01	   9.9964687e-01	   9.9964821e-01	   9.9964805e-01	   9.9964779e-01	   9.9964173e-01	   9.9963672e-01	   9.9966586e-01	   9.9966304e-01	   9.9965455e-01	   9.9965594e-01	   9.9965078e-01	
   2.3440158e+00	   9.9957228e-01	   9.9960176e-01	   9.9956106e-01	   9.9955349e-01	   9.9955679e-01	   9.9962472e-01	   9.9962578e-01	   9.9962905e-01	   9.9963388e-01	   9.9963465e-01	   9.9960781e-01	   9.9961530e-01	   9.9962303e-01	   9.9962091e-01	   9.9962201e-01	   9.9963150e-01	   9.9963302e-01	   9.9963456e-01	   9.9963892e-01	   9.9963854e-01	   9.9963434e-01	   9.9963552e-01	   9.9963625e-01	   9.9963277e-01	   9.9962728e-01	   9.9965586e-01	   9.9965331e-01	   9.9964267e-01	   9.9964883e-01	   9.9964454e-01	
   2.3954500e+00	   9.9956030e-01	   9.9958119e-01	   9.9955061e-01	   9.9954246e-01	   9.9954104e-01	   9.9961138e-01	   9.9961372e-01	   9.9961748e-01	   9.9962189e-01	   9.9962435e-01	   9.9959466e-01	   9.9960378e-01	   9.9961043e-01	   9.9960930e-01	   9.9961051e-01	   9.9961946e-01	   9.9962113e-01	   9.9962382e-01	   9.9962802e-01	   9.9962950e-01	   9.9962119e-01	   9.9962331e-01	   9.9962480e-01	   9.9962414e-01	   9.9961883e-01	   9.9964537e-01	   9.9964316e-01	   9.9963122e-01	   9.9964146e-01	   9.9963833e-01	
   2.4468843e+00	   9.9954840e-01	   9.9955638e-01	   9.9954077e-01	   9.9953299e-01	   9.9952744e-01	   9.9959889e-01	   9.9960189e-01	   9.9960570e-01	   9.9960935e-01	   9.9961320e-01	   9.9958394e-01	   9.9959318e-01	   9.9959812e-01	   9.9959804e-01	   9.9959933e-01	   9.9960769e-01	   9.9960953e-01	   9.9961278e-01	   9.9961650e-01	   9.9961961e-01	   9.9960886e-01	   9.9961143e-01	   9.9961342e-01	   9.9961540e-01	   9.9961086e-01	   9.9963436e-01	   9.9963248e-01	   9.9962012e-01	   9.9963357e-01	   9.9963179e-01	
   2.4983185e+00	   9.9953656e-01	   9.9953010e-01	   9.9953107e-01	   9.9952451e-01	   9.9951582e-01	   9.9958729e-01	   9.9959029e-01	   9.9959378e-01	   9.9959644e-01	   9.9960127e-01	   9.9957538e-01	   9.9958331e-01	   9.9958614e-01	   9.9958704e-01	   9.9958837e-01	   9.9959618e-01	   9.9959818e-01	   9.9960148e-01	   9.9960446e-01	   9.9960884e-01	   9.9959738e-01	   9.9959988e-01	   9.9960208e-01	   9.9960617e-01	   9.9960286e-01	   9.9962289e-01	   9.9962125e-01	   9.9960933e-01	   9.9962494e-01	   9.9962461e-01	
   2.5497528e+00	   9.9952480e-01	   9.9950511e-01	   9.9952119e-01	   9.9951645e-01	   9.9950585e-01	   9.9957651e-01	   9.9957893e-01	   9.9958184e-01	   9.9958335e-01	   9.9958870e-01	   9.9956851e-01	   9.9957399e-01	   9.9957453e-01	   9.9957621e-01	   9.9957752e-01	   9.9958494e-01	   9.9958704e-01	   9.9958998e-01	   9.9959204e-01	   9.9959725e-01	   9.9958669e-01	   9.9958865e-01	   9.9959079e-01	   9.9959622e-01	   9.9959444e-01	   9.9961102e-01	   9.9960952e-01	   9.9959880e-01	   9.9961545e-01	   9.9961657e-01	
   2.6011871e+00	   9.9951322e-01	   9.9948375e-01	   9.9951095e-01	   9.9950836e-01	   9.9949715e-01	   9.9956645e-01	   9.9956786e-01	   9.9956998e-01	   9.9957033e-01	   9.9957569e-01	   9.9956271e-01	   9.9956505e-01	   9.9956334e-01	   9.9956551e-01	   9.9956673e-01	   9.9957398e-01	   9.9957608e-01	   9.9957836e-01	   9.9957942e-01	   9.9958499e-01	   9.9957668e-01	   9.9957776e-01	   9.9957960e-01	   9.9958549e-01	   9.9958533e-01	   9.9959885e-01	   9.9959741e-01	   9.9958850e-01	   9.9960505e-01	   9.9960751e-01	
   2.6590548e+00	   9.9950053e-01	   9.9946591e-01	   9.9949904e-01	   9.9949890e-01	   9.9948845e-01	   9.9955580e-01	   9.9955579e-01	   9.9955689e-01	   9.9955603e-01	   9.9956086e-01	   9.9955664e-01	   9.9955524e-01	   9.9955130e-01	   9.9955361e-01	   9.9955464e-01	   9.9956204e-01	   9.9956396e-01	   9.9956532e-01	   9.9956525e-01	   9.9957064e-01	   9.9956603e-01	   9.9956593e-01	   9.9956720e-01	   9.9957260e-01	   9.9957413e-01	   9.9958496e-01	   9.9958354e-01	   9.9957717e-01	   9.9959233e-01	   9.9959604e-01	
   2.7169225e+00	   9.9948839e-01	   9.9945518e-01	   9.9948693e-01	   9.9948892e-01	   9.9948045e-01	   9.9954560e-01	   9.9954422e-01	   9.9954424e-01	   9.9954239e-01	   9.9954620e-01	   9.9955018e-01	   9.9954552e-01	   9.9953991e-01	   9.9954193e-01	   9.9954265e-01	   9.9955055e-01	   9.9955211e-01	   9.9955246e-01	   9.9955136e-01	   9.9955605e-01	   9.9955581e-01	   9.9955457e-01	   9.9955511e-01	   9.9955919e-01	   9.9956204e-01	   9.9957109e-01	   9.9956969e-01	   9.9956612e-01	   9.9957871e-01	   9.9958331e-01	
   2.7747902e+00	   9.9947694e-01	   9.9945066e-01	   9.9947502e-01	   9.9947854e-01	   9.9947281e-01	   9.9953564e-01	   9.9953319e-01	   9.9953218e-01	   9.9952965e-01	   9.9953209e-01	   9.9954264e-01	   9.9953576e-01	   9.9952917e-01	   9.9953058e-01	   9.9953088e-01	   9.9953957e-01	   9.9954061e-01	   9.9953995e-01	   9.9953804e-01	   9.9954160e-01	   9.9954581e-01	   9.9954370e-01	   9.9954346e-01	   9.9954571e-01	   9.9954937e-01	   9.9955744e-01	   9.9955615e-01	   9.9955536e-01	   9.9956449e-01	   9.9956953e-01	
   2.8326579e+00	   9.9946628e-01	   9.9945027e-01	   9.9946371e-01	   9.9946803e-01	   9.9946532e-01	   9.9952576e-01	   9.9952274e-01	   9.9952081e-01	   9.9951794e-01	   9.9951885e-01	   9.9953363e-01	   9.9952587e-01	   9.9951906e-01	   9.9951966e-01	   9.9951948e-01	   9.9952913e-01	   9.9952957e-01	   9.9952797e-01	   9.9952551e-01	   9.9952766e-01	   9.9953591e-01	   9.9953334e-01	   9.9953235e-01	   9.9953268e-01	   9.9953654e-01	   9.9954424e-01	   9.9954321e-01	   9.9954493e-01	   9.9955003e-01	   9.9955504e-01	
   2.8905256e+00	   9.9945643e-01	   9.9945135e-01	   9.9945331e-01	   9.9945773e-01	   9.9945784e-01	   9.9951589e-01	   9.9951285e-01	   9.9951019e-01	   9.9950732e-01	   9.9950672e-01	   9.9952306e-01	   9.9951579e-01	   9.9950954e-01	   9.9950927e-01	   9.9950860e-01	   9.9951921e-01	   9.9951907e-01	   9.9951663e-01	   9.9951391e-01	   9.9951456e-01	   9.9952604e-01	   9.9952346e-01	   9.9952185e-01	   9.9952052e-01	   9.9952401e-01	   9.9953171e-01	   9.9953106e-01	   9.9953483e-01	   9.9953571e-01	   9.9954024e-01	
   2.9483933e+00	   9.9944730e-01	   9.9945138e-01	   9.9944398e-01	   9.9944791e-01	   9.9945033e-01	   9.9950604e-01	   9.9950348e-01	   9.9950033e-01	   9.9949777e-01	   9.9949585e-01	   9.9951115e-01	   9.9950550e-01	   9.9950049e-01	   9.9949947e-01	   9.9949835e-01	   9.9950979e-01	   9.9950919e-01	   9.9950603e-01	   9.9950334e-01	   9.9950255e-01	   9.9951621e-01	   9.9951403e-01	   9.9951199e-01	   9.9950952e-01	   9.9951217e-01	   9.9952001e-01	   9.9951983e-01	   9.9952506e-01	   9.9952192e-01	   9.9952557e-01	
   3.0062610e+00	   9.9943874e-01	   9.9944844e-01	   9.9943570e-01	   9.9943874e-01	   9.9944274e-01	   9.9949628e-01	   9.9949454e-01	   9.9949120e-01	   9.9948919e-01	   9.9948625e-01	   9.9949835e-01	   9.9949503e-01	   9.9949180e-01	   9.9949024e-01	   9.9948879e-01	   9.9950079e-01	   9.9949992e-01	   9.9949621e-01	   9.9949382e-01	   9.9949178e-01	   9.9950648e-01	   9.9950497e-01	   9.9950277e-01	   9.9949976e-01	   9.9950129e-01	   9.9950926e-01	   9.9950955e-01	   9.9951559e-01	   9.9950899e-01	   9.9951147e-01	
   3.0662978e+00	   9.9943025e-01	   9.9944122e-01	   9.9942799e-01	   9.9942993e-01	   9.9943475e-01	   9.9948637e-01	   9.9948559e-01	   9.9948240e-01	   9.9948111e-01	   9.9947758e-01	   9.9948475e-01	   9.9948406e-01	   9.9948301e-01	   9.9948120e-01	   9.9947960e-01	   9.9949179e-01	   9.9949092e-01	   9.9948684e-01	   9.9948498e-01	   9.9948199e-01	   9.9949661e-01	   9.9949590e-01	   9.9949379e-01	   9.9949086e-01	   9.9949113e-01	   9.9949916e-01	   9.9949986e-01	   9.9950604e-01	   9.9949674e-01	   9.9949784e-01	
   3.1263346e+00	   9.9942195e-01	   9.9942987e-01	   9.9942083e-01	   9.9942173e-01	   9.9942659e-01	   9.9947679e-01	   9.9947686e-01	   9.9947418e-01	   9.9947368e-01	   9.9947002e-01	   9.9947149e-01	   9.9947315e-01	   9.9947432e-01	   9.9947260e-01	   9.9947108e-01	   9.9948302e-01	   9.9948243e-01	   9.9947826e-01	   9.9947706e-01	   9.9947354e-01	   9.9948706e-01	   9.9948705e-01	   9.9948531e-01	   9.9948296e-01	   9.9948206e-01	   9.9949011e-01	   9.9949103e-01	   9.9949673e-01	   9.9948586e-01	   9.9948555e-01	
   3.1863714e+00	   9.9941366e-01	   9.9941552e-01	   9.9941382e-01	   9.9941388e-01	   9.9941820e-01	   9.9946763e-01	   9.9946824e-01	   9.9946638e-01	   9.9946665e-01	   9.9946332e-01	   9.9945921e-01	   9.9946248e-01	   9.9946564e-01	   9.9946429e-01	   9.9946309e-01	   9.9947440e-01	   9.9947431e-01	   9.9947036e-01	   9.9946988e-01	   9.9946628e-01	   9.9947790e-01	   9.9947837e-01	   9.9947721e-01	   9.9947568e-01	   9.9947390e-01	   9.9948202e-01	   9.9948292e-01	   9.9948763e-01	   9.9947641e-01	   9.9947481e-01	
   3.2464081e+00	   9.9940529e-01	   9.9939992e-01	   9.9940662e-01	   9.9940612e-01	   9.9940955e-01	   9.9945896e-01	   9.9945971e-01	   9.9945889e-01	   9.9945980e-01	   9.9945720e-01	   9.9944835e-01	   9.9945232e-01	   9.9945694e-01	   9.9945615e-01	   9.9945546e-01	   9.9946588e-01	   9.9946643e-01	   9.9946301e-01	   9.9946323e-01	   9.9945996e-01	   9.9946919e-01	   9.9946980e-01	   9.9946936e-01	   9.9946868e-01	   9.9946638e-01	   9.9947473e-01	   9.9947535e-01	   9.9947872e-01	   9.9946833e-01	   9.9946568e-01	
   3.3064449e+00	   9.9939682e-01	   9.9938491e-01	   9.9939901e-01	   9.9939821e-01	   9.9940062e-01	   9.9945076e-01	   9.9945125e-01	   9.9945158e-01	   9.9945297e-01	   9.9945136e-01	   9.9943913e-01	   9.9944289e-01	   9.9944826e-01	   9.9944810e-01	   9.9944806e-01	   9.9945746e-01	   9.9945866e-01	   9.9945607e-01	   9.9945688e-01	   9.9945430e-01	   9.9946091e-01	   9.9946136e-01	   9.9946169e-01	   9.9946166e-01	   9.9945925e-01	   9.9946805e-01	   9.9946820e-01	   9.9947003e-01	   9.9946147e-01	   9.9945813e-01	
   3.3664817e+00	   9.9938836e-01	   9.9937209e-01	   9.9939091e-01	   9.9939005e-01	   9.9939147e-01	   9.9944300e-01	   9.9944294e-01	   9.9944437e-01	   9.9944604e-01	   9.9944554e-01	   9.9943159e-01	   9.9943440e-01	   9.9943969e-01	   9.9944013e-01	   9.9944076e-01	   9.9944919e-01	   9.9945095e-01	   9.9944939e-01	   9.9945065e-01	   9.9944900e-01	   9.9945305e-01	   9.9945309e-01	   9.9945413e-01	   9.9945446e-01	   9.9945229e-01	   9.9946180e-01	   9.9946136e-01	   9.9946163e-01	   9.9945562e-01	   9.9945198e-01	
   3.4265185e+00	   9.9938005e-01	   9.9936231e-01	   9.9938244e-01	   9.9938162e-01	   9.9938223e-01	   9.9943563e-01	   9.9943488e-01	   9.9943723e-01	   9.9943895e-01	   9.9943955e-01	   9.9942553e-01	   9.9942696e-01	   9.9943139e-01	   9.9943228e-01	   9.9943350e-01	   9.9944116e-01	   9.9944328e-01	   9.9944285e-01	   9.9944438e-01	   9.9944380e-01	   9.9944555e-01	   9.9944507e-01	   9.9944668e-01	   9.9944706e-01	   9.9944541e-01	   9.9945579e-01	   9.9945477e-01	   9.9945360e-01	   9.9945053e-01	   9.9944698e-01	
   3.4954615e+00	   9.9937094e-01	   9.9935497e-01	   9.9937256e-01	   9.9937181e-01	   9.9937174e-01	   9.9942755e-01	   9.9942610e-01	   9.9942912e-01	   9.9943066e-01	   9.9943233e-01	   9.9942000e-01	   9.9941973e-01	   9.9942239e-01	   9.9942354e-01	   9.9942523e-01	   9.9943240e-01	   9.9943464e-01	   9.9943544e-01	   9.9943702e-01	   9.9943764e-01	   9.9943734e-01	   9.9943633e-01	   9.9943832e-01	   9.9943845e-01	   9.9943760e-01	   9.9944902e-01	   9.9944746e-01	   9.9944496e-01	   9.9944528e-01	   9.9944229e-01	
   3.5517000e+00	   9.9936403e-01	   9.9935144e-01	   9.9936467e-01	   9.9936394e-01	   9.9936351e-01	   9.9942125e-01	   9.9941944e-01	   9.9942262e-01	   9.9942385e-01	   9.9942614e-01	   9.9941622e-01	   9.9941477e-01	   9.9941561e-01	   9.9941676e-01	   9.9941859e-01	   9.9942575e-01	   9.9942783e-01	   9.9942942e-01	   9.9943087e-01	   9.9943235e-01	   9.9943097e-01	   9.9942968e-01	   9.9943172e-01	   9.9943156e-01	   9.9943137e-01	   9.9944352e-01	   9.9944173e-01	   9.9943846e-01	   9.9944125e-01	   9.9943898e-01	
   3.6079385e+00	   9.9935771e-01	   9.9934926e-01	   9.9935721e-01	   9.9935643e-01	   9.9935578e-01	   9.9941520e-01	   9.9941330e-01	   9.9941630e-01	   9.9941711e-01	   9.9941976e-01	   9.9941272e-01	   9.9941046e-01	   9.9940944e-01	   9.9941040e-01	   9.9941215e-01	   9.9941962e-01	   9.9942138e-01	   9.9942346e-01	   9.9942463e-01	   9.9942678e-01	   9.9942490e-01	   9.9942353e-01	   9.9942541e-01	   9.9942500e-01	   9.9942541e-01	   9.9943804e-01	   9.9943623e-01	   9.9943251e-01	   9.9943728e-01	   9.9943588e-01	
   3.6641770e+00	   9.9935205e-01	   9.9934755e-01	   9.9935038e-01	   9.9934952e-01	   9.9934872e-01	   9.9940945e-01	   9.9940775e-01	   9.9941023e-01	   9.9941057e-01	   9.9941328e-01	   9.9940924e-01	   9.9940659e-01	   9.9940392e-01	   9.9940456e-01	   9.9940600e-01	   9.9941405e-01	   9.9941540e-01	   9.9941760e-01	   9.9941839e-01	   9.9942095e-01	   9.9941917e-01	   9.9941793e-01	   9.9941947e-01	   9.9941893e-01	   9.9941980e-01	   9.9943261e-01	   9.9943096e-01	   9.9942715e-01	   9.9943324e-01	   9.9943278e-01	
   3.7204155e+00	   9.9934704e-01	   9.9934549e-01	   9.9934432e-01	   9.9934336e-01	   9.9934248e-01	   9.9940404e-01	   9.9940277e-01	   9.9940449e-01	   9.9940436e-01	   9.9940685e-01	   9.9940554e-01	   9.9940291e-01	   9.9939905e-01	   9.9939928e-01	   9.9940024e-01	   9.9940907e-01	   9.9940996e-01	   9.9941191e-01	   9.9941228e-01	   9.9941497e-01	   9.9941385e-01	   9.9941290e-01	   9.9941396e-01	   9.9941348e-01	   9.9941465e-01	   9.9942729e-01	   9.9942595e-01	   9.9942235e-01	   9.9942908e-01	   9.9942953e-01	
   3.7766540e+00	   9.9934264e-01	   9.9934254e-01	   9.9933910e-01	   9.9933807e-01	   9.9933712e-01	   9.9939905e-01	   9.9939834e-01	   9.9939918e-01	   9.9939861e-01	   9.9940065e-01	   9.9940152e-01	   9.9939923e-01	   9.9939477e-01	   9.9939459e-01	   9.9939497e-01	   9.9940464e-01	   9.9940513e-01	   9.9940650e-01	   9.9940642e-01	   9.9940897e-01	   9.9940898e-01	   9.9940843e-01	   9.9940894e-01	   9.9940869e-01	   9.9940999e-01	   9.9942215e-01	   9.9942122e-01	   9.9941809e-01	   9.9942479e-01	   9.9942603e-01	
   3.8328925e+00	   9.9933878e-01	   9.9933851e-01	   9.9933469e-01	   9.9933367e-01	   9.9933267e-01	   9.9939454e-01	   9.9939440e-01	   9.9939434e-01	   9.9939343e-01	   9.9939484e-01	   9.9939713e-01	   9.9939538e-01	   9.9939100e-01	   9.9939045e-01	   9.9939024e-01	   9.9940071e-01	   9.9940089e-01	   9.9940146e-01	   9.9940096e-01	   9.9940313e-01	   9.9940460e-01	   9.9940446e-01	   9.9940444e-01	   9.9940455e-01	   9.9940581e-01	   9.9941728e-01	   9.9941676e-01	   9.9941430e-01	   9.9942038e-01	   9.9942224e-01	
   3.8891310e+00	   9.9933534e-01	   9.9933353e-01	   9.9933102e-01	   9.9933010e-01	   9.9932908e-01	   9.9939054e-01	   9.9939087e-01	   9.9939003e-01	   9.9938887e-01	   9.9938957e-01	   9.9939245e-01	   9.9939130e-01	   9.9938765e-01	   9.9938683e-01	   9.9938608e-01	   9.9939721e-01	   9.9939722e-01	   9.9939685e-01	   9.9939602e-01	   9.9939762e-01	   9.9940075e-01	   9.9940092e-01	   9.9940044e-01	   9.9940096e-01	   9.9940207e-01	   9.9941276e-01	   9.9941258e-01	   9.9941091e-01	   9.9941592e-01	   9.9941818e-01	
   3.9453695e+00	   9.9933223e-01	   9.9932804e-01	   9.9932797e-01	   9.9932727e-01	   9.9932626e-01	   9.9938707e-01	   9.9938768e-01	   9.9938625e-01	   9.9938498e-01	   9.9938496e-01	   9.9938759e-01	   9.9938703e-01	   9.9938461e-01	   9.9938364e-01	   9.9938249e-01	   9.9939405e-01	   9.9939403e-01	   9.9939276e-01	   9.9939169e-01	   9.9939260e-01	   9.9939740e-01	   9.9939775e-01	   9.9939694e-01	   9.9939780e-01	   9.9939867e-01	   9.9940863e-01	   9.9940868e-01	   9.9940783e-01	   9.9941148e-01	   9.9941391e-01	
   4.0085505e+00	   9.9932901e-01	   9.9932191e-01	   9.9932512e-01	   9.9932479e-01	   9.9932385e-01	   9.9938377e-01	   9.9938441e-01	   9.9938264e-01	   9.9938140e-01	   9.9938065e-01	   9.9938217e-01	   9.9938212e-01	   9.9938145e-01	   9.9938048e-01	   9.9937909e-01	   9.9939081e-01	   9.9939091e-01	   9.9938880e-01	   9.9938761e-01	   9.9938771e-01	   9.9939420e-01	   9.9939453e-01	   9.9939354e-01	   9.9939461e-01	   9.9939516e-01	   9.9940450e-01	   9.9940464e-01	   9.9940465e-01	   9.9940666e-01	   9.9940900e-01	
   4.0717314e+00	   9.9932601e-01	   9.9931657e-01	   9.9932273e-01	   9.9932283e-01	   9.9932206e-01	   9.9938104e-01	   9.9938141e-01	   9.9937967e-01	   9.9937861e-01	   9.9937730e-01	   9.9937707e-01	   9.9937735e-01	   9.9937847e-01	   9.9937766e-01	   9.9937628e-01	   9.9938783e-01	   9.9938815e-01	   9.9938554e-01	   9.9938438e-01	   9.9938373e-01	   9.9939150e-01	   9.9939160e-01	   9.9939063e-01	   9.9939164e-01	   9.9939187e-01	   9.9940091e-01	   9.9940097e-01	   9.9940171e-01	   9.9940213e-01	   9.9940415e-01	
   4.1349124e+00	   9.9932319e-01	   9.9931260e-01	   9.9932068e-01	   9.9932120e-01	   9.9932068e-01	   9.9937875e-01	   9.9937863e-01	   9.9937726e-01	   9.9937650e-01	   9.9937486e-01	   9.9937257e-01	   9.9937301e-01	   9.9937565e-01	   9.9937510e-01	   9.9937398e-01	   9.9938507e-01	   9.9938565e-01	   9.9938293e-01	   9.9938195e-01	   9.9938070e-01	   9.9938917e-01	   9.9938890e-01	   9.9938815e-01	   9.9938881e-01	   9.9938875e-01	   9.9939785e-01	   9.9939770e-01	   9.9939896e-01	   9.9939805e-01	   9.9939954e-01	
   4.1980934e+00	   9.9932059e-01	   9.9931022e-01	   9.9931888e-01	   9.9931974e-01	   9.9931955e-01	   9.9937679e-01	   9.9937608e-01	   9.9937533e-01	   9.9937495e-01	   9.9937324e-01	   9.9936893e-01	   9.9936939e-01	   9.9937299e-01	   9.9937278e-01	   9.9937209e-01	   9.9938252e-01	   9.9938335e-01	   9.9938090e-01	   9.9938020e-01	   9.9937859e-01	   9.9938711e-01	   9.9938643e-01	   9.9938602e-01	   9.9938611e-01	   9.9938581e-01	   9.9939526e-01	   9.9939485e-01	   9.9939640e-01	   9.9939451e-01	   9.9939538e-01	
   4.2612743e+00	   9.9931825e-01	   9.9930931e-01	   9.9931731e-01	   9.9931838e-01	   9.9931854e-01	   9.9937504e-01	   9.9937380e-01	   9.9937380e-01	   9.9937381e-01	   9.9937227e-01	   9.9936629e-01	   9.9936669e-01	   9.9937056e-01	   9.9937068e-01	   9.9937052e-01	   9.9938022e-01	   9.9938122e-01	   9.9937937e-01	   9.9937901e-01	   9.9937729e-01	   9.9938523e-01	   9.9938419e-01	   9.9938421e-01	   9.9938361e-01	   9.9938313e-01	   9.9939310e-01	   9.9939246e-01	   9.9939408e-01	   9.9939159e-01	   9.9939182e-01	
   4.3244553e+00	   9.9931627e-01	   9.9930943e-01	   9.9931598e-01	   9.9931709e-01	   9.9931760e-01	   9.9937344e-01	   9.9937185e-01	   9.9937260e-01	   9.9937295e-01	   9.9937180e-01	   9.9936469e-01	   9.9936501e-01	   9.9936845e-01	   9.9936884e-01	   9.9936922e-01	   9.9937823e-01	   9.9937932e-01	   9.9937824e-01	   9.9937823e-01	   9.9937666e-01	   9.9938349e-01	   9.9938225e-01	   9.9938268e-01	   9.9938145e-01	   9.9938085e-01	   9.9939133e-01	   9.9939055e-01	   9.9939204e-01	   9.9938934e-01	   9.9938900e-01	
   4.4085758e+00	   9.9931428e-01	   9.9931029e-01	   9.9931461e-01	   9.9931551e-01	   9.9931639e-01	   9.9937152e-01	   9.9936986e-01	   9.9937139e-01	   9.9937209e-01	   9.9937163e-01	   9.9936409e-01	   9.9936426e-01	   9.9936628e-01	   9.9936688e-01	   9.9936782e-01	   9.9937619e-01	   9.9937726e-01	   9.9937723e-01	   9.9937761e-01	   9.9937656e-01	   9.9938141e-01	   9.9938021e-01	   9.9938110e-01	   9.9937932e-01	   9.9937867e-01	   9.9938955e-01	   9.9938875e-01	   9.9938988e-01	   9.9938741e-01	   9.9938647e-01	
   4.4926963e+00	   9.9931315e-01	   9.9931083e-01	   9.9931373e-01	   9.9931421e-01	   9.9931529e-01	   9.9936995e-01	   9.9936866e-01	   9.9937060e-01	   9.9937142e-01	   9.9937172e-01	   9.9936487e-01	   9.9936483e-01	   9.9936500e-01	   9.9936560e-01	   9.9936680e-01	   9.9937495e-01	   9.9937592e-01	   9.9937666e-01	   9.9937728e-01	   9.9937697e-01	   9.9937976e-01	   9.9937891e-01	   9.9938007e-01	   9.9937830e-01	   9.9937771e-01	   9.9938843e-01	   9.9938780e-01	   9.9938850e-01	   9.9938661e-01	   9.9938538e-01	
   4.5768168e+00	   9.9931292e-01	   9.9931050e-01	   9.9931336e-01	   9.9931334e-01	   9.9931441e-01	   9.9936895e-01	   9.9936833e-01	   9.9937022e-01	   9.9937095e-01	   9.9937186e-01	   9.9936648e-01	   9.9936616e-01	   9.9936470e-01	   9.9936510e-01	   9.9936622e-01	   9.9937460e-01	   9.9937544e-01	   9.9937650e-01	   9.9937715e-01	   9.9937759e-01	   9.9937879e-01	   9.9937846e-01	   9.9937965e-01	   9.9937846e-01	   9.9937803e-01	   9.9938802e-01	   9.9938766e-01	   9.9938799e-01	   9.9938682e-01	   9.9938561e-01	
   4.6609372e+00	   9.9931353e-01	   9.9930951e-01	   9.9931348e-01	   9.9931303e-01	   9.9931391e-01	   9.9936880e-01	   9.9936884e-01	   9.9937033e-01	   9.9937077e-01	   9.9937205e-01	   9.9936834e-01	   9.9936766e-01	   9.9936534e-01	   9.9936542e-01	   9.9936616e-01	   9.9937512e-01	   9.9937589e-01	   9.9937677e-01	   9.9937729e-01	   9.9937829e-01	   9.9937874e-01	   9.9937888e-01	   9.9937990e-01	   9.9937965e-01	   9.9937946e-01	   9.9938839e-01	   9.9938828e-01	   9.9938835e-01	   9.9938790e-01	   9.9938696e-01	
   4.7450577e+00	   9.9931488e-01	   9.9930878e-01	   9.9931412e-01	   9.9931340e-01	   9.9931396e-01	   9.9936968e-01	   9.9937012e-01	   9.9937103e-01	   9.9937110e-01	   9.9937242e-01	   9.9937003e-01	   9.9936902e-01	   9.9936680e-01	   9.9936653e-01	   9.9936676e-01	   9.9937645e-01	   9.9937721e-01	   9.9937758e-01	   9.9937784e-01	   9.9937911e-01	   9.9937975e-01	   9.9938011e-01	   9.9938086e-01	   9.9938153e-01	   9.9938165e-01	   9.9938959e-01	   9.9938959e-01	   9.9938955e-01	   9.9938967e-01	   9.9938915e-01	
   4.8291782e+00	   9.9931686e-01	   9.9930929e-01	   9.9931532e-01	   9.9931453e-01	   9.9931473e-01	   9.9937164e-01	   9.9937208e-01	   9.9937243e-01	   9.9937213e-01	   9.9937320e-01	   9.9937142e-01	   9.9937023e-01	   9.9936894e-01	   9.9936840e-01	   9.9936812e-01	   9.9937848e-01	   9.9937925e-01	   9.9937903e-01	   9.9937898e-01	   9.9938020e-01	   9.9938183e-01	   9.9938210e-01	   9.9938252e-01	   9.9938378e-01	   9.9938420e-01	   9.9939163e-01	   9.9939158e-01	   9.9939149e-01	   9.9939202e-01	   9.9939196e-01	
   4.9198152e+00	   9.9931963e-01	   9.9931186e-01	   9.9931740e-01	   9.9931670e-01	   9.9931655e-01	   9.9937484e-01	   9.9937488e-01	   9.9937479e-01	   9.9937421e-01	   9.9937478e-01	   9.9937275e-01	   9.9937168e-01	   9.9937184e-01	   9.9937119e-01	   9.9937054e-01	   9.9938133e-01	   9.9938210e-01	   9.9938138e-01	   9.9938105e-01	   9.9938191e-01	   9.9938508e-01	   9.9938496e-01	   9.9938508e-01	   9.9938636e-01	   9.9938700e-01	   9.9939468e-01	   9.9939444e-01	   9.9939432e-01	   9.9939512e-01	   9.9939546e-01	
   5.0104522e+00	   9.9932300e-01	   9.9931641e-01	   9.9932043e-01	   9.9931993e-01	   9.9931951e-01	   9.9937886e-01	   9.9937830e-01	   9.9937806e-01	   9.9937739e-01	   9.9937738e-01	   9.9937440e-01	   9.9937380e-01	   9.9937525e-01	   9.9937469e-01	   9.9937397e-01	   9.9938477e-01	   9.9938551e-01	   9.9938458e-01	   9.9938410e-01	   9.9938444e-01	   9.9938906e-01	   9.9938847e-01	   9.9938840e-01	   9.9938909e-01	   9.9938977e-01	   9.9939849e-01	   9.9939803e-01	   9.9939783e-01	   9.9939874e-01	   9.9939934e-01	
   5.1010893e+00	   9.9932699e-01	   9.9932215e-01	   9.9932450e-01	   9.9932424e-01	   9.9932368e-01	   9.9938337e-01	   9.9938233e-01	   9.9938219e-01	   9.9938162e-01	   9.9938114e-01	   9.9937698e-01	   9.9937704e-01	   9.9937917e-01	   9.9937887e-01	   9.9937832e-01	   9.9938878e-01	   9.9938944e-01	   9.9938861e-01	   9.9938811e-01	   9.9938794e-01	   9.9939348e-01	   9.9939257e-01	   9.9939245e-01	   9.9939222e-01	   9.9939272e-01	   9.9940291e-01	   9.9940230e-01	   9.9940196e-01	   9.9940288e-01	   9.9940354e-01	
   5.1917263e+00	   9.9933161e-01	   9.9932810e-01	   9.9932957e-01	   9.9932953e-01	   9.9932896e-01	   9.9938817e-01	   9.9938695e-01	   9.9938709e-01	   9.9938676e-01	   9.9938602e-01	   9.9938100e-01	   9.9938162e-01	   9.9938364e-01	   9.9938365e-01	   9.9938347e-01	   9.9939336e-01	   9.9939394e-01	   9.9939338e-01	   9.9939299e-01	   9.9939247e-01	   9.9939816e-01	   9.9939721e-01	   9.9939718e-01	   9.9939612e-01	   9.9939629e-01	   9.9940780e-01	   9.9940717e-01	   9.9940668e-01	   9.9940756e-01	   9.9940812e-01	
   5.2823633e+00	   9.9933686e-01	   9.9933367e-01	   9.9933547e-01	   9.9933561e-01	   9.9933518e-01	   9.9939319e-01	   9.9939218e-01	   9.9939264e-01	   9.9939259e-01	   9.9939186e-01	   9.9938662e-01	   9.9938745e-01	   9.9938873e-01	   9.9938901e-01	   9.9938923e-01	   9.9939853e-01	   9.9939908e-01	   9.9939882e-01	   9.9939860e-01	   9.9939796e-01	   9.9940312e-01	   9.9940240e-01	   9.9940257e-01	   9.9940111e-01	   9.9940090e-01	   9.9941308e-01	   9.9941254e-01	   9.9941199e-01	   9.9941277e-01	   9.9941314e-01	
   5.3730003e+00	   9.9934274e-01	   9.9933891e-01	   9.9934197e-01	   9.9934223e-01	   9.9934204e-01	   9.9939859e-01	   9.9939801e-01	   9.9939875e-01	   9.9939893e-01	   9.9939844e-01	   9.9939364e-01	   9.9939420e-01	   9.9939449e-01	   9.9939490e-01	   9.9939542e-01	   9.9940432e-01	   9.9940491e-01	   9.9940484e-01	   9.9940481e-01	   9.9940427e-01	   9.9940850e-01	   9.9940816e-01	   9.9940858e-01	   9.9940730e-01	   9.9940679e-01	   9.9941874e-01	   9.9941832e-01	   9.9941787e-01	   9.9941852e-01	   9.9941867e-01	
   5.4674074e+00	   9.9934953e-01	   9.9934465e-01	   9.9934916e-01	   9.9934948e-01	   9.9934960e-01	   9.9940484e-01	   9.9940473e-01	   9.9940563e-01	   9.9940594e-01	   9.9940583e-01	   9.9940191e-01	   9.9940182e-01	   9.9940124e-01	   9.9940160e-01	   9.9940223e-01	   9.9941103e-01	   9.9941171e-01	   9.9941169e-01	   9.9941180e-01	   9.9941153e-01	   9.9941481e-01	   9.9941482e-01	   9.9941545e-01	   9.9941484e-01	   9.9941421e-01	   9.9942509e-01	   9.9942479e-01	   9.9942462e-01	   9.9942506e-01	   9.9942504e-01	
   5.5618144e+00	   9.9935699e-01	   9.9935138e-01	   9.9935669e-01	   9.9935697e-01	   9.9935738e-01	   9.9941195e-01	   9.9941213e-01	   9.9941302e-01	   9.9941332e-01	   9.9941359e-01	   9.9941056e-01	   9.9940973e-01	   9.9940874e-01	   9.9940889e-01	   9.9940943e-01	   9.9941844e-01	   9.9941920e-01	   9.9941912e-01	   9.9941928e-01	   9.9941933e-01	   9.9942200e-01	   9.9942217e-01	   9.9942291e-01	   9.9942313e-01	   9.9942263e-01	   9.9943200e-01	   9.9943176e-01	   9.9943199e-01	   9.9943215e-01	   9.9943205e-01	
   5.6562214e+00	   9.9936511e-01	   9.9935951e-01	   9.9936457e-01	   9.9936473e-01	   9.9936533e-01	   9.9942001e-01	   9.9942019e-01	   9.9942093e-01	   9.9942111e-01	   9.9942165e-01	   9.9941910e-01	   9.9941783e-01	   9.9941694e-01	   9.9941681e-01	   9.9941709e-01	   9.9942654e-01	   9.9942732e-01	   9.9942712e-01	   9.9942726e-01	   9.9942757e-01	   9.9943013e-01	   9.9943022e-01	   9.9943093e-01	   9.9943177e-01	   9.9943160e-01	   9.9943955e-01	   9.9943935e-01	   9.9943999e-01	   9.9943982e-01	   9.9943971e-01	
   5.7506285e+00	   9.9937387e-01	   9.9936897e-01	   9.9937292e-01	   9.9937291e-01	   9.9937353e-01	   9.9942898e-01	   9.9942890e-01	   9.9942941e-01	   9.9942941e-01	   9.9943003e-01	   9.9942739e-01	   9.9942615e-01	   9.9942576e-01	   9.9942540e-01	   9.9942536e-01	   9.9943527e-01	   9.9943601e-01	   9.9943570e-01	   9.9943577e-01	   9.9943621e-01	   9.9943911e-01	   9.9943895e-01	   9.9943949e-01	   9.9944050e-01	   9.9944072e-01	   9.9944784e-01	   9.9944767e-01	   9.9944859e-01	   9.9944810e-01	   9.9944804e-01	
   5.8450355e+00	   9.9938322e-01	   9.9937929e-01	   9.9938189e-01	   9.9938169e-01	   9.9938216e-01	   9.9943865e-01	   9.9943821e-01	   9.9943848e-01	   9.9943832e-01	   9.9943883e-01	   9.9943557e-01	   9.9943484e-01	   9.9943511e-01	   9.9943465e-01	   9.9943435e-01	   9.9944459e-01	   9.9944523e-01	   9.9944486e-01	   9.9944484e-01	   9.9944526e-01	   9.9944873e-01	   9.9944829e-01	   9.9944857e-01	   9.9944926e-01	   9.9944978e-01	   9.9945691e-01	   9.9945677e-01	   9.9945777e-01	   9.9945701e-01	   9.9945702e-01	
   5.9562776e+00	   9.9939489e-01	   9.9939175e-01	   9.9939332e-01	   9.9939297e-01	   9.9939313e-01	   9.9945061e-01	   9.9944983e-01	   9.9944993e-01	   9.9944967e-01	   9.9944988e-01	   9.9944567e-01	   9.9944577e-01	   9.9944670e-01	   9.9944632e-01	   9.9944589e-01	   9.9945620e-01	   9.9945672e-01	   9.9945636e-01	   9.9945625e-01	   9.9945651e-01	   9.9946058e-01	   9.9945993e-01	   9.9945995e-01	   9.9945987e-01	   9.9946047e-01	   9.9946856e-01	   9.9946846e-01	   9.9946924e-01	   9.9946838e-01	   9.9946842e-01	
   6.0675196e+00	   9.9940713e-01	   9.9940399e-01	   9.9940565e-01	   9.9940528e-01	   9.9940510e-01	   9.9946288e-01	   9.9946203e-01	   9.9946214e-01	   9.9946191e-01	   9.9946179e-01	   9.9945688e-01	   9.9945761e-01	   9.9945880e-01	   9.9945867e-01	   9.9945836e-01	   9.9946838e-01	   9.9946885e-01	   9.9946854e-01	   9.9946841e-01	   9.9946845e-01	   9.9947274e-01	   9.9947212e-01	   9.9947204e-01	   9.9947120e-01	   9.9947157e-01	   9.9948111e-01	   9.9948101e-01	   9.9948135e-01	   9.9948065e-01	   9.9948068e-01	
   6.1787617e+00	   9.9941983e-01	   9.9941603e-01	   9.9941868e-01	   9.9941844e-01	   9.9941804e-01	   9.9947533e-01	   9.9947470e-01	   9.9947500e-01	   9.9947488e-01	   9.9947455e-01	   9.9946960e-01	   9.9947037e-01	   9.9947136e-01	   9.9947151e-01	   9.9947149e-01	   9.9948102e-01	   9.9948155e-01	   9.9948133e-01	   9.9948121e-01	   9.9948108e-01	   9.9948515e-01	   9.9948475e-01	   9.9948478e-01	   9.9948361e-01	   9.9948358e-01	   9.9949434e-01	   9.9949416e-01	   9.9949399e-01	   9.9949374e-01	   9.9949371e-01	
   6.2900037e+00	   9.9943296e-01	   9.9942847e-01	   9.9943218e-01	   9.9943213e-01	   9.9943176e-01	   9.9948808e-01	   9.9948780e-01	   9.9948835e-01	   9.9948838e-01	   9.9948804e-01	   9.9948372e-01	   9.9948394e-01	   9.9948441e-01	   9.9948472e-01	   9.9948501e-01	   9.9949411e-01	   9.9949474e-01	   9.9949461e-01	   9.9949454e-01	   9.9949436e-01	   9.9949793e-01	   9.9949780e-01	   9.9949810e-01	   9.9949721e-01	   9.9949680e-01	   9.9950799e-01	   9.9950767e-01	   9.9950714e-01	   9.9950746e-01	   9.9950739e-01	
   6.4012458e+00	   9.9944656e-01	   9.9944197e-01	   9.9944600e-01	   9.9944613e-01	   9.9944597e-01	   9.9950136e-01	   9.9950137e-01	   9.9950210e-01	   9.9950221e-01	   9.9950205e-01	   9.9949866e-01	   9.9949812e-01	   9.9949801e-01	   9.9949828e-01	   9.9949873e-01	   9.9950768e-01	   9.9950837e-01	   9.9950831e-01	   9.9950828e-01	   9.9950817e-01	   9.9951130e-01	   9.9951133e-01	   9.9951191e-01	   9.9951171e-01	   9.9951116e-01	   9.9952186e-01	   9.9952142e-01	   9.9952080e-01	   9.9952162e-01	   9.9952154e-01	
   6.5228004e+00	   9.9946206e-01	   9.9945814e-01	   9.9946147e-01	   9.9946166e-01	   9.9946181e-01	   9.9951673e-01	   9.9951682e-01	   9.9951753e-01	   9.9951763e-01	   9.9951774e-01	   9.9951514e-01	   9.9951407e-01	   9.9951355e-01	   9.9951359e-01	   9.9951398e-01	   9.9952313e-01	   9.9952378e-01	   9.9952373e-01	   9.9952372e-01	   9.9952376e-01	   9.9952675e-01	   9.9952676e-01	   9.9952745e-01	   9.9952803e-01	   9.9952767e-01	   9.9953719e-01	   9.9953673e-01	   9.9953633e-01	   9.9953736e-01	   9.9953736e-01	
   6.6443550e+00	   9.9947826e-01	   9.9947533e-01	   9.9947743e-01	   9.9947752e-01	   9.9947789e-01	   9.9953305e-01	   9.9953295e-01	   9.9953342e-01	   9.9953342e-01	   9.9953373e-01	   9.9953125e-01	   9.9953032e-01	   9.9952978e-01	   9.9952956e-01	   9.9952967e-01	   9.9953927e-01	   9.9953976e-01	   9.9953963e-01	   9.9953961e-01	   9.9953977e-01	   9.9954307e-01	   9.9954290e-01	   9.9954344e-01	   9.9954435e-01	   9.9954440e-01	   9.9955278e-01	   9.9955247e-01	   9.9955248e-01	   9.9955329e-01	   9.9955340e-01	
   6.7659096e+00	   9.9949510e-01	   9.9949270e-01	   9.9949398e-01	   9.9949391e-01	   9.9949428e-01	   9.9955008e-01	   9.9954970e-01	   9.9954983e-01	   9.9954971e-01	   9.9955003e-01	   9.9954700e-01	   9.9954674e-01	   9.9954658e-01	   9.9954623e-01	   9.9954602e-01	   9.9955601e-01	   9.9955635e-01	   9.9955605e-01	   9.9955600e-01	   9.9955618e-01	   9.9956002e-01	   9.9955967e-01	   9.9955986e-01	   9.9956047e-01	   9.9956091e-01	   9.9956881e-01	   9.9956875e-01	   9.9956918e-01	   9.9956941e-01	   9.9956963e-01	
   6.8874641e+00	   9.9951235e-01	   9.9950970e-01	   9.9951112e-01	   9.9951093e-01	   9.9951109e-01	   9.9956745e-01	   9.9956688e-01	   9.9956677e-01	   9.9956661e-01	   9.9956676e-01	   9.9956291e-01	   9.9956334e-01	   9.9956374e-01	   9.9956347e-01	   9.9956308e-01	   9.9957317e-01	   9.9957347e-01	   9.9957299e-01	   9.9957292e-01	   9.9957301e-01	   9.9957728e-01	   9.9957686e-01	   9.9957673e-01	   9.9957665e-01	   9.9957720e-01	   9.9958546e-01	   9.9958558e-01	   9.9958625e-01	   9.9958584e-01	   9.9958607e-01	
   7.0090187e+00	   9.9952979e-01	   9.9952642e-01	   9.9952868e-01	   9.9952848e-01	   9.9952838e-01	   9.9958484e-01	   9.9958427e-01	   9.9958418e-01	   9.9958406e-01	   9.9958397e-01	   9.9957956e-01	   9.9958021e-01	   9.9958107e-01	   9.9958102e-01	   9.9958071e-01	   9.9959054e-01	   9.9959094e-01	   9.9959037e-01	   9.9959032e-01	   9.9959028e-01	   9.9959458e-01	   9.9959423e-01	   9.9959400e-01	   9.9959329e-01	   9.9959361e-01	   9.9960276e-01	   9.9960287e-01	   9.9960352e-01	   9.9960270e-01	   9.9960285e-01	
   7.1444223e+00	   9.9954925e-01	   9.9954540e-01	   9.9954846e-01	   9.9954838e-01	   9.9954812e-01	   9.9960407e-01	   9.9960370e-01	   9.9960391e-01	   9.9960391e-01	   9.9960366e-01	   9.9959927e-01	   9.9959952e-01	   9.9960042e-01	   9.9960063e-01	   9.9960062e-01	   9.9960995e-01	   9.9961053e-01	   9.9961009e-01	   9.9961009e-01	   9.9960995e-01	   9.9961381e-01	   9.9961361e-01	   9.9961360e-01	   9.9961270e-01	   9.9961257e-01	   9.9962259e-01	   9.9962248e-01	   9.9962286e-01	   9.9962207e-01	   9.9962204e-01	
   7.2798259e+00	   9.9956875e-01	   9.9956530e-01	   9.9956827e-01	   9.9956834e-01	   9.9956814e-01	   9.9962330e-01	   9.9962317e-01	   9.9962375e-01	   9.9962387e-01	   9.9962365e-01	   9.9961989e-01	   9.9961945e-01	   9.9961987e-01	   9.9962016e-01	   9.9962047e-01	   9.9962942e-01	   9.9963008e-01	   9.9962996e-01	   9.9963000e-01	   9.9962989e-01	   9.9963311e-01	   9.9963303e-01	   9.9963341e-01	   9.9963296e-01	   9.9963248e-01	   9.9964266e-01	   9.9964230e-01	   9.9964230e-01	   9.9964198e-01	   9.9964179e-01	
   7.4152295e+00	   9.9958844e-01	   9.9958599e-01	   9.9958807e-01	   9.9958819e-01	   9.9958821e-01	   9.9964281e-01	   9.9964280e-01	   9.9964354e-01	   9.9964367e-01	   9.9964367e-01	   9.9964065e-01	   9.9963984e-01	   9.9963955e-01	   9.9963968e-01	   9.9964010e-01	   9.9964905e-01	   9.9964961e-01	   9.9964978e-01	   9.9964983e-01	   9.9964985e-01	   9.9965269e-01	   9.9965263e-01	   9.9965327e-01	   9.9965354e-01	   9.9965307e-01	   9.9966264e-01	   9.9966221e-01	   9.9966194e-01	   9.9966221e-01	   9.9966197e-01	
   7.5506331e+00	   9.9960844e-01	   9.9960671e-01	   9.9960793e-01	   9.9960798e-01	   9.9960819e-01	   9.9966277e-01	   9.9966271e-01	   9.9966326e-01	   9.9966329e-01	   9.9966351e-01	   9.9966084e-01	   9.9966026e-01	   9.9965955e-01	   9.9965942e-01	   9.9965965e-01	   9.9966896e-01	   9.9966930e-01	   9.9966950e-01	   9.9966952e-01	   9.9966968e-01	   9.9967265e-01	   9.9967253e-01	   9.9967310e-01	   9.9967383e-01	   9.9967372e-01	   9.9968242e-01	   9.9968216e-01	   9.9968186e-01	   9.9968248e-01	   9.9968233e-01	
   7.6860366e+00	   9.9962870e-01	   9.9962680e-01	   9.9962791e-01	   9.9962783e-01	   9.9962808e-01	   9.9968309e-01	   9.9968288e-01	   9.9968300e-01	   9.9968289e-01	   9.9968318e-01	   9.9968030e-01	   9.9968030e-01	   9.9967978e-01	   9.9967948e-01	   9.9967936e-01	   9.9968911e-01	   9.9968929e-01	   9.9968920e-01	   9.9968915e-01	   9.9968935e-01	   9.9969290e-01	   9.9969270e-01	   9.9969290e-01	   9.9969354e-01	   9.9969387e-01	   9.9970208e-01	   9.9970211e-01	   9.9970201e-01	   9.9970256e-01	   9.9970259e-01	
   7.8214402e+00	   9.9964896e-01	   9.9964627e-01	   9.9964797e-01	   9.9964782e-01	   9.9964793e-01	   9.9970344e-01	   9.9970309e-01	   9.9970284e-01	   9.9970267e-01	   9.9970282e-01	   9.9969940e-01	   9.9969982e-01	   9.9969998e-01	   9.9969974e-01	   9.9969937e-01	   9.9970930e-01	   9.9970951e-01	   9.9970898e-01	   9.9970887e-01	   9.9970898e-01	   9.9971314e-01	   9.9971292e-01	   9.9971273e-01	   9.9971282e-01	   9.9971335e-01	   9.9972179e-01	   9.9972197e-01	   9.9972217e-01	   9.9972235e-01	   9.9972254e-01	
   7.9568438e+00	   9.9966896e-01	   9.9966571e-01	   9.9966797e-01	   9.9966787e-01	   9.9966777e-01	   9.9972345e-01	   9.9972306e-01	   9.9972278e-01	   9.9972265e-01	   9.9972255e-01	   9.9971870e-01	   9.9971904e-01	   9.9971989e-01	   9.9971987e-01	   9.9971952e-01	   9.9972925e-01	   9.9972962e-01	   9.9972886e-01	   9.9972876e-01	   9.9972868e-01	   9.9973309e-01	   9.9973288e-01	   9.9973256e-01	   9.9973208e-01	   9.9973243e-01	   9.9974162e-01	   9.9974168e-01	   9.9974210e-01	   9.9974187e-01	   9.9974211e-01	
   8.1100116e+00	   9.9969107e-01	   9.9968821e-01	   9.9969035e-01	   9.9969037e-01	   9.9969015e-01	   9.9974545e-01	   9.9974515e-01	   9.9974522e-01	   9.9974524e-01	   9.9974495e-01	   9.9974106e-01	   9.9974095e-01	   9.9974192e-01	   9.9974214e-01	   9.9974211e-01	   9.9975133e-01	   9.9975186e-01	   9.9975129e-01	   9.9975127e-01	   9.9975104e-01	   9.9975512e-01	   9.9975494e-01	   9.9975487e-01	   9.9975421e-01	   9.9975408e-01	   9.9976398e-01	   9.9976377e-01	   9.9976415e-01	   9.9976373e-01	   9.9976387e-01	
   8.2631794e+00	   9.9971270e-01	   9.9971098e-01	   9.9971233e-01	   9.9971244e-01	   9.9971228e-01	   9.9976687e-01	   9.9976674e-01	   9.9976725e-01	   9.9976740e-01	   9.9976716e-01	   9.9976370e-01	   9.9976322e-01	   9.9976348e-01	   9.9976376e-01	   9.9976407e-01	   9.9977291e-01	   9.9977339e-01	   9.9977335e-01	   9.9977344e-01	   9.9977324e-01	   9.9977662e-01	   9.9977648e-01	   9.9977683e-01	   9.9977657e-01	   9.9977609e-01	   9.9978597e-01	   9.9978560e-01	   9.9978570e-01	   9.9978543e-01	   9.9978537e-01	
   8.4163471e+00	   9.9973405e-01	   9.9973306e-01	   9.9973385e-01	   9.9973394e-01	   9.9973396e-01	   9.9978800e-01	   9.9978799e-01	   9.9978862e-01	   9.9978879e-01	   9.9978881e-01	   9.9978585e-01	   9.9978546e-01	   9.9978480e-01	   9.9978488e-01	   9.9978526e-01	   9.9979416e-01	   9.9979444e-01	   9.9979478e-01	   9.9979491e-01	   9.9979491e-01	   9.9979778e-01	   9.9979770e-01	   9.9979826e-01	   9.9979862e-01	   9.9979820e-01	   9.9980731e-01	   9.9980708e-01	   9.9980692e-01	   9.9980694e-01	   9.9980673e-01	
   8.5695149e+00	   9.9975518e-01	   9.9975378e-01	   9.9975485e-01	   9.9975484e-01	   9.9975501e-01	   9.9980903e-01	   9.9980902e-01	   9.9980934e-01	   9.9980938e-01	   9.9980964e-01	   9.9980689e-01	   9.9980685e-01	   9.9980591e-01	   9.9980574e-01	   9.9980585e-01	   9.9981518e-01	   9.9981530e-01	   9.9981551e-01	   9.9981558e-01	   9.9981578e-01	   9.9981876e-01	   9.9981872e-01	   9.9981907e-01	   9.9981976e-01	   9.9981976e-01	   9.9982801e-01	   9.9982808e-01	   9.9982790e-01	   9.9982808e-01	   9.9982787e-01	
   8.7226827e+00	   9.9977591e-01	   9.9977350e-01	   9.9977526e-01	   9.9977518e-01	   9.9977534e-01	   9.9982982e-01	   9.9982969e-01	   9.9982954e-01	   9.9982942e-01	   9.9982969e-01	   9.9982672e-01	   9.9982690e-01	   9.9982663e-01	   9.9982636e-01	   9.9982610e-01	   9.9983584e-01	   9.9983599e-01	   9.9983567e-01	   9.9983562e-01	   9.9983586e-01	   9.9983945e-01	   9.9983939e-01	   9.9983932e-01	   9.9983978e-01	   9.9984020e-01	   9.9984823e-01	   9.9984845e-01	   9.9984852e-01	   9.9984863e-01	   9.9984856e-01	
   8.8758505e+00	   9.9979593e-01	   9.9979312e-01	   9.9979507e-01	   9.9979499e-01	   9.9979502e-01	   9.9984999e-01	   9.9984970e-01	   9.9984933e-01	   9.9984915e-01	   9.9984920e-01	   9.9984578e-01	   9.9984586e-01	   9.9984661e-01	   9.9984648e-01	   9.9984608e-01	   9.9985584e-01	   9.9985616e-01	   9.9985539e-01	   9.9985527e-01	   9.9985533e-01	   9.9985955e-01	   9.9985941e-01	   9.9985907e-01	   9.9985896e-01	   9.9985944e-01	   9.9986808e-01	   9.9986816e-01	   9.9986849e-01	   9.9986842e-01	   9.9986852e-01	
   9.0290183e+00	   9.9981504e-01	   9.9981301e-01	   9.9981427e-01	   9.9981426e-01	   9.9981412e-01	   9.9986914e-01	   9.9986881e-01	   9.9986865e-01	   9.9986857e-01	   9.9986833e-01	   9.9986462e-01	   9.9986449e-01	   9.9986564e-01	   9.9986578e-01	   9.9986556e-01	   9.9987494e-01	   9.9987535e-01	   9.9987467e-01	   9.9987457e-01	   9.9987440e-01	   9.9987874e-01	   9.9987851e-01	   9.9987828e-01	   9.9987775e-01	   9.9987788e-01	   9.9988744e-01	   9.9988723e-01	   9.9988758e-01	   9.9988742e-01	   9.9988759e-01	
   9.1880149e+00	   9.9983395e-01	   9.9983316e-01	   9.9983353e-01	   9.9983359e-01	   9.9983339e-01	   9.9988790e-01	   9.9988769e-01	   9.9988796e-01	   9.9988805e-01	   9.9988772e-01	   9.9988413e-01	   9.9988397e-01	   9.9988445e-01	   9.9988475e-01	   9.9988491e-01	   9.9989379e-01	   9.9989410e-01	   9.9989398e-01	   9.9989401e-01	   9.9989372e-01	   9.9989757e-01	   9.9989735e-01	   9.9989749e-01	   9.9989705e-01	   9.9989671e-01	   9.9990671e-01	   9.9990639e-01	   9.9990645e-01	   9.9990635e-01	   9.9990645e-01	
   9.3470116e+00	   9.9985209e-01	   9.9985167e-01	   9.9985200e-01	   9.9985207e-01	   9.9985195e-01	   9.9990574e-01	   9.9990575e-01	   9.9990626e-01	   9.9990645e-01	   9.9990630e-01	   9.9990319e-01	   9.9990318e-01	   9.9990253e-01	   9.9990273e-01	   9.9990310e-01	   9.9991183e-01	   9.9991195e-01	   9.9991231e-01	   9.9991244e-01	   9.9991228e-01	   9.9991544e-01	   9.9991537e-01	   9.9991578e-01	   9.9991587e-01	   9.9991537e-01	   9.9992490e-01	   9.9992476e-01	   9.9992450e-01	   9.9992455e-01	   9.9992449e-01	
   9.5060082e+00	   9.9986957e-01	   9.9986827e-01	   9.9986949e-01	   9.9986954e-01	   9.9986957e-01	   9.9992301e-01	   9.9992314e-01	   9.9992347e-01	   9.9992360e-01	   9.9992375e-01	   9.9992110e-01	   9.9992114e-01	   9.9992002e-01	   9.9991996e-01	   9.9992019e-01	   9.9992921e-01	   9.9992926e-01	   9.9992953e-01	   9.9992968e-01	   9.9992976e-01	   9.9993265e-01	   9.9993274e-01	   9.9993308e-01	   9.9993368e-01	   9.9993346e-01	   9.9994200e-01	   9.9994214e-01	   9.9994187e-01	   9.9994198e-01	   9.9994180e-01	
   9.6650048e+00	   9.9988628e-01	   9.9988394e-01	   9.9988590e-01	   9.9988590e-01	   9.9988605e-01	   9.9993978e-01	   9.9993981e-01	   9.9993972e-01	   9.9993968e-01	   9.9993998e-01	   9.9993736e-01	   9.9993724e-01	   9.9993677e-01	   9.9993653e-01	   9.9993639e-01	   9.9994589e-01	   9.9994606e-01	   9.9994578e-01	   9.9994581e-01	   9.9994605e-01	   9.9994932e-01	   9.9994942e-01	   9.9994942e-01	   9.9995007e-01	   9.9995033e-01	   9.9995822e-01	   9.9995843e-01	   9.9995850e-01	   9.9995851e-01	   9.9995835e-01	
   9.8240015e+00	   9.9990200e-01	   9.9989976e-01	   9.9990129e-01	   9.9990127e-01	   9.9990139e-01	   9.9995575e-01	   9.9995555e-01	   9.9995518e-01	   9.9995502e-01	   9.9995518e-01	   9.9995210e-01	   9.9995183e-01	   9.9995250e-01	   9.9995231e-01	   9.9995192e-01	   9.9996163e-01	   9.9996195e-01	   9.9996122e-01	   9.9996114e-01	   9.9996129e-01	   9.9996525e-01	   9.9996517e-01	   9.9996488e-01	   9.9996507e-01	   9.9996558e-01	   9.9997371e-01	   9.9997374e-01	   9.9997418e-01	   9.9997403e-01	   9.9997400e-01	
   9.9829981e+00	   9.9991660e-01	   9.9991558e-01	   9.9991585e-01	   9.9991583e-01	   9.9991580e-01	   9.9997050e-01	   9.9997014e-01	   9.9996989e-01	   9.9996977e-01	   9.9996962e-01	   9.9996597e-01	   9.9996585e-01	   9.9996702e-01	   9.9996708e-01	   9.9996677e-01	   9.9997621e-01	   9.9997652e-01	   9.9997591e-01	   9.9997580e-01	   9.9997572e-01	   9.9998004e-01	   9.9997977e-01	   9.9997949e-01	   9.9997910e-01	   9.9997940e-01	   9.9998846e-01	   9.9998827e-01	   9.9998874e-01	   9.9998849e-01	   9.9998859e-01	
   1.0101144e+01	   9.9992671e-01	   9.9992650e-01	   9.9992619e-01	   9.9992618e-01	   9.9992603e-01	   9.9998054e-01	   9.9998023e-01	   9.9998023e-01	   9.9998022e-01	   9.9997992e-01	   9.9997612e-01	   9.9997627e-01	   9.9997705e-01	   9.9997727e-01	   9.9997720e-01	   9.9998628e-01	   9.9998646e-01	   9.9998625e-01	   9.9998620e-01	   9.9998596e-01	   9.9999014e-01	   9.9998985e-01	   9.9998974e-01	   9.9998919e-01	   9.9998915e-01	   9.9999881e-01	   9.9999860e-01	   9.9999881e-01	   9.9999861e-01	   9.9999872e-01	
   1.0219291e+01	   9.9993625e-01	   9.9993615e-01	   9.9993604e-01	   9.9993605e-01	   9.9993584e-01	   9.9998987e-01	   9.9998973e-01	   9.9998997e-01	   9.9999007e-01	   9.9998977e-01	   9.9998617e-01	   9.9998649e-01	   9.9998652e-01	   9.9998680e-01	   9.9998697e-01	   9.9999577e-01	   9.9999583e-01	   9.9999597e-01	   9.9999601e-01	   9.9999575e-01	   9.9999951e-01	   9.9999933e-01	   9.9999943e-01	   9.9999902e-01	   9.9999869e-01	   1.0000085e+00	   1.0000084e+00	   1.0000083e+00	   1.0000082e+00	   1.0000083e+00	
   1.0337437e+01	   9.9994528e-01	   9.9994467e-01	   9.9994528e-01	   9.9994532e-01	   9.9994514e-01	   9.9999867e-01	   9.9999872e-01	   9.9999906e-01	   9.9999922e-01	   9.9999903e-01	   9.9999586e-01	   9.9999613e-01	   9.9999552e-01	   9.9999573e-01	   9.9999602e-01	   1.0000047e+00	   1.0000048e+00	   1.0000050e+00	   1.0000051e+00	   1.0000050e+00	   1.0000083e+00	   1.0000083e+00	   1.0000085e+00	   1.0000085e+00	   1.0000080e+00	   1.0000176e+00	   1.0000176e+00	   1.0000173e+00	   1.0000173e+00	   1.0000173e+00	
   1.0455583e+01	   9.9995381e-01	   9.9995251e-01	   9.9995384e-01	   9.9995390e-01	   9.9995382e-01	   1.0000071e+00	   1.0000072e+00	   1.0000075e+00	   1.0000076e+00	   1.0000076e+00	   1.0000049e+00	   1.0000049e+00	   1.0000041e+00	   1.0000041e+00	   1.0000044e+00	   1.0000132e+00	   1.0000133e+00	   1.0000135e+00	   1.0000136e+00	   1.0000136e+00	   1.0000166e+00	   1.0000168e+00	   1.0000170e+00	   1.0000173e+00	   1.0000170e+00	   1.0000261e+00	   1.0000261e+00	   1.0000258e+00	   1.0000259e+00	   1.0000259e+00	
   1.0584434e+01	   9.9996254e-01	   9.9996086e-01	   9.9996240e-01	   9.9996247e-01	   9.9996252e-01	   1.0000158e+00	   1.0000159e+00	   1.0000160e+00	   1.0000161e+00	   1.0000162e+00	   1.0000137e+00	   1.0000134e+00	   1.0000128e+00	   1.0000128e+00	   1.0000128e+00	   1.0000220e+00	   1.0000221e+00	   1.0000220e+00	   1.0000221e+00	   1.0000222e+00	   1.0000253e+00	   1.0000255e+00	   1.0000256e+00	   1.0000262e+00	   1.0000261e+00	   1.0000346e+00	   1.0000346e+00	   1.0000345e+00	   1.0000347e+00	   1.0000345e+00	
   1.0713285e+01	   9.9997064e-01	   9.9996915e-01	   9.9997028e-01	   9.9997032e-01	   9.9997043e-01	   1.0000240e+00	   1.0000240e+00	   1.0000239e+00	   1.0000239e+00	   1.0000241e+00	   1.0000214e+00	   1.0000210e+00	   1.0000210e+00	   1.0000208e+00	   1.0000207e+00	   1.0000301e+00	   1.0000303e+00	   1.0000299e+00	   1.0000300e+00	   1.0000301e+00	   1.0000335e+00	   1.0000336e+00	   1.0000336e+00	   1.0000341e+00	   1.0000343e+00	   1.0000425e+00	   1.0000425e+00	   1.0000426e+00	   1.0000427e+00	   1.0000426e+00	
   1.0842135e+01	   9.9997809e-01	   9.9997714e-01	   9.9997757e-01	   9.9997758e-01	   9.9997767e-01	   1.0000316e+00	   1.0000315e+00	   1.0000313e+00	   1.0000312e+00	   1.0000313e+00	   1.0000283e+00	   1.0000280e+00	   1.0000284e+00	   1.0000283e+00	   1.0000281e+00	   1.0000375e+00	   1.0000377e+00	   1.0000373e+00	   1.0000373e+00	   1.0000373e+00	   1.0000411e+00	   1.0000411e+00	   1.0000409e+00	   1.0000412e+00	   1.0000415e+00	   1.0000498e+00	   1.0000497e+00	   1.0000500e+00	   1.0000500e+00	   1.0000499e+00	
   1.0970986e+01	   9.9998485e-01	   9.9998438e-01	   9.9998435e-01	   9.9998432e-01	   9.9998433e-01	   1.0000385e+00	   1.0000382e+00	   1.0000381e+00	   1.0000380e+00	   1.0000380e+00	   1.0000346e+00	   1.0000347e+00	   1.0000351e+00	   1.0000351e+00	   1.0000349e+00	   1.0000443e+00	   1.0000444e+00	   1.0000441e+00	   1.0000440e+00	   1.0000440e+00	   1.0000480e+00	   1.0000478e+00	   1.0000476e+00	   1.0000476e+00	   1.0000478e+00	   1.0000565e+00	   1.0000565e+00	   1.0000568e+00	   1.0000566e+00	   1.0000566e+00	
   1.1114375e+01	   9.9999157e-01	   9.9999121e-01	   9.9999123e-01	   9.9999121e-01	   9.9999111e-01	   1.0000451e+00	   1.0000449e+00	   1.0000449e+00	   1.0000449e+00	   1.0000447e+00	   1.0000412e+00	   1.0000415e+00	   1.0000418e+00	   1.0000419e+00	   1.0000418e+00	   1.0000509e+00	   1.0000510e+00	   1.0000509e+00	   1.0000509e+00	   1.0000507e+00	   1.0000547e+00	   1.0000545e+00	   1.0000544e+00	   1.0000541e+00	   1.0000542e+00	   1.0000633e+00	   1.0000633e+00	   1.0000634e+00	   1.0000632e+00	   1.0000633e+00	
   1.1257763e+01	   9.9999747e-01	   9.9999686e-01	   9.9999733e-01	   9.9999734e-01	   9.9999720e-01	   1.0000509e+00	   1.0000508e+00	   1.0000509e+00	   1.0000510e+00	   1.0000508e+00	   1.0000474e+00	   1.0000477e+00	   1.0000477e+00	   1.0000478e+00	   1.0000479e+00	   1.0000568e+00	   1.0000569e+00	   1.0000569e+00	   1.0000569e+00	   1.0000568e+00	   1.0000604e+00	   1.0000604e+00	   1.0000604e+00	   1.0000601e+00	   1.0000600e+00	   1.0000693e+00	   1.0000694e+00	   1.0000693e+00	   1.0000692e+00	   1.0000692e+00	
   1.1401152e+01	   1.0000026e+00	   1.0000017e+00	   1.0000026e+00	   1.0000026e+00	   1.0000025e+00	   1.0000559e+00	   1.0000559e+00	   1.0000561e+00	   1.0000562e+00	   1.0000561e+00	   1.0000530e+00	   1.0000530e+00	   1.0000528e+00	   1.0000529e+00	   1.0000530e+00	   1.0000619e+00	   1.0000620e+00	   1.0000620e+00	   1.0000621e+00	   1.0000620e+00	   1.0000654e+00	   1.0000655e+00	   1.0000656e+00	   1.0000656e+00	   1.0000653e+00	   1.0000746e+00	   1.0000746e+00	   1.0000744e+00	   1.0000744e+00	   1.0000744e+00	
   1.1544540e+01	   1.0000070e+00	   1.0000060e+00	   1.0000070e+00	   1.0000070e+00	   1.0000070e+00	   1.0000603e+00	   1.0000604e+00	   1.0000605e+00	   1.0000605e+00	   1.0000605e+00	   1.0000578e+00	   1.0000575e+00	   1.0000572e+00	   1.0000573e+00	   1.0000574e+00	   1.0000664e+00	   1.0000665e+00	   1.0000664e+00	   1.0000665e+00	   1.0000665e+00	   1.0000698e+00	   1.0000699e+00	   1.0000700e+00	   1.0000703e+00	   1.0000701e+00	   1.0000790e+00	   1.0000790e+00	   1.0000789e+00	   1.0000789e+00	   1.0000789e+00	
   1.1709924e+01	   1.0000113e+00	   1.0000105e+00	   1.0000111e+00	   1.0000111e+00	   1.0000112e+00	   1.0000646e+00	   1.0000646e+00	   1.0000646e+00	   1.0000646e+00	   1.0000647e+00	   1.0000619e+00	   1.0000617e+00	   1.0000615e+00	   1.0000615e+00	   1.0000615e+00	   1.0000706e+00	   1.0000707e+00	   1.0000706e+00	   1.0000706e+00	   1.0000707e+00	   1.0000741e+00	   1.0000742e+00	   1.0000742e+00	   1.0000746e+00	   1.0000746e+00	   1.0000832e+00	   1.0000831e+00	   1.0000831e+00	   1.0000832e+00	   1.0000831e+00	
   1.1875308e+01	   1.0000147e+00	   1.0000142e+00	   1.0000144e+00	   1.0000144e+00	   1.0000144e+00	   1.0000681e+00	   1.0000680e+00	   1.0000679e+00	   1.0000679e+00	   1.0000679e+00	   1.0000649e+00	   1.0000649e+00	   1.0000649e+00	   1.0000648e+00	   1.0000647e+00	   1.0000740e+00	   1.0000741e+00	   1.0000739e+00	   1.0000739e+00	   1.0000739e+00	   1.0000776e+00	   1.0000775e+00	   1.0000775e+00	   1.0000777e+00	   1.0000779e+00	   1.0000864e+00	   1.0000864e+00	   1.0000865e+00	   1.0000865e+00	   1.0000865e+00	
   1.2040692e+01	   1.0000172e+00	   1.0000168e+00	   1.0000169e+00	   1.0000168e+00	   1.0000168e+00	   1.0000706e+00	   1.0000705e+00	   1.0000704e+00	   1.0000703e+00	   1.0000703e+00	   1.0000671e+00	   1.0000672e+00	   1.0000674e+00	   1.0000674e+00	   1.0000672e+00	   1.0000765e+00	   1.0000765e+00	   1.0000763e+00	   1.0000763e+00	   1.0000763e+00	   1.0000801e+00	   1.0000800e+00	   1.0000799e+00	   1.0000799e+00	   1.0000801e+00	   1.0000888e+00	   1.0000889e+00	   1.0000890e+00	   1.0000889e+00	   1.0000889e+00	
   1.2206076e+01	   1.0000188e+00	   1.0000183e+00	   1.0000185e+00	   1.0000185e+00	   1.0000185e+00	   1.0000722e+00	   1.0000721e+00	   1.0000720e+00	   1.0000720e+00	   1.0000720e+00	   1.0000686e+00	   1.0000688e+00	   1.0000690e+00	   1.0000690e+00	   1.0000690e+00	   1.0000781e+00	   1.0000781e+00	   1.0000780e+00	   1.0000780e+00	   1.0000779e+00	   1.0000817e+00	   1.0000817e+00	   1.0000816e+00	   1.0000814e+00	   1.0000815e+00	   1.0000905e+00	   1.0000905e+00	   1.0000906e+00	   1.0000905e+00	   1.0000905e+00	
   1.2420536e+01	   1.0000196e+00	   1.0000190e+00	   1.0000195e+00	   1.0000196e+00	   1.0000195e+00	   1.0000730e+00	   1.0000730e+00	   1.0000730e+00	   1.0000730e+00	   1.0000730e+00	   1.0000698e+00	   1.0000698e+00	   1.0000698e+00	   1.0000699e+00	   1.0000699e+00	   1.0000789e+00	   1.0000790e+00	   1.0000789e+00	   1.0000790e+00	   1.0000789e+00	   1.0000825e+00	   1.0000825e+00	   1.0000825e+00	   1.0000824e+00	   1.0000823e+00	   1.0000914e+00	   1.0000914e+00	   1.0000914e+00	   1.0000914e+00	   1.0000914e+00	
   1.2634997e+01	   1.0000192e+00	   1.0000187e+00	   1.0000192e+00	   1.0000192e+00	   1.0000192e+00	   1.0000726e+00	   1.0000726e+00	   1.0000727e+00	   1.0000727e+00	   1.0000727e+00	   1.0000697e+00	   1.0000696e+00	   1.0000695e+00	   1.0000695e+00	   1.0000696e+00	   1.0000786e+00	   1.0000786e+00	   1.0000786e+00	   1.0000787e+00	   1.0000786e+00	   1.0000821e+00	   1.0000821e+00	   1.0000822e+00	   1.0000823e+00	   1.0000822e+00	   1.0000911e+00	   1.0000911e+00	   1.0000911e+00	   1.0000911e+00	   1.0000910e+00	
   1.2849457e+01	   1.0000178e+00	   1.0000174e+00	   1.0000177e+00	   1.0000177e+00	   1.0000177e+00	   1.0000712e+00	   1.0000712e+00	   1.0000712e+00	   1.0000712e+00	   1.0000712e+00	   1.0000683e+00	   1.0000681e+00	   1.0000680e+00	   1.0000680e+00	   1.0000680e+00	   1.0000771e+00	   1.0000772e+00	   1.0000771e+00	   1.0000772e+00	   1.0000772e+00	   1.0000807e+00	   1.0000807e+00	   1.0000807e+00	   1.0000809e+00	   1.0000809e+00	   1.0000897e+00	   1.0000897e+00	   1.0000897e+00	   1.0000897e+00	   1.0000896e+00	
   1.3063917e+01	   1.0000154e+00	   1.0000151e+00	   1.0000152e+00	   1.0000152e+00	   1.0000152e+00	   1.0000688e+00	   1.0000687e+00	   1.0000687e+00	   1.0000687e+00	   1.0000687e+00	   1.0000656e+00	   1.0000656e+00	   1.0000656e+00	   1.0000656e+00	   1.0000656e+00	   1.0000747e+00	   1.0000747e+00	   1.0000747e+00	   1.0000747e+00	   1.0000747e+00	   1.0000783e+00	   1.0000783e+00	   1.0000783e+00	   1.0000784e+00	   1.0000785e+00	   1.0000872e+00	   1.0000872e+00	   1.0000872e+00	   1.0000873e+00	   1.0000872e+00	
   1.3325175e+01	   1.0000112e+00	   1.0000109e+00	   1.0000111e+00	   1.0000111e+00	   1.0000110e+00	   1.0000646e+00	   1.0000646e+00	   1.0000645e+00	   1.0000645e+00	   1.0000645e+00	   1.0000613e+00	   1.0000614e+00	   1.0000615e+00	   1.0000615e+00	   1.0000614e+00	   1.0000706e+00	   1.0000706e+00	   1.0000705e+00	   1.0000705e+00	   1.0000705e+00	   1.0000742e+00	   1.0000742e+00	   1.0000741e+00	   1.0000741e+00	   1.0000741e+00	   1.0000830e+00	   1.0000831e+00	   1.0000831e+00	   1.0000831e+00	   1.0000831e+00	
   1.3586434e+01	   1.0000059e+00	   1.0000055e+00	   1.0000058e+00	   1.0000058e+00	   1.0000058e+00	   1.0000593e+00	   1.0000593e+00	   1.0000593e+00	   1.0000593e+00	   1.0000592e+00	   1.0000561e+00	   1.0000561e+00	   1.0000561e+00	   1.0000562e+00	   1.0000562e+00	   1.0000652e+00	   1.0000653e+00	   1.0000652e+00	   1.0000652e+00	   1.0000652e+00	   1.0000689e+00	   1.0000688e+00	   1.0000688e+00	   1.0000688e+00	   1.0000687e+00	   1.0000778e+00	   1.0000778e+00	   1.0000778e+00	   1.0000778e+00	   1.0000778e+00	
   1.3847692e+01	   9.9999958e-01	   9.9999927e-01	   9.9999954e-01	   9.9999956e-01	   9.9999954e-01	   1.0000530e+00	   1.0000530e+00	   1.0000530e+00	   1.0000531e+00	   1.0000530e+00	   1.0000499e+00	   1.0000499e+00	   1.0000499e+00	   1.0000499e+00	   1.0000499e+00	   1.0000590e+00	   1.0000590e+00	   1.0000590e+00	   1.0000590e+00	   1.0000590e+00	   1.0000626e+00	   1.0000626e+00	   1.0000626e+00	   1.0000626e+00	   1.0000626e+00	   1.0000715e+00	   1.0000715e+00	   1.0000715e+00	   1.0000715e+00	   1.0000715e+00	
   1.4108951e+01	   9.9999258e-01	   9.9999233e-01	   9.9999253e-01	   9.9999254e-01	   9.9999255e-01	   1.0000460e+00	   1.0000460e+00	   1.0000460e+00	   1.0000461e+00	   1.0000461e+00	   1.0000430e+00	   1.0000429e+00	   1.0000429e+00	   1.0000429e+00	   1.0000429e+00	   1.0000520e+00	   1.0000520e+00	   1.0000520e+00	   1.0000520e+00	   1.0000520e+00	   1.0000556e+00	   1.0000556e+00	   1.0000556e+00	   1.0000557e+00	   1.0000557e+00	   1.0000646e+00	   1.0000646e+00	   1.0000646e+00	   1.0000646e+00	   1.0000645e+00	
   1.4433394e+01	   9.9998319e-01	   9.9998297e-01	   9.9998312e-01	   9.9998312e-01	   9.9998313e-01	   1.0000367e+00	   1.0000367e+00	   1.0000366e+00	   1.0000366e+00	   1.0000367e+00	   1.0000335e+00	   1.0000335e+00	   1.0000335e+00	   1.0000335e+00	   1.0000335e+00	   1.0000426e+00	   1.0000426e+00	   1.0000426e+00	   1.0000426e+00	   1.0000426e+00	   1.0000463e+00	   1.0000463e+00	   1.0000462e+00	   1.0000463e+00	   1.0000463e+00	   1.0000552e+00	   1.0000552e+00	   1.0000552e+00	   1.0000552e+00	   1.0000552e+00	
   1.4757837e+01	   9.9997329e-01	   9.9997308e-01	   9.9997323e-01	   9.9997323e-01	   9.9997322e-01	   1.0000268e+00	   1.0000268e+00	   1.0000268e+00	   1.0000268e+00	   1.0000268e+00	   1.0000236e+00	   1.0000236e+00	   1.0000236e+00	   1.0000237e+00	   1.0000236e+00	   1.0000328e+00	   1.0000328e+00	   1.0000328e+00	   1.0000328e+00	   1.0000328e+00	   1.0000364e+00	   1.0000364e+00	   1.0000364e+00	   1.0000363e+00	   1.0000364e+00	   1.0000453e+00	   1.0000453e+00	   1.0000454e+00	   1.0000454e+00	   1.0000454e+00	
   1.5082279e+01	   9.9996319e-01	   9.9996300e-01	   9.9996316e-01	   9.9996316e-01	   9.9996315e-01	   1.0000167e+00	   1.0000167e+00	   1.0000167e+00	   1.0000167e+00	   1.0000167e+00	   1.0000136e+00	   1.0000136e+00	   1.0000136e+00	   1.0000136e+00	   1.0000136e+00	   1.0000227e+00	   1.0000227e+00	   1.0000227e+00	   1.0000227e+00	   1.0000227e+00	   1.0000263e+00	   1.0000263e+00	   1.0000263e+00	   1.0000263e+00	   1.0000263e+00	   1.0000353e+00	   1.0000353e+00	   1.0000353e+00	   1.0000353e+00	   1.0000353e+00	
   1.5406722e+01	   9.9995319e-01	   9.9995304e-01	   9.9995317e-01	   9.9995318e-01	   9.9995318e-01	   1.0000067e+00	   1.0000067e+00	   1.0000068e+00	   1.0000068e+00	   1.0000068e+00	   1.0000036e+00	   1.0000036e+00	   1.0000036e+00	   1.0000036e+00	   1.0000036e+00	   1.0000127e+00	   1.0000127e+00	   1.0000128e+00	   1.0000128e+00	   1.0000128e+00	   1.0000164e+00	   1.0000164e+00	   1.0000164e+00	   1.0000164e+00	   1.0000164e+00	   1.0000253e+00	   1.0000253e+00	   1.0000253e+00	   1.0000254e+00	   1.0000254e+00	
   1.5932176e+01	   9.9993795e-01	   9.9993783e-01	   9.9993794e-01	   9.9993793e-01	   9.9993794e-01	   9.9999155e-01	   9.9999154e-01	   9.9999155e-01	   9.9999155e-01	   9.9999156e-01	   9.9998840e-01	   9.9998840e-01	   9.9998840e-01	   9.9998839e-01	   9.9998839e-01	   9.9999755e-01	   9.9999755e-01	   9.9999756e-01	   9.9999756e-01	   9.9999757e-01	   1.0000012e+00	   1.0000012e+00	   1.0000012e+00	   1.0000012e+00	   1.0000012e+00	   1.0000102e+00	   1.0000102e+00	   1.0000102e+00	   1.0000102e+00	   1.0000102e+00	
   1.6457630e+01	   9.9992447e-01	   9.9992436e-01	   9.9992445e-01	   9.9992444e-01	   9.9992445e-01	   9.9997809e-01	   9.9997808e-01	   9.9997809e-01	   9.9997809e-01	   9.9997809e-01	   9.9997491e-01	   9.9997492e-01	   9.9997494e-01	   9.9997493e-01	   9.9997493e-01	   9.9998410e-01	   9.9998410e-01	   9.9998411e-01	   9.9998410e-01	   9.9998411e-01	   9.9998773e-01	   9.9998772e-01	   9.9998773e-01	   9.9998771e-01	   9.9998771e-01	   9.9999673e-01	   9.9999673e-01	   9.9999673e-01	   9.9999674e-01	   9.9999674e-01	
   1.6848098e+01	   9.9991591e-01	   9.9991582e-01	   9.9991590e-01	   9.9991589e-01	   9.9991590e-01	   9.9996955e-01	   9.9996954e-01	   9.9996956e-01	   9.9996956e-01	   9.9996956e-01	   9.9996638e-01	   9.9996638e-01	   9.9996639e-01	   9.9996639e-01	   9.9996640e-01	   9.9997557e-01	   9.9997557e-01	   9.9997558e-01	   9.9997558e-01	   9.9997558e-01	   9.9997919e-01	   9.9997919e-01	   9.9997920e-01	   9.9997918e-01	   9.9997917e-01	   9.9998821e-01	   9.9998821e-01	   9.9998821e-01	   9.9998822e-01	   9.9998822e-01	
   1.7238566e+01	   9.9990884e-01	   9.9990877e-01	   9.9990884e-01	   9.9990884e-01	   9.9990884e-01	   9.9996250e-01	   9.9996249e-01	   9.9996251e-01	   9.9996251e-01	   9.9996252e-01	   9.9995934e-01	   9.9995934e-01	   9.9995934e-01	   9.9995934e-01	   9.9995934e-01	   9.9996852e-01	   9.9996852e-01	   9.9996854e-01	   9.9996854e-01	   9.9996854e-01	   9.9997215e-01	   9.9997214e-01	   9.9997216e-01	   9.9997214e-01	   9.9997214e-01	   9.9998118e-01	   9.9998117e-01	   9.9998117e-01	   9.9998118e-01	   9.9998119e-01	
   1.7629034e+01	   9.9990337e-01	   9.9990331e-01	   9.9990337e-01	   9.9990336e-01	   9.9990337e-01	   9.9995704e-01	   9.9995703e-01	   9.9995705e-01	   9.9995705e-01	   9.9995705e-01	   9.9995388e-01	   9.9995388e-01	   9.9995388e-01	   9.9995387e-01	   9.9995388e-01	   9.9996307e-01	   9.9996307e-01	   9.9996308e-01	   9.9996308e-01	   9.9996309e-01	   9.9996669e-01	   9.9996669e-01	   9.9996670e-01	   9.9996668e-01	   9.9996669e-01	   9.9997572e-01	   9.9997572e-01	   9.9997571e-01	   9.9997573e-01	   9.9997573e-01	
   1.7917664e+01	   9.9990037e-01	   9.9990032e-01	   9.9990037e-01	   9.9990036e-01	   9.9990037e-01	   9.9995405e-01	   9.9995404e-01	   9.9995405e-01	   9.9995405e-01	   9.9995405e-01	   9.9995088e-01	   9.9995087e-01	   9.9995089e-01	   9.9995088e-01	   9.9995088e-01	   9.9996007e-01	   9.9996007e-01	   9.9996009e-01	   9.9996008e-01	   9.9996009e-01	   9.9996370e-01	   9.9996369e-01	   9.9996371e-01	   9.9996368e-01	   9.9996369e-01	   9.9997273e-01	   9.9997272e-01	   9.9997272e-01	   9.9997273e-01	   9.9997274e-01	
   1.8206293e+01	   9.9989824e-01	   9.9989820e-01	   9.9989824e-01	   9.9989824e-01	   9.9989824e-01	   9.9995192e-01	   9.9995191e-01	   9.9995193e-01	   9.9995193e-01	   9.9995193e-01	   9.9994875e-01	   9.9994875e-01	   9.9994876e-01	   9.9994876e-01	   9.9994876e-01	   9.9995795e-01	   9.9995795e-01	   9.9995797e-01	   9.9995796e-01	   9.9995797e-01	   9.9996158e-01	   9.9996157e-01	   9.9996158e-01	   9.9996156e-01	   9.9996156e-01	   9.9997061e-01	   9.9997060e-01	   9.9997060e-01	   9.9997061e-01	   9.9997062e-01	
   1.8494923e+01	   9.9989697e-01	   9.9989693e-01	   9.9989697e-01	   9.9989697e-01	   9.9989697e-01	   9.9995065e-01	   9.9995064e-01	   9.9995066e-01	   9.9995065e-01	   9.9995066e-01	   9.9994749e-01	   9.9994748e-01	   9.9994749e-01	   9.9994748e-01	   9.9994749e-01	   9.9995668e-01	   9.9995668e-01	   9.9995670e-01	   9.9995669e-01	   9.9995670e-01	   9.9996030e-01	   9.9996030e-01	   9.9996031e-01	   9.9996029e-01	   9.9996029e-01	   9.9996934e-01	   9.9996933e-01	   9.9996933e-01	   9.9996934e-01	   9.9996935e-01	
   1.8783552e+01	   9.9989651e-01	   9.9989647e-01	   9.9989651e-01	   9.9989651e-01	   9.9989651e-01	   9.9995019e-01	   9.9995018e-01	   9.9995020e-01	   9.9995019e-01	   9.9995020e-01	   9.9994703e-01	   9.9994702e-01	   9.9994703e-01	   9.9994702e-01	   9.9994703e-01	   9.9995622e-01	   9.9995622e-01	   9.9995623e-01	   9.9995623e-01	   9.9995623e-01	   9.9995984e-01	   9.9995983e-01	   9.9995985e-01	   9.9995983e-01	   9.9995983e-01	   9.9996888e-01	   9.9996887e-01	   9.9996887e-01	   9.9996888e-01	   9.9996888e-01	
   1.9339266e+01	   9.9989771e-01	   9.9989768e-01	   9.9989771e-01	   9.9989771e-01	   9.9989771e-01	   9.9995138e-01	   9.9995137e-01	   9.9995139e-01	   9.9995138e-01	   9.9995139e-01	   9.9994822e-01	   9.9994822e-01	   9.9994822e-01	   9.9994822e-01	   9.9994822e-01	   9.9995741e-01	   9.9995742e-01	   9.9995743e-01	   9.9995742e-01	   9.9995743e-01	   9.9996103e-01	   9.9996102e-01	   9.9996104e-01	   9.9996102e-01	   9.9996102e-01	   9.9997007e-01	   9.9997006e-01	   9.9997006e-01	   9.9997007e-01	   9.9997007e-01	
   1.9894979e+01	   9.9990128e-01	   9.9990125e-01	   9.9990127e-01	   9.9990127e-01	   9.9990127e-01	   9.9995493e-01	   9.9995492e-01	   9.9995493e-01	   9.9995493e-01	   9.9995493e-01	   9.9995177e-01	   9.9995177e-01	   9.9995178e-01	   9.9995177e-01	   9.9995178e-01	   9.9996096e-01	   9.9996097e-01	   9.9996097e-01	   9.9996097e-01	   9.9996097e-01	   9.9996458e-01	   9.9996457e-01	   9.9996458e-01	   9.9996457e-01	   9.9996457e-01	   9.9997361e-01	   9.9997360e-01	   9.9997360e-01	   9.9997361e-01	   9.9997361e-01	
   2.0450693e+01	   9.9990666e-01	   9.9990664e-01	   9.9990666e-01	   9.9990666e-01	   9.9990666e-01	   9.9996030e-01	   9.9996029e-01	   9.9996030e-01	   9.9996030e-01	   9.9996030e-01	   9.9995715e-01	   9.9995714e-01	   9.9995715e-01	   9.9995714e-01	   9.9995715e-01	   9.9996633e-01	   9.9996634e-01	   9.9996634e-01	   9.9996634e-01	   9.9996634e-01	   9.9996994e-01	   9.9996993e-01	   9.9996994e-01	   9.9996993e-01	   9.9996993e-01	   9.9997897e-01	   9.9997896e-01	   9.9997896e-01	   9.9997897e-01	   9.9997897e-01	
   2.1006406e+01	   9.9991328e-01	   9.9991327e-01	   9.9991328e-01	   9.9991328e-01	   9.9991328e-01	   9.9996690e-01	   9.9996690e-01	   9.9996690e-01	   9.9996690e-01	   9.9996690e-01	   9.9996376e-01	   9.9996375e-01	   9.9996375e-01	   9.9996375e-01	   9.9996375e-01	   9.9997293e-01	   9.9997294e-01	   9.9997294e-01	   9.9997294e-01	   9.9997294e-01	   9.9997654e-01	   9.9997653e-01	   9.9997654e-01	   9.9997654e-01	   9.9997654e-01	   9.9998556e-01	   9.9998556e-01	   9.9998556e-01	   9.9998556e-01	   9.9998556e-01	
   2.1562120e+01	   9.9992057e-01	   9.9992056e-01	   9.9992057e-01	   9.9992057e-01	   9.9992057e-01	   9.9997417e-01	   9.9997417e-01	   9.9997417e-01	   9.9997417e-01	   9.9997417e-01	   9.9997103e-01	   9.9997102e-01	   9.9997103e-01	   9.9997103e-01	   9.9997103e-01	   9.9998020e-01	   9.9998021e-01	   9.9998020e-01	   9.9998020e-01	   9.9998020e-01	   9.9998380e-01	   9.9998380e-01	   9.9998380e-01	   9.9998380e-01	   9.9998380e-01	   9.9999282e-01	   9.9999281e-01	   9.9999282e-01	   9.9999281e-01	   9.9999282e-01	
   2.2389810e+01	   9.9993156e-01	   9.9993155e-01	   9.9993156e-01	   9.9993156e-01	   9.9993156e-01	   9.9998513e-01	   9.9998513e-01	   9.9998513e-01	   9.9998513e-01	   9.9998513e-01	   9.9998199e-01	   9.9998199e-01	   9.9998199e-01	   9.9998199e-01	   9.9998199e-01	   9.9999116e-01	   9.9999116e-01	   9.9999116e-01	   9.9999116e-01	   9.9999116e-01	   9.9999475e-01	   9.9999475e-01	   9.9999475e-01	   9.9999475e-01	   9.9999475e-01	   1.0000038e+00	   1.0000038e+00	   1.0000038e+00	   1.0000038e+00	   1.0000038e+00	
   2.3217501e+01	   9.9994147e-01	   9.9994146e-01	   9.9994146e-01	   9.9994146e-01	   9.9994146e-01	   9.9999501e-01	   9.9999501e-01	   9.9999501e-01	   9.9999501e-01	   9.9999501e-01	   9.9999188e-01	   9.9999188e-01	   9.9999187e-01	   9.9999188e-01	   9.9999188e-01	   1.0000010e+00	   1.0000010e+00	   1.0000010e+00	   1.0000010e+00	   1.0000010e+00	   1.0000046e+00	   1.0000046e+00	   1.0000046e+00	   1.0000046e+00	   1.0000046e+00	   1.0000136e+00	   1.0000136e+00	   1.0000136e+00	   1.0000136e+00	   1.0000136e+00	
   2.4045192e+01	   9.9994934e-01	   9.9994933e-01	   9.9994933e-01	   9.9994934e-01	   9.9994933e-01	   1.0000029e+00	   1.0000029e+00	   1.0000029e+00	   1.0000029e+00	   1.0000029e+00	   9.9999973e-01	   9.9999973e-01	   9.9999973e-01	   9.9999973e-01	   9.9999973e-01	   1.0000089e+00	   1.0000089e+00	   1.0000089e+00	   1.0000089e+00	   1.0000089e+00	   1.0000125e+00	   1.0000125e+00	   1.0000125e+00	   1.0000125e+00	   1.0000125e+00	   1.0000215e+00	   1.0000215e+00	   1.0000215e+00	   1.0000215e+00	   1.0000215e+00	
   2.4872883e+01	   9.9995473e-01	   9.9995472e-01	   9.9995473e-01	   9.9995473e-01	   9.9995473e-01	   1.0000082e+00	   1.0000082e+00	   1.0000082e+00	   1.0000082e+00	   1.0000082e+00	   1.0000051e+00	   1.0000051e+00	   1.0000051e+00	   1.0000051e+00	   1.0000051e+00	   1.0000143e+00	   1.0000143e+00	   1.0000143e+00	   1.0000143e+00	   1.0000143e+00	   1.0000179e+00	   1.0000179e+00	   1.0000179e+00	   1.0000179e+00	   1.0000179e+00	   1.0000268e+00	   1.0000268e+00	   1.0000268e+00	   1.0000268e+00	   1.0000268e+00	
   2.5700573e+01	   9.9995762e-01	   9.9995761e-01	   9.9995762e-01	   9.9995762e-01	   9.9995762e-01	   1.0000111e+00	   1.0000111e+00	   1.0000111e+00	   1.0000111e+00	   1.0000111e+00	   1.0000080e+00	   1.0000080e+00	   1.0000080e+00	   1.0000080e+00	   1.0000080e+00	   1.0000171e+00	   1.0000171e+00	   1.0000171e+00	   1.0000171e+00	   1.0000171e+00	   1.0000207e+00	   1.0000207e+00	   1.0000207e+00	   1.0000207e+00	   1.0000207e+00	   1.0000297e+00	   1.0000297e+00	   1.0000297e+00	   1.0000297e+00	   1.0000297e+00	
   2.6528264e+01	   9.9995832e-01	   9.9995831e-01	   9.9995832e-01	   9.9995832e-01	   9.9995832e-01	   1.0000118e+00	   1.0000118e+00	   1.0000118e+00	   1.0000118e+00	   1.0000118e+00	   1.0000087e+00	   1.0000087e+00	   1.0000087e+00	   1.0000087e+00	   1.0000087e+00	   1.0000178e+00	   1.0000178e+00	   1.0000178e+00	   1.0000178e+00	   1.0000178e+00	   1.0000214e+00	   1.0000214e+00	   1.0000214e+00	   1.0000214e+00	   1.0000214e+00	   1.0000304e+00	   1.0000304e+00	   1.0000304e+00	   1.0000304e+00	   1.0000304e+00	
   2.7629265e+01	   9.9995677e-01	   9.9995675e-01	   9.9995676e-01	   9.9995676e-01	   9.9995676e-01	   1.0000103e+00	   1.0000103e+00	   1.0000103e+00	   1.0000103e+00	   1.0000103e+00	   1.0000071e+00	   1.0000071e+00	   1.0000071e+00	   1.0000071e+00	   1.0000071e+00	   1.0000163e+00	   1.0000163e+00	   1.0000163e+00	   1.0000163e+00	   1.0000163e+00	   1.0000199e+00	   1.0000199e+00	   1.0000199e+00	   1.0000199e+00	   1.0000199e+00	   1.0000289e+00	   1.0000289e+00	   1.0000289e+00	   1.0000289e+00	   1.0000289e+00	
   2.8545053e+01	   9.9995418e-01	   9.9995416e-01	   9.9995417e-01	   9.9995417e-01	   9.9995417e-01	   1.0000077e+00	   1.0000077e+00	   1.0000077e+00	   1.0000077e+00	   1.0000077e+00	   1.0000046e+00	   1.0000046e+00	   1.0000046e+00	   1.0000046e+00	   1.0000046e+00	   1.0000137e+00	   1.0000137e+00	   1.0000137e+00	   1.0000137e+00	   1.0000137e+00	   1.0000173e+00	   1.0000173e+00	   1.0000173e+00	   1.0000173e+00	   1.0000173e+00	   1.0000263e+00	   1.0000263e+00	   1.0000263e+00	   1.0000263e+00	   1.0000263e+00	
   2.9460841e+01	   9.9995126e-01	   9.9995124e-01	   9.9995125e-01	   9.9995125e-01	   9.9995125e-01	   1.0000048e+00	   1.0000048e+00	   1.0000048e+00	   1.0000048e+00	   1.0000048e+00	   1.0000017e+00	   1.0000016e+00	   1.0000017e+00	   1.0000017e+00	   1.0000017e+00	   1.0000108e+00	   1.0000108e+00	   1.0000108e+00	   1.0000108e+00	   1.0000108e+00	   1.0000144e+00	   1.0000144e+00	   1.0000144e+00	   1.0000144e+00	   1.0000144e+00	   1.0000234e+00	   1.0000234e+00	   1.0000234e+00	   1.0000234e+00	   1.0000234e+00	
   3.0376629e+01	   9.9994863e-01	   9.9994862e-01	   9.9994863e-01	   9.9994863e-01	   9.9994863e-01	   1.0000022e+00	   1.0000022e+00	   1.0000022e+00	   1.0000022e+00	   1.0000022e+00	   9.9999903e-01	   9.9999903e-01	   9.9999903e-01	   9.9999903e-01	   9.9999903e-01	   1.0000082e+00	   1.0000082e+00	   1.0000082e+00	   1.0000082e+00	   1.0000082e+00	   1.0000118e+00	   1.0000118e+00	   1.0000118e+00	   1.0000118e+00	   1.0000118e+00	   1.0000208e+00	   1.0000208e+00	   1.0000208e+00	   1.0000208e+00	   1.0000208e+00	
   3.1292417e+01	   9.9994670e-01	   9.9994669e-01	   9.9994670e-01	   9.9994670e-01	   9.9994670e-01	   1.0000002e+00	   1.0000002e+00	   1.0000003e+00	   1.0000003e+00	   1.0000003e+00	   9.9999711e-01	   9.9999711e-01	   9.9999711e-01	   9.9999711e-01	   9.9999711e-01	   1.0000063e+00	   1.0000063e+00	   1.0000063e+00	   1.0000063e+00	   1.0000063e+00	   1.0000099e+00	   1.0000099e+00	   1.0000099e+00	   1.0000099e+00	   1.0000099e+00	   1.0000189e+00	   1.0000189e+00	   1.0000189e+00	   1.0000189e+00	   1.0000189e+00	
   3.2208205e+01	   9.9994565e-01	   9.9994563e-01	   9.9994565e-01	   9.9994565e-01	   9.9994565e-01	   9.9999920e-01	   9.9999920e-01	   9.9999920e-01	   9.9999920e-01	   9.9999920e-01	   9.9999606e-01	   9.9999605e-01	   9.9999606e-01	   9.9999606e-01	   9.9999606e-01	   1.0000052e+00	   1.0000052e+00	   1.0000052e+00	   1.0000052e+00	   1.0000052e+00	   1.0000088e+00	   1.0000088e+00	   1.0000088e+00	   1.0000088e+00	   1.0000088e+00	   1.0000178e+00	   1.0000178e+00	   1.0000178e+00	   1.0000178e+00	   1.0000178e+00	
   3.3325929e+01	   9.9994548e-01	   9.9994546e-01	   9.9994548e-01	   9.9994548e-01	   9.9994548e-01	   9.9999903e-01	   9.9999903e-01	   9.9999903e-01	   9.9999903e-01	   9.9999903e-01	   9.9999589e-01	   9.9999588e-01	   9.9999589e-01	   9.9999589e-01	   9.9999589e-01	   1.0000050e+00	   1.0000050e+00	   1.0000050e+00	   1.0000050e+00	   1.0000050e+00	   1.0000086e+00	   1.0000086e+00	   1.0000086e+00	   1.0000086e+00	   1.0000086e+00	   1.0000176e+00	   1.0000176e+00	   1.0000176e+00	   1.0000176e+00	   1.0000176e+00	
   3.4443653e+01	   9.9994627e-01	   9.9994626e-01	   9.9994627e-01	   9.9994627e-01	   9.9994627e-01	   9.9999982e-01	   9.9999982e-01	   9.9999982e-01	   9.9999982e-01	   9.9999982e-01	   9.9999668e-01	   9.9999668e-01	   9.9999668e-01	   9.9999668e-01	   9.9999668e-01	   1.0000058e+00	   1.0000058e+00	   1.0000058e+00	   1.0000058e+00	   1.0000058e+00	   1.0000094e+00	   1.0000094e+00	   1.0000094e+00	   1.0000094e+00	   1.0000094e+00	   1.0000184e+00	   1.0000184e+00	   1.0000184e+00	   1.0000184e+00	   1.0000184e+00	
   3.5000000e+01	   9.9994690e-01	   9.9994688e-01	   9.9994689e-01	   9.9994689e-01	   9.9994689e-01	   1.0000004e+00	   1.0000004e+00	   1.0000004e+00	   1.0000004e+00	   1.0000004e+00	   9.9999730e-01	   9.9999730e-01	   9.9999730e-01	   9.9999730e-01	   9.9999730e-01	   1.0000065e+00	   1.0000065e+00	   1.0000065e+00	   1.0000065e+00	   1.0000065e+00	   1.0000101e+00	   1.0000101e+00	   1.0000101e+00	   1.0000101e+00	   1.0000101e+00	   1.0000190e+00	   1.0000190e+00	   1.0000190e+00	   1.0000190e+00	   1.0000190e+00	


==> MTDC-AC Control IEEE TPS (Arxiv v2)/PGen_NoSec.txt <==
   0.0000000e+00	  -2.0013921e-15	  -3.2996004e-16	  -2.7975443e-15	   5.8773339e-16	   1.5089548e-16	   1.1046976e-15	
   1.0000000e-06	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   2.0000000e-06	  -3.5688356e-16	   3.7726814e-16	  -1.9960133e-15	   2.7979143e-15	  -2.1100195e-15	   9.3297102e-16	
   3.0000000e-06	  -1.1836020e-15	  -6.1619559e-16	  -7.1582175e-16	   2.8193516e-15	   5.0567316e-16	   1.8095652e-15	
   1.3000000e-05	  -1.9201073e-15	   2.9812024e-16	  -2.1513718e-15	   7.4101230e-17	  -3.8339240e-16	  -3.5420019e-16	
   2.3000000e-05	  -6.0910411e-16	  -1.5233352e-16	  -2.0164397e-15	   3.4009935e-15	  -7.2010472e-16	   2.3416678e-15	
   3.3000000e-05	  -4.8460909e-17	   5.8201740e-16	  -1.2456911e-15	   2.8195505e-15	   1.1214790e-15	   1.6665852e-15	
   1.3300000e-04	  -1.0477599e-15	   5.6992237e-16	  -2.4939465e-15	   5.6929034e-16	  -4.0640360e-16	   5.7171068e-16	
   2.3300000e-04	  -3.6062268e-15	  -5.5908863e-16	  -1.8477206e-15	   1.8991797e-15	   1.5003185e-15	   8.8827585e-16	
   3.3300000e-04	  -2.9860725e-15	   1.0377081e-15	  -3.0684218e-15	   1.4902853e-15	   1.1735766e-15	   1.9098558e-16	
   1.3330000e-03	  -1.5816626e-15	  -1.0061860e-15	  -1.6081378e-15	   1.6626014e-15	  -1.9032302e-16	   7.7640226e-16	
   2.3330000e-03	  -9.0005724e-16	  -4.9635566e-16	  -6.5089758e-16	   1.7500355e-15	   2.2382190e-15	   1.3301958e-15	
   3.3330000e-03	  -6.7109902e-16	  -1.1815342e-15	  -1.2944147e-15	  -4.8648516e-16	   1.3151772e-15	   4.0467623e-16	
   1.3333000e-02	   4.3362056e-16	   1.7930975e-16	  -2.7061981e-15	   1.6786294e-15	   1.8188798e-15	   5.6913960e-16	
   2.3333000e-02	  -4.6036338e-16	  -1.2176808e-15	  -1.0995034e-15	   2.2384511e-15	   2.1053944e-15	   2.3124425e-16	
   3.3333000e-02	  -7.1997994e-16	   8.5443904e-17	   1.7232435e-17	   3.1208522e-15	   2.3378574e-15	  -5.0799519e-16	
   1.3333300e-01	  -4.2385428e-16	   2.4167351e-15	  -5.2094326e-16	   2.0613884e-15	  -1.3818874e-15	   2.8857790e-16	
   2.3333300e-01	  -9.0845677e-16	  -2.8040550e-15	  -2.1119026e-15	   2.4102079e-15	   2.3164545e-15	  -4.5626076e-16	
   3.3333300e-01	  -1.2267987e-15	   1.5328007e-15	   6.5107472e-16	   3.2339443e-15	  -9.6619698e-16	   2.5686038e-16	
   1.0000000e+00	  -1.6696154e-15	   1.1277927e-15	  -3.6340603e-16	   2.3217741e-15	  -1.9022438e-15	  -4.9378696e-16	
   1.0000000e+00	  -1.5573029e-15	   7.8026299e-16	  -1.0211875e-15	   2.1420456e-15	  -7.3728294e-16	  -4.4961465e-16	
   1.0000010e+00	  -2.5895364e-14	  -2.4607843e-14	  -2.7425653e-14	  -2.0463074e-14	   2.3295448e-15	  -2.5201614e-14	
   1.0000020e+00	  -2.6292675e-14	  -2.1601408e-14	  -2.7207620e-14	  -2.2312902e-14	  -6.5493180e-16	  -2.4064376e-14	
   1.0000030e+00	  -2.5840377e-14	  -2.3903972e-14	  -2.6505859e-14	  -2.2622854e-14	  -1.2128631e-15	  -2.1981296e-14	
   1.0000130e+00	  -2.4972352e-14	  -2.5191771e-14	  -2.6678997e-14	  -2.1715082e-14	   2.9489146e-15	  -2.3976619e-14	
   1.0000230e+00	  -2.5481862e-14	  -2.1041123e-14	  -2.5132549e-14	  -2.1062222e-14	   1.4668574e-15	  -2.3766411e-14	
   1.0000330e+00	  -2.6062841e-14	  -2.2882487e-14	  -2.5381613e-14	  -2.1627280e-14	   5.7315639e-16	  -2.4025312e-14	
   1.0001330e+00	  -4.1581977e-15	  -2.3120441e-14	  -2.7127142e-14	  -2.1910354e-14	   8.0400815e-17	  -2.3871018e-14	
   1.0002330e+00	  -3.6723291e-15	  -2.4260591e-14	  -2.5938463e-14	  -2.2453281e-14	  -8.1816272e-16	  -2.1853189e-14	
   1.0003330e+00	  -2.6388296e-15	  -2.2846122e-14	  -2.5018118e-14	  -2.1574527e-14	   5.2583188e-17	  -2.2666273e-14	
   1.0010000e+00	  -1.7909012e-15	  -9.8397282e-15	  -1.1570140e-14	  -7.4472326e-15	  -8.6883040e-16	  -1.0242964e-14	
   1.0010000e+00	   1.9724353e-02	   1.0023076e-15	  -3.4636781e-15	   1.9200010e-15	   2.1492969e-15	   6.6060838e-16	
   1.0010010e+00	   1.9722702e-02	  -8.1994901e-16	  -4.0516996e-15	   2.1825563e-15	   5.0905854e-16	  -7.5677250e-18	
   1.0010020e+00	   1.9721062e-02	   1.3626201e-15	  -1.4753397e-15	   1.4763048e-15	   2.8349987e-16	  -3.8526942e-16	
   1.0010030e+00	   1.9719432e-02	   3.7944182e-15	  -1.1450444e-15	   2.9336932e-15	  -3.7594903e-16	  -1.6961724e-15	
   1.0010130e+00	   1.9703983e-02	   5.3635453e-12	   6.4345799e-12	   1.5226732e-15	   4.1805522e-16	   5.5709138e-16	
   1.0010230e+00	   1.9689456e-02	   2.6533940e-11	   3.1863549e-11	   3.0021979e-15	   8.7966741e-16	   8.7443018e-16	
   1.0010330e+00	   1.9675812e-02	   7.9287876e-11	   9.5171389e-11	   5.7220094e-15	   1.6321495e-16	   1.2497854e-15	
   1.0011330e+00	   1.9588246e-02	   3.2632697e-08	   3.8410673e-08	   5.1659987e-11	   1.5023619e-11	   6.8903022e-12	
   1.0012330e+00	   1.9536269e-02	   1.4354899e-07	   1.6806704e-07	   3.3154485e-10	   9.7915903e-11	   4.4056801e-11	
   1.0013330e+00	   1.9505786e-02	   3.8436709e-07	   4.4771858e-07	   1.2088856e-09	   3.6445188e-10	   1.6188054e-10	
   1.0015557e+00	   1.9474908e-02	   1.9152764e-06	   2.1944311e-06	   1.3979577e-08	   4.6584748e-09	   1.9831234e-09	
   1.0017785e+00	   1.9457577e-02	   4.8270642e-06	   5.4747966e-06	   5.1715960e-08	   1.8086733e-08	   7.5489763e-09	
   1.0020000e+00	   1.9442376e-02	   9.3194423e-06	   1.0482592e-05	   1.3245083e-07	   4.8216218e-08	   1.9796811e-08	
   1.0020000e+00	   3.9152536e-02	   9.3194418e-06	   1.0482589e-05	   1.3245012e-07	   4.8215804e-08	   1.9796541e-08	
   1.0020010e+00	   3.9150820e-02	   9.3410426e-06	   1.0506641e-05	   1.3284998e-07	   4.8365761e-08	   1.9857772e-08	
   1.0020020e+00	   3.9149114e-02	   9.3626775e-06	   1.0530728e-05	   1.3325085e-07	   4.8516108e-08	   1.9919159e-08	
   1.0020030e+00	   3.9147418e-02	   9.3843455e-06	   1.0554852e-05	   1.3365282e-07	   4.8666861e-08	   1.9980742e-08	
   1.0020130e+00	   3.9131312e-02	   9.6039598e-06	   1.0799279e-05	   1.3776429e-07	   5.0208393e-08	   2.0607022e-08	
   1.0020230e+00	   3.9116122e-02	   9.8269297e-06	   1.1047354e-05	   1.4197860e-07	   5.1791421e-08	   2.1248432e-08	
   1.0020330e+00	   3.9101810e-02	   1.0053346e-05	   1.1299174e-05	   1.4630042e-07	   5.3416511e-08	   2.1906969e-08	
   1.0021330e+00	   3.9007007e-02	   1.2649858e-05	   1.4179265e-05	   2.0024502e-07	   7.3980158e-08	   3.0194056e-08	
   1.0022330e+00	   3.8947094e-02	   1.5670424e-05	   1.7521947e-05	   2.6830507e-07	   1.0031504e-07	   4.0743418e-08	
   1.0023330e+00	   3.8907921e-02	   1.9174936e-05	   2.1392812e-05	   3.5312344e-07	   1.3361313e-07	   5.4003925e-08	
   1.0025557e+00	   3.8854254e-02	   2.9559151e-05	   3.2815201e-05	   6.4579241e-07	   2.5233320e-07	   1.0066642e-07	
   1.0027784e+00	   3.8810554e-02	   4.2976371e-05	   4.7508833e-05	   1.0839391e-06	   4.3541584e-07	   1.7178617e-07	
   1.0030000e+00	   3.8765724e-02	   5.9499579e-05	   6.5524590e-05	   1.7048237e-06	   7.0193615e-07	   2.7424453e-07	
   1.0030000e+00	   5.8461698e-02	   5.9499564e-05	   6.5524563e-05	   1.7048242e-06	   7.0193626e-07	   2.7424401e-07	
   1.0030010e+00	   5.8459847e-02	   5.9576766e-05	   6.5608687e-05	   1.7077800e-06	   7.0320941e-07	   2.7473317e-07	
   1.0030020e+00	   5.8458006e-02	   5.9654033e-05	   6.5692878e-05	   1.7107398e-06	   7.0448439e-07	   2.7522302e-07	
   1.0030030e+00	   5.8456176e-02	   5.9731365e-05	   6.5777138e-05	   1.7137034e-06	   7.0576136e-07	   2.7571283e-07	
   1.0030130e+00	   5.8438713e-02	   6.0510302e-05	   6.6625741e-05	   1.7436900e-06	   7.1868830e-07	   2.8067422e-07	
   1.0030230e+00	   5.8422159e-02	   6.1295645e-05	   6.7481179e-05	   1.7740792e-06	   7.3180089e-07	   2.8570499e-07	
   1.0030330e+00	   5.8406476e-02	   6.2087536e-05	   6.8343600e-05	   1.8048830e-06	   7.4510477e-07	   2.9080785e-07	
   1.0031330e+00	   5.8297359e-02	   7.0599039e-05	   7.7601267e-05	   2.1514647e-06	   8.9612834e-07	   3.4853438e-07	
   1.0032330e+00	   5.8222484e-02	   7.9822326e-05	   8.7621611e-05	   2.5452317e-06	   1.0693963e-06	   4.1452116e-07	
   1.0033330e+00	   5.8167725e-02	   8.9812901e-05	   9.8465603e-05	   2.9909944e-06	   1.2674348e-06	   4.8967084e-07	
   1.0035556e+00	   5.8076781e-02	   1.1582391e-04	   1.2665162e-04	   4.2605271e-06	   1.8431195e-06	   7.0649599e-07	
   1.0037783e+00	   5.7993226e-02	   1.4604859e-04	   1.5934608e-04	   5.8750660e-06	   2.5898247e-06	   9.8577075e-07	
   1.0040000e+00	   5.7906273e-02	   1.8040858e-04	   1.9644668e-04	   7.8807180e-06	   3.5345503e-06	   1.3368894e-06	
   1.0040000e+00	   7.7588078e-02	   1.8040853e-04	   1.9644659e-04	   7.8807178e-06	   3.5345503e-06	   1.3368900e-06	
   1.0040010e+00	   7.7586036e-02	   1.8056704e-04	   1.9661770e-04	   7.8900949e-06	   3.5389792e-06	   1.3385343e-06	
   1.0040020e+00	   7.7584005e-02	   1.8072564e-04	   1.9678889e-04	   7.8994802e-06	   3.5434112e-06	   1.3401802e-06	
   1.0040030e+00	   7.7581984e-02	   1.8088432e-04	   1.9696018e-04	   7.9088744e-06	   3.5478481e-06	   1.3418285e-06	
   1.0040130e+00	   7.7562614e-02	   1.8247857e-04	   1.9868095e-04	   8.0035412e-06	   3.5925888e-06	   1.3584380e-06	
   1.0040230e+00	   7.7544147e-02	   1.8408127e-04	   2.0041073e-04	   8.0990433e-06	   3.6377538e-06	   1.3752013e-06	
   1.0040330e+00	   7.7526546e-02	   1.8569261e-04	   2.0214969e-04	   8.1954011e-06	   3.6833559e-06	   1.3921229e-06	
   1.0041330e+00	   7.7397812e-02	   2.0257072e-04	   2.2035536e-04	   9.2362757e-06	   4.1790786e-06	   1.5756807e-06	
   1.0042330e+00	   7.7302862e-02	   2.2034846e-04	   2.3952362e-04	   1.0369121e-05	   4.7223751e-06	   1.7763928e-06	
   1.0043330e+00	   7.7227591e-02	   2.3907582e-04	   2.5971044e-04	   1.1600323e-05	   5.3169199e-06	   1.9955470e-06	
   1.0045555e+00	   7.7089269e-02	   2.8525486e-04	   3.0947151e-04	   1.4832750e-05	   6.9003676e-06	   2.5766021e-06	
   1.0047780e+00	   7.6956577e-02	   3.3636350e-04	   3.6452457e-04	   1.8647804e-05	   8.7958879e-06	   3.2692113e-06	
   1.0050000e+00	   7.6818844e-02	   3.9225548e-04	   4.2470468e-04	   2.3095762e-05	   1.1035617e-05	   4.0844455e-06	
   1.0050000e+00	   9.6486502e-02	   3.9225539e-04	   4.2470450e-04	   2.3095762e-05	   1.1035616e-05	   4.0844453e-06	
   1.0050010e+00	   9.6484233e-02	   3.9251129e-04	   4.2498001e-04	   2.3116338e-05	   1.1045999e-05	   4.0882219e-06	
   1.0050020e+00	   9.6481973e-02	   3.9276729e-04	   4.2525563e-04	   2.3136928e-05	   1.1056388e-05	   4.0920011e-06	
   1.0050030e+00	   9.6479724e-02	   3.9302338e-04	   4.2553135e-04	   2.3157530e-05	   1.1066785e-05	   4.0957828e-06	
   1.0050130e+00	   9.6458069e-02	   3.9559282e-04	   4.2829767e-04	   2.3364719e-05	   1.1171388e-05	   4.1338284e-06	
   1.0050230e+00	   9.6437313e-02	   3.9817193e-04	   4.3107434e-04	   2.3573231e-05	   1.1276714e-05	   4.1721313e-06	
   1.0050330e+00	   9.6417419e-02	   4.0076087e-04	   4.3386155e-04	   2.3783097e-05	   1.1382779e-05	   4.2106968e-06	
   1.0051330e+00	   9.6265454e-02	   4.2751429e-04	   4.6266205e-04	   2.6002066e-05	   1.2509565e-05	   4.6198669e-06	
   1.0052330e+00	   9.6146955e-02	   4.5527420e-04	   4.9254712e-04	   2.8362122e-05	   1.3714301e-05	   5.0567178e-06	
   1.0053330e+00	   9.6047838e-02	   4.8408593e-04	   5.2356862e-04	   3.0870708e-05	   1.5001546e-05	   5.5228403e-06	
   1.0055554e+00	   9.5855341e-02	   5.5307646e-04	   5.9788183e-04	   3.7170675e-05	   1.8269121e-05	   6.7028380e-06	
   1.0057778e+00	   9.5667321e-02	   6.2736855e-04	   6.7794030e-04	   4.4298527e-05	   2.2006232e-05	   8.0488865e-06	
   1.0060000e+00	   9.5473103e-02	   7.0680519e-04	   7.6357467e-04	   5.2307823e-05	   2.6249059e-05	   9.5734945e-06	
   1.0060000e+00	   1.1512664e-01	   7.0680504e-04	   7.6357438e-04	   5.2307821e-05	   2.6249057e-05	   9.5734941e-06	
   1.0060010e+00	   1.1512412e-01	   7.0716700e-04	   7.6396461e-04	   5.2344623e-05	   2.6268585e-05	   9.5805078e-06	
   1.0060020e+00	   1.1512160e-01	   7.0752906e-04	   7.6435494e-04	   5.2381442e-05	   2.6288123e-05	   9.5875262e-06	
   1.0060030e+00	   1.1511910e-01	   7.0789123e-04	   7.6474539e-04	   5.2418280e-05	   2.6307672e-05	   9.5945479e-06	
   1.0060130e+00	   1.1509491e-01	   7.1152189e-04	   7.6865963e-04	   5.2788247e-05	   2.6504076e-05	   9.6650890e-06	
   1.0060230e+00	   1.1507162e-01	   7.1516280e-04	   7.7258497e-04	   5.3160027e-05	   2.6701523e-05	   9.7359985e-06	
   1.0060330e+00	   1.1504919e-01	   7.1881413e-04	   7.7652162e-04	   5.3533657e-05	   2.6900036e-05	   9.8072840e-06	
   1.0061330e+00	   1.1487162e-01	   7.5623821e-04	   8.1687824e-04	   5.7433096e-05	   2.8979575e-05	   1.0553442e-05	
   1.0062330e+00	   1.1472731e-01	   7.9471774e-04	   8.5838562e-04	   6.1522159e-05	   3.1169298e-05	   1.1338443e-05	
   1.0063330e+00	   1.1460219e-01	   8.3429434e-04	   9.0109232e-04	   6.5808977e-05	   3.3474431e-05	   1.2164114e-05	
   1.0065554e+00	   1.1435115e-01	   9.2736674e-04	   1.0016135e-03	   7.6281715e-05	   3.9153775e-05	   1.4195034e-05	
   1.0067777e+00	   1.1410387e-01	   1.0258741e-03	   1.1081013e-03	   8.7816589e-05	   4.5463439e-05	   1.6447799e-05	
   1.0070000e+00	   1.1384965e-01	   1.1296720e-03	   1.2204044e-03	   1.0047026e-04	   5.2443167e-05	   1.8936250e-05	
   1.0070000e+00	   1.3348909e-01	   1.1296718e-03	   1.2204040e-03	   1.0047026e-04	   5.2443163e-05	   1.8936250e-05	
   1.0070010e+00	   1.3348630e-01	   1.1301433e-03	   1.2209142e-03	   1.0052813e-04	   5.2475133e-05	   1.8947645e-05	
   1.0070020e+00	   1.3348351e-01	   1.1306149e-03	   1.2214245e-03	   1.0058603e-04	   5.2507117e-05	   1.8959045e-05	
   1.0070030e+00	   1.3348074e-01	   1.1310865e-03	   1.2219349e-03	   1.0064396e-04	   5.2539114e-05	   1.8970451e-05	
   1.0070130e+00	   1.3345387e-01	   1.1358125e-03	   1.2270491e-03	   1.0122519e-04	   5.2860287e-05	   1.9084922e-05	
   1.0070230e+00	   1.3342788e-01	   1.1405489e-03	   1.2321747e-03	   1.0180868e-04	   5.3182825e-05	   1.9199874e-05	
   1.0070330e+00	   1.3340276e-01	   1.1452958e-03	   1.2373119e-03	   1.0239450e-04	   5.3506755e-05	   1.9315317e-05	
   1.0071330e+00	   1.3319814e-01	   1.1936867e-03	   1.2897009e-03	   1.0845575e-04	   5.6868633e-05	   2.0512829e-05	
   1.0072330e+00	   1.3302664e-01	   1.2431424e-03	   1.3432678e-03	   1.1475175e-04	   6.0372655e-05	   2.1760306e-05	
   1.0073330e+00	   1.3287421e-01	   1.2937015e-03	   1.3980585e-03	   1.2129106e-04	   6.4024552e-05	   2.3059755e-05	
   1.0075553e+00	   1.3256204e-01	   1.4111812e-03	   1.5255172e-03	   1.3697256e-04	   7.2843386e-05	   2.6194651e-05	
   1.0077777e+00	   1.3225324e-01	   1.5340685e-03	   1.6590033e-03	   1.5392927e-04	   8.2448432e-05	   2.9605802e-05	
   1.0080000e+00	   1.3193708e-01	   1.6622266e-03	   1.7983761e-03	   1.7221906e-04	   9.2881723e-05	   3.3307941e-05	
   1.0080000e+00	   1.3193708e-01	   1.6622291e-03	   1.7983788e-03	   1.7221943e-04	   9.2881931e-05	   3.3308015e-05	
   1.0080000e+00	   1.5156244e-01	   1.6622288e-03	   1.7983783e-03	   1.7221942e-04	   9.2881925e-05	   3.3308014e-05	
   1.0080010e+00	   1.5155938e-01	   1.6628097e-03	   1.7990102e-03	   1.7230282e-04	   9.2929554e-05	   3.3324912e-05	
   1.0080020e+00	   1.5155632e-01	   1.6633907e-03	   1.7996421e-03	   1.7238624e-04	   9.2977202e-05	   3.3341816e-05	
   1.0080030e+00	   1.5155327e-01	   1.6639718e-03	   1.8002742e-03	   1.7246969e-04	   9.3024866e-05	   3.3358727e-05	
   1.0080130e+00	   1.5152362e-01	   1.6697919e-03	   1.8066053e-03	   1.7330654e-04	   9.3502972e-05	   3.3528347e-05	
   1.0080230e+00	   1.5149487e-01	   1.6756223e-03	   1.8129478e-03	   1.7414608e-04	   9.3982750e-05	   3.3698554e-05	
   1.0080330e+00	   1.5146697e-01	   1.6814631e-03	   1.8193019e-03	   1.7498835e-04	   9.4464236e-05	   3.3869360e-05	
   1.0081330e+00	   1.5123451e-01	   1.7407793e-03	   1.8838624e-03	   1.8364994e-04	   9.9428527e-05	   3.5629924e-05	
   1.0082330e+00	   1.5103509e-01	   1.8011432e-03	   1.9496009e-03	   1.9258652e-04	   1.0456538e-04	   3.7451106e-05	
   1.0083330e+00	   1.5085467e-01	   1.8625911e-03	   2.0165614e-03	   2.0180691e-04	   1.0988092e-04	   3.9335049e-05	
   1.0085553e+00	   1.5048008e-01	   2.0041711e-03	   2.1710470e-03	   2.2362747e-04	   1.2253599e-04	   4.3817661e-05	
   1.0087777e+00	   1.5010870e-01	   2.1510262e-03	   2.3315110e-03	   2.4691048e-04	   1.3612364e-04	   4.8627918e-05	
   1.0090000e+00	   1.4972985e-01	   2.3030006e-03	   2.4977934e-03	   2.7170998e-04	   1.5068511e-04	   5.3780324e-05	
   1.0090000e+00	   1.4972982e-01	   2.3030115e-03	   2.4978053e-03	   2.7171178e-04	   1.5068617e-04	   5.3780700e-05	
   1.0090000e+00	   1.6934115e-01	   2.3030112e-03	   2.4978047e-03	   2.7171177e-04	   1.5068616e-04	   5.3780698e-05	
   1.0090010e+00	   1.6933780e-01	   2.3036991e-03	   2.4985576e-03	   2.7182460e-04	   1.5075248e-04	   5.3804164e-05	
   1.0090020e+00	   1.6933446e-01	   2.3043871e-03	   2.4993105e-03	   2.7193747e-04	   1.5081882e-04	   5.3827637e-05	
   1.0090030e+00	   1.6933113e-01	   2.3050752e-03	   2.5000636e-03	   2.7205036e-04	   1.5088519e-04	   5.3851116e-05	
   1.0090130e+00	   1.6929867e-01	   2.3119650e-03	   2.5076044e-03	   2.7318197e-04	   1.5155053e-04	   5.4086515e-05	
   1.0090230e+00	   1.6926711e-01	   2.3188647e-03	   2.5151564e-03	   2.7431663e-04	   1.5221783e-04	   5.4322600e-05	
   1.0090330e+00	   1.6923640e-01	   2.3257746e-03	   2.5227200e-03	   2.7545438e-04	   1.5288713e-04	   5.4559388e-05	
   1.0091330e+00	   1.6897580e-01	   2.3957525e-03	   2.5993599e-03	   2.8710181e-04	   1.5975452e-04	   5.6988548e-05	
   1.0092330e+00	   1.6874820e-01	   2.4667440e-03	   2.6771600e-03	   2.9905907e-04	   1.6682269e-04	   5.9488252e-05	
   1.0093330e+00	   1.6853957e-01	   2.5387833e-03	   2.7561621e-03	   3.1133509e-04	   1.7409804e-04	   6.2060753e-05	
   1.0095553e+00	   1.6810222e-01	   2.7037462e-03	   2.9373282e-03	   3.4010418e-04	   1.9123829e-04	   6.8119301e-05	
   1.0097777e+00	   1.6766807e-01	   2.8737850e-03	   3.1243504e-03	   3.7049584e-04	   2.0944573e-04	   7.4552939e-05	
   1.0100000e+00	   1.6722655e-01	   3.0487127e-03	   3.3170345e-03	   4.0255666e-04	   2.2875836e-04	   8.1375059e-05	
   1.0100000e+00	   1.8682384e-01	   3.0487124e-03	   3.3170338e-03	   4.0255665e-04	   2.2875834e-04	   8.1375058e-05	
   1.0100010e+00	   1.8682021e-01	   3.0495034e-03	   3.3179053e-03	   4.0270228e-04	   2.2884615e-04	   8.1406074e-05	
   1.0100020e+00	   1.8681659e-01	   3.0502945e-03	   3.3187769e-03	   4.0284794e-04	   2.2893398e-04	   8.1437099e-05	
   1.0100030e+00	   1.8681298e-01	   3.0510856e-03	   3.3196487e-03	   4.0299364e-04	   2.2902184e-04	   8.1468132e-05	
   1.0100130e+00	   1.8677772e-01	   3.0590059e-03	   3.3283758e-03	   4.0445356e-04	   2.2990232e-04	   8.1779141e-05	
   1.0100230e+00	   1.8674335e-01	   3.0669357e-03	   3.3371140e-03	   4.0591683e-04	   2.3078503e-04	   8.2090930e-05	
   1.0100330e+00	   1.8670983e-01	   3.0748751e-03	   3.3458634e-03	   4.0738351e-04	   2.3167001e-04	   8.2403516e-05	
   1.0101330e+00	   1.8642114e-01	   3.1551103e-03	   3.4343357e-03	   4.2234638e-04	   2.4071693e-04	   8.5598692e-05	
   1.0102330e+00	   1.8616544e-01	   3.2363144e-03	   3.5239381e-03	   4.3764845e-04	   2.4999034e-04	   8.8873482e-05	
   1.0103330e+00	   1.8592871e-01	   3.3185201e-03	   3.6147110e-03	   4.5329869e-04	   2.5949688e-04	   9.2230225e-05	
   1.0105554e+00	   1.8542890e-01	   3.5058927e-03	   3.8219213e-03	   4.8970279e-04	   2.8171586e-04	   1.0007406e-04	
   1.0107777e+00	   1.8493243e-01	   3.6981025e-03	   4.0348173e-03	   5.2786320e-04	   3.0512411e-04	   1.0833605e-04	
   1.0110001e+00	   1.8442868e-01	   3.8949722e-03	   4.2532151e-03	   5.6782581e-04	   3.2976026e-04	   1.1702981e-04	
   1.0114767e+00	   1.8331729e-01	   4.3292360e-03	   4.7360261e-03	   6.5892453e-04	   3.8631352e-04	   1.3698159e-04	
   1.0119534e+00	   1.8216036e-01	   4.7792737e-03	   5.2380577e-03	   7.5815788e-04	   4.4853224e-04	   1.5892380e-04	
   1.0124300e+00	   1.8096238e-01	   5.2416996e-03	   5.7558999e-03	   8.6583627e-04	   5.1674421e-04	   1.8296925e-04	
   1.0129066e+00	   1.7973151e-01	   5.7125465e-03	   6.2855414e-03	   9.8199743e-04	   5.9111485e-04	   2.0917292e-04	
   1.0142168e+00	   1.7625270e-01	   7.0136268e-03	   7.7652771e-03	   1.3422812e-03	   8.2709422e-04	   2.9222782e-04	
   1.0155270e+00	   1.7269369e-01	   8.2958864e-03	   9.2503783e-03	   1.7577457e-03	   1.1077502e-03	   3.9087262e-04	
   1.0168371e+00	   1.6913352e-01	   9.5238228e-03	   1.0703553e-02	   2.2198234e-03	   1.4297759e-03	   5.0391097e-04	
   1.0181473e+00	   1.6562646e-01	   1.0676622e-02	   1.2101284e-02	   2.7190498e-03	   1.7888011e-03	   6.2975954e-04	
   1.0201288e+00	   1.6048797e-01	   1.2261172e-02	   1.4086945e-02	   3.5257853e-03	   2.3922161e-03	   8.4078895e-04	
   1.0221103e+00	   1.5560897e-01	   1.3647793e-02	   1.5901660e-02	   4.3698971e-03	   3.0544800e-03	   1.0715098e-03	
   1.0240917e+00	   1.5100997e-01	   1.4850241e-02	   1.7548686e-02	   5.2289455e-03	   3.7616912e-03	   1.3165629e-03	
   1.0260732e+00	   1.4668622e-01	   1.5890037e-02	   1.9041095e-02	   6.0870395e-03	   4.5027547e-03	   1.5716020e-03	
   1.0280547e+00	   1.4262433e-01	   1.6787947e-02	   2.0393271e-02	   6.9334535e-03	   5.2690599e-03	   1.8332968e-03	
   1.0313756e+00	   1.3636182e-01	   1.8022069e-02	   2.2380431e-02	   8.3078338e-03	   6.5920750e-03	   2.2804218e-03	
   1.0346964e+00	   1.3071730e-01	   1.8981428e-02	   2.4068065e-02	   9.6064582e-03	   7.9403666e-03	   2.7304836e-03	
   1.0380173e+00	   1.2561504e-01	   1.9727353e-02	   2.5507492e-02	   1.0817581e-02	   9.2935189e-03	   3.1777222e-03	
   1.0413382e+00	   1.2098565e-01	   2.0308107e-02	   2.6742009e-02	   1.1937520e-02	   1.0636131e-02	   3.6187603e-03	
   1.0446590e+00	   1.1676950e-01	   2.0761052e-02	   2.7807125e-02	   1.2966886e-02	   1.1956195e-02	   4.0516586e-03	
   1.0489783e+00	   1.1182323e-01	   2.1204850e-02	   2.8985262e-02	   1.4175509e-02	   1.3624384e-02	   4.6009412e-03	
   1.0532975e+00	   1.0739735e-01	   2.1530046e-02	   2.9977055e-02	   1.5245961e-02	   1.5222794e-02	   5.1337074e-03	
   1.0576168e+00	   1.0341413e-01	   2.1772733e-02	   3.0823187e-02	   1.6190756e-02	   1.6740389e-02	   5.6500807e-03	
   1.0619360e+00	   9.9809506e-02	   2.1958651e-02	   3.1554805e-02	   1.7023563e-02	   1.8170205e-02	   6.1508767e-03	
   1.0662552e+00	   9.6530481e-02	   2.2106572e-02	   3.2196158e-02	   1.7757888e-02	   1.9508234e-02	   6.6372033e-03	
   1.0728965e+00	   9.2026620e-02	   2.2289292e-02	   3.3047029e-02	   1.8723321e-02	   2.1383709e-02	   7.3594907e-03	
   1.0795378e+00	   8.8057372e-02	   2.2449801e-02	   3.3780340e-02	   1.9526889e-02	   2.3039380e-02	   8.0546177e-03	
   1.0861790e+00	   8.4519764e-02	   2.2610209e-02	   3.4431959e-02	   2.0204119e-02	   2.4482928e-02	   8.7265593e-03	
   1.0928203e+00	   8.1334440e-02	   2.2783052e-02	   3.5025429e-02	   2.0784195e-02	   2.5726929e-02	   9.3787843e-03	
   1.0994616e+00	   7.8438432e-02	   2.2975588e-02	   3.5576646e-02	   2.1290507e-02	   2.6786553e-02	   1.0014176e-02	
   1.1098407e+00	   7.4378078e-02	   2.3324395e-02	   3.6377306e-02	   2.1975069e-02	   2.8112222e-02	   1.0978737e-02	
   1.1202198e+00	   7.0750334e-02	   2.3738008e-02	   3.7127912e-02	   2.2576459e-02	   2.9089975e-02	   1.1914890e-02	
   1.1305990e+00	   6.7443957e-02	   2.4215339e-02	   3.7841779e-02	   2.3130525e-02	   2.9780933e-02	   1.2827879e-02	
   1.1409781e+00	   6.4380005e-02	   2.4750526e-02	   3.8523134e-02	   2.3659623e-02	   3.0241535e-02	   1.3721469e-02	
   1.1513572e+00	   6.1500847e-02	   2.5336024e-02	   3.9171905e-02	   2.4177584e-02	   3.0521576e-02	   1.4598452e-02	
   1.1628768e+00	   5.8470788e-02	   2.6035185e-02	   3.9851171e-02	   2.4749415e-02	   3.0672246e-02	   1.5554901e-02	
   1.1743964e+00	   5.5573842e-02	   2.6775858e-02	   4.0483192e-02	   2.5324523e-02	   3.0701652e-02	   1.6495728e-02	
   1.1859160e+00	   5.2781775e-02	   2.7547575e-02	   4.1062437e-02	   2.5905827e-02	   3.0649654e-02	   1.7422559e-02	
   1.1974356e+00	   5.0077123e-02	   2.8340492e-02	   4.1583017e-02	   2.6493673e-02	   3.0547608e-02	   1.8336522e-02	
   1.2089552e+00	   4.7450353e-02	   2.9145595e-02	   4.2039364e-02	   2.7086990e-02	   3.0419839e-02	   1.9238347e-02	
   1.2265695e+00	   4.3578243e-02	   3.0382230e-02	   4.2602221e-02	   2.8000235e-02	   3.0213051e-02	   2.0594542e-02	
   1.2441837e+00	   3.9882855e-02	   3.1602926e-02	   4.2989403e-02	   2.8913495e-02	   3.0032645e-02	   2.1923416e-02	
   1.2617980e+00	   3.6381900e-02	   3.2785894e-02	   4.3190996e-02	   2.9817348e-02	   2.9903864e-02	   2.3223920e-02	
   1.2794123e+00	   3.3102299e-02	   3.3913054e-02	   4.3201950e-02	   3.0702257e-02	   2.9836151e-02	   2.4493906e-02	
   1.2970265e+00	   3.0073814e-02	   3.4969351e-02	   4.3021699e-02	   3.1559315e-02	   2.9829638e-02	   2.5730450e-02	
   1.3225545e+00	   2.6187620e-02	   3.6350636e-02	   4.2431095e-02	   3.2736095e-02	   2.9914386e-02	   2.7455868e-02	
   1.3480824e+00	   2.2962898e-02	   3.7528865e-02	   4.1473490e-02	   3.3816731e-02	   3.0085473e-02	   2.9091906e-02	
   1.3736103e+00	   2.0454020e-02	   3.8483984e-02	   4.0187779e-02	   3.4784026e-02	   3.0308488e-02	   3.0626205e-02	
   1.3991382e+00	   1.8688730e-02	   3.9205078e-02	   3.8625726e-02	   3.5625208e-02	   3.0548572e-02	   3.2046571e-02	
   1.4246661e+00	   1.7665478e-02	   3.9688970e-02	   3.6847972e-02	   3.6331689e-02	   3.0776466e-02	   3.3341828e-02	
   1.4585782e+00	   1.7393958e-02	   3.9973631e-02	   3.4268067e-02	   3.7055121e-02	   3.1026040e-02	   3.4853149e-02	
   1.4924902e+00	   1.8239403e-02	   3.9873107e-02	   3.1588211e-02	   3.7532051e-02	   3.1188089e-02	   3.6109995e-02	
   1.5264022e+00	   2.0004443e-02	   3.9429531e-02	   2.8971815e-02	   3.7771005e-02	   3.1254683e-02	   3.7101710e-02	
   1.5603142e+00	   2.2445355e-02	   3.8698865e-02	   2.6573260e-02	   3.7789201e-02	   3.1237365e-02	   3.7824784e-02	
   1.5942262e+00	   2.5295927e-02	   3.7746250e-02	   2.4528131e-02	   3.7610344e-02	   3.1161669e-02	   3.8282694e-02	
   1.6432875e+00	   2.9615381e-02	   3.6117520e-02	   2.2399324e-02	   3.7061346e-02	   3.1017841e-02	   3.8499291e-02	
   1.6832107e+00	   3.2855164e-02	   3.4702092e-02	   2.1531755e-02	   3.6417276e-02	   3.0933399e-02	   3.8315378e-02	
   1.7231338e+00	   3.5514417e-02	   3.3319897e-02	   2.1484264e-02	   3.5651657e-02	   3.0931851e-02	   3.7848435e-02	
   1.7630570e+00	   3.7392036e-02	   3.2060028e-02	   2.2225973e-02	   3.4812971e-02	   3.1045198e-02	   3.7142426e-02	
   1.8029801e+00	   3.8402819e-02	   3.0990043e-02	   2.3663954e-02	   3.3944057e-02	   3.1283115e-02	   3.6244989e-02	
   1.8429033e+00	   3.8573991e-02	   3.0153617e-02	   2.5653772e-02	   3.3081008e-02	   3.1632515e-02	   3.5205413e-02	
   1.8876206e+00	   3.7920288e-02	   2.9518806e-02	   2.8314530e-02	   3.2157508e-02	   3.2116192e-02	   3.3932930e-02	
   1.9323379e+00	   3.6648465e-02	   2.9197646e-02	   3.1156017e-02	   3.1310078e-02	   3.2632209e-02	   3.2610637e-02	
   1.9770552e+00	   3.5103762e-02	   2.9156116e-02	   3.3892779e-02	   3.0562404e-02	   3.3103673e-02	   3.1300704e-02	
   2.0217726e+00	   3.3629731e-02	   2.9340800e-02	   3.6271459e-02	   2.9932729e-02	   3.3459257e-02	   3.0059192e-02	
   2.0664899e+00	   3.2515130e-02	   2.9688702e-02	   3.8094592e-02	   2.9435778e-02	   3.3645561e-02	   2.8935240e-02	
   2.1112072e+00	   3.1958442e-02	   3.0135479e-02	   3.9234819e-02	   2.9083487e-02	   3.3634629e-02	   2.7970413e-02	
   2.1645228e+00	   3.2141110e-02	   3.0716442e-02	   3.9635424e-02	   2.8864272e-02	   3.3365765e-02	   2.7073511e-02	
   2.2178384e+00	   3.3191670e-02	   3.1273844e-02	   3.9044451e-02	   2.8869198e-02	   3.2865763e-02	   2.6488509e-02	
   2.2711540e+00	   3.4871035e-02	   3.1754140e-02	   3.7639962e-02	   2.9092520e-02	   3.2223391e-02	   2.6233903e-02	
   2.3244696e+00	   3.6813458e-02	   3.2132809e-02	   3.5692213e-02	   2.9513034e-02	   3.1548588e-02	   2.6306265e-02	
   2.3777852e+00	   3.8614131e-02	   3.2409451e-02	   3.3515200e-02	   3.0092211e-02	   3.0949213e-02	   2.6680027e-02	
   2.4311008e+00	   3.9915564e-02	   3.2599275e-02	   3.1417522e-02	   3.0774963e-02	   3.0510276e-02	   2.7308803e-02	
   2.4849620e+00	   4.0476487e-02	   3.2724574e-02	   2.9644870e-02	   3.1500800e-02	   3.0278568e-02	   2.8137683e-02	
   2.5388232e+00	   4.0188210e-02	   3.2802659e-02	   2.8409385e-02	   3.2186988e-02	   3.0265044e-02	   2.9082344e-02	
   2.5926844e+00	   3.9124208e-02	   3.2844927e-02	   2.7804759e-02	   3.2759946e-02	   3.0433881e-02	   3.0057404e-02	
   2.6465457e+00	   3.7497753e-02	   3.2852364e-02	   2.7828743e-02	   3.3158350e-02	   3.0718693e-02	   3.0979131e-02	
   2.7004069e+00	   3.5610843e-02	   3.2817208e-02	   2.8397366e-02	   3.3341843e-02	   3.1038591e-02	   3.1773462e-02	
   2.7542681e+00	   3.3790602e-02	   3.2727453e-02	   2.9368708e-02	   3.3297088e-02	   3.1315845e-02	   3.2383061e-02	
   2.8188880e+00	   3.2080711e-02	   3.2534893e-02	   3.0824814e-02	   3.2969632e-02	   3.1515762e-02	   3.2826162e-02	
   2.8835079e+00	   3.1201779e-02	   3.2247320e-02	   3.2321941e-02	   3.2413347e-02	   3.1526142e-02	   3.2939350e-02	
   2.9351901e+00	   3.1192014e-02	   3.1960173e-02	   3.3373550e-02	   3.1876450e-02	   3.1401386e-02	   3.2808484e-02	
   2.9868722e+00	   3.1739497e-02	   3.1645656e-02	   3.4190413e-02	   3.1331655e-02	   3.1196330e-02	   3.2519190e-02	
   3.0385544e+00	   3.2709482e-02	   3.1334571e-02	   3.4717432e-02	   3.0843025e-02	   3.0960685e-02	   3.2117334e-02	
   3.0902366e+00	   3.3923218e-02	   3.1062248e-02	   3.4936585e-02	   3.0463249e-02	   3.0747318e-02	   3.1653072e-02	
   3.1419187e+00	   3.5185822e-02	   3.0864646e-02	   3.4864629e-02	   3.0228375e-02	   3.0603280e-02	   3.1175738e-02	
   3.2109010e+00	   3.6660583e-02	   3.0765006e-02	   3.4393414e-02	   3.0161299e-02	   3.0569376e-02	   3.0589910e-02	
   3.2798833e+00	   3.7632563e-02	   3.0887689e-02	   3.3626290e-02	   3.0359437e-02	   3.0737845e-02	   3.0130404e-02	
   3.3488656e+00	   3.7995507e-02	   3.1225504e-02	   3.2732892e-02	   3.0751825e-02	   3.1070436e-02	   2.9834983e-02	
   3.4178478e+00	   3.7823444e-02	   3.1724069e-02	   3.1883686e-02	   3.1233886e-02	   3.1476873e-02	   2.9703572e-02	
   3.4868301e+00	   3.7329270e-02	   3.2289440e-02	   3.1218007e-02	   3.1695884e-02	   3.1842465e-02	   2.9706064e-02	
   3.5589785e+00	   3.6744566e-02	   3.2832325e-02	   3.0823611e-02	   3.2065125e-02	   3.2072634e-02	   2.9801454e-02	
   3.6185559e+00	   3.6368715e-02	   3.3164420e-02	   3.0776240e-02	   3.2239914e-02	   3.2094511e-02	   2.9914914e-02	
   3.6781333e+00	   3.6174182e-02	   3.3340682e-02	   3.0978738e-02	   3.2292995e-02	   3.1963412e-02	   3.0033323e-02	
   3.7377108e+00	   3.6172303e-02	   3.3340541e-02	   3.1396425e-02	   3.2243640e-02	   3.1711784e-02	   3.0141567e-02	
   3.7972882e+00	   3.6315499e-02	   3.3176382e-02	   3.1970722e-02	   3.2125904e-02	   3.1395835e-02	   3.0234238e-02	
   3.8568657e+00	   3.6523835e-02	   3.2886912e-02	   3.2623734e-02	   3.1978885e-02	   3.1082953e-02	   3.0313543e-02	
   3.9304458e+00	   3.6748561e-02	   3.2445139e-02	   3.3407236e-02	   3.1809270e-02	   3.0794226e-02	   3.0403191e-02	
   4.0040260e+00	   3.6837455e-02	   3.2021722e-02	   3.4016520e-02	   3.1697211e-02	   3.0692204e-02	   3.0496120e-02	
   4.0776061e+00	   3.6759894e-02	   3.1725184e-02	   3.4325395e-02	   3.1662400e-02	   3.0805425e-02	   3.0601116e-02	
   4.1511862e+00	   3.6570754e-02	   3.1626183e-02	   3.4272559e-02	   3.1696532e-02	   3.1098348e-02	   3.0718185e-02	
   4.2247664e+00	   3.6381543e-02	   3.1740200e-02	   3.3880316e-02	   3.1772295e-02	   3.1484440e-02	   3.0837822e-02	
   4.3129159e+00	   3.6313296e-02	   3.2093992e-02	   3.3118358e-02	   3.1872895e-02	   3.1918221e-02	   3.0962129e-02	
   4.4010655e+00	   3.6519611e-02	   3.2555773e-02	   3.2294062e-02	   3.1946014e-02	   3.2174336e-02	   3.1040579e-02	
   4.4892151e+00	   3.6973182e-02	   3.2963037e-02	   3.1704023e-02	   3.1977245e-02	   3.2172913e-02	   3.1054873e-02	
   4.5773647e+00	   3.7515759e-02	   3.3187593e-02	   3.1565976e-02	   3.1979793e-02	   3.1940666e-02	   3.1002194e-02	
   4.6655143e+00	   3.7936465e-02	   3.3181628e-02	   3.1934059e-02	   3.1981250e-02	   3.1595927e-02	   3.0895838e-02	
   4.7620209e+00	   3.8079673e-02	   3.2964494e-02	   3.2755684e-02	   3.2008051e-02	   3.1272294e-02	   3.0747042e-02	
   4.8585275e+00	   3.7866909e-02	   3.2663696e-02	   3.3680567e-02	   3.2068552e-02	   3.1159013e-02	   3.0599653e-02	
   4.9550342e+00	   3.7458765e-02	   3.2440521e-02	   3.4327516e-02	   3.2146707e-02	   3.1308396e-02	   3.0487100e-02	
   5.0515408e+00	   3.7112771e-02	   3.2406201e-02	   3.4441416e-02	   3.2216381e-02	   3.1647529e-02	   3.0434596e-02	
   5.1480474e+00	   3.7036278e-02	   3.2571918e-02	   3.4015286e-02	   3.2259652e-02	   3.2017799e-02	   3.0456250e-02	
   5.2445540e+00	   3.7276930e-02	   3.2858721e-02	   3.3273619e-02	   3.2277679e-02	   3.2259018e-02	   3.0553263e-02	
   5.3410606e+00	   3.7676993e-02	   3.3129982e-02	   3.2597061e-02	   3.2287823e-02	   3.2287357e-02	   3.0710163e-02	
   5.4375672e+00	   3.8059007e-02	   3.3290507e-02	   3.2244715e-02	   3.2304053e-02	   3.2119617e-02	   3.0896386e-02	
   5.5340738e+00	   3.8266252e-02	   3.3287089e-02	   3.2345506e-02	   3.2324489e-02	   3.1849302e-02	   3.1070188e-02	
   5.6305804e+00	   3.8208538e-02	   3.3135333e-02	   3.2861278e-02	   3.2341708e-02	   3.1609313e-02	   3.1185267e-02	
   5.7315497e+00	   3.7970427e-02	   3.2917885e-02	   3.3558770e-02	   3.2340609e-02	   3.1506476e-02	   3.1207655e-02	
   5.8325190e+00	   3.7730005e-02	   3.2754318e-02	   3.4096978e-02	   3.2311859e-02	   3.1593553e-02	   3.1123696e-02	
   5.9334882e+00	   3.7654410e-02	   3.2725007e-02	   3.4253443e-02	   3.2268503e-02	   3.1816446e-02	   3.0965731e-02	
   6.0344575e+00	   3.7789159e-02	   3.2840515e-02	   3.4010369e-02	   3.2243737e-02	   3.2064499e-02	   3.0794957e-02	
   6.1354268e+00	   3.8056527e-02	   3.3044635e-02	   3.3532045e-02	   3.2269352e-02	   3.2228277e-02	   3.0678184e-02	
   6.2364224e+00	   3.8301336e-02	   3.3245701e-02	   3.3078346e-02	   3.2354593e-02	   3.2251259e-02	   3.0659591e-02	
   6.3374181e+00	   3.8404966e-02	   3.3362513e-02	   3.2860398e-02	   3.2473407e-02	   3.2147252e-02	   3.0741269e-02	
   6.4384137e+00	   3.8339543e-02	   3.3360015e-02	   3.2954728e-02	   3.2576002e-02	   3.1985190e-02	   3.0883242e-02	
   6.5394094e+00	   3.8190546e-02	   3.3258670e-02	   3.3276130e-02	   3.2612204e-02	   3.1847204e-02	   3.1022715e-02	
   6.6404051e+00	   3.8068145e-02	   3.3118800e-02	   3.3654873e-02	   3.2564025e-02	   3.1792419e-02	   3.1104326e-02	
   6.7537259e+00	   3.8069553e-02	   3.2996646e-02	   3.3936016e-02	   3.2438967e-02	   3.1840315e-02	   3.1099827e-02	
   6.8670466e+00	   3.8181896e-02	   3.2968562e-02	   3.3969480e-02	   3.2321958e-02	   3.1960576e-02	   3.1020869e-02	
   6.9803674e+00	   3.8325822e-02	   3.3035930e-02	   3.3779972e-02	   3.2278213e-02	   3.2087056e-02	   3.0922246e-02	
   7.0936882e+00	   3.8414133e-02	   3.3158761e-02	   3.3494242e-02	   3.2333744e-02	   3.2161179e-02	   3.0860954e-02	
   7.2070090e+00	   3.8398644e-02	   3.3273064e-02	   3.3275748e-02	   3.2458407e-02	   3.2154795e-02	   3.0866599e-02	
   7.3309388e+00	   3.8314348e-02	   3.3328679e-02	   3.3228276e-02	   3.2586354e-02	   3.2075027e-02	   3.0929806e-02	
   7.4548686e+00	   3.8262811e-02	   3.3294580e-02	   3.3377563e-02	   3.2622137e-02	   3.1972730e-02	   3.0998062e-02	
   7.5787984e+00	   3.8305547e-02	   3.3203949e-02	   3.3615100e-02	   3.2546770e-02	   3.1906631e-02	   3.1019020e-02	
   7.7027282e+00	   3.8405954e-02	   3.3116313e-02	   3.3801611e-02	   3.2421752e-02	   3.1908688e-02	   3.0980231e-02	
   7.8266580e+00	   3.8469595e-02	   3.3081557e-02	   3.3843092e-02	   3.2340702e-02	   3.1971982e-02	   3.0913153e-02	
   7.9529333e+00	   3.8438003e-02	   3.3112543e-02	   3.3730674e-02	   3.2357309e-02	   3.2058294e-02	   3.0865874e-02	
   8.0792085e+00	   3.8343940e-02	   3.3189700e-02	   3.3527428e-02	   3.2454225e-02	   3.2117112e-02	   3.0867639e-02	
   8.2054838e+00	   3.8293354e-02	   3.3257490e-02	   3.3355770e-02	   3.2542371e-02	   3.2112712e-02	   3.0909558e-02	
   8.3317591e+00	   3.8341543e-02	   3.3280041e-02	   3.3308750e-02	   3.2558228e-02	   3.2042379e-02	   3.0956817e-02	
   8.4580344e+00	   3.8453819e-02	   3.3245212e-02	   3.3413173e-02	   3.2494495e-02	   3.1944552e-02	   3.0975301e-02	
   8.6006801e+00	   3.8533193e-02	   3.3164583e-02	   3.3631173e-02	   3.2393569e-02	   3.1872198e-02	   3.0949922e-02	
   8.7433258e+00	   3.8479036e-02	   3.3093679e-02	   3.3802407e-02	   3.2344572e-02	   3.1888603e-02	   3.0893917e-02	
   8.8859716e+00	   3.8337525e-02	   3.3081668e-02	   3.3786144e-02	   3.2381136e-02	   3.1979990e-02	   3.0844063e-02	
   9.0286173e+00	   3.8250260e-02	   3.3134289e-02	   3.3577966e-02	   3.2456973e-02	   3.2074883e-02	   3.0825479e-02	
   9.1712631e+00	   3.8316572e-02	   3.3208236e-02	   3.3327045e-02	   3.2493767e-02	   3.2091450e-02	   3.0839125e-02	
   9.3139088e+00	   3.8482449e-02	   3.3242651e-02	   3.3230928e-02	   3.2456273e-02	   3.2002798e-02	   3.0867385e-02	
   9.4565546e+00	   3.8581725e-02	   3.3204879e-02	   3.3375017e-02	   3.2380976e-02	   3.1867105e-02	   3.0888188e-02	
   9.6151264e+00	   3.8488944e-02	   3.3107756e-02	   3.3673181e-02	   3.2331144e-02	   3.1784320e-02	   3.0884837e-02	
   9.7409551e+00	   3.8307330e-02	   3.3040292e-02	   3.3821385e-02	   3.2345595e-02	   3.1827662e-02	   3.0858228e-02	
   9.8667838e+00	   3.8187961e-02	   3.3027573e-02	   3.3755139e-02	   3.2383067e-02	   3.1941425e-02	   3.0818620e-02	
   9.9926126e+00	   3.8232274e-02	   3.3074837e-02	   3.3510440e-02	   3.2403137e-02	   3.2043022e-02	   3.0781130e-02	
   1.0118441e+01	   3.8402410e-02	   3.3147375e-02	   3.3256456e-02	   3.2388101e-02	   3.2055338e-02	   3.0762732e-02	
   1.0244270e+01	   3.8552642e-02	   3.3194064e-02	   3.3168925e-02	   3.2355524e-02	   3.1964119e-02	   3.0772549e-02	
   1.0382573e+01	   3.8546158e-02	   3.3177053e-02	   3.3322774e-02	   3.2334785e-02	   3.1817310e-02	   3.0806176e-02	
   1.0520876e+01	   3.8365525e-02	   3.3097633e-02	   3.3602285e-02	   3.2342952e-02	   3.1731798e-02	   3.0834936e-02	
   1.0659179e+01	   3.8178887e-02	   3.3011077e-02	   3.3770197e-02	   3.2356585e-02	   3.1772133e-02	   3.0828537e-02	
   1.0797482e+01	   3.8164779e-02	   3.2979145e-02	   3.3680277e-02	   3.2343931e-02	   3.1901058e-02	   3.0781745e-02	
   1.0911297e+01	   3.8299238e-02	   3.3011883e-02	   3.3460734e-02	   3.2310880e-02	   3.1991398e-02	   3.0733454e-02	
   1.1025112e+01	   3.8459455e-02	   3.3075957e-02	   3.3250946e-02	   3.2282618e-02	   3.2004534e-02	   3.0704510e-02	
   1.1138926e+01	   3.8515614e-02	   3.3128845e-02	   3.3178903e-02	   3.2284154e-02	   3.1938019e-02	   3.0710276e-02	
   1.1252741e+01	   3.8454633e-02	   3.3144836e-02	   3.3253231e-02	   3.2312653e-02	   3.1833627e-02	   3.0743002e-02	
   1.1366555e+01	   3.8327368e-02	   3.3114930e-02	   3.3414066e-02	   3.2344872e-02	   3.1748088e-02	   3.0779817e-02	
   1.1496131e+01	   3.8208776e-02	   3.3045238e-02	   3.3581601e-02	   3.2353470e-02	   3.1726356e-02	   3.0795335e-02	
   1.1625707e+01	   3.8208081e-02	   3.2981072e-02	   3.3621963e-02	   3.2316253e-02	   3.1789760e-02	   3.0768392e-02	
   1.1755283e+01	   3.8314573e-02	   3.2962927e-02	   3.3519335e-02	   3.2255135e-02	   3.1883587e-02	   3.0716112e-02	
   1.1884859e+01	   3.8422858e-02	   3.2999155e-02	   3.3361119e-02	   3.2218799e-02	   3.1934480e-02	   3.0675787e-02	
   1.2014435e+01	   3.8430726e-02	   3.3060992e-02	   3.3261284e-02	   3.2240591e-02	   3.1906348e-02	   3.0675502e-02	
   1.2156359e+01	   3.8325696e-02	   3.3105452e-02	   3.3278717e-02	   3.2309588e-02	   3.1816088e-02	   3.0715080e-02	
   1.2298282e+01	   3.8212925e-02	   3.3090117e-02	   3.3390119e-02	   3.2358900e-02	   3.1737044e-02	   3.0757734e-02	
   1.2440205e+01	   3.8209817e-02	   3.3024767e-02	   3.3495254e-02	   3.2333119e-02	   3.1729157e-02	   3.0762338e-02	
   1.2582128e+01	   3.8314400e-02	   3.2958954e-02	   3.3518406e-02	   3.2247596e-02	   3.1790542e-02	   3.0722806e-02	
   1.2724051e+01	   3.8410021e-02	   3.2943507e-02	   3.3456897e-02	   3.2179461e-02	   3.1864191e-02	   3.0672765e-02	
   1.2871255e+01	   3.8387852e-02	   3.2991871e-02	   3.3362012e-02	   3.2196538e-02	   3.1889477e-02	   3.0653940e-02	
   1.3018459e+01	   3.8265287e-02	   3.3064325e-02	   3.3300610e-02	   3.2288675e-02	   3.1845406e-02	   3.0681320e-02	
   1.3165663e+01	   3.8179677e-02	   3.3097809e-02	   3.3304332e-02	   3.2363585e-02	   3.1773108e-02	   3.0724927e-02	
   1.3312867e+01	   3.8233659e-02	   3.3060885e-02	   3.3363725e-02	   3.2340840e-02	   3.1731539e-02	   3.0742096e-02	
   1.3460071e+01	   3.8369815e-02	   3.2982449e-02	   3.3442275e-02	   3.2237063e-02	   3.1750794e-02	   3.0718361e-02	
   1.3607275e+01	   3.8435330e-02	   3.2928032e-02	   3.3491823e-02	   3.2153980e-02	   3.1807673e-02	   3.0678214e-02	
   1.3759198e+01	   3.8336994e-02	   3.2947443e-02	   3.3472104e-02	   3.2179645e-02	   3.1857600e-02	   3.0659158e-02	
   1.3911121e+01	   3.8210739e-02	   3.3011533e-02	   3.3380435e-02	   3.2274638e-02	   3.1860183e-02	   3.0673411e-02	
   1.4063044e+01	   3.8184816e-02	   3.3077454e-02	   3.3284128e-02	   3.2347273e-02	   3.1817282e-02	   3.0700027e-02	
   1.4214967e+01	   3.8282499e-02	   3.3089626e-02	   3.3264437e-02	   3.2333021e-02	   3.1768036e-02	   3.0714879e-02	
   1.4366890e+01	   3.8406990e-02	   3.3032669e-02	   3.3353254e-02	   3.2245830e-02	   3.1749047e-02	   3.0709520e-02	
   1.4536585e+01	   3.8417752e-02	   3.2949755e-02	   3.3498904e-02	   3.2171019e-02	   3.1773408e-02	   3.0693463e-02	
   1.4687622e+01	   3.8305431e-02	   3.2932257e-02	   3.3542105e-02	   3.2194533e-02	   3.1813402e-02	   3.0686293e-02	
   1.4805380e+01	   3.8212340e-02	   3.2963857e-02	   3.3490879e-02	   3.2253771e-02	   3.1839789e-02	   3.0687023e-02	
   1.4923138e+01	   3.8185905e-02	   3.3016537e-02	   3.3391555e-02	   3.2305866e-02	   3.1848691e-02	   3.0690285e-02	
   1.4958465e+01	   3.8194840e-02	   3.3033924e-02	   3.3356940e-02	   3.2316392e-02	   3.1847215e-02	   3.0691441e-02	
   1.4993792e+01	   3.8212654e-02	   3.3049404e-02	   3.3325360e-02	   3.2321818e-02	   3.1843533e-02	   3.0692451e-02	
   1.5029120e+01	   3.8237236e-02	   3.3062187e-02	   3.3298955e-02	   3.2322333e-02	   3.1838007e-02	   3.0693386e-02	
   1.5064447e+01	   3.8265767e-02	   3.3071523e-02	   3.3279156e-02	   3.2318317e-02	   3.1830892e-02	   3.0694207e-02	
   1.5168970e+01	   3.8334010e-02	   3.3071056e-02	   3.3282506e-02	   3.2291088e-02	   3.1808045e-02	   3.0697782e-02	
   1.5273493e+01	   3.8363050e-02	   3.3052376e-02	   3.3326954e-02	   3.2266534e-02	   3.1791585e-02	   3.0702132e-02	
   1.5378017e+01	   3.8355901e-02	   3.3028764e-02	   3.3382478e-02	   3.2253852e-02	   3.1785468e-02	   3.0705919e-02	
   1.5516114e+01	   3.8321083e-02	   3.3004201e-02	   3.3440060e-02	   3.2252788e-02	   3.1790066e-02	   3.0708605e-02	
   1.5654211e+01	   3.8285115e-02	   3.2996677e-02	   3.3457895e-02	   3.2263943e-02	   3.1804903e-02	   3.0707633e-02	
   1.5695640e+01	   3.8277288e-02	   3.2998443e-02	   3.3453929e-02	   3.2268719e-02	   3.1810640e-02	   3.0706590e-02	
   1.5737069e+01	   3.8273295e-02	   3.3002152e-02	   3.3445297e-02	   3.2272980e-02	   3.1816052e-02	   3.0705211e-02	
   1.5778498e+01	   3.8273688e-02	   3.3007579e-02	   3.3433415e-02	   3.2276546e-02	   3.1820972e-02	   3.0703810e-02	
   1.5819927e+01	   3.8277925e-02	   3.3014080e-02	   3.3419515e-02	   3.2279088e-02	   3.1825008e-02	   3.0702469e-02	
   1.5979475e+01	   3.8306135e-02	   3.3035841e-02	   3.3374676e-02	   3.2280521e-02	   3.1829668e-02	   3.0700026e-02	
   1.6027339e+01	   3.8318056e-02	   3.3041388e-02	   3.3364637e-02	   3.2278792e-02	   3.1828010e-02	   3.0700351e-02	
   1.6075203e+01	   3.8328053e-02	   3.3044997e-02	   3.3359507e-02	   3.2276785e-02	   3.1825122e-02	   3.0701445e-02	
   1.6123068e+01	   3.8335012e-02	   3.3046501e-02	   3.3359508e-02	   3.2274972e-02	   3.1821419e-02	   3.0703250e-02	
   1.6170932e+01	   3.8338356e-02	   3.3045993e-02	   3.3364227e-02	   3.2273732e-02	   3.1817379e-02	   3.0705610e-02	
   1.6241463e+01	   3.8336942e-02	   3.3042368e-02	   3.3377446e-02	   3.2273369e-02	   3.1811928e-02	   3.0709544e-02	
   1.6311994e+01	   3.8329672e-02	   3.3036538e-02	   3.3394902e-02	   3.2274648e-02	   3.1807998e-02	   3.0713374e-02	
   1.6382525e+01	   3.8319486e-02	   3.3030152e-02	   3.3412468e-02	   3.2277035e-02	   3.1806372e-02	   3.0716366e-02	
   1.6453056e+01	   3.8309690e-02	   3.3024773e-02	   3.3426522e-02	   3.2279684e-02	   3.1807297e-02	   3.0718003e-02	
   1.6655958e+01	   3.8297942e-02	   3.3020399e-02	   3.3438022e-02	   3.2284145e-02	   3.1819185e-02	   3.0716114e-02	
   1.6858860e+01	   3.8318666e-02	   3.3034638e-02	   3.3409653e-02	   3.2281738e-02	   3.1833511e-02	   3.0710155e-02	
   1.7061761e+01	   3.8344635e-02	   3.3051739e-02	   3.3379493e-02	   3.2279258e-02	   3.1835532e-02	   3.0710064e-02	
   1.7264663e+01	   3.8339951e-02	   3.3051998e-02	   3.3391570e-02	   3.2285919e-02	   3.1823939e-02	   3.0720309e-02	
   1.7467565e+01	   3.8309159e-02	   3.3036879e-02	   3.3435347e-02	   3.2297817e-02	   3.1814861e-02	   3.0730988e-02	
   1.7732191e+01	   3.8302454e-02	   3.3026475e-02	   3.3457523e-02	   3.2295964e-02	   3.1824275e-02	   3.0727912e-02	
   1.7996816e+01	   3.8339535e-02	   3.3043498e-02	   3.3418337e-02	   3.2281543e-02	   3.1845998e-02	   3.0715434e-02	
   1.8261442e+01	   3.8363730e-02	   3.3066208e-02	   3.3376113e-02	   3.2283173e-02	   3.1848783e-02	   3.0716470e-02	
   1.8526068e+01	   3.8329999e-02	   3.3062362e-02	   3.3401677e-02	   3.2308437e-02	   3.1829226e-02	   3.0735160e-02	
   1.8790694e+01	   3.8313194e-02	   3.3042445e-02	   3.3451599e-02	   3.2311815e-02	   3.1821074e-02	   3.0741626e-02	
   1.9066425e+01	   3.8330860e-02	   3.3037953e-02	   3.3460772e-02	   3.2292109e-02	   3.1837323e-02	   3.0730466e-02	
   1.9342157e+01	   3.8352622e-02	   3.3056368e-02	   3.3418679e-02	   3.2284283e-02	   3.1855102e-02	   3.0722001e-02	
   1.9617889e+01	   3.8345532e-02	   3.3069867e-02	   3.3390475e-02	   3.2303561e-02	   3.1851872e-02	   3.0730176e-02	
   1.9893621e+01	   3.8324142e-02	   3.3059844e-02	   3.3419741e-02	   3.2321732e-02	   3.1830884e-02	   3.0743836e-02	
   2.0169353e+01	   3.8331443e-02	   3.3041157e-02	   3.3469599e-02	   3.2304094e-02	   3.1825158e-02	   3.0740746e-02	
   2.0513734e+01	   3.8355509e-02	   3.3045431e-02	   3.3458069e-02	   3.2275669e-02	   3.1850681e-02	   3.0724033e-02	
   2.0858116e+01	   3.8344492e-02	   3.3068832e-02	   3.3396854e-02	   3.2300010e-02	   3.1863347e-02	   3.0727367e-02	
   2.1202498e+01	   3.8329183e-02	   3.3069815e-02	   3.3395704e-02	   3.2326693e-02	   3.1840471e-02	   3.0743863e-02	
   2.1546879e+01	   3.8342198e-02	   3.3050313e-02	   3.3454945e-02	   3.2307112e-02	   3.1823880e-02	   3.0743113e-02	
   2.1891261e+01	   3.8348661e-02	   3.3040516e-02	   3.3475730e-02	   3.2276915e-02	   3.1843028e-02	   3.0726964e-02	
   2.2235643e+01	   3.8336387e-02	   3.3063888e-02	   3.3405974e-02	   3.2297817e-02	   3.1869075e-02	   3.0723082e-02	
   2.2580024e+01	   3.8332241e-02	   3.3073055e-02	   3.3379393e-02	   3.2325551e-02	   3.1849725e-02	   3.0739106e-02	
   2.2946358e+01	   3.8344684e-02	   3.3053607e-02	   3.3444913e-02	   3.2306933e-02	   3.1818597e-02	   3.0745387e-02	
   2.3312693e+01	   3.8341551e-02	   3.3038626e-02	   3.3482792e-02	   3.2279672e-02	   3.1834029e-02	   3.0730729e-02	
   2.3679027e+01	   3.8327824e-02	   3.3055543e-02	   3.3419393e-02	   3.2297499e-02	   3.1866729e-02	   3.0722295e-02	
   2.4045361e+01	   3.8334691e-02	   3.3074989e-02	   3.3366524e-02	   3.2326048e-02	   3.1853048e-02	   3.0734922e-02	
   2.4411695e+01	   3.8351634e-02	   3.3057678e-02	   3.3432610e-02	   3.2306223e-02	   3.1812482e-02	   3.0745969e-02	
   2.4778029e+01	   3.8337155e-02	   3.3030127e-02	   3.3506729e-02	   3.2272047e-02	   3.1823070e-02	   3.0733905e-02	
   2.5151097e+01	   3.8315088e-02	   3.3047342e-02	   3.3434266e-02	   3.2293968e-02	   3.1874534e-02	   3.0717729e-02	
   2.5524166e+01	   3.8337840e-02	   3.3072871e-02	   3.3367464e-02	   3.2320372e-02	   3.1860535e-02	   3.0729585e-02	
   2.5816856e+01	   3.8353837e-02	   3.3065331e-02	   3.3415656e-02	   3.2307731e-02	   3.1818872e-02	   3.0742997e-02	
   2.6109545e+01	   3.8337604e-02	   3.3039969e-02	   3.3488732e-02	   3.2285273e-02	   3.1816360e-02	   3.0740042e-02	
   2.6402235e+01	   3.8315136e-02	   3.3037607e-02	   3.3465012e-02	   3.2291197e-02	   3.1858597e-02	   3.0725745e-02	
   2.6694925e+01	   3.8332641e-02	   3.3065977e-02	   3.3373353e-02	   3.2315302e-02	   3.1875193e-02	   3.0723230e-02	
   2.6987614e+01	   3.8363303e-02	   3.3082063e-02	   3.3362297e-02	   3.2317658e-02	   3.1836867e-02	   3.0737809e-02	
   2.7315433e+01	   3.8348133e-02	   3.3054544e-02	   3.3462419e-02	   3.2295541e-02	   3.1807452e-02	   3.0745636e-02	
   2.7643252e+01	   3.8316349e-02	   3.3031739e-02	   3.3495645e-02	   3.2289492e-02	   3.1839751e-02	   3.0733086e-02	
   2.7971070e+01	   3.8327339e-02	   3.3052091e-02	   3.3410270e-02	   3.2304885e-02	   3.1874797e-02	   3.0722733e-02	
   2.8298889e+01	   3.8358380e-02	   3.3080704e-02	   3.3360419e-02	   3.2314334e-02	   3.1852070e-02	   3.0732940e-02	
   2.8626708e+01	   3.8353555e-02	   3.3067050e-02	   3.3437428e-02	   3.2303332e-02	   3.1808753e-02	   3.0747684e-02	
   2.8955362e+01	   3.8318466e-02	   3.3031739e-02	   3.3511032e-02	   3.2292025e-02	   3.1824438e-02	   3.0740444e-02	
   2.9284017e+01	   3.8319408e-02	   3.3039038e-02	   3.3442246e-02	   3.2300208e-02	   3.1879218e-02	   3.0721837e-02	
   2.9612672e+01	   3.8362167e-02	   3.3084668e-02	   3.3338385e-02	   3.2315506e-02	   3.1875901e-02	   3.0726210e-02	
   2.9941326e+01	   3.8369017e-02	   3.3088452e-02	   3.3394624e-02	   3.2312547e-02	   3.1809271e-02	   3.0751140e-02	
   3.0269981e+01	   3.8329562e-02	   3.3042890e-02	   3.3500771e-02	   3.2298833e-02	   3.1809263e-02	   3.0749003e-02	
   3.0535316e+01	   3.8306334e-02	   3.3017808e-02	   3.3505870e-02	   3.2291666e-02	   3.1865389e-02	   3.0727305e-02	
   3.0800650e+01	   3.8342109e-02	   3.3059681e-02	   3.3394837e-02	   3.2304364e-02	   3.1887008e-02	   3.0720180e-02	
   3.1065985e+01	   3.8365610e-02	   3.3092938e-02	   3.3357666e-02	   3.2316337e-02	   3.1847090e-02	   3.0738076e-02	
   3.1331320e+01	   3.8347436e-02	   3.3072971e-02	   3.3443294e-02	   3.2313602e-02	   3.1803359e-02	   3.0756038e-02	
   3.1596655e+01	   3.8317896e-02	   3.3028227e-02	   3.3524140e-02	   3.2298355e-02	   3.1823244e-02	   3.0746848e-02	
   3.1868630e+01	   3.8328358e-02	   3.3030080e-02	   3.3464661e-02	   3.2292311e-02	   3.1883779e-02	   3.0722040e-02	
   3.2140606e+01	   3.8363034e-02	   3.3083336e-02	   3.3345596e-02	   3.2308681e-02	   3.1891966e-02	   3.0720420e-02	
   3.2412581e+01	   3.8368725e-02	   3.3109310e-02	   3.3352085e-02	   3.2326840e-02	   3.1824992e-02	   3.0749221e-02	
   3.2684557e+01	   3.8328636e-02	   3.3056134e-02	   3.3500936e-02	   3.2315229e-02	   3.1783308e-02	   3.0765596e-02	
   3.2956532e+01	   3.8310302e-02	   3.2999578e-02	   3.3563913e-02	   3.2284328e-02	   3.1841263e-02	   3.0740269e-02	
   3.3228508e+01	   3.8339638e-02	   3.3035318e-02	   3.3426698e-02	   3.2284737e-02	   3.1921108e-02	   3.0708325e-02	
   3.3500483e+01	   3.8364972e-02	   3.3097183e-02	   3.3331420e-02	   3.2317755e-02	   3.1883935e-02	   3.0726087e-02	
   3.3596119e+01	   3.8365229e-02	   3.3107329e-02	   3.3344079e-02	   3.2329290e-02	   3.1842485e-02	   3.0742426e-02	
   3.3691755e+01	   3.8355013e-02	   3.3093610e-02	   3.3407078e-02	   3.2330089e-02	   3.1802070e-02	   3.0757256e-02	
   3.3787391e+01	   3.8339318e-02	   3.3074608e-02	   3.3462352e-02	   3.2323540e-02	   3.1792402e-02	   3.0760610e-02	
   3.3883027e+01	   3.8326156e-02	   3.3050877e-02	   3.3502403e-02	   3.2310885e-02	   3.1810019e-02	   3.0756215e-02	
   3.3978663e+01	   3.8322291e-02	   3.3029714e-02	   3.3522296e-02	   3.2296596e-02	   3.1834697e-02	   3.0747513e-02	
   3.4021849e+01	   3.8324141e-02	   3.3024802e-02	   3.3521099e-02	   3.2291847e-02	   3.1845091e-02	   3.0742783e-02	
   3.4065034e+01	   3.8327644e-02	   3.3024213e-02	   3.3511868e-02	   3.2289267e-02	   3.1854776e-02	   3.0738083e-02	
   3.4108219e+01	   3.8332255e-02	   3.3027150e-02	   3.3496555e-02	   3.2288727e-02	   3.1863917e-02	   3.0733936e-02	
   3.4151404e+01	   3.8336689e-02	   3.3032553e-02	   3.3476864e-02	   3.2289712e-02	   3.1871526e-02	   3.0730425e-02	
   3.4276418e+01	   3.8346330e-02	   3.3055151e-02	   3.3425276e-02	   3.2300277e-02	   3.1876061e-02	   3.0728917e-02	
   3.4401432e+01	   3.8350764e-02	   3.3072156e-02	   3.3398493e-02	   3.2310560e-02	   3.1867288e-02	   3.0733126e-02	
   3.4526446e+01	   3.8351116e-02	   3.3078280e-02	   3.3398243e-02	   3.2315875e-02	   3.1854025e-02	   3.0738972e-02	
   3.4586383e+01	   3.8350434e-02	   3.3078137e-02	   3.3404291e-02	   3.2316760e-02	   3.1847761e-02	   3.0741646e-02	
   3.4646320e+01	   3.8349299e-02	   3.3075735e-02	   3.3413886e-02	   3.2316247e-02	   3.1842622e-02	   3.0743767e-02	
   3.4706257e+01	   3.8347941e-02	   3.3071829e-02	   3.3425009e-02	   3.2314672e-02	   3.1839170e-02	   3.0745122e-02	
   3.4767008e+01	   3.8346493e-02	   3.3067129e-02	   3.3436388e-02	   3.2312455e-02	   3.1837249e-02	   3.0745804e-02	
   3.4785233e+01	   3.8346057e-02	   3.3065626e-02	   3.3439699e-02	   3.2311695e-02	   3.1837004e-02	   3.0745864e-02	
   3.4803459e+01	   3.8345622e-02	   3.3064123e-02	   3.3442850e-02	   3.2310911e-02	   3.1836936e-02	   3.0745848e-02	
   3.4821684e+01	   3.8345217e-02	   3.3062650e-02	   3.3445818e-02	   3.2310124e-02	   3.1837055e-02	   3.0745764e-02	
   3.4839909e+01	   3.8344815e-02	   3.3061211e-02	   3.3448553e-02	   3.2309333e-02	   3.1837344e-02	   3.0745603e-02	
   3.5000000e+01	   3.8342983e-02	   3.3055920e-02	   3.3454038e-02	   3.2305841e-02	   3.1844532e-02	   3.0742482e-02	


==> MTDC-AC Control IEEE TPS (Arxiv v2)/PGen_SecCen.txt <==
   0.0000000e+00	   1.1333055e-15	  -8.4053938e-16	  -1.2084209e-16	   9.7864093e-16	  -2.2201471e-15	   3.0622941e-15	
   1.0000000e-06	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   2.0000000e-06	  -9.5622521e-16	  -2.6146605e-15	  -2.4812305e-15	  -2.0764493e-16	   1.6180668e-15	   3.5467507e-16	
   3.0000000e-06	   8.0635437e-16	  -1.9601386e-15	  -1.7123531e-15	  -1.5508313e-17	   7.4365583e-16	   1.2644719e-15	
   1.3000000e-05	   4.2774100e-16	   1.2616020e-16	   7.0739304e-16	   9.3391222e-16	   8.1769675e-16	   1.0688126e-16	
   2.3000000e-05	  -1.5339855e-15	  -8.0047246e-16	  -9.3932633e-16	  -1.9810776e-15	  -1.7011250e-15	   5.9462727e-16	
   3.3000000e-05	  -9.2502245e-16	   3.5175799e-16	   2.4447585e-16	  -4.2896492e-16	   4.2998502e-16	   1.2145812e-15	
   1.3300000e-04	  -2.0391921e-15	  -1.9876903e-16	  -9.6203569e-16	   1.5909331e-15	   7.9455946e-16	   3.4380950e-16	
   2.3300000e-04	   4.6867183e-16	  -1.4499292e-15	  -8.8266951e-16	   6.7109399e-16	  -3.3330861e-16	   2.6893817e-15	
   3.3300000e-04	   1.0473295e-15	  -2.4201304e-15	   6.7659905e-16	   7.3552378e-16	   1.1072575e-15	   1.1668380e-15	
   1.3330000e-03	   1.0378100e-15	  -1.4662353e-15	  -1.1669931e-16	   4.5457540e-16	  -2.8047866e-16	   1.2403033e-15	
   2.3330000e-03	   1.1887404e-15	  -1.9002230e-15	  -2.2777530e-15	   5.5042667e-16	  -2.8950436e-15	   2.3685258e-15	
   3.3330000e-03	   2.5323401e-16	  -1.6703240e-15	  -2.6078282e-16	   1.9974721e-16	  -1.2204664e-15	   2.2866429e-15	
   1.3333000e-02	  -1.2678552e-16	  -1.2066764e-15	  -8.9849651e-16	  -1.7393209e-15	   1.2416630e-16	   3.8388863e-15	
   2.3333000e-02	  -1.6833965e-15	  -2.3145637e-15	  -1.0459478e-15	  -1.3512198e-15	   1.9520316e-16	   1.4227720e-15	
   3.3333000e-02	  -1.9337644e-16	  -1.3477754e-15	  -2.0971056e-15	  -1.0363786e-15	  -1.7813036e-15	   2.2695820e-15	
   1.3333300e-01	  -8.8775021e-16	  -2.8179065e-15	   2.1442610e-15	   4.6651982e-16	  -6.3107418e-16	   1.2501737e-15	
   2.3333300e-01	   1.3049543e-15	  -2.3870043e-15	   1.1924517e-15	   6.3582052e-16	  -1.2878037e-16	  -1.4447889e-16	
   3.3333300e-01	  -9.5235432e-17	  -2.6228808e-15	  -1.1087398e-15	  -4.7262183e-16	  -4.8685759e-16	   1.0310930e-15	
   1.0000000e+00	  -2.4197729e-16	  -2.6873524e-15	   2.0354812e-15	   2.3722413e-15	  -1.1371826e-15	   1.3129366e-15	
   1.0000000e+00	  -8.6509593e-16	  -3.0609854e-15	   1.6555148e-15	   2.3109086e-15	  -2.2201471e-15	   8.4184801e-16	
   1.0000010e+00	  -2.4290194e-14	  -2.5772475e-14	  -2.4253028e-14	  -3.8094812e-16	  -2.2998415e-14	  -2.0229398e-14	
   1.0000020e+00	  -2.4780711e-14	  -2.4174103e-14	  -2.5339025e-14	   9.5853641e-16	  -2.4174250e-14	  -2.2526946e-14	
   1.0000030e+00	  -2.3412524e-14	  -2.4777854e-14	  -2.2929523e-14	   1.4948017e-15	  -2.2968501e-14	  -2.1977123e-14	
   1.0000130e+00	  -2.4072845e-14	  -2.3280609e-14	  -2.5541746e-14	   1.1544571e-15	  -2.4524171e-14	  -2.1411062e-14	
   1.0000230e+00	  -2.3570411e-14	  -2.4203034e-14	  -2.3949909e-14	  -6.3568833e-16	  -2.4854263e-14	  -2.2239886e-14	
   1.0000330e+00	  -2.3070001e-14	  -2.3855560e-14	  -2.4815203e-14	   7.4712376e-16	  -2.5715231e-14	  -2.2112858e-14	
   1.0001330e+00	  -1.6316730e-15	  -2.5800716e-14	  -2.3872924e-14	   3.3413634e-16	  -2.3444092e-14	  -2.1269433e-14	
   1.0002330e+00	  -2.4047192e-15	  -2.4729923e-14	  -2.4898244e-14	   1.7351704e-16	  -2.4581551e-14	  -2.1131110e-14	
   1.0003330e+00	   2.5242969e-16	  -2.4854439e-14	  -2.2459103e-14	   1.0975099e-15	  -2.3800393e-14	  -2.2844950e-14	
   1.0010000e+00	  -9.1869857e-16	  -1.4050157e-14	  -9.1961919e-15	   9.6372283e-16	  -1.0971700e-14	  -9.1537744e-15	
   1.0010000e+00	   1.9724353e-02	  -1.9714331e-14	   5.4529173e-16	   2.0888640e-15	  -9.5476191e-15	   1.9520710e-15	
   1.0010010e+00	   1.9722702e-02	  -2.3929321e-14	   3.1862687e-16	   5.8548756e-16	  -2.1329364e-14	   9.3135300e-16	
   1.0010020e+00	   1.9721062e-02	  -2.3159215e-14	   2.1215921e-15	   5.6529806e-16	  -2.2425870e-14	   2.6033919e-15	
   1.0010030e+00	   1.9719432e-02	  -2.2257730e-14	   3.5901026e-15	   1.2131183e-15	  -2.1688402e-14	   1.2946338e-15	
   1.0010130e+00	   1.9703983e-02	   5.3383992e-12	   6.4373960e-12	   6.7663163e-16	  -2.2531995e-14	   2.0652222e-15	
   1.0010230e+00	   1.9689456e-02	   2.6510177e-11	   3.1866256e-11	   4.1265728e-16	  -2.4387773e-14	   1.7082579e-15	
   1.0010330e+00	   1.9675812e-02	   7.9264701e-11	   9.5173991e-11	   3.6360423e-15	  -2.3163028e-14	   3.1888126e-15	
   1.0011330e+00	   1.9588246e-02	   3.2632683e-08	   3.8410673e-08	   5.1659754e-11	   1.4989271e-11	   6.8912555e-12	
   1.0012330e+00	   1.9536269e-02	   1.4354898e-07	   1.6806705e-07	   3.3154863e-10	   9.7894718e-11	   4.4059434e-11	
   1.0013330e+00	   1.9505786e-02	   3.8436708e-07	   4.4771858e-07	   1.2088909e-09	   3.6442023e-10	   1.6188502e-10	
   1.0015557e+00	   1.9474908e-02	   1.9152771e-06	   2.1944311e-06	   1.3979576e-08	   4.6584546e-09	   1.9831309e-09	
   1.0017785e+00	   1.9457577e-02	   4.8270640e-06	   5.4747966e-06	   5.1715983e-08	   1.8086752e-08	   7.5490011e-09	
   1.0020000e+00	   1.9442376e-02	   9.3194429e-06	   1.0482592e-05	   1.3245084e-07	   4.8216236e-08	   1.9796834e-08	
   1.0020000e+00	   3.9152536e-02	   9.3194424e-06	   1.0482589e-05	   1.3245008e-07	   4.8215769e-08	   1.9796507e-08	
   1.0020010e+00	   3.9150820e-02	   9.3410432e-06	   1.0506641e-05	   1.3284993e-07	   4.8365724e-08	   1.9857740e-08	
   1.0020020e+00	   3.9149114e-02	   9.3626781e-06	   1.0530728e-05	   1.3325080e-07	   4.8516074e-08	   1.9919124e-08	
   1.0020030e+00	   3.9147418e-02	   9.3843461e-06	   1.0554852e-05	   1.3365278e-07	   4.8666827e-08	   1.9980707e-08	
   1.0020130e+00	   3.9131312e-02	   9.6039604e-06	   1.0799279e-05	   1.3776424e-07	   5.0208356e-08	   2.0606987e-08	
   1.0020230e+00	   3.9116122e-02	   9.8269302e-06	   1.1047354e-05	   1.4197855e-07	   5.1791386e-08	   2.1248400e-08	
   1.0020330e+00	   3.9101810e-02	   1.0053346e-05	   1.1299174e-05	   1.4630037e-07	   5.3416477e-08	   2.1906937e-08	
   1.0021330e+00	   3.9007007e-02	   1.2649859e-05	   1.4179265e-05	   2.0024499e-07	   7.3980134e-08	   3.0194026e-08	
   1.0022330e+00	   3.8947094e-02	   1.5670424e-05	   1.7521947e-05	   2.6830505e-07	   1.0031503e-07	   4.0743408e-08	
   1.0023330e+00	   3.8907921e-02	   1.9174937e-05	   2.1392813e-05	   3.5312341e-07	   1.3361313e-07	   5.4003922e-08	
   1.0025557e+00	   3.8854254e-02	   2.9559151e-05	   3.2815201e-05	   6.4579293e-07	   2.5233317e-07	   1.0066641e-07	
   1.0027784e+00	   3.8810554e-02	   4.2976370e-05	   4.7508832e-05	   1.0839400e-06	   4.3541661e-07	   1.7178688e-07	
   1.0030000e+00	   3.8765724e-02	   5.9499579e-05	   6.5524590e-05	   1.7048247e-06	   7.0193674e-07	   2.7424565e-07	
   1.0030000e+00	   5.8461698e-02	   5.9499565e-05	   6.5524562e-05	   1.7048241e-06	   7.0193667e-07	   2.7424597e-07	
   1.0030010e+00	   5.8459847e-02	   5.9576767e-05	   6.5608686e-05	   1.7077799e-06	   7.0320982e-07	   2.7473513e-07	
   1.0030020e+00	   5.8458006e-02	   5.9654034e-05	   6.5692878e-05	   1.7107397e-06	   7.0448480e-07	   2.7522497e-07	
   1.0030030e+00	   5.8456176e-02	   5.9731366e-05	   6.5777138e-05	   1.7137032e-06	   7.0576178e-07	   2.7571478e-07	
   1.0030130e+00	   5.8438713e-02	   6.0510303e-05	   6.6625741e-05	   1.7436908e-06	   7.1868870e-07	   2.8067612e-07	
   1.0030230e+00	   5.8422159e-02	   6.1295646e-05	   6.7481179e-05	   1.7740800e-06	   7.3180130e-07	   2.8570684e-07	
   1.0030330e+00	   5.8406476e-02	   6.2087537e-05	   6.8343601e-05	   1.8048838e-06	   7.4510517e-07	   2.9080966e-07	
   1.0031330e+00	   5.8297359e-02	   7.0599040e-05	   7.7601269e-05	   2.1514660e-06	   8.9612949e-07	   3.4853660e-07	
   1.0032330e+00	   5.8222484e-02	   7.9822327e-05	   8.7621613e-05	   2.5452326e-06	   1.0693973e-06	   4.1452297e-07	
   1.0033330e+00	   5.8167725e-02	   8.9812902e-05	   9.8465604e-05	   2.9909951e-06	   1.2674356e-06	   4.8967229e-07	
   1.0035556e+00	   5.8076781e-02	   1.1582391e-04	   1.2665162e-04	   4.2605280e-06	   1.8431208e-06	   7.0649749e-07	
   1.0037783e+00	   5.7993226e-02	   1.4604859e-04	   1.5934609e-04	   5.8750677e-06	   2.5898265e-06	   9.8577255e-07	
   1.0040000e+00	   5.7906273e-02	   1.8040858e-04	   1.9644668e-04	   7.8807201e-06	   3.5345530e-06	   1.3368919e-06	
   1.0040000e+00	   7.7588078e-02	   1.8040853e-04	   1.9644659e-04	   7.8807195e-06	   3.5345527e-06	   1.3368921e-06	
   1.0040010e+00	   7.7586036e-02	   1.8056705e-04	   1.9661770e-04	   7.8900966e-06	   3.5389815e-06	   1.3385364e-06	
   1.0040020e+00	   7.7584005e-02	   1.8072564e-04	   1.9678889e-04	   7.8994819e-06	   3.5434136e-06	   1.3401823e-06	
   1.0040030e+00	   7.7581984e-02	   1.8088432e-04	   1.9696018e-04	   7.9088761e-06	   3.5478505e-06	   1.3418306e-06	
   1.0040130e+00	   7.7562614e-02	   1.8247857e-04	   1.9868095e-04	   8.0035429e-06	   3.5925911e-06	   1.3584401e-06	
   1.0040230e+00	   7.7544147e-02	   1.8408128e-04	   2.0041073e-04	   8.0990448e-06	   3.6377570e-06	   1.3752033e-06	
   1.0040330e+00	   7.7526546e-02	   1.8569261e-04	   2.0214969e-04	   8.1954026e-06	   3.6833591e-06	   1.3921249e-06	
   1.0041330e+00	   7.7397812e-02	   2.0257073e-04	   2.2035536e-04	   9.2362776e-06	   4.1790820e-06	   1.5756830e-06	
   1.0042330e+00	   7.7302862e-02	   2.2034846e-04	   2.3952363e-04	   1.0369123e-05	   4.7223789e-06	   1.7763956e-06	
   1.0043330e+00	   7.7227591e-02	   2.3907583e-04	   2.5971044e-04	   1.1600325e-05	   5.3169239e-06	   1.9955500e-06	
   1.0045555e+00	   7.7089269e-02	   2.8525486e-04	   3.0947151e-04	   1.4832753e-05	   6.9003725e-06	   2.5766065e-06	
   1.0047780e+00	   7.6956577e-02	   3.3636351e-04	   3.6452458e-04	   1.8647807e-05	   8.7958946e-06	   3.2692165e-06	
   1.0050000e+00	   7.6818844e-02	   3.9225549e-04	   4.2470468e-04	   2.3095767e-05	   1.1035625e-05	   4.0844508e-06	
   1.0050000e+00	   9.6486502e-02	   3.9225540e-04	   4.2470451e-04	   2.3095766e-05	   1.1035624e-05	   4.0844510e-06	
   1.0050010e+00	   9.6484233e-02	   3.9251130e-04	   4.2498002e-04	   2.3116343e-05	   1.1046007e-05	   4.0882275e-06	
   1.0050020e+00	   9.6481973e-02	   3.9276729e-04	   4.2525564e-04	   2.3136932e-05	   1.1056396e-05	   4.0920067e-06	
   1.0050030e+00	   9.6479724e-02	   3.9302339e-04	   4.2553136e-04	   2.3157535e-05	   1.1066793e-05	   4.0957884e-06	
   1.0050130e+00	   9.6458069e-02	   3.9559283e-04	   4.2829768e-04	   2.3364724e-05	   1.1171395e-05	   4.1338339e-06	
   1.0050230e+00	   9.6437313e-02	   3.9817193e-04	   4.3107435e-04	   2.3573236e-05	   1.1276721e-05	   4.1721367e-06	
   1.0050330e+00	   9.6417419e-02	   4.0076088e-04	   4.3386156e-04	   2.3783101e-05	   1.1382787e-05	   4.2107021e-06	
   1.0051330e+00	   9.6265454e-02	   4.2751430e-04	   4.6266206e-04	   2.6002072e-05	   1.2509575e-05	   4.6198726e-06	
   1.0052330e+00	   9.6146955e-02	   4.5527421e-04	   4.9254713e-04	   2.8362127e-05	   1.3714311e-05	   5.0567241e-06	
   1.0053330e+00	   9.6047838e-02	   4.8408594e-04	   5.2356862e-04	   3.0870714e-05	   1.5001556e-05	   5.5228477e-06	
   1.0055554e+00	   9.5855341e-02	   5.5307647e-04	   5.9788184e-04	   3.7170682e-05	   1.8269132e-05	   6.7028465e-06	
   1.0057778e+00	   9.5667321e-02	   6.2736856e-04	   6.7794031e-04	   4.4298535e-05	   2.2006244e-05	   8.0488964e-06	
   1.0060000e+00	   9.5473103e-02	   7.0680520e-04	   7.6357468e-04	   5.2307832e-05	   2.6249074e-05	   9.5735059e-06	
   1.0060000e+00	   1.1512664e-01	   7.0680505e-04	   7.6357439e-04	   5.2307830e-05	   2.6249072e-05	   9.5735057e-06	
   1.0060010e+00	   1.1512412e-01	   7.0716701e-04	   7.6396462e-04	   5.2344632e-05	   2.6268600e-05	   9.5805194e-06	
   1.0060020e+00	   1.1512160e-01	   7.0752908e-04	   7.6435495e-04	   5.2381451e-05	   2.6288138e-05	   9.5875377e-06	
   1.0060030e+00	   1.1511910e-01	   7.0789124e-04	   7.6474540e-04	   5.2418288e-05	   2.6307687e-05	   9.5945594e-06	
   1.0060130e+00	   1.1509491e-01	   7.1152191e-04	   7.6865965e-04	   5.2788256e-05	   2.6504092e-05	   9.6651002e-06	
   1.0060230e+00	   1.1507162e-01	   7.1516281e-04	   7.7258499e-04	   5.3160036e-05	   2.6701539e-05	   9.7360104e-06	
   1.0060330e+00	   1.1504919e-01	   7.1881415e-04	   7.7652163e-04	   5.3533667e-05	   2.6900052e-05	   9.8072966e-06	
   1.0061330e+00	   1.1487162e-01	   7.5623822e-04	   8.1687825e-04	   5.7433106e-05	   2.8979592e-05	   1.0553454e-05	
   1.0062330e+00	   1.1472731e-01	   7.9471775e-04	   8.5838563e-04	   6.1522169e-05	   3.1169316e-05	   1.1338457e-05	
   1.0063330e+00	   1.1460219e-01	   8.3429435e-04	   9.0109233e-04	   6.5808988e-05	   3.3474450e-05	   1.2164127e-05	
   1.0065554e+00	   1.1435115e-01	   9.2736676e-04	   1.0016135e-03	   7.6281727e-05	   3.9153796e-05	   1.4195050e-05	
   1.0067777e+00	   1.1410387e-01	   1.0258741e-03	   1.1081013e-03	   8.7816602e-05	   4.5463463e-05	   1.6447816e-05	
   1.0070000e+00	   1.1384965e-01	   1.1296720e-03	   1.2204044e-03	   1.0047027e-04	   5.2443192e-05	   1.8936269e-05	
   1.0070000e+00	   1.3348909e-01	   1.1296718e-03	   1.2204040e-03	   1.0047027e-04	   5.2443189e-05	   1.8936269e-05	
   1.0070010e+00	   1.3348630e-01	   1.1301433e-03	   1.2209142e-03	   1.0052815e-04	   5.2475158e-05	   1.8947664e-05	
   1.0070020e+00	   1.3348351e-01	   1.1306149e-03	   1.2214245e-03	   1.0058605e-04	   5.2507142e-05	   1.8959065e-05	
   1.0070030e+00	   1.3348074e-01	   1.1310866e-03	   1.2219349e-03	   1.0064397e-04	   5.2539139e-05	   1.8970470e-05	
   1.0070130e+00	   1.3345387e-01	   1.1358125e-03	   1.2270491e-03	   1.0122520e-04	   5.2860311e-05	   1.9084942e-05	
   1.0070230e+00	   1.3342788e-01	   1.1405489e-03	   1.2321747e-03	   1.0180870e-04	   5.3182850e-05	   1.9199894e-05	
   1.0070330e+00	   1.3340276e-01	   1.1452958e-03	   1.2373119e-03	   1.0239451e-04	   5.3506781e-05	   1.9315337e-05	
   1.0071330e+00	   1.3319814e-01	   1.1936867e-03	   1.2897009e-03	   1.0845577e-04	   5.6868660e-05	   2.0512850e-05	
   1.0072330e+00	   1.3302664e-01	   1.2431424e-03	   1.3432678e-03	   1.1475177e-04	   6.0372683e-05	   2.1760328e-05	
   1.0073330e+00	   1.3287421e-01	   1.2937015e-03	   1.3980586e-03	   1.2129107e-04	   6.4024581e-05	   2.3059778e-05	
   1.0075553e+00	   1.3256204e-01	   1.4111812e-03	   1.5255173e-03	   1.3697258e-04	   7.2843418e-05	   2.6194676e-05	
   1.0077777e+00	   1.3225324e-01	   1.5340685e-03	   1.6590033e-03	   1.5392929e-04	   8.2448467e-05	   2.9605828e-05	
   1.0080000e+00	   1.3193708e-01	   1.6622266e-03	   1.7983761e-03	   1.7221909e-04	   9.2881761e-05	   3.3307970e-05	
   1.0080000e+00	   1.3193708e-01	   1.6622291e-03	   1.7983788e-03	   1.7221945e-04	   9.2881971e-05	   3.3308044e-05	
   1.0080000e+00	   1.5156244e-01	   1.6622288e-03	   1.7983783e-03	   1.7221945e-04	   9.2881964e-05	   3.3308045e-05	
   1.0080010e+00	   1.5155938e-01	   1.6628097e-03	   1.7990102e-03	   1.7230284e-04	   9.2929593e-05	   3.3324943e-05	
   1.0080020e+00	   1.5155632e-01	   1.6633907e-03	   1.7996422e-03	   1.7238626e-04	   9.2977241e-05	   3.3341847e-05	
   1.0080030e+00	   1.5155327e-01	   1.6639719e-03	   1.8002743e-03	   1.7246971e-04	   9.3024905e-05	   3.3358758e-05	
   1.0080130e+00	   1.5152362e-01	   1.6697920e-03	   1.8066053e-03	   1.7330657e-04	   9.3503010e-05	   3.3528378e-05	
   1.0080230e+00	   1.5149487e-01	   1.6756223e-03	   1.8129478e-03	   1.7414610e-04	   9.3982789e-05	   3.3698585e-05	
   1.0080330e+00	   1.5146697e-01	   1.6814631e-03	   1.8193020e-03	   1.7498837e-04	   9.4464274e-05	   3.3869391e-05	
   1.0081330e+00	   1.5123451e-01	   1.7407793e-03	   1.8838624e-03	   1.8364996e-04	   9.9428568e-05	   3.5629956e-05	
   1.0082330e+00	   1.5103509e-01	   1.8011433e-03	   1.9496010e-03	   1.9258655e-04	   1.0456543e-04	   3.7451139e-05	
   1.0083330e+00	   1.5085467e-01	   1.8625911e-03	   2.0165614e-03	   2.0180694e-04	   1.0988096e-04	   3.9335084e-05	
   1.0085553e+00	   1.5048008e-01	   2.0041712e-03	   2.1710470e-03	   2.2362750e-04	   1.2253604e-04	   4.3817699e-05	
   1.0087777e+00	   1.5010870e-01	   2.1510263e-03	   2.3315110e-03	   2.4691051e-04	   1.3612370e-04	   4.8627958e-05	
   1.0090000e+00	   1.4972985e-01	   2.3030006e-03	   2.4977935e-03	   2.7171001e-04	   1.5068517e-04	   5.3780368e-05	
   1.0090000e+00	   1.4972982e-01	   2.3030115e-03	   2.4978054e-03	   2.7171182e-04	   1.5068623e-04	   5.3780744e-05	
   1.0090000e+00	   1.6934115e-01	   2.3030112e-03	   2.4978048e-03	   2.7171181e-04	   1.5068622e-04	   5.3780743e-05	
   1.0090010e+00	   1.6933780e-01	   2.3036991e-03	   2.4985576e-03	   2.7182464e-04	   1.5075254e-04	   5.3804209e-05	
   1.0090020e+00	   1.6933446e-01	   2.3043871e-03	   2.4993106e-03	   2.7193750e-04	   1.5081888e-04	   5.3827682e-05	
   1.0090030e+00	   1.6933113e-01	   2.3050752e-03	   2.5000637e-03	   2.7205040e-04	   1.5088525e-04	   5.3851161e-05	
   1.0090130e+00	   1.6929867e-01	   2.3119650e-03	   2.5076044e-03	   2.7318201e-04	   1.5155059e-04	   5.4086559e-05	
   1.0090230e+00	   1.6926711e-01	   2.3188648e-03	   2.5151565e-03	   2.7431666e-04	   1.5221789e-04	   5.4322646e-05	
   1.0090330e+00	   1.6923640e-01	   2.3257747e-03	   2.5227201e-03	   2.7545442e-04	   1.5288719e-04	   5.4559434e-05	
   1.0091330e+00	   1.6897580e-01	   2.3957526e-03	   2.5993600e-03	   2.8710185e-04	   1.5975458e-04	   5.6988595e-05	
   1.0092330e+00	   1.6874820e-01	   2.4667440e-03	   2.6771600e-03	   2.9905911e-04	   1.6682275e-04	   5.9488299e-05	
   1.0093330e+00	   1.6853958e-01	   2.5387833e-03	   2.7561622e-03	   3.1133513e-04	   1.7409811e-04	   6.2060802e-05	
   1.0095553e+00	   1.6810222e-01	   2.7037462e-03	   2.9373283e-03	   3.4010422e-04	   1.9123836e-04	   6.8119353e-05	
   1.0097777e+00	   1.6766807e-01	   2.8737850e-03	   3.1243504e-03	   3.7049588e-04	   2.0944581e-04	   7.4552995e-05	
   1.0100000e+00	   1.6722655e-01	   3.0487128e-03	   3.3170346e-03	   4.0255671e-04	   2.2875844e-04	   8.1375120e-05	
   1.0100000e+00	   1.8682384e-01	   3.0487124e-03	   3.3170339e-03	   4.0255670e-04	   2.2875843e-04	   8.1375119e-05	
   1.0100010e+00	   1.8682021e-01	   3.0495034e-03	   3.3179054e-03	   4.0270233e-04	   2.2884624e-04	   8.1406136e-05	
   1.0100020e+00	   1.8681659e-01	   3.0502945e-03	   3.3187770e-03	   4.0284799e-04	   2.2893407e-04	   8.1437161e-05	
   1.0100030e+00	   1.8681298e-01	   3.0510857e-03	   3.3196487e-03	   4.0299369e-04	   2.2902192e-04	   8.1468193e-05	
   1.0100130e+00	   1.8677772e-01	   3.0590060e-03	   3.3283759e-03	   4.0445361e-04	   2.2990241e-04	   8.1779203e-05	
   1.0100230e+00	   1.8674335e-01	   3.0669357e-03	   3.3371140e-03	   4.0591688e-04	   2.3078512e-04	   8.2090993e-05	
   1.0100330e+00	   1.8670983e-01	   3.0748752e-03	   3.3458634e-03	   4.0738356e-04	   2.3167009e-04	   8.2403579e-05	
   1.0101330e+00	   1.8642114e-01	   3.1551104e-03	   3.4343358e-03	   4.2234643e-04	   2.4071702e-04	   8.5598756e-05	
   1.0102330e+00	   1.8616544e-01	   3.2363145e-03	   3.5239382e-03	   4.3764850e-04	   2.4999044e-04	   8.8873548e-05	
   1.0103330e+00	   1.8592871e-01	   3.3185202e-03	   3.6147111e-03	   4.5329874e-04	   2.5949698e-04	   9.2230292e-05	
   1.0105554e+00	   1.8542890e-01	   3.5058928e-03	   3.8219214e-03	   4.8970285e-04	   2.8171597e-04	   1.0007413e-04	
   1.0107777e+00	   1.8493243e-01	   3.6981027e-03	   4.0348174e-03	   5.2786327e-04	   3.0512422e-04	   1.0833613e-04	
   1.0110001e+00	   1.8442868e-01	   3.8949723e-03	   4.2532153e-03	   5.6782588e-04	   3.2976038e-04	   1.1702989e-04	
   1.0114767e+00	   1.8331729e-01	   4.3292362e-03	   4.7360262e-03	   6.5892461e-04	   3.8631365e-04	   1.3698169e-04	
   1.0119534e+00	   1.8216036e-01	   4.7792738e-03	   5.2380578e-03	   7.5815796e-04	   4.4853239e-04	   1.5892391e-04	
   1.0124300e+00	   1.8096238e-01	   5.2416996e-03	   5.7559000e-03	   8.6583635e-04	   5.1674437e-04	   1.8296937e-04	
   1.0129066e+00	   1.7973151e-01	   5.7125465e-03	   6.2855414e-03	   9.8199751e-04	   5.9111503e-04	   2.0917305e-04	
   1.0142168e+00	   1.7625270e-01	   7.0136269e-03	   7.7652772e-03	   1.3422813e-03	   8.2709446e-04	   2.9222800e-04	
   1.0155270e+00	   1.7269369e-01	   8.2958865e-03	   9.2503784e-03	   1.7577459e-03	   1.1077505e-03	   3.9087285e-04	
   1.0168371e+00	   1.6913352e-01	   9.5238230e-03	   1.0703553e-02	   2.2198236e-03	   1.4297763e-03	   5.0391126e-04	
   1.0181473e+00	   1.6562646e-01	   1.0676623e-02	   1.2101284e-02	   2.7190500e-03	   1.7888016e-03	   6.2975990e-04	
   1.0201288e+00	   1.6048797e-01	   1.2261173e-02	   1.4086945e-02	   3.5257857e-03	   2.3922168e-03	   8.4078944e-04	
   1.0221103e+00	   1.5560897e-01	   1.3647794e-02	   1.5901661e-02	   4.3698976e-03	   3.0544809e-03	   1.0715104e-03	
   1.0240917e+00	   1.5100998e-01	   1.4850242e-02	   1.7548687e-02	   5.2289461e-03	   3.7616923e-03	   1.3165637e-03	
   1.0260732e+00	   1.4668622e-01	   1.5890038e-02	   1.9041096e-02	   6.0870403e-03	   4.5027562e-03	   1.5716030e-03	
   1.0280547e+00	   1.4262433e-01	   1.6787948e-02	   2.0393272e-02	   6.9334545e-03	   5.2690617e-03	   1.8332980e-03	
   1.0313756e+00	   1.3636182e-01	   1.8022071e-02	   2.2380433e-02	   8.3078351e-03	   6.5920774e-03	   2.2804234e-03	
   1.0346964e+00	   1.3071730e-01	   1.8981430e-02	   2.4068068e-02	   9.6064599e-03	   7.9403697e-03	   2.7304856e-03	
   1.0380173e+00	   1.2561504e-01	   1.9727356e-02	   2.5507495e-02	   1.0817583e-02	   9.2935228e-03	   3.1777247e-03	
   1.0413382e+00	   1.2098565e-01	   2.0308111e-02	   2.6742012e-02	   1.1937523e-02	   1.0636136e-02	   3.6187634e-03	
   1.0446590e+00	   1.1676951e-01	   2.0761056e-02	   2.7807130e-02	   1.2966890e-02	   1.1956201e-02	   4.0516623e-03	
   1.0489783e+00	   1.1182324e-01	   2.1204856e-02	   2.8985267e-02	   1.4175514e-02	   1.3624391e-02	   4.6009458e-03	
   1.0532975e+00	   1.0739735e-01	   2.1530053e-02	   2.9977062e-02	   1.5245967e-02	   1.5222803e-02	   5.1337130e-03	
   1.0576168e+00	   1.0341413e-01	   2.1772741e-02	   3.0823195e-02	   1.6190763e-02	   1.6740400e-02	   5.6500874e-03	
   1.0619360e+00	   9.9809513e-02	   2.1958660e-02	   3.1554815e-02	   1.7023571e-02	   1.8170218e-02	   6.1508846e-03	
   1.0662552e+00	   9.6530489e-02	   2.2106583e-02	   3.2196169e-02	   1.7757897e-02	   1.9508250e-02	   6.6372126e-03	
   1.0728965e+00	   9.2026630e-02	   2.2289306e-02	   3.3047044e-02	   1.8723333e-02	   2.1383729e-02	   7.3595022e-03	
   1.0795378e+00	   8.8057384e-02	   2.2449818e-02	   3.3780359e-02	   1.9526904e-02	   2.3039405e-02	   8.0546318e-03	
   1.0861790e+00	   8.4519779e-02	   2.2610229e-02	   3.4431981e-02	   2.0204137e-02	   2.4482958e-02	   8.7265763e-03	
   1.0928203e+00	   8.1334458e-02	   2.2783076e-02	   3.5025456e-02	   2.0784217e-02	   2.5726965e-02	   9.3788044e-03	
   1.0994616e+00	   7.8438454e-02	   2.2975616e-02	   3.5576677e-02	   2.1290532e-02	   2.6786595e-02	   1.0014199e-02	
   1.1098407e+00	   7.4378105e-02	   2.3324430e-02	   3.6377346e-02	   2.1975102e-02	   2.8112275e-02	   1.0978767e-02	
   1.1202198e+00	   7.0750367e-02	   2.3738051e-02	   3.7127962e-02	   2.2576500e-02	   2.9090041e-02	   1.1914927e-02	
   1.1305990e+00	   6.7443997e-02	   2.4215391e-02	   3.7841841e-02	   2.3130574e-02	   2.9781014e-02	   1.2827923e-02	
   1.1409781e+00	   6.4380054e-02	   2.4750588e-02	   3.8523208e-02	   2.3659683e-02	   3.0241632e-02	   1.3721523e-02	
   1.1513572e+00	   6.1500906e-02	   2.5336098e-02	   3.9171993e-02	   2.4177654e-02	   3.0521690e-02	   1.4598516e-02	
   1.1628768e+00	   5.8470858e-02	   2.6035272e-02	   3.9851277e-02	   2.4749499e-02	   3.0672381e-02	   1.5554978e-02	
   1.1743964e+00	   5.5573925e-02	   2.6775962e-02	   4.0483318e-02	   2.5324623e-02	   3.0701811e-02	   1.6495819e-02	
   1.1859160e+00	   5.2781872e-02	   2.7547695e-02	   4.1062586e-02	   2.5905944e-02	   3.0649838e-02	   1.7422666e-02	
   1.1974356e+00	   5.0077236e-02	   2.8340631e-02	   4.1583190e-02	   2.6493809e-02	   3.0547820e-02	   1.8336645e-02	
   1.2089552e+00	   4.7450482e-02	   2.9145755e-02	   4.2039564e-02	   2.7087147e-02	   3.0420082e-02	   1.9238489e-02	
   1.2265695e+00	   4.3578400e-02	   3.0382425e-02	   4.2602467e-02	   2.8000428e-02	   3.0213344e-02	   2.0594717e-02	
   1.2441837e+00	   3.9883045e-02	   3.1603161e-02	   4.2989700e-02	   2.8913727e-02	   3.0032995e-02	   2.1923629e-02	
   1.2617980e+00	   3.6382126e-02	   3.2786173e-02	   4.3191351e-02	   2.9817625e-02	   2.9904275e-02	   2.3224176e-02	
   1.2794123e+00	   3.3102564e-02	   3.3913384e-02	   4.3202370e-02	   3.0702585e-02	   2.9836631e-02	   2.4494210e-02	
   1.2970265e+00	   3.0074124e-02	   3.4969736e-02	   4.3022190e-02	   3.1559698e-02	   2.9830192e-02	   2.5730809e-02	
   1.3225545e+00	   2.6188003e-02	   3.6351112e-02	   4.2431702e-02	   3.2736570e-02	   2.9915059e-02	   2.7456316e-02	
   1.3480824e+00	   2.2963364e-02	   3.7529445e-02	   4.1474228e-02	   3.3817309e-02	   3.0086278e-02	   2.9092456e-02	
   1.3736103e+00	   2.0454581e-02	   3.8484680e-02	   4.0188663e-02	   3.4784720e-02	   3.0309441e-02	   3.0626872e-02	
   1.3991382e+00	   1.8689398e-02	   3.9205906e-02	   3.8626773e-02	   3.5626034e-02	   3.0549687e-02	   3.2047372e-02	
   1.4246662e+00	   1.7666265e-02	   3.9689944e-02	   3.6849197e-02	   3.6332661e-02	   3.0777757e-02	   3.3342778e-02	
   1.4585782e+00	   1.7394924e-02	   3.9974825e-02	   3.4269554e-02	   3.7056311e-02	   3.1027590e-02	   3.4854325e-02	
   1.4924902e+00	   1.8240573e-02	   3.9874549e-02	   3.1589990e-02	   3.7533488e-02	   3.1189927e-02	   3.6111429e-02	
   1.5264022e+00	   2.0005844e-02	   3.9431253e-02	   2.8973915e-02	   3.7772719e-02	   3.1256838e-02	   3.7103438e-02	
   1.5603143e+00	   2.2447014e-02	   3.8700899e-02	   2.6575712e-02	   3.7791224e-02	   3.1239867e-02	   3.7826840e-02	
   1.5942263e+00	   2.5297873e-02	   3.7748629e-02	   2.4530965e-02	   3.7612709e-02	   3.1164550e-02	   3.8285116e-02	
   1.6432875e+00	   2.9617791e-02	   3.6120460e-02	   2.2402769e-02	   3.7064267e-02	   3.1021328e-02	   3.8502311e-02	
   1.6832107e+00	   3.2857998e-02	   3.4705544e-02	   2.1535744e-02	   3.6420705e-02	   3.0937433e-02	   3.8318946e-02	
   1.7231338e+00	   3.5517715e-02	   3.3323909e-02	   2.1488843e-02	   3.5655646e-02	   3.0936482e-02	   3.7852607e-02	
   1.7630570e+00	   3.7395839e-02	   3.2064653e-02	   2.2231188e-02	   3.4817575e-02	   3.1050479e-02	   3.7147259e-02	
   1.8029801e+00	   3.8407167e-02	   3.0995333e-02	   2.3669853e-02	   3.3949330e-02	   3.1289100e-02	   3.6250542e-02	
   1.8429033e+00	   3.8578926e-02	   3.0159626e-02	   2.5660405e-02	   3.3087007e-02	   3.1639261e-02	   3.5211745e-02	
   1.8876206e+00	   3.7925928e-02	   2.9525683e-02	   2.8322047e-02	   3.2164388e-02	   3.2123860e-02	   3.3940204e-02	
   1.9323379e+00	   3.6654865e-02	   2.9205462e-02	   3.1164484e-02	   3.1317914e-02	   3.2640873e-02	   3.2618927e-02	
   1.9770553e+00	   3.5110979e-02	   2.9164943e-02	   3.3902263e-02	   3.0571271e-02	   3.3113408e-02	   3.1310088e-02	
   2.0217726e+00	   3.3637832e-02	   2.9350711e-02	   3.6282026e-02	   2.9942701e-02	   3.3470136e-02	   3.0069747e-02	
   2.0664899e+00	   3.2524184e-02	   2.9699772e-02	   3.8106309e-02	   2.9446932e-02	   3.3657659e-02	   2.8947044e-02	
   2.1112073e+00	   3.1968522e-02	   3.0147784e-02	   3.9247754e-02	   2.9095899e-02	   3.3648021e-02	   2.7983545e-02	
   2.1645226e+00	   3.2152509e-02	   3.0730317e-02	   3.9649900e-02	   2.8878287e-02	   3.3380801e-02	   2.7088339e-02	
   2.2178380e+00	   3.3204485e-02	   3.1289399e-02	   3.9060571e-02	   2.8884924e-02	   3.2882556e-02	   2.6505152e-02	
   2.2711534e+00	   3.4885358e-02	   3.1771488e-02	   3.7657830e-02	   2.9110069e-02	   3.2242057e-02	   2.6252484e-02	
   2.3244688e+00	   3.6829373e-02	   3.2152059e-02	   3.5711930e-02	   2.9532518e-02	   3.1569249e-02	   2.6326914e-02	
   2.3777842e+00	   3.8631709e-02	   3.2430713e-02	   3.3536865e-02	   3.0113745e-02	   3.0971994e-02	   2.6702878e-02	
   2.4310996e+00	   3.9934865e-02	   3.2622656e-02	   3.1441234e-02	   3.0798662e-02	   3.0535305e-02	   2.7333996e-02	
   2.4849603e+00	   4.0497579e-02	   3.2750203e-02	   2.9670762e-02	   3.1526802e-02	   3.0306001e-02	   2.8165383e-02	
   2.5388211e+00	   4.0211145e-02	   3.2830643e-02	   2.8437565e-02	   3.2215411e-02	   3.0295010e-02	   2.9112696e-02	
   2.5926819e+00	   3.9149044e-02	   3.2875372e-02	   2.7835339e-02	   3.2790908e-02	   3.0466501e-02	   3.0090550e-02	
   2.6465427e+00	   3.7524556e-02	   3.2885378e-02	   2.7861847e-02	   3.3191967e-02	   3.0754083e-02	   3.1015206e-02	
   2.7004034e+00	   3.5639698e-02	   3.2852900e-02	   2.8433124e-02	   3.3378225e-02	   3.1076858e-02	   3.1812590e-02	
   2.7542642e+00	   3.3821612e-02	   3.2765934e-02	   2.9407253e-02	   3.3336345e-02	   3.1357087e-02	   3.2425354e-02	
   2.8188850e+00	   3.2114445e-02	   3.2576861e-02	   3.0866900e-02	   3.3012477e-02	   3.1560703e-02	   3.2872389e-02	
   2.8835057e+00	   3.1238449e-02	   3.2292937e-02	   3.2367759e-02	   3.2459921e-02	   3.1574910e-02	   3.2989617e-02	
   2.9351941e+00	   3.1231243e-02	   3.2008788e-02	   3.3422561e-02	   3.1926046e-02	   3.1453294e-02	   3.2862025e-02	
   2.9868825e+00	   3.1781534e-02	   3.1697364e-02	   3.4242640e-02	   3.1384375e-02	   3.1251461e-02	   3.2576033e-02	
   3.0385709e+00	   3.2754513e-02	   3.1389476e-02	   3.4772845e-02	   3.0898998e-02	   3.1019149e-02	   3.2177531e-02	
   3.0902592e+00	   3.3971288e-02	   3.1120471e-02	   3.4995159e-02	   3.0522625e-02	   3.0809258e-02	   3.1716704e-02	
   3.1419476e+00	   3.5236910e-02	   3.0926307e-02	   3.4926329e-02	   3.0291310e-02	   3.0668855e-02	   3.1242914e-02	
   3.2109347e+00	   3.6715413e-02	   3.0831454e-02	   3.4459365e-02	   3.0229192e-02	   3.0640052e-02	   3.0662050e-02	
   3.2799218e+00	   3.7691042e-02	   3.0959086e-02	   3.3696559e-02	   3.0432465e-02	   3.0813839e-02	   3.0207760e-02	
   3.3489089e+00	   3.8057492e-02	   3.1302011e-02	   3.2807679e-02	   3.0830130e-02	   3.1151901e-02	   2.9917818e-02	
   3.4178960e+00	   3.7889080e-02	   3.1805775e-02	   3.1963173e-02	   3.1317561e-02	   3.1563860e-02	   2.9792126e-02	
   3.4868830e+00	   3.7398534e-02	   3.2376458e-02	   3.1302591e-02	   3.1785010e-02	   3.1935000e-02	   2.9800558e-02	
   3.5589653e+00	   3.6818340e-02	   3.2924471e-02	   3.0914140e-02	   3.2159653e-02	   3.2170792e-02	   2.9902226e-02	
   3.6186837e+00	   3.6445334e-02	   3.3261932e-02	   3.0871622e-02	   3.2339601e-02	   3.2197511e-02	   3.0021341e-02	
   3.6784021e+00	   3.6254727e-02	   3.3442790e-02	   3.1080264e-02	   3.2397340e-02	   3.2070595e-02	   3.0145463e-02	
   3.7381205e+00	   3.6257693e-02	   3.3446485e-02	   3.1505052e-02	   3.2352357e-02	   3.1822846e-02	   3.0259408e-02	
   3.7978389e+00	   3.6406064e-02	   3.3285606e-02	   3.2086801e-02	   3.2238977e-02	   3.1510986e-02	   3.0357761e-02	
   3.8575572e+00	   3.6619111e-02	   3.2999353e-02	   3.2746886e-02	   3.2096605e-02	   3.1202964e-02	   3.0442797e-02	
   3.9315366e+00	   3.6848978e-02	   3.2560921e-02	   3.3539769e-02	   3.1932991e-02	   3.0921216e-02	   3.0540041e-02	
   4.0055160e+00	   3.6940467e-02	   3.2142768e-02	   3.4154233e-02	   3.1828106e-02	   3.0829174e-02	   3.0640837e-02	
   4.0794953e+00	   3.6863944e-02	   3.1854753e-02	   3.4462984e-02	   3.1801505e-02	   3.0954770e-02	   3.0754033e-02	
   4.1534747e+00	   3.6676720e-02	   3.1767621e-02	   3.4405514e-02	   3.1844224e-02	   3.1260536e-02	   3.0879422e-02	
   4.2274541e+00	   3.6493033e-02	   3.1895540e-02	   3.4006923e-02	   3.1928150e-02	   3.1657428e-02	   3.1007097e-02	
   4.3160646e+00	   3.6437625e-02	   3.2265296e-02	   3.3241217e-02	   3.2037277e-02	   3.2098735e-02	   3.1140077e-02	
   4.4046752e+00	   3.6661464e-02	   3.2738739e-02	   3.2423426e-02	   3.2117629e-02	   3.2355934e-02	   3.1225834e-02	
   4.4932858e+00	   3.7131421e-02	   3.3151086e-02	   3.1853533e-02	   3.2155655e-02	   3.2351669e-02	   3.1246190e-02	
   4.5818964e+00	   3.7682762e-02	   3.3374689e-02	   3.1746961e-02	   3.2165675e-02	   3.2117606e-02	   3.1198959e-02	
   4.6705069e+00	   3.8101381e-02	   3.3365025e-02	   3.2149949e-02	   3.2175924e-02	   3.1777149e-02	   3.1098348e-02	
   4.7666583e+00	   3.8233211e-02	   3.3148912e-02	   3.2992366e-02	   3.2213165e-02	   3.1470301e-02	   3.0958483e-02	
   4.8628096e+00	   3.8014144e-02	   3.2856973e-02	   3.3918839e-02	   3.2283717e-02	   3.1378156e-02	   3.0821887e-02	
   4.9589609e+00	   3.7610276e-02	   3.2648421e-02	   3.4553804e-02	   3.2370796e-02	   3.1546630e-02	   3.0721478e-02	
   5.0551122e+00	   3.7277410e-02	   3.2629717e-02	   3.4654346e-02	   3.2448406e-02	   3.1898206e-02	   3.0681734e-02	
   5.1512636e+00	   3.7216548e-02	   3.2808733e-02	   3.4222278e-02	   3.2499351e-02	   3.2274472e-02	   3.0716034e-02	
   5.2474149e+00	   3.7451873e-02	   3.3094689e-02	   3.3512549e-02	   3.2526332e-02	   3.2517415e-02	   3.0824829e-02	
   5.3435662e+00	   3.7865696e-02	   3.3377740e-02	   3.2837314e-02	   3.2545149e-02	   3.2547933e-02	   3.0992102e-02	
   5.4397175e+00	   3.8265109e-02	   3.3547673e-02	   3.2484692e-02	   3.2566666e-02	   3.2384393e-02	   3.1187518e-02	
   5.5490236e+00	   3.8481047e-02	   3.3537876e-02	   3.2649237e-02	   3.2597872e-02	   3.2088816e-02	   3.1390045e-02	
   5.6583297e+00	   3.8378504e-02	   3.3353595e-02	   3.3295919e-02	   3.2623776e-02	   3.1848713e-02	   3.1510859e-02	
   5.7676358e+00	   3.8095628e-02	   3.3126203e-02	   3.4055712e-02	   3.2624412e-02	   3.1802746e-02	   3.1509512e-02	
   5.8769419e+00	   3.7873196e-02	   3.2997533e-02	   3.4529348e-02	   3.2594709e-02	   3.1972493e-02	   3.1390870e-02	
   5.9862480e+00	   3.7886565e-02	   3.3044371e-02	   3.4507638e-02	   3.2559437e-02	   3.2259650e-02	   3.1209842e-02	
   6.0955541e+00	   3.8135328e-02	   3.3243846e-02	   3.4066713e-02	   3.2561701e-02	   3.2512458e-02	   3.1050908e-02	
   6.2048602e+00	   3.8458577e-02	   3.3493749e-02	   3.3500556e-02	   3.2631852e-02	   3.2614137e-02	   3.0989400e-02	
   6.3141663e+00	   3.8659163e-02	   3.3673912e-02	   3.3137422e-02	   3.2759557e-02	   3.2540997e-02	   3.1053999e-02	
   6.4234724e+00	   3.8641372e-02	   3.3710913e-02	   3.3156758e-02	   3.2891358e-02	   3.2362314e-02	   3.1211881e-02	
   6.5327785e+00	   3.8466401e-02	   3.3610925e-02	   3.3509336e-02	   3.2959309e-02	   3.2190779e-02	   3.1386267e-02	
   6.6420846e+00	   3.8292787e-02	   3.3447056e-02	   3.3974768e-02	   3.2924505e-02	   3.2117595e-02	   3.1497507e-02	
   6.7536112e+00	   3.8256132e-02	   3.3311868e-02	   3.4308909e-02	   3.2803614e-02	   3.2171177e-02	   3.1504071e-02	
   6.8651377e+00	   3.8381993e-02	   3.3277996e-02	   3.4354483e-02	   3.2670581e-02	   3.2311947e-02	   3.1419970e-02	
   6.9766642e+00	   3.8559314e-02	   3.3349978e-02	   3.4150636e-02	   3.2611074e-02	   3.2458375e-02	   3.1310995e-02	
   7.0881908e+00	   3.8675090e-02	   3.3484643e-02	   3.3836551e-02	   3.2660407e-02	   3.2544914e-02	   3.1240365e-02	
   7.1997173e+00	   3.8671061e-02	   3.3614569e-02	   3.3583591e-02	   3.2792410e-02	   3.2543599e-02	   3.1242579e-02	
   7.3215834e+00	   3.8560898e-02	   3.3683042e-02	   3.3518913e-02	   3.2945899e-02	   3.2457318e-02	   3.1315518e-02	
   7.4434496e+00	   3.8467593e-02	   3.3648004e-02	   3.3679982e-02	   3.3002921e-02	   3.2344156e-02	   3.1400765e-02	
   7.5653157e+00	   3.8490996e-02	   3.3548311e-02	   3.3940228e-02	   3.2931481e-02	   3.2268309e-02	   3.1435060e-02	
   7.6871819e+00	   3.8604022e-02	   3.3454894e-02	   3.4137501e-02	   3.2798057e-02	   3.2264079e-02	   3.1398458e-02	
   7.8090481e+00	   3.8691769e-02	   3.3408015e-02	   3.4194214e-02	   3.2694138e-02	   3.2325740e-02	   3.1325261e-02	
   7.9309142e+00	   3.8685693e-02	   3.3427281e-02	   3.4092994e-02	   3.2683943e-02	   3.2414309e-02	   3.1263924e-02	
   8.0528050e+00	   3.8593244e-02	   3.3497023e-02	   3.3889779e-02	   3.2766447e-02	   3.2479710e-02	   3.1250543e-02	
   8.1746957e+00	   3.8499997e-02	   3.3571936e-02	   3.3692462e-02	   3.2871989e-02	   3.2485760e-02	   3.1285739e-02	
   8.2965865e+00	   3.8496102e-02	   3.3606384e-02	   3.3601389e-02	   3.2917082e-02	   3.2425696e-02	   3.1337042e-02	
   8.4184772e+00	   3.8590370e-02	   3.3580407e-02	   3.3659990e-02	   3.2868640e-02	   3.2326243e-02	   3.1364781e-02	
   8.5403680e+00	   3.8696955e-02	   3.3507579e-02	   3.3833095e-02	   3.2764341e-02	   3.2237061e-02	   3.1349093e-02	
   8.6767338e+00	   3.8707922e-02	   3.3417253e-02	   3.4036888e-02	   3.2670991e-02	   3.2204791e-02	   3.1292627e-02	
   8.8130996e+00	   3.8579256e-02	   3.3368002e-02	   3.4107530e-02	   3.2663236e-02	   3.2259704e-02	   3.1228030e-02	
   8.9494653e+00	   3.8421427e-02	   3.3383824e-02	   3.3975806e-02	   3.2726417e-02	   3.2356610e-02	   3.1186939e-02	
   9.0858311e+00	   3.8382433e-02	   3.3443686e-02	   3.3715216e-02	   3.2786285e-02	   3.2413821e-02	   3.1179291e-02	
   9.2221969e+00	   3.8500071e-02	   3.3494956e-02	   3.3503287e-02	   3.2778854e-02	   3.2372251e-02	   3.1193504e-02	
   9.3585627e+00	   3.8656230e-02	   3.3489403e-02	   3.3493999e-02	   3.2704869e-02	   3.2244163e-02	   3.1209429e-02	
   9.4949285e+00	   3.8684946e-02	   3.3417663e-02	   3.3692860e-02	   3.2621683e-02	   3.2110101e-02	   3.1210526e-02	
   9.6249159e+00	   3.8560371e-02	   3.3327456e-02	   3.3909508e-02	   3.2585260e-02	   3.2060521e-02	   3.1190963e-02	
   9.7286088e+00	   3.8410293e-02	   3.3269925e-02	   3.3998944e-02	   3.2589578e-02	   3.2090643e-02	   3.1161124e-02	
   9.8323016e+00	   3.8302030e-02	   3.3245357e-02	   3.3960548e-02	   3.2605832e-02	   3.2159801e-02	   3.1123356e-02	
   9.9359945e+00	   3.8280259e-02	   3.3255334e-02	   3.3815240e-02	   3.2615575e-02	   3.2228395e-02	   3.1084933e-02	
   1.0039687e+01	   3.8337975e-02	   3.3287270e-02	   3.3629060e-02	   3.2609624e-02	   3.2261120e-02	   3.1053900e-02	
   1.0162416e+01	   3.8439919e-02	   3.3324354e-02	   3.3462731e-02	   3.2586080e-02	   3.2233665e-02	   3.1034317e-02	
   1.0285144e+01	   3.8502047e-02	   3.3335677e-02	   3.3417307e-02	   3.2556952e-02	   3.2151656e-02	   3.1032667e-02	
   1.0407873e+01	   3.8481871e-02	   3.3309808e-02	   3.3489887e-02	   3.2532849e-02	   3.2056686e-02	   3.1039862e-02	
   1.0530601e+01	   3.8395878e-02	   3.3255401e-02	   3.3614583e-02	   3.2515532e-02	   3.1991579e-02	   3.1042332e-02	
   1.0670285e+01	   3.8289259e-02	   3.3188035e-02	   3.3712629e-02	   3.2497052e-02	   3.1978169e-02	   3.1026590e-02	
   1.0809969e+01	   3.8234457e-02	   3.3142634e-02	   3.3704850e-02	   3.2473838e-02	   3.2012037e-02	   3.0991320e-02	
   1.0949652e+01	   3.8245553e-02	   3.3131514e-02	   3.3603362e-02	   3.2447278e-02	   3.2051311e-02	   3.0948575e-02	
   1.1089336e+01	   3.8286414e-02	   3.3144792e-02	   3.3476619e-02	   3.2424766e-02	   3.2058234e-02	   3.0914175e-02	
   1.1242565e+01	   3.8310005e-02	   3.3162577e-02	   3.3389233e-02	   3.2411033e-02	   3.2015048e-02	   3.0896406e-02	
   1.1395794e+01	   3.8276557e-02	   3.3155147e-02	   3.3400500e-02	   3.2406002e-02	   3.1940919e-02	   3.0896360e-02	
   1.1549023e+01	   3.8205698e-02	   3.3113390e-02	   3.3477186e-02	   3.2396037e-02	   3.1883171e-02	   3.0896231e-02	
   1.1702252e+01	   3.8154330e-02	   3.3057123e-02	   3.3532740e-02	   3.2369060e-02	   3.1874547e-02	   3.0878148e-02	
   1.1855481e+01	   3.8155988e-02	   3.3019330e-02	   3.3504616e-02	   3.2329765e-02	   3.1904758e-02	   3.0841115e-02	
   1.2038726e+01	   3.8191011e-02	   3.3018543e-02	   3.3390731e-02	   3.2294949e-02	   3.1931454e-02	   3.0797326e-02	
   1.2221971e+01	   3.8192837e-02	   3.3045279e-02	   3.3292565e-02	   3.2293195e-02	   3.1901569e-02	   3.0780005e-02	
   1.2405216e+01	   3.8137325e-02	   3.3050616e-02	   3.3295768e-02	   3.2308867e-02	   3.1828233e-02	   3.0788947e-02	
   1.2588462e+01	   3.8077754e-02	   3.3008987e-02	   3.3375742e-02	   3.2302201e-02	   3.1773720e-02	   3.0794611e-02	
   1.2771707e+01	   3.8071868e-02	   3.2946833e-02	   3.3430117e-02	   3.2257853e-02	   3.1780766e-02	   3.0771700e-02	
   1.2987974e+01	   3.8108394e-02	   3.2914186e-02	   3.3380198e-02	   3.2204346e-02	   3.1830508e-02	   3.0723552e-02	
   1.3204241e+01	   3.8112816e-02	   3.2946871e-02	   3.3259603e-02	   3.2203885e-02	   3.1844188e-02	   3.0695955e-02	
   1.3420508e+01	   3.8061187e-02	   3.2989426e-02	   3.3202985e-02	   3.2245281e-02	   3.1786683e-02	   3.0709787e-02	
   1.3636775e+01	   3.8021963e-02	   3.2972173e-02	   3.3267180e-02	   3.2256016e-02	   3.1717342e-02	   3.0732783e-02	
   1.3853042e+01	   3.8043485e-02	   3.2901968e-02	   3.3365948e-02	   3.2204039e-02	   3.1713793e-02	   3.0722615e-02	
   1.4084649e+01	   3.8078173e-02	   3.2858335e-02	   3.3370751e-02	   3.2148364e-02	   3.1775563e-02	   3.0681757e-02	
   1.4316256e+01	   3.8057117e-02	   3.2901774e-02	   3.3258795e-02	   3.2168809e-02	   3.1815556e-02	   3.0659550e-02	
   1.4547862e+01	   3.8013198e-02	   3.2973573e-02	   3.3166882e-02	   3.2235143e-02	   3.1774736e-02	   3.0682089e-02	
   1.4779469e+01	   3.8025289e-02	   3.2972616e-02	   3.3217233e-02	   3.2247061e-02	   3.1704879e-02	   3.0715694e-02	
   1.5011076e+01	   3.8077796e-02	   3.2895379e-02	   3.3356289e-02	   3.2184282e-02	   3.1700196e-02	   3.0715139e-02	
   1.5242682e+01	   3.8080709e-02	   3.2848891e-02	   3.3408057e-02	   3.2141818e-02	   3.1771770e-02	   3.0685319e-02	
   1.5474289e+01	   3.8026839e-02	   3.2907078e-02	   3.3297002e-02	   3.2189954e-02	   3.1830688e-02	   3.0671764e-02	
   1.5705896e+01	   3.8016479e-02	   3.3002509e-02	   3.3164132e-02	   3.2266494e-02	   3.1803991e-02	   3.0697693e-02	
   1.5937503e+01	   3.8089984e-02	   3.3011086e-02	   3.3200627e-02	   3.2267034e-02	   3.1732517e-02	   3.0735128e-02	
   1.6169109e+01	   3.8143184e-02	   3.2924448e-02	   3.3386516e-02	   3.2200878e-02	   3.1720217e-02	   3.0744520e-02	
   1.6400716e+01	   3.8089439e-02	   3.2870334e-02	   3.3488653e-02	   3.2177432e-02	   3.1797060e-02	   3.0725303e-02	
   1.6632323e+01	   3.8017329e-02	   3.2940097e-02	   3.3362955e-02	   3.2242758e-02	   3.1874942e-02	   3.0713223e-02	
   1.6863929e+01	   3.8065438e-02	   3.3055611e-02	   3.3173499e-02	   3.2312302e-02	   3.1860273e-02	   3.0733932e-02	
   1.7048746e+01	   3.8172312e-02	   3.3073858e-02	   3.3180810e-02	   3.2303490e-02	   3.1791030e-02	   3.0767038e-02	
   1.7233563e+01	   3.8209156e-02	   3.2997733e-02	   3.3370482e-02	   3.2252533e-02	   3.1752176e-02	   3.0789696e-02	
   1.7418380e+01	   3.8126829e-02	   3.2915601e-02	   3.3555785e-02	   3.2229349e-02	   3.1793341e-02	   3.0787757e-02	
   1.7603197e+01	   3.8032544e-02	   3.2927074e-02	   3.3533737e-02	   3.2266017e-02	   3.1880848e-02	   3.0769086e-02	
   1.7788014e+01	   3.8061094e-02	   3.3030752e-02	   3.3321710e-02	   3.2321707e-02	   3.1930749e-02	   3.0757947e-02	
   1.7973979e+01	   3.8199812e-02	   3.3121147e-02	   3.3156048e-02	   3.2338364e-02	   3.1895975e-02	   3.0773888e-02	
   1.8159945e+01	   3.8282933e-02	   3.3103936e-02	   3.3240967e-02	   3.2311889e-02	   3.1819054e-02	   3.0811561e-02	
   1.8345910e+01	   3.8204563e-02	   3.3003402e-02	   3.3502213e-02	   3.2288818e-02	   3.1789559e-02	   3.0840968e-02	
   1.8500543e+01	   3.8079268e-02	   3.2942022e-02	   3.3646165e-02	   3.2298795e-02	   3.1837347e-02	   3.0837449e-02	
   1.8655175e+01	   3.8042761e-02	   3.2969154e-02	   3.3573416e-02	   3.2324323e-02	   3.1917959e-02	   3.0810572e-02	
   1.8809807e+01	   3.8140008e-02	   3.3064949e-02	   3.3350394e-02	   3.2340287e-02	   3.1968049e-02	   3.0786070e-02	
   1.8964440e+01	   3.8275010e-02	   3.3147411e-02	   3.3184072e-02	   3.2339941e-02	   3.1949428e-02	   3.0791608e-02	
   1.9119072e+01	   3.8310878e-02	   3.3147472e-02	   3.3229331e-02	   3.2338420e-02	   3.1881959e-02	   3.0830069e-02	
   1.9277326e+01	   3.8210200e-02	   3.3070103e-02	   3.3451174e-02	   3.2348388e-02	   3.1826708e-02	   3.0873739e-02	
   1.9435580e+01	   3.8084619e-02	   3.2990639e-02	   3.3644667e-02	   3.2359322e-02	   3.1836854e-02	   3.0883924e-02	
   1.9593834e+01	   3.8071558e-02	   3.2985855e-02	   3.3634840e-02	   3.2353043e-02	   3.1906972e-02	   3.0851492e-02	
   1.9752088e+01	   3.8192185e-02	   3.3058975e-02	   3.3437138e-02	   3.2331952e-02	   3.1976958e-02	   3.0808060e-02	
   1.9910342e+01	   3.8307550e-02	   3.3146289e-02	   3.3245763e-02	   3.2327425e-02	   3.1989559e-02	   3.0799557e-02	
   2.0071300e+01	   3.8299730e-02	   3.3167228e-02	   3.3233763e-02	   3.2357253e-02	   3.1934046e-02	   3.0839659e-02	
   2.0191064e+01	   3.8223083e-02	   3.3122530e-02	   3.3364297e-02	   3.2391130e-02	   3.1874523e-02	   3.0882767e-02	
   2.0310828e+01	   3.8141740e-02	   3.3059026e-02	   3.3527180e-02	   3.2407643e-02	   3.1841996e-02	   3.0905943e-02	
   2.0430592e+01	   3.8114408e-02	   3.3016903e-02	   3.3625986e-02	   3.2390581e-02	   3.1856701e-02	   3.0895206e-02	
   2.0550356e+01	   3.8157114e-02	   3.3018923e-02	   3.3610588e-02	   3.2348319e-02	   3.1907564e-02	   3.0859705e-02	
   2.0670121e+01	   3.8230104e-02	   3.3059457e-02	   3.3503644e-02	   3.2311845e-02	   3.1962478e-02	   3.0824775e-02	
   2.0804452e+01	   3.8275956e-02	   3.3116109e-02	   3.3364041e-02	   3.2313681e-02	   3.1992042e-02	   3.0814089e-02	
   2.0938784e+01	   3.8251155e-02	   3.3147003e-02	   3.3293677e-02	   3.2363416e-02	   3.1973290e-02	   3.0839602e-02	
   2.1073116e+01	   3.8188599e-02	   3.3135095e-02	   3.3331167e-02	   3.2421308e-02	   3.1923018e-02	   3.0879938e-02	
   2.1207447e+01	   3.8151600e-02	   3.3093843e-02	   3.3442246e-02	   3.2436143e-02	   3.1876792e-02	   3.0903453e-02	
   2.1341779e+01	   3.8173304e-02	   3.3054312e-02	   3.3549216e-02	   3.2391376e-02	   3.1864941e-02	   3.0893489e-02	
   2.1498484e+01	   3.8221337e-02	   3.3042733e-02	   3.3580990e-02	   3.2325057e-02	   3.1895841e-02	   3.0860324e-02	
   2.1655190e+01	   3.8240574e-02	   3.3063719e-02	   3.3517956e-02	   3.2301735e-02	   3.1943612e-02	   3.0834341e-02	
   2.1811895e+01	   3.8220252e-02	   3.3095928e-02	   3.3417499e-02	   3.2334655e-02	   3.1972341e-02	   3.0832721e-02	
   2.1968601e+01	   3.8191039e-02	   3.3116470e-02	   3.3350944e-02	   3.2386840e-02	   3.1964588e-02	   3.0850343e-02	
   2.2154791e+01	   3.8183468e-02	   3.3112425e-02	   3.3363781e-02	   3.2411317e-02	   3.1924642e-02	   3.0871456e-02	
   2.2340980e+01	   3.8201139e-02	   3.3087988e-02	   3.3440984e-02	   3.2384565e-02	   3.1889051e-02	   3.0875957e-02	
   2.2527170e+01	   3.8211549e-02	   3.3065558e-02	   3.3505551e-02	   3.2343245e-02	   3.1886307e-02	   3.0863953e-02	
   2.2713360e+01	   3.8201865e-02	   3.3060339e-02	   3.3503553e-02	   3.2328100e-02	   3.1911629e-02	   3.0848354e-02	
   2.2927586e+01	   3.8182716e-02	   3.3073347e-02	   3.3440379e-02	   3.2347247e-02	   3.1938258e-02	   3.0840776e-02	
   2.3141812e+01	   3.8179776e-02	   3.3087414e-02	   3.3386231e-02	   3.2369911e-02	   3.1935776e-02	   3.0844666e-02	
   2.3356038e+01	   3.8189778e-02	   3.3086997e-02	   3.3390367e-02	   3.2368755e-02	   3.1910193e-02	   3.0851031e-02	
   2.3570264e+01	   3.8194890e-02	   3.3072654e-02	   3.3432838e-02	   3.2349390e-02	   3.1889008e-02	   3.0851111e-02	
   2.3857298e+01	   3.8180946e-02	   3.3056835e-02	   3.3459691e-02	   3.2333643e-02	   3.1892008e-02	   3.0842115e-02	
   2.4144331e+01	   3.8167087e-02	   3.3056259e-02	   3.3432909e-02	   3.2336911e-02	   3.1907521e-02	   3.0832974e-02	
   2.4431364e+01	   3.8167712e-02	   3.3062312e-02	   3.3398252e-02	   3.2342605e-02	   3.1907094e-02	   3.0830087e-02	
   2.4718397e+01	   3.8172431e-02	   3.3061082e-02	   3.3396169e-02	   3.2338220e-02	   3.1891611e-02	   3.0830511e-02	
   2.5153678e+01	   3.8164816e-02	   3.3048746e-02	   3.3415360e-02	   3.2326529e-02	   3.1879652e-02	   3.0826326e-02	
   2.5588959e+01	   3.8154378e-02	   3.3041386e-02	   3.3412106e-02	   3.2321516e-02	   3.1882273e-02	   3.0818950e-02	
   2.6024240e+01	   3.8151826e-02	   3.3041123e-02	   3.3395091e-02	   3.2320462e-02	   3.1881905e-02	   3.0814204e-02	
   2.6459521e+01	   3.8151408e-02	   3.3039378e-02	   3.3390764e-02	   3.2317455e-02	   3.1874855e-02	   3.0812350e-02	
   2.6812285e+01	   3.8148454e-02	   3.3035884e-02	   3.3393979e-02	   3.2314515e-02	   3.1871725e-02	   3.0810660e-02	
   2.7165049e+01	   3.8146462e-02	   3.3033868e-02	   3.3393468e-02	   3.2312887e-02	   3.1871161e-02	   3.0808896e-02	
   2.7517814e+01	   3.8145782e-02	   3.3033195e-02	   3.3391635e-02	   3.2312141e-02	   3.1870781e-02	   3.0807831e-02	
   2.8141374e+01	   3.8145391e-02	   3.3032879e-02	   3.3390476e-02	   3.2311658e-02	   3.1870061e-02	   3.0807229e-02	
   2.8764933e+01	   3.8146055e-02	   3.3033377e-02	   3.3391539e-02	   3.2312181e-02	   3.1870429e-02	   3.0807849e-02	
   2.9388493e+01	   3.8151172e-02	   3.3034742e-02	   3.3393080e-02	   3.2313594e-02	   3.1872023e-02	   3.0809495e-02	
   3.0012053e+01	   3.8149766e-02	   3.3037036e-02	   3.3395126e-02	   3.2315821e-02	   3.1874269e-02	   3.0811393e-02	
   3.0973730e+01	   3.8154309e-02	   3.3041412e-02	   3.3399515e-02	   3.2320158e-02	   3.1878550e-02	   3.0815751e-02	
   3.1750211e+01	   3.8158077e-02	   3.3045102e-02	   3.3403270e-02	   3.2323861e-02	   3.1882266e-02	   3.0819474e-02	
   3.2526693e+01	   3.8161310e-02	   3.3048437e-02	   3.3406569e-02	   3.2327202e-02	   3.1885649e-02	   3.0822849e-02	
   3.3303174e+01	   3.8163901e-02	   3.3051146e-02	   3.3409255e-02	   3.2329918e-02	   3.1888386e-02	   3.0825631e-02	
   3.4079655e+01	   3.8165490e-02	   3.3053035e-02	   3.3411138e-02	   3.2331825e-02	   3.1890309e-02	   3.0827598e-02	
   3.5000000e+01	   3.8166952e-02	   3.3054474e-02	   3.3412590e-02	   3.2333275e-02	   3.1891788e-02	   3.0829091e-02	


==> MTDC-AC Control IEEE TPS (Arxiv v2)/PGen_SecDis.txt <==
   0.0000000e+00	   2.1028859e-15	   1.9879902e-15	   6.0588808e-16	   4.5141477e-17	   6.2045859e-16	   7.3782656e-16	
   1.0000000e-06	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   2.0000000e-06	   2.4058614e-15	   1.4653217e-16	  -1.6567299e-15	  -1.8265417e-15	  -2.3469246e-16	  -3.7321057e-16	
   3.0000000e-06	  -5.4610770e-16	   1.7622891e-15	  -1.7978327e-15	  -1.3775699e-15	   2.5286251e-15	  -4.9468871e-16	
   1.3000000e-05	   3.0480393e-16	   1.4060511e-15	   1.0640116e-15	  -3.3672839e-16	  -8.2834110e-17	  -1.7309155e-16	
   2.3000000e-05	   8.1498458e-16	   1.5211050e-15	  -1.1726834e-16	   4.6815288e-16	   1.6840290e-15	   1.6023136e-15	
   3.3000000e-05	   5.1534057e-16	   1.7814467e-15	   1.1515872e-15	  -7.2411019e-16	   1.1631767e-15	   1.9277002e-15	
   1.3300000e-04	   7.0203771e-16	   1.5131129e-15	  -1.5264756e-15	  -1.0317720e-15	   1.8204849e-16	  -3.4909997e-16	
   2.3300000e-04	   1.2822450e-15	   1.5542839e-15	   5.6746962e-16	  -1.4444364e-15	   5.7087890e-16	   2.3421779e-15	
   3.3300000e-04	   4.6056194e-16	   1.5120652e-15	   6.5281517e-16	  -5.7460834e-16	  -5.9059891e-16	  -1.2350824e-15	
   1.3330000e-03	   1.1945391e-15	   2.6742881e-15	   1.6401148e-15	  -4.3754918e-16	  -5.1718434e-16	  -4.6798511e-16	
   2.3330000e-03	   6.2977593e-16	   2.2212053e-16	  -1.0524765e-15	  -1.1523440e-15	   9.2133962e-16	  -1.4697025e-17	
   3.3330000e-03	  -5.7316848e-16	   2.2618859e-15	  -5.2438985e-16	  -2.5350503e-16	   1.3175158e-15	  -3.5243463e-16	
   1.3333000e-02	   1.5773238e-15	   2.6422795e-15	  -9.9685537e-16	  -1.3935369e-15	   3.0101147e-15	  -4.1082159e-16	
   2.3333000e-02	   1.2360321e-15	   8.5799314e-16	   6.5091873e-16	   2.0838730e-15	   1.0404406e-15	   2.7818111e-15	
   3.3333000e-02	   8.9731987e-16	   1.8144560e-15	   2.9097122e-15	   1.4804752e-15	  -3.2982563e-16	   2.2616983e-16	
   1.3333300e-01	   2.3399420e-15	   2.0650707e-16	   2.1161137e-15	   1.2829867e-15	   9.1264536e-17	   8.8582997e-16	
   2.3333300e-01	   2.0519347e-15	   1.2381239e-15	   4.2499504e-16	   9.8415894e-16	  -3.6172666e-15	   6.9027630e-16	
   3.3333300e-01	   2.9087787e-15	  -3.2693773e-15	  -3.3615206e-16	   1.4592289e-15	   1.0554352e-15	   8.1356037e-16	
   1.0000000e+00	   2.1859220e-15	  -4.7312340e-16	  -3.8505478e-16	  -2.8065471e-17	  -3.3186684e-16	  -1.3968614e-16	
   1.0000000e+00	   1.8808413e-15	  -2.3245586e-16	   1.6179888e-16	   4.5141477e-17	   6.2045859e-16	  -1.5035186e-16	
   1.0000010e+00	  -4.7471142e-14	  -4.7475191e-14	  -4.7412123e-14	  -4.7105592e-14	  -2.3705366e-14	  -2.2208606e-14	
   1.0000020e+00	  -4.5668663e-14	  -4.6054014e-14	  -4.8645770e-14	  -4.9439847e-14	  -2.2250837e-14	  -2.3847096e-14	
   1.0000030e+00	  -4.6637978e-14	  -4.7112704e-14	  -4.8794028e-14	  -4.6497609e-14	  -2.3090539e-14	  -2.4994757e-14	
   1.0000130e+00	  -4.7774623e-14	  -4.7135747e-14	  -4.4841255e-14	  -4.7650456e-14	  -2.1962092e-14	  -2.4454848e-14	
   1.0000230e+00	  -4.7380752e-14	  -4.9181059e-14	  -4.9914689e-14	  -4.7380119e-14	  -2.3327837e-14	  -2.3365032e-14	
   1.0000330e+00	  -4.7988884e-14	  -4.6802603e-14	  -4.7852954e-14	  -4.7724779e-14	  -2.4625748e-14	  -2.2256913e-14	
   1.0001330e+00	  -2.3626212e-14	  -4.7530199e-14	  -4.8173605e-14	  -4.7585508e-14	  -2.0212362e-14	  -2.4138205e-14	
   1.0002330e+00	  -2.3126938e-14	  -4.7577808e-14	  -4.7040021e-14	  -4.7440453e-14	  -2.3429504e-14	  -2.1500137e-14	
   1.0003330e+00	  -2.3808645e-14	  -4.7479694e-14	  -4.6618613e-14	  -4.7364987e-14	  -2.3946471e-14	  -2.2948592e-14	
   1.0010000e+00	  -1.0501159e-14	  -3.0353765e-14	  -3.1991391e-14	  -2.2134839e-14	  -9.8457344e-15	  -1.3259794e-14	
   1.0010000e+00	   1.9724353e-02	  -1.7996024e-14	  -1.2050654e-14	  -2.0160918e-14	  -6.0408796e-15	  -8.5880468e-15	
   1.0010010e+00	   1.9722698e-02	  -2.5420127e-14	  -2.3857595e-14	  -2.4713415e-14	  -2.2289256e-14	  -2.1534387e-14	
   1.0010020e+00	   1.9721048e-02	  -2.3265266e-14	  -2.3494390e-14	  -2.4120858e-14	  -2.3460327e-14	  -2.3289515e-14	
   1.0010030e+00	   1.9719404e-02	  -2.1996498e-14	  -2.3390452e-14	  -2.5278541e-14	  -2.3506635e-14	  -2.2456429e-14	
   1.0010130e+00	   1.9703415e-02	   2.7840223e-12	   3.3467360e-12	  -2.1967799e-14	  -2.1831650e-14	  -2.3083569e-14	
   1.0010230e+00	   1.9687931e-02	   1.3969483e-11	   1.6797821e-11	  -2.3514067e-14	  -2.3223247e-14	  -2.3863645e-14	
   1.0010330e+00	   1.9672946e-02	   4.2086218e-11	   5.0612635e-11	  -2.2878315e-14	  -2.2519788e-14	  -2.3877443e-14	
   1.0011330e+00	   1.9556417e-02	   2.1230877e-08	   2.5292028e-08	   3.9027345e-11	   1.0429298e-11	   4.8831950e-12	
   1.0012330e+00	   1.9469223e-02	   9.8014476e-08	   1.1644488e-07	   2.6101173e-10	   7.1145191e-11	   3.2791241e-11	
   1.0013330e+00	   1.9404232e-02	   2.7437753e-07	   3.2510843e-07	   9.9686432e-10	   2.7674790e-10	   1.2555125e-10	
   1.0015797e+00	   1.9295678e-02	   1.3957486e-06	   1.6423150e-06	   1.0062746e-08	   2.9254943e-09	   1.3052907e-09	
   1.0018264e+00	   1.9238372e-02	   3.9639489e-06	   4.6385161e-06	   4.2827662e-08	   1.2855884e-08	   5.6543600e-09	
   1.0020000e+00	   1.9210290e-02	   7.0049297e-06	   8.1648118e-06	   9.7397706e-08	   2.9946141e-08	   1.3031001e-08	
   1.0020000e+00	   3.8920487e-02	   7.0049288e-06	   8.1648109e-06	   9.7398325e-08	   2.9946992e-08	   1.3030860e-08	
   1.0020010e+00	   3.8918706e-02	   7.0252135e-06	   8.1883167e-06	   9.7772942e-08	   3.0064362e-08	   1.3081101e-08	
   1.0020020e+00	   3.8916932e-02	   7.0455385e-06	   8.2118685e-06	   9.8148766e-08	   3.0182125e-08	   1.3131514e-08	
   1.0020030e+00	   3.8915162e-02	   7.0659046e-06	   8.2354668e-06	   9.8525922e-08	   3.0300293e-08	   1.3182120e-08	
   1.0020130e+00	   3.8897924e-02	   7.2731485e-06	   8.4755428e-06	   1.0240602e-07	   3.1518034e-08	   1.3707427e-08	
   1.0020230e+00	   3.8881190e-02	   7.4844937e-06	   8.7203061e-06	   1.0641289e-07	   3.2776959e-08	   1.4250210e-08	
   1.0020330e+00	   3.8864953e-02	   7.7000570e-06	   8.9698879e-06	   1.1055245e-07	   3.4079441e-08	   1.4812125e-08	
   1.0021330e+00	   3.8735505e-02	   1.0258052e-05	   1.1924378e-05	   1.6610363e-07	   5.1789751e-08	   2.2397532e-08	
   1.0022330e+00	   3.8634695e-02	   1.3323652e-05	   1.5456635e-05	   2.4125168e-07	   7.6100925e-08	   3.2745106e-08	
   1.0023330e+00	   3.8555180e-02	   1.6965766e-05	   1.9644049e-05	   3.4079147e-07	   1.0877966e-07	   4.6566056e-08	
   1.0025773e+00	   3.8407878e-02	   2.8390086e-05	   3.2735441e-05	   7.0941931e-07	   2.3305330e-07	   9.8536428e-08	
   1.0028216e+00	   3.8304388e-02	   4.4102351e-05	   5.0665996e-05	   1.3234059e-06	   4.4661581e-07	   1.8668612e-07	
   1.0030000e+00	   3.8237173e-02	   5.8710495e-05	   6.7277000e-05	   1.9911384e-06	   6.8528048e-07	   2.8410490e-07	
   1.0030000e+00	   5.7933232e-02	   5.8710493e-05	   6.7276996e-05	   1.9911386e-06	   6.8528124e-07	   2.8410439e-07	
   1.0030010e+00	   5.7931227e-02	   5.8799775e-05	   6.7378422e-05	   1.9953720e-06	   6.8680231e-07	   2.8472410e-07	
   1.0030020e+00	   5.7929227e-02	   5.8889145e-05	   6.7479946e-05	   1.9996123e-06	   6.8832606e-07	   2.8534489e-07	
   1.0030030e+00	   5.7927232e-02	   5.8978606e-05	   6.7581573e-05	   2.0038589e-06	   6.8985273e-07	   2.8596708e-07	
   1.0030130e+00	   5.7907731e-02	   5.9881075e-05	   6.8606617e-05	   2.0469527e-06	   7.0535442e-07	   2.9227797e-07	
   1.0030230e+00	   5.7888720e-02	   6.0792510e-05	   6.9641678e-05	   2.0907630e-06	   7.2113141e-07	   2.9869790e-07	
   1.0030330e+00	   5.7870195e-02	   6.1713109e-05	   7.0686976e-05	   2.1353105e-06	   7.3719204e-07	   3.0523042e-07	
   1.0031330e+00	   5.7716831e-02	   7.1740366e-05	   8.2056398e-05	   2.6510774e-06	   9.2525180e-07	   3.8137863e-07	
   1.0032330e+00	   5.7590972e-02	   8.2742060e-05	   9.4512559e-05	   3.2546656e-06	   1.1480796e-06	   4.7116127e-07	
   1.0033330e+00	   5.7485302e-02	   9.4783475e-05	   1.0812774e-04	   3.9570015e-06	   1.4105828e-06	   5.7641718e-07	
   1.0035776e+00	   5.7270011e-02	   1.2842047e-04	   1.4608940e-04	   6.1097791e-06	   2.2318877e-06	   9.0312732e-07	
   1.0038222e+00	   5.7093057e-02	   1.6875673e-04	   1.9150156e-04	   9.0189758e-06	   3.3717342e-06	   1.3519992e-06	
   1.0040000e+00	   5.6969499e-02	   2.0261465e-04	   2.2954571e-04	   1.1716474e-05	   4.4532463e-06	   1.7742981e-06	
   1.0040000e+00	   7.6651453e-02	   2.0261464e-04	   2.2954571e-04	   1.1716474e-05	   4.4532455e-06	   1.7742972e-06	
   1.0040010e+00	   7.6649124e-02	   2.0281587e-04	   2.2977167e-04	   1.1732986e-05	   4.4599065e-06	   1.7768914e-06	
   1.0040020e+00	   7.6646800e-02	   2.0301723e-04	   2.2999777e-04	   1.1749517e-05	   4.4665752e-06	   1.7794894e-06	
   1.0040030e+00	   7.6644481e-02	   2.0321871e-04	   2.3022402e-04	   1.1766065e-05	   4.4732514e-06	   1.7820897e-06	
   1.0040130e+00	   7.6621728e-02	   2.0524434e-04	   2.3249844e-04	   1.1933072e-05	   4.5406867e-06	   1.8083528e-06	
   1.0040230e+00	   7.6599459e-02	   2.0728234e-04	   2.3478653e-04	   1.2101827e-05	   4.6088960e-06	   1.8349081e-06	
   1.0040330e+00	   7.6577667e-02	   2.0933293e-04	   2.3708858e-04	   1.2272376e-05	   4.6779005e-06	   1.8617633e-06	
   1.0041330e+00	   7.6390969e-02	   2.3094273e-04	   2.6133110e-04	   1.4141491e-05	   5.4413298e-06	   2.1578663e-06	
   1.0042330e+00	   7.6231062e-02	   2.5383319e-04	   2.8699199e-04	   1.6207089e-05	   6.2938763e-06	   2.4873139e-06	
   1.0043330e+00	   7.6090657e-02	   2.7805787e-04	   3.1413153e-04	   1.8484701e-05	   7.2437724e-06	   2.8530485e-06	
   1.0045779e+00	   7.5787690e-02	   3.4258423e-04	   3.8636472e-04	   2.4940096e-05	   9.9814556e-06	   3.9011358e-06	
   1.0048228e+00	   7.5519846e-02	   4.1521772e-04	   4.6759525e-04	   3.2845058e-05	   1.3410887e-05	   5.2041939e-06	
   1.0050000e+00	   7.5329315e-02	   4.7301937e-04	   5.3219521e-04	   3.9597908e-05	   1.6398240e-05	   6.3322093e-06	
   1.0050000e+00	   9.4997208e-02	   4.7301937e-04	   5.3219521e-04	   3.9597908e-05	   1.6398239e-05	   6.3322093e-06	
   1.0050010e+00	   9.4994496e-02	   4.7335829e-04	   5.3257389e-04	   3.9638448e-05	   1.6416280e-05	   6.3390081e-06	
   1.0050020e+00	   9.4991788e-02	   4.7369735e-04	   5.3295273e-04	   3.9679017e-05	   1.6434335e-05	   6.3458132e-06	
   1.0050030e+00	   9.4989085e-02	   4.7403655e-04	   5.3333173e-04	   3.9719617e-05	   1.6452406e-05	   6.3526233e-06	
   1.0050130e+00	   9.4962494e-02	   4.7744087e-04	   5.3713540e-04	   4.0128219e-05	   1.6634410e-05	   6.4211975e-06	
   1.0050230e+00	   9.4936382e-02	   4.8085921e-04	   5.4095464e-04	   4.0539795e-05	   1.6817899e-05	   6.4903122e-06	
   1.0050330e+00	   9.4910741e-02	   4.8429183e-04	   5.4478973e-04	   4.0954415e-05	   1.7002907e-05	   6.5599803e-06	
   1.0051330e+00	   9.4685186e-02	   5.1985553e-04	   5.8451608e-04	   4.5372412e-05	   1.8989987e-05	   7.3064256e-06	
   1.0052330e+00	   9.4486022e-02	   5.5683916e-04	   6.2582263e-04	   5.0110206e-05	   2.1139786e-05	   8.1118462e-06	
   1.0053330e+00	   9.4305988e-02	   5.9528483e-04	   6.6875878e-04	   5.5185731e-05	   2.3463210e-05	   8.9800425e-06	
   1.0055782e+00	   9.3904307e-02	   6.9514891e-04	   7.8029043e-04	   6.8982557e-05	   2.9867334e-05	   1.1363527e-05	
   1.0058234e+00	   9.3536106e-02	   8.0363873e-04	   9.0147835e-04	   8.4954311e-05	   3.7426059e-05	   1.4161589e-05	
   1.0060000e+00	   9.3273132e-02	   8.8725926e-04	   9.9491510e-04	   9.7945995e-05	   4.3677433e-05	   1.6465509e-05	
   1.0060000e+00	   1.1292701e-01	   8.8725926e-04	   9.9491511e-04	   9.7945994e-05	   4.3677432e-05	   1.6465509e-05	
   1.0060010e+00	   1.1292389e-01	   8.8774585e-04	   9.9545888e-04	   9.8023053e-05	   4.3714717e-05	   1.6479231e-05	
   1.0060020e+00	   1.1292076e-01	   8.8823258e-04	   9.9600281e-04	   9.8100153e-05	   4.3752023e-05	   1.6492960e-05	
   1.0060030e+00	   1.1291765e-01	   8.8871946e-04	   9.9654690e-04	   9.8177296e-05	   4.3789354e-05	   1.6506697e-05	
   1.0060130e+00	   1.1288692e-01	   8.9360089e-04	   1.0020021e-03	   9.8952375e-05	   4.4164672e-05	   1.6644787e-05	
   1.0060230e+00	   1.1285666e-01	   8.9849670e-04	   1.0074734e-03	   9.9731617e-05	   4.4542286e-05	   1.6783696e-05	
   1.0060330e+00	   1.1282687e-01	   9.0340713e-04	   1.0129611e-03	   1.0051511e-04	   4.4922248e-05	   1.6923441e-05	
   1.0061330e+00	   1.1255967e-01	   9.5377118e-04	   1.0692583e-03	   1.0872516e-04	   4.8930632e-05	   1.8395190e-05	
   1.0062330e+00	   1.1231867e-01	   1.0055720e-03	   1.1271775e-03	   1.1737132e-04	   5.3183679e-05	   1.9953896e-05	
   1.0063330e+00	   1.1209664e-01	   1.0588429e-03	   1.1867600e-03	   1.2647222e-04	   5.7694076e-05	   2.1603943e-05	
   1.0065784e+00	   1.1159104e-01	   1.1951504e-03	   1.3393127e-03	   1.5059185e-04	   6.9788335e-05	   2.6016471e-05	
   1.0068238e+00	   1.1111831e-01	   1.3399936e-03	   1.5015858e-03	   1.7753782e-04	   8.3526098e-05	   3.1010193e-05	
   1.0070000e+00	   1.1078081e-01	   1.4493264e-03	   1.6241993e-03	   1.9876395e-04	   9.4502781e-05	   3.4988428e-05	
   1.0070000e+00	   1.3042073e-01	   1.4493264e-03	   1.6241994e-03	   1.9876395e-04	   9.4502780e-05	   3.4988429e-05	
   1.0070010e+00	   1.3041718e-01	   1.4499597e-03	   1.6249099e-03	   1.9888886e-04	   9.4567698e-05	   3.5011932e-05	
   1.0070020e+00	   1.3041363e-01	   1.4505932e-03	   1.6256205e-03	   1.9901382e-04	   9.4632647e-05	   3.5035447e-05	
   1.0070030e+00	   1.3041009e-01	   1.4512267e-03	   1.6263314e-03	   1.9913883e-04	   9.4697627e-05	   3.5058972e-05	
   1.0070130e+00	   1.3037510e-01	   1.4575748e-03	   1.6334537e-03	   2.0039350e-04	   9.5350159e-05	   3.5295186e-05	
   1.0070230e+00	   1.3034058e-01	   1.4639368e-03	   1.6405919e-03	   2.0165335e-04	   9.6005802e-05	   3.5532496e-05	
   1.0070330e+00	   1.3030654e-01	   1.4703130e-03	   1.6477464e-03	   2.0291849e-04	   9.6664623e-05	   3.5770925e-05	
   1.0071330e+00	   1.2999669e-01	   1.5352872e-03	   1.7206872e-03	   2.1603208e-04	   1.0353287e-04	   3.8253803e-05	
   1.0072330e+00	   1.2971299e-01	   1.6016402e-03	   1.7952180e-03	   2.2967907e-04	   1.1072646e-04	   4.0851154e-05	
   1.0073330e+00	   1.2944821e-01	   1.6693990e-03	   1.8713746e-03	   2.4387774e-04	   1.1825908e-04	   4.3567724e-05	
   1.0075786e+00	   1.2883728e-01	   1.8411067e-03	   2.0645620e-03	   2.8088606e-04	   1.3808926e-04	   5.0706929e-05	
   1.0078241e+00	   1.2825925e-01	   2.0209073e-03	   2.2671809e-03	   3.2124668e-04	   1.6002818e-04	   5.8586664e-05	
   1.0080000e+00	   1.2784729e-01	   2.1546743e-03	   2.4181483e-03	   3.5233640e-04	   1.7713664e-04	   6.4719989e-05	
   1.0080000e+00	   1.4747328e-01	   2.1546744e-03	   2.4181483e-03	   3.5233640e-04	   1.7713664e-04	   6.4719989e-05	
   1.0080010e+00	   1.4746930e-01	   2.1554470e-03	   2.4190208e-03	   3.5251837e-04	   1.7723723e-04	   6.4756025e-05	
   1.0080020e+00	   1.4746533e-01	   2.1562198e-03	   2.4198935e-03	   3.5270040e-04	   1.7733785e-04	   6.4792073e-05	
   1.0080030e+00	   1.4746136e-01	   2.1569927e-03	   2.4207663e-03	   3.5288249e-04	   1.7743852e-04	   6.4828136e-05	
   1.0080130e+00	   1.4742212e-01	   2.1647333e-03	   2.4295079e-03	   3.5470862e-04	   1.7844855e-04	   6.5189947e-05	
   1.0080230e+00	   1.4738335e-01	   2.1724868e-03	   2.4382648e-03	   3.5654072e-04	   1.7946244e-04	   6.5553113e-05	
   1.0080330e+00	   1.4734505e-01	   2.1802536e-03	   2.4470372e-03	   3.5837889e-04	   1.8048027e-04	   6.5917660e-05	
   1.0081330e+00	   1.4699268e-01	   2.2590507e-03	   2.5360957e-03	   3.7728978e-04	   1.9100359e-04	   6.9684140e-05	
   1.0082330e+00	   1.4666650e-01	   2.3391296e-03	   2.6266717e-03	   3.9680816e-04	   2.0192537e-04	   7.3590361e-05	
   1.0083330e+00	   1.4635929e-01	   2.4205132e-03	   2.7187966e-03	   4.1695144e-04	   2.1325971e-04	   7.7641262e-05	
   1.0085787e+00	   1.4564397e-01	   2.6254032e-03	   2.9510274e-03	   4.6885153e-04	   2.4271553e-04	   8.8158048e-05	
   1.0088244e+00	   1.4496200e-01	   2.8377724e-03	   3.1922122e-03	   5.2449234e-04	   2.7469193e-04	   9.9558948e-05	
   1.0090000e+00	   1.4447699e-01	   2.9941158e-03	   3.3700853e-03	   5.6665742e-04	   2.9918529e-04	   1.0828254e-04	
   1.0090000e+00	   1.6408910e-01	   2.9941158e-03	   3.3700854e-03	   5.6665742e-04	   2.9918528e-04	   1.0828254e-04	
   1.0090010e+00	   1.6408471e-01	   2.9950173e-03	   3.3711117e-03	   5.6690329e-04	   2.9932868e-04	   1.0833359e-04	
   1.0090020e+00	   1.6408032e-01	   2.9959189e-03	   3.3721382e-03	   5.6714923e-04	   2.9947213e-04	   1.0838466e-04	
   1.0090030e+00	   1.6407593e-01	   2.9968206e-03	   3.3731648e-03	   5.6739523e-04	   2.9961562e-04	   1.0843575e-04	
   1.0090130e+00	   1.6403251e-01	   3.0058482e-03	   3.3834438e-03	   5.6986097e-04	   3.0105448e-04	   1.0894798e-04	
   1.0090230e+00	   1.6398956e-01	   3.0148877e-03	   3.3937371e-03	   5.7233322e-04	   3.0249784e-04	   1.0946179e-04	
   1.0090330e+00	   1.6394709e-01	   3.0239392e-03	   3.4040451e-03	   5.7481212e-04	   3.0394580e-04	   1.0997722e-04	
   1.0091330e+00	   1.6355304e-01	   3.1154860e-03	   3.5083785e-03	   6.0017711e-04	   3.1882609e-04	   1.1527215e-04	
   1.0092330e+00	   1.6318526e-01	   3.2082022e-03	   3.6141371e-03	   6.2620114e-04	   3.3416728e-04	   1.2072893e-04	
   1.0093330e+00	   1.6283654e-01	   3.3021079e-03	   3.7213492e-03	   6.5290051e-04	   3.4998351e-04	   1.2635256e-04	
   1.0095788e+00	   1.6201926e-01	   3.5374461e-03	   3.9904197e-03	   7.2112308e-04	   3.9070277e-04	   1.4082314e-04	
   1.0098247e+00	   1.6123604e-01	   3.7795927e-03	   4.2678807e-03	   7.9334716e-04	   4.3428859e-04	   1.5630167e-04	
   1.0100000e+00	   1.6068019e-01	   3.9564478e-03	   4.4709215e-03	   8.4740512e-04	   4.6722213e-04	   1.6799140e-04	
   1.0100000e+00	   1.8027845e-01	   3.9564478e-03	   4.4709215e-03	   8.4740512e-04	   4.6722213e-04	   1.6799140e-04	
   1.0100010e+00	   1.8027365e-01	   3.9574665e-03	   4.4720920e-03	   8.4771951e-04	   4.6741436e-04	   1.6805962e-04	
   1.0100020e+00	   1.8026885e-01	   3.9584853e-03	   4.4732625e-03	   8.4803397e-04	   4.6760664e-04	   1.6812785e-04	
   1.0100030e+00	   1.8026406e-01	   3.9595042e-03	   4.4744332e-03	   8.4834849e-04	   4.6779897e-04	   1.6819611e-04	
   1.0100130e+00	   1.8021659e-01	   3.9697026e-03	   4.4861519e-03	   8.5149978e-04	   4.6972668e-04	   1.6888020e-04	
   1.0100230e+00	   1.8016959e-01	   3.9799117e-03	   4.4978839e-03	   8.5465794e-04	   4.7165944e-04	   1.6956606e-04	
   1.0100330e+00	   1.8012306e-01	   3.9901317e-03	   4.5096296e-03	   8.5782309e-04	   4.7359732e-04	   1.7025373e-04	
   1.0101330e+00	   1.7968859e-01	   4.0932626e-03	   4.6282528e-03	   8.9008004e-04	   4.9342261e-04	   1.7728773e-04	
   1.0102330e+00	   1.7928050e-01	   4.1974486e-03	   4.7482012e-03	   9.2302790e-04	   5.1375978e-04	   1.8450215e-04	
   1.0103330e+00	   1.7889161e-01	   4.3027078e-03	   4.8695012e-03	   9.5668187e-04	   5.3462288e-04	   1.9190204e-04	
   1.0105789e+00	   1.7797567e-01	   4.5656380e-03	   5.1729547e-03	   1.0421466e-03	   5.8795991e-04	   2.1081641e-04	
   1.0108249e+00	   1.7709463e-01	   4.8347123e-03	   5.4842086e-03	   1.1317654e-03	   6.4444298e-04	   2.3084180e-04	
   1.0110708e+00	   1.7621909e-01	   5.1098736e-03	   5.8032485e-03	   1.2256771e-03	   7.0421615e-04	   2.5203038e-04	
   1.0113168e+00	   1.7533354e-01	   5.3907715e-03	   6.1297070e-03	   1.3239407e-03	   7.6736702e-04	   2.7441447e-04	
   1.0118571e+00	   1.7333413e-01	   6.0238794e-03	   6.8684095e-03	   1.5551523e-03	   9.1831032e-04	   3.2791791e-04	
   1.0123975e+00	   1.7127079e-01	   6.6730200e-03	   7.6301185e-03	   1.8071508e-03	   1.0862180e-03	   3.8744087e-04	
   1.0129379e+00	   1.6916111e-01	   7.3293066e-03	   8.4051608e-03	   2.0792980e-03	   1.2712789e-03	   4.5305492e-04	
   1.0134783e+00	   1.6702610e-01	   7.9838925e-03	   9.1839919e-03	   2.3704897e-03	   1.4734419e-03	   5.2474327e-04	
   1.0148230e+00	   1.6170041e-01	   9.5633192e-03	   1.1093260e-02	   3.1666067e-03	   2.0475274e-03	   7.2837417e-04	
   1.0161677e+00	   1.5650590e-01	   1.1008172e-02	   1.2891596e-02	   4.0404690e-03	   2.7139952e-03	   9.6491420e-04	
   1.0175124e+00	   1.5154258e-01	   1.2282196e-02	   1.4535979e-02	   4.9579620e-03	   3.4560681e-03	   1.2285644e-03	
   1.0188571e+00	   1.4684640e-01	   1.3387221e-02	   1.6020721e-02	   5.8878194e-03	   4.2542834e-03	   1.5125644e-03	
   1.0202018e+00	   1.4242506e-01	   1.4342076e-02	   1.7356706e-02	   6.8068162e-03	   5.0907108e-03	   1.8105139e-03	
   1.0225652e+00	   1.3530632e-01	   1.5713172e-02	   1.9383385e-02	   8.3586321e-03	   6.6152986e-03	   2.3531922e-03	
   1.0249286e+00	   1.2897853e-01	   1.6765928e-02	   2.1055262e-02	   9.7898597e-03	   8.1636504e-03	   2.9015342e-03	
   1.0272919e+00	   1.2336088e-01	   1.7571522e-02	   2.2434657e-02	   1.1085247e-02	   9.7031024e-03	   3.4411750e-03	
   1.0296553e+00	   1.1836288e-01	   1.8186434e-02	   2.3576971e-02	   1.2246466e-02	   1.1214342e-02	   3.9638620e-03	
   1.0320187e+00	   1.1390197e-01	   1.8654939e-02	   2.4527792e-02	   1.3281290e-02	   1.2684199e-02	   4.4653700e-03	
   1.0354334e+00	   1.0826801e-01	   1.9138768e-02	   2.5633421e-02	   1.4573153e-02	   1.4715962e-02	   5.1497806e-03	
   1.0388482e+00	   1.0343115e-01	   1.9464252e-02	   2.6500159e-02	   1.5652935e-02	   1.6620637e-02	   5.7859661e-03	
   1.0422629e+00	   9.9244787e-02	   1.9684762e-02	   2.7192915e-02	   1.6553044e-02	   1.8387226e-02	   6.3771053e-03	
   1.0456776e+00	   9.5591887e-02	   1.9836121e-02	   2.7759177e-02	   1.7303710e-02	   2.0011676e-02	   6.9281730e-03	
   1.0490923e+00	   9.2378988e-02	   1.9943190e-02	   2.8233898e-02	   1.7931317e-02	   2.1494089e-02	   7.4443690e-03	
   1.0540034e+00	   8.8386885e-02	   2.0052235e-02	   2.8805022e-02	   1.8661421e-02	   2.3383746e-02	   8.1350043e-03	
   1.0589146e+00	   8.4976957e-02	   2.0140369e-02	   2.9294495e-02	   1.9237335e-02	   2.5000916e-02	   8.7757569e-03	
   1.0638257e+00	   8.2018285e-02	   2.0227912e-02	   2.9737599e-02	   1.9701669e-02	   2.6366361e-02	   9.3770122e-03	
   1.0687368e+00	   7.9414669e-02	   2.0325390e-02	   3.0155232e-02	   2.0086229e-02	   2.7503986e-02	   9.9469716e-03	
   1.0736480e+00	   7.7093235e-02	   2.0438348e-02	   3.0559944e-02	   2.0414559e-02	   2.8438367e-02	   1.0491945e-02	
   1.0814452e+00	   7.3857948e-02	   2.0655224e-02	   3.1192006e-02	   2.0859068e-02	   2.9561980e-02	   1.1316776e-02	
   1.0892424e+00	   7.1023974e-02	   2.0921980e-02	   3.1825815e-02	   2.1252180e-02	   3.0321365e-02	   1.2104655e-02	
   1.0970396e+00	   6.8473756e-02	   2.1236268e-02	   3.2464905e-02	   2.1622312e-02	   3.0795328e-02	   1.2865061e-02	
   1.1048367e+00	   6.6128459e-02	   2.1592705e-02	   3.3106055e-02	   2.1984191e-02	   3.1050840e-02	   1.3604064e-02	
   1.1126339e+00	   6.3931862e-02	   2.1985549e-02	   3.3744249e-02	   2.2345471e-02	   3.1143117e-02	   1.4325849e-02	
   1.1223538e+00	   6.1340832e-02	   2.2518404e-02	   3.4528187e-02	   2.2800759e-02	   3.1095246e-02	   1.5206050e-02	
   1.1320736e+00	   5.8857746e-02	   2.3090553e-02	   3.5290734e-02	   2.3265217e-02	   3.0930417e-02	   1.6068823e-02	
   1.1417935e+00	   5.6443674e-02	   2.3693820e-02	   3.6023485e-02	   2.3739463e-02	   3.0699302e-02	   1.6917413e-02	
   1.1515133e+00	   5.4074392e-02	   2.4321134e-02	   3.6719140e-02	   2.4222447e-02	   3.0438037e-02	   1.7754127e-02	
   1.1612331e+00	   5.1735495e-02	   2.4966470e-02	   3.7371651e-02	   2.4712649e-02	   3.0172272e-02	   1.8580678e-02	
   1.1743424e+00	   4.8616712e-02	   2.5856624e-02	   3.8175213e-02	   2.5382445e-02	   2.9834998e-02	   1.9681429e-02	
   1.1874516e+00	   4.5532630e-02	   2.6759676e-02	   3.8882532e-02	   2.6058729e-02	   2.9546680e-02	   2.0767920e-02	
   1.2005608e+00	   4.2488211e-02	   2.7666504e-02	   3.9486956e-02	   2.6737748e-02	   2.9320033e-02	   2.1841076e-02	
   1.2136701e+00	   3.9496375e-02	   2.8569225e-02	   3.9983949e-02	   2.7415851e-02	   2.9158289e-02	   2.2900911e-02	
   1.2267793e+00	   3.6573942e-02	   2.9460893e-02	   4.0370812e-02	   2.8089531e-02	   2.9058754e-02	   2.3946715e-02	
   1.2485698e+00	   3.1920950e-02	   3.0901886e-02	   4.0767874e-02	   2.9190445e-02	   2.9014732e-02	   2.5650181e-02	
   1.2703603e+00	   2.7598774e-02	   3.2268507e-02	   4.0858522e-02	   3.0254666e-02	   2.9094915e-02	   2.7303049e-02	
   1.2921509e+00	   2.3691160e-02	   3.3537543e-02	   4.0651196e-02	   3.1267910e-02	   2.9262842e-02	   2.8895143e-02	
   1.3139414e+00	   2.0270774e-02	   3.4689211e-02	   4.0161868e-02	   3.2217168e-02	   2.9482722e-02	   3.0415002e-02	
   1.3357319e+00	   1.7394236e-02	   3.5706943e-02	   3.9412554e-02	   3.3091003e-02	   2.9723868e-02	   3.1850949e-02	
   1.3631101e+00	   1.4605836e-02	   3.6776364e-02	   3.8145509e-02	   3.4067716e-02	   3.0020379e-02	   3.3519141e-02	
   1.3904884e+00	   1.2770978e-02	   3.7596018e-02	   3.6575311e-02	   3.4896077e-02	   3.0275498e-02	   3.5017290e-02	
   1.4178666e+00	   1.1882860e-02	   3.8157057e-02	   3.4774727e-02	   3.5566843e-02	   3.0464966e-02	   3.6328320e-02	
   1.4452448e+00	   1.1893330e-02	   3.8459850e-02	   3.2823077e-02	   3.6076039e-02	   3.0576702e-02	   3.7438830e-02	
   1.4726230e+00	   1.2718671e-02	   3.8513318e-02	   3.0802807e-02	   3.6424533e-02	   3.0609202e-02	   3.8339482e-02	
   1.5085640e+00	   1.4843497e-02	   3.8235064e-02	   2.8183571e-02	   3.6648043e-02	   3.0545915e-02	   3.9196018e-02	
   1.5445049e+00	   1.7871481e-02	   3.7610754e-02	   2.5763383e-02	   3.6625266e-02	   3.0391921e-02	   3.9681917e-02	
   1.5804459e+00	   2.1463084e-02	   3.6709316e-02	   2.3699612e-02	   3.6386006e-02	   3.0192338e-02	   3.9807982e-02	
   1.6163869e+00	   2.5271196e-02	   3.5610072e-02	   2.2120772e-02	   3.5966506e-02	   2.9997859e-02	   3.9596177e-02	
   1.6523279e+00	   2.8971646e-02	   3.4396491e-02	   2.1118716e-02	   3.5406357e-02	   2.9856721e-02	   3.9077963e-02	
   1.6908874e+00	   3.2505630e-02	   3.3060659e-02	   2.0743508e-02	   3.4694764e-02	   2.9809683e-02	   3.8225610e-02	
   1.7294469e+00	   3.5337471e-02	   3.1780352e-02	   2.1098354e-02	   3.3915032e-02	   2.9901171e-02	   3.7120970e-02	
   1.7680064e+00	   3.7315279e-02	   3.0633244e-02	   2.2132234e-02	   3.3109587e-02	   3.0140267e-02	   3.5824529e-02	
   1.8065659e+00	   3.8395179e-02	   2.9677750e-02	   2.3744611e-02	   3.2314054e-02	   3.0513587e-02	   3.4398394e-02	
   1.8451254e+00	   3.8631593e-02	   2.8951232e-02	   2.5796391e-02	   3.1556746e-02	   3.0988427e-02	   3.2903778e-02	
   1.8836850e+00	   3.8159843e-02	   2.8470065e-02	   2.8122195e-02	   3.0859040e-02	   3.1518013e-02	   3.1399114e-02	
   1.9347510e+00	   3.6779712e-02	   2.8203124e-02	   3.1319686e-02	   3.0052271e-02	   3.2210425e-02	   2.9482753e-02	
   1.9858170e+00	   3.5021531e-02	   2.8308984e-02	   3.4280912e-02	   2.9399418e-02	   3.2777597e-02	   2.7753805e-02	
   2.0368831e+00	   3.3388966e-02	   2.8701965e-02	   3.6661080e-02	   2.8913832e-02	   3.3118771e-02	   2.6302432e-02	
   2.0879491e+00	   3.2272213e-02	   2.9279603e-02	   3.8216037e-02	   2.8603478e-02	   3.3177682e-02	   2.5196863e-02	
   2.1390151e+00	   3.1889767e-02	   2.9939330e-02	   3.8825104e-02	   2.8472479e-02	   3.2950535e-02	   2.4482443e-02	
   2.1900812e+00	   3.2271864e-02	   3.0591463e-02	   3.8495208e-02	   2.8520202e-02	   3.2482463e-02	   2.4180822e-02	
   2.2411472e+00	   3.3279661e-02	   3.1167854e-02	   3.7348585e-02	   2.8739067e-02	   3.1855610e-02	   2.4289486e-02	
   2.2925815e+00	   3.4661681e-02	   3.1628834e-02	   3.5582888e-02	   2.9115393e-02	   3.1167458e-02	   2.4786928e-02	
   2.3440158e+00	   3.6082849e-02	   3.1952594e-02	   3.3476327e-02	   2.9619698e-02	   3.0528170e-02	   2.5623949e-02	
   2.3954500e+00	   3.7220670e-02	   3.2143830e-02	   3.1317935e-02	   3.0211849e-02	   3.0027112e-02	   2.6730413e-02	
   2.4468843e+00	   3.7822380e-02	   3.2222350e-02	   2.9374440e-02	   3.0841746e-02	   2.9722841e-02	   2.8020159e-02	
   2.4983185e+00	   3.7748900e-02	   3.2215193e-02	   2.7858486e-02	   3.1453034e-02	   2.9635687e-02	   2.9396626e-02	
   2.5497528e+00	   3.6993777e-02	   3.2149535e-02	   2.6907557e-02	   3.1988594e-02	   2.9747765e-02	   3.0759657e-02	
   2.6011871e+00	   3.5676128e-02	   3.2047573e-02	   2.6575295e-02	   3.2397152e-02	   3.0009702e-02	   3.2013039e-02	
   2.6590548e+00	   3.3790474e-02	   3.1907616e-02	   2.6905726e-02	   3.2657326e-02	   3.0397424e-02	   3.3187335e-02	
   2.7169225e+00	   3.1848000e-02	   3.1749846e-02	   2.7845810e-02	   3.2680359e-02	   3.0781616e-02	   3.4023872e-02	
   2.7747902e+00	   3.0225891e-02	   3.1575530e-02	   2.9186160e-02	   3.2472938e-02	   3.1072451e-02	   3.4469113e-02	
   2.8326579e+00	   2.9214190e-02	   3.1383792e-02	   3.0689425e-02	   3.2076034e-02	   3.1215474e-02	   3.4513075e-02	
   2.8905256e+00	   2.8963162e-02	   3.1177779e-02	   3.2129633e-02	   3.1558300e-02	   3.1200183e-02	   3.4188489e-02	
   2.9483933e+00	   2.9466968e-02	   3.0968945e-02	   3.3322569e-02	   3.1004475e-02	   3.1057375e-02	   3.3564521e-02	
   3.0062610e+00	   3.0581619e-02	   3.0778140e-02	   3.4144543e-02	   3.0501249e-02	   3.0847693e-02	   3.2736164e-02	
   3.0662978e+00	   3.2127458e-02	   3.0629149e-02	   3.4545843e-02	   3.0112403e-02	   3.0638400e-02	   3.1775903e-02	
   3.1263346e+00	   3.3764196e-02	   3.0562979e-02	   3.4498340e-02	   2.9914991e-02	   3.0512826e-02	   3.0830098e-02	
   3.1863714e+00	   3.5207161e-02	   3.0607484e-02	   3.4073890e-02	   2.9930513e-02	   3.0522402e-02	   3.0001109e-02	
   3.2464081e+00	   3.6252455e-02	   3.0776940e-02	   3.3385612e-02	   3.0143971e-02	   3.0681686e-02	   2.9363810e-02	
   3.3064449e+00	   3.6804345e-02	   3.1066709e-02	   3.2567444e-02	   3.0509696e-02	   3.0967005e-02	   2.8959835e-02	
   3.3664817e+00	   3.6880246e-02	   3.1450666e-02	   3.1752069e-02	   3.0961537e-02	   3.1323160e-02	   2.8797077e-02	
   3.4265185e+00	   3.6585590e-02	   3.1884392e-02	   3.1056082e-02	   3.1426357e-02	   3.1677982e-02	   2.8854410e-02	
   3.4954615e+00	   3.5992053e-02	   3.2373451e-02	   3.0519261e-02	   3.1891306e-02	   3.1992328e-02	   2.9136304e-02	
   3.5517000e+00	   3.5462199e-02	   3.2708620e-02	   3.0340894e-02	   3.2169776e-02	   3.2123496e-02	   2.9483065e-02	
   3.6079385e+00	   3.5005636e-02	   3.2943321e-02	   3.0405205e-02	   3.2336293e-02	   3.2122113e-02	   2.9885922e-02	
   3.6641770e+00	   3.4687872e-02	   3.3052910e-02	   3.0692050e-02	   3.2390141e-02	   3.1995050e-02	   3.0303800e-02	
   3.7204155e+00	   3.4525751e-02	   3.3031560e-02	   3.1158041e-02	   3.2348083e-02	   3.1773264e-02	   3.0703769e-02	
   3.7766540e+00	   3.4498741e-02	   3.2890976e-02	   3.1739821e-02	   3.2238140e-02	   3.1505578e-02	   3.1062782e-02	
   3.8328925e+00	   3.4564982e-02	   3.2658965e-02	   3.2362018e-02	   3.2092303e-02	   3.1246874e-02	   3.1367194e-02	
   3.8891310e+00	   3.4672946e-02	   3.2376755e-02	   3.2948493e-02	   3.1942194e-02	   3.1047429e-02	   3.1611547e-02	
   3.9453695e+00	   3.4773911e-02	   3.2091877e-02	   3.3431100e-02	   3.1815183e-02	   3.0946053e-02	   3.1796778e-02	
   4.0085505e+00	   3.4844738e-02	   3.1823952e-02	   3.3784785e-02	   3.1722134e-02	   3.0973818e-02	   3.1940130e-02	
   4.0717314e+00	   3.4862946e-02	   3.1660479e-02	   3.3898183e-02	   3.1691585e-02	   3.1148109e-02	   3.2023750e-02	
   4.1349124e+00	   3.4853657e-02	   3.1632955e-02	   3.3770452e-02	   3.1720728e-02	   3.1434004e-02	   3.2057039e-02	
   4.1980934e+00	   3.4859405e-02	   3.1746264e-02	   3.3443064e-02	   3.1796917e-02	   3.1774636e-02	   3.2048284e-02	
   4.2612743e+00	   3.4925334e-02	   3.1978947e-02	   3.2991626e-02	   3.1902074e-02	   3.2105232e-02	   3.2004402e-02	
   4.3244553e+00	   3.5083145e-02	   3.2288786e-02	   3.2511191e-02	   3.2017675e-02	   3.2367074e-02	   3.1931396e-02	
   4.4085758e+00	   3.5437465e-02	   3.2733547e-02	   3.1990064e-02	   3.2164912e-02	   3.2544955e-02	   3.1800424e-02	
   4.4926963e+00	   3.5894632e-02	   3.3104628e-02	   3.1770991e-02	   3.2289345e-02	   3.2508903e-02	   3.1647611e-02	
   4.5768168e+00	   3.6324907e-02	   3.3322107e-02	   3.1934229e-02	   3.2392096e-02	   3.2318148e-02	   3.1495768e-02	
   4.6609372e+00	   3.6600262e-02	   3.3357734e-02	   3.2432754e-02	   3.2480657e-02	   3.2083286e-02	   3.1369520e-02	
   4.7450577e+00	   3.6653598e-02	   3.3251011e-02	   3.3107028e-02	   3.2564102e-02	   3.1920559e-02	   3.1291433e-02	
   4.8291782e+00	   3.6506502e-02	   3.3084374e-02	   3.3740791e-02	   3.2644943e-02	   3.1907681e-02	   3.1277703e-02	
   4.9198152e+00	   3.6238527e-02	   3.2937632e-02	   3.4164067e-02	   3.2723475e-02	   3.2073662e-02	   3.1343116e-02	
   5.0104522e+00	   3.6014986e-02	   3.2900742e-02	   3.4201477e-02	   3.2784559e-02	   3.2360030e-02	   3.1487771e-02	
   5.1010893e+00	   3.5954887e-02	   3.2994824e-02	   3.3890713e-02	   3.2825202e-02	   3.2652924e-02	   3.1695564e-02	
   5.1917263e+00	   3.6083268e-02	   3.3181850e-02	   3.3404382e-02	   3.2850831e-02	   3.2847143e-02	   3.1940453e-02	
   5.2823633e+00	   3.6330484e-02	   3.3388884e-02	   3.2970237e-02	   3.2872051e-02	   3.2891631e-02	   3.2189181e-02	
   5.3730003e+00	   3.6584713e-02	   3.3544207e-02	   3.2773057e-02	   3.2898018e-02	   3.2804561e-02	   3.2404960e-02	
   5.4674074e+00	   3.6765599e-02	   3.3612097e-02	   3.2885137e-02	   3.2932387e-02	   3.2649867e-02	   3.2558773e-02	
   5.5618144e+00	   3.6823757e-02	   3.3587459e-02	   3.3262466e-02	   3.2971015e-02	   3.2524120e-02	   3.2614634e-02	
   5.6562214e+00	   3.6794198e-02	   3.3512941e-02	   3.3746842e-02	   3.3008336e-02	   3.2497455e-02	   3.2567744e-02	
   5.7506285e+00	   3.6748437e-02	   3.3449363e-02	   3.4153095e-02	   3.3042817e-02	   3.2591742e-02	   3.2438718e-02	
   5.8450355e+00	   3.6756147e-02	   3.3447367e-02	   3.4346073e-02	   3.3079197e-02	   3.2772887e-02	   3.2270719e-02	
   5.9562776e+00	   3.6859274e-02	   3.3547759e-02	   3.4263772e-02	   3.3137766e-02	   3.3011095e-02	   3.2096355e-02	
   6.0675196e+00	   3.7023587e-02	   3.3723202e-02	   3.3967342e-02	   3.3221042e-02	   3.3174684e-02	   3.2020240e-02	
   6.1787617e+00	   3.7177500e-02	   3.3908980e-02	   3.3645076e-02	   3.3323047e-02	   3.3209898e-02	   3.2078218e-02	
   6.2900037e+00	   3.7244983e-02	   3.4028674e-02	   3.3491286e-02	   3.3419563e-02	   3.3133856e-02	   3.2254508e-02	
   6.4012458e+00	   3.7216532e-02	   3.4037625e-02	   3.3591361e-02	   3.3477184e-02	   3.3014006e-02	   3.2485556e-02	
   6.5228004e+00	   3.7140639e-02	   3.3943876e-02	   3.3909090e-02	   3.3472647e-02	   3.2927802e-02	   3.2703122e-02	
   6.6443550e+00	   3.7103227e-02	   3.3819965e-02	   3.4251688e-02	   3.3408999e-02	   3.2948858e-02	   3.2807363e-02	
   6.7659096e+00	   3.7152306e-02	   3.3757096e-02	   3.4426679e-02	   3.3334876e-02	   3.3067213e-02	   3.2780019e-02	
   6.8874641e+00	   3.7264207e-02	   3.3804174e-02	   3.4362223e-02	   3.3309783e-02	   3.3213850e-02	   3.2667480e-02	
   7.0090187e+00	   3.7370221e-02	   3.3941115e-02	   3.4137004e-02	   3.3365206e-02	   3.3310655e-02	   3.2548465e-02	
   7.1444223e+00	   3.7419889e-02	   3.4109602e-02	   3.3896140e-02	   3.3493809e-02	   3.3316637e-02	   3.2483554e-02	
   7.2798259e+00	   3.7400584e-02	   3.4197288e-02	   3.3838280e-02	   3.3615467e-02	   3.3238587e-02	   3.2511331e-02	
   7.4152295e+00	   3.7370639e-02	   3.4161178e-02	   3.3998394e-02	   3.3652003e-02	   3.3149774e-02	   3.2591544e-02	
   7.5506331e+00	   3.7378677e-02	   3.4042960e-02	   3.4254820e-02	   3.3586837e-02	   3.3117473e-02	   3.2660910e-02	
   7.6860366e+00	   3.7415903e-02	   3.3934656e-02	   3.4425871e-02	   3.3477667e-02	   3.3158743e-02	   3.2681620e-02	
   7.8214402e+00	   3.7433743e-02	   3.3911053e-02	   3.4398704e-02	   3.3409620e-02	   3.3236572e-02	   3.2661124e-02	
   7.9568438e+00	   3.7404178e-02	   3.3979299e-02	   3.4200043e-02	   3.3427462e-02	   3.3292280e-02	   3.2633532e-02	
   8.1100116e+00	   3.7350699e-02	   3.4091144e-02	   3.3944156e-02	   3.3512140e-02	   3.3283234e-02	   3.2623137e-02	
   8.2631794e+00	   3.7342748e-02	   3.4137992e-02	   3.3849950e-02	   3.3570993e-02	   3.3203313e-02	   3.2628840e-02	
   8.4163471e+00	   3.7396248e-02	   3.4072724e-02	   3.3985742e-02	   3.3536629e-02	   3.3107806e-02	   3.2617490e-02	
   8.5695149e+00	   3.7441496e-02	   3.3943057e-02	   3.4229547e-02	   3.3433843e-02	   3.3058760e-02	   3.2567912e-02	
   8.7226827e+00	   3.7397081e-02	   3.3848033e-02	   3.4361040e-02	   3.3350396e-02	   3.3079308e-02	   3.2496274e-02	
   8.8758505e+00	   3.7274962e-02	   3.3848757e-02	   3.4243872e-02	   3.3344094e-02	   3.3135233e-02	   3.2442495e-02	
   9.0290183e+00	   3.7180009e-02	   3.3919177e-02	   3.3941885e-02	   3.3388745e-02	   3.3160777e-02	   3.2433084e-02	
   9.1880149e+00	   3.7200075e-02	   3.3970893e-02	   3.3673467e-02	   3.3404742e-02	   3.3104755e-02	   3.2457169e-02	
   9.3470116e+00	   3.7293780e-02	   3.3923915e-02	   3.3666455e-02	   3.3339634e-02	   3.2978564e-02	   3.2472416e-02	
   9.5060082e+00	   3.7315370e-02	   3.3788488e-02	   3.3912885e-02	   3.3227273e-02	   3.2856376e-02	   3.2439291e-02	
   9.6650048e+00	   3.7182100e-02	   3.3655581e-02	   3.4165621e-02	   3.3148052e-02	   3.2816752e-02	   3.2354158e-02	
   9.8240015e+00	   3.6989790e-02	   3.3611728e-02	   3.4149101e-02	   3.3140399e-02	   3.2868455e-02	   3.2249623e-02	
   9.9829981e+00	   3.6924420e-02	   3.3652795e-02	   3.3844248e-02	   3.3157845e-02	   3.2927641e-02	   3.2172643e-02	
   1.0101144e+01	   3.6969755e-02	   3.3697938e-02	   3.3574256e-02	   3.3155139e-02	   3.2923693e-02	   3.2146525e-02	
   1.0219291e+01	   3.7046388e-02	   3.3710844e-02	   3.3408978e-02	   3.3124569e-02	   3.2861945e-02	   3.2145810e-02	
   1.0337437e+01	   3.7086548e-02	   3.3672417e-02	   3.3407504e-02	   3.3071679e-02	   3.2759084e-02	   3.2156779e-02	
   1.0455583e+01	   3.7050654e-02	   3.3592069e-02	   3.3537733e-02	   3.3012464e-02	   3.2652639e-02	   3.2161620e-02	
   1.0584434e+01	   3.6941214e-02	   3.3490853e-02	   3.3713053e-02	   3.2956754e-02	   3.2576578e-02	   3.2143431e-02	
   1.0713285e+01	   3.6818406e-02	   3.3411277e-02	   3.3805309e-02	   3.2915638e-02	   3.2559159e-02	   3.2096497e-02	
   1.0842135e+01	   3.6741600e-02	   3.3373939e-02	   3.3755432e-02	   3.2886245e-02	   3.2584456e-02	   3.2029703e-02	
   1.0970986e+01	   3.6730680e-02	   3.3374288e-02	   3.3593382e-02	   3.2862589e-02	   3.2613914e-02	   3.1960898e-02	
   1.1114375e+01	   3.6761667e-02	   3.3389199e-02	   3.3392822e-02	   3.2837451e-02	   3.2608089e-02	   3.1902734e-02	
   1.1257763e+01	   3.6781246e-02	   3.3386947e-02	   3.3274175e-02	   3.2810499e-02	   3.2549944e-02	   3.1871296e-02	
   1.1401152e+01	   3.6752262e-02	   3.3349976e-02	   3.3276207e-02	   3.2779177e-02	   3.2461138e-02	   3.1858755e-02	
   1.1544540e+01	   3.6680738e-02	   3.3285157e-02	   3.3353763e-02	   3.2741452e-02	   3.2380800e-02	   3.1847879e-02	
   1.1709924e+01	   3.6593474e-02	   3.3206989e-02	   3.3424479e-02	   3.2691295e-02	   3.2333599e-02	   3.1819188e-02	
   1.1875308e+01	   3.6539653e-02	   3.3152798e-02	   3.3403876e-02	   3.2641364e-02	   3.2329870e-02	   3.1772313e-02	
   1.2040692e+01	   3.6523512e-02	   3.3130466e-02	   3.3298194e-02	   3.2600969e-02	   3.2336175e-02	   3.1719917e-02	
   1.2206076e+01	   3.6519111e-02	   3.3124865e-02	   3.3177577e-02	   3.2574000e-02	   3.2319130e-02	   3.1676768e-02	
   1.2420536e+01	   3.6490874e-02	   3.3105346e-02	   3.3103699e-02	   3.2548156e-02	   3.2256108e-02	   3.1640596e-02	
   1.2634997e+01	   3.6439284e-02	   3.3060258e-02	   3.3119465e-02	   3.2517211e-02	   3.2184688e-02	   3.1613919e-02	
   1.2849457e+01	   3.6388842e-02	   3.3004805e-02	   3.3150280e-02	   3.2476181e-02	   3.2142118e-02	   3.1582548e-02	
   1.3063917e+01	   3.6356666e-02	   3.2962886e-02	   3.3131095e-02	   3.2434893e-02	   3.2130905e-02	   3.1546011e-02	
   1.3325175e+01	   3.6334349e-02	   3.2940367e-02	   3.3052999e-02	   3.2401246e-02	   3.2121100e-02	   3.1508522e-02	
   1.3586434e+01	   3.6313497e-02	   3.2929081e-02	   3.2990217e-02	   3.2383086e-02	   3.2092133e-02	   3.1485260e-02	
   1.3847692e+01	   3.6289468e-02	   3.2909815e-02	   3.2981590e-02	   3.2367263e-02	   3.2054433e-02	   3.1469671e-02	
   1.4108951e+01	   3.6269253e-02	   3.2885061e-02	   3.2996873e-02	   3.2348522e-02	   3.2031305e-02	   3.1453288e-02	
   1.4433394e+01	   3.6255961e-02	   3.2865766e-02	   3.2992401e-02	   3.2330156e-02	   3.2027673e-02	   3.1434571e-02	
   1.4757837e+01	   3.6252454e-02	   3.2864628e-02	   3.2965705e-02	   3.2324787e-02	   3.2029976e-02	   3.1425916e-02	
   1.5082279e+01	   3.6253736e-02	   3.2870389e-02	   3.2955748e-02	   3.2328657e-02	   3.2027153e-02	   3.1429700e-02	
   1.5406722e+01	   3.6258925e-02	   3.2875827e-02	   3.2970394e-02	   3.2335473e-02	   3.2026506e-02	   3.1438404e-02	
   1.5932176e+01	   3.6277560e-02	   3.2891699e-02	   3.3000612e-02	   3.2353002e-02	   3.2047793e-02	   3.1456119e-02	
   1.6457630e+01	   3.6306944e-02	   3.2921878e-02	   3.3024154e-02	   3.2382064e-02	   3.2080525e-02	   3.1482719e-02	
   1.6848098e+01	   3.6333101e-02	   3.2949691e-02	   3.3045787e-02	   3.2408962e-02	   3.2105681e-02	   3.1509494e-02	
   1.7238566e+01	   3.6360647e-02	   3.2977417e-02	   3.3075966e-02	   3.2436835e-02	   3.2131819e-02	   3.1538568e-02	
   1.7629034e+01	   3.6388928e-02	   3.3005389e-02	   3.3107416e-02	   3.2465115e-02	   3.2160805e-02	   3.1567030e-02	
   1.7917664e+01	   3.6410085e-02	   3.3026848e-02	   3.3128159e-02	   3.2486432e-02	   3.2183059e-02	   3.1587581e-02	
   1.8206293e+01	   3.6430919e-02	   3.3048358e-02	   3.3147369e-02	   3.2507606e-02	   3.2204172e-02	   3.1608151e-02	
   1.8494923e+01	   3.6450762e-02	   3.3068662e-02	   3.3166982e-02	   3.2527757e-02	   3.2223698e-02	   3.1628454e-02	
   1.8783552e+01	   3.6469194e-02	   3.3087259e-02	   3.3186676e-02	   3.2546433e-02	   3.2242167e-02	   3.1647658e-02	
   1.9339266e+01	   3.6500565e-02	   3.3119142e-02	   3.3219759e-02	   3.2578416e-02	   3.2274717e-02	   3.1679997e-02	
   1.9894979e+01	   3.6525981e-02	   3.3145565e-02	   3.3244242e-02	   3.2604607e-02	   3.2301218e-02	   3.1705574e-02	
   2.0450693e+01	   3.6544380e-02	   3.3164741e-02	   3.3262616e-02	   3.2623708e-02	   3.2319683e-02	   3.1724766e-02	
   2.1006406e+01	   3.6555110e-02	   3.3175918e-02	   3.3275441e-02	   3.2635151e-02	   3.2331188e-02	   3.1737085e-02	
   2.1562120e+01	   3.6559167e-02	   3.3180726e-02	   3.3280127e-02	   3.2640032e-02	   3.2336719e-02	   3.1742163e-02	
   2.2389810e+01	   3.6555303e-02	   3.3177730e-02	   3.3275190e-02	   3.2636951e-02	   3.2333575e-02	   3.1738663e-02	
   2.3217501e+01	   3.6541101e-02	   3.3164311e-02	   3.3262736e-02	   3.2623833e-02	   3.2319848e-02	   3.1726086e-02	
   2.4045192e+01	   3.6521281e-02	   3.3144842e-02	   3.3244662e-02	   3.2604708e-02	   3.2301510e-02	   3.1707894e-02	
   2.4872883e+01	   3.6500787e-02	   3.3124917e-02	   3.3222594e-02	   3.2584618e-02	   3.2281597e-02	   3.1687309e-02	
   2.5700573e+01	   3.6481765e-02	   3.3105707e-02	   3.3203686e-02	   3.2565605e-02	   3.2261766e-02	   3.1668066e-02	
   2.6528264e+01	   3.6464986e-02	   3.3089479e-02	   3.3189445e-02	   3.2549695e-02	   3.2246459e-02	   3.1653004e-02	
   2.7629265e+01	   3.6452399e-02	   3.3076319e-02	   3.3174808e-02	   3.2536362e-02	   3.2233433e-02	   3.1639715e-02	
   2.8545053e+01	   3.6448426e-02	   3.3072284e-02	   3.3170425e-02	   3.2532311e-02	   3.2228826e-02	   3.1635035e-02	
   2.9460841e+01	   3.6449258e-02	   3.3073014e-02	   3.3172210e-02	   3.2533182e-02	   3.2229803e-02	   3.1636037e-02	
   3.0376629e+01	   3.6453959e-02	   3.3077957e-02	   3.3176720e-02	   3.2538000e-02	   3.2234877e-02	   3.1641125e-02	
   3.1292417e+01	   3.6461152e-02	   3.3084956e-02	   3.3183404e-02	   3.2544939e-02	   3.2241585e-02	   3.1647836e-02	
   3.2208205e+01	   3.6468180e-02	   3.3092240e-02	   3.3191171e-02	   3.2552274e-02	   3.2248903e-02	   3.1654983e-02	
   3.3325929e+01	   3.6476300e-02	   3.3100104e-02	   3.3198878e-02	   3.2560093e-02	   3.2256865e-02	   3.1663058e-02	
   3.4443653e+01	   3.6481119e-02	   3.3105304e-02	   3.3203857e-02	   3.2565260e-02	   3.2261982e-02	   3.1668290e-02	
   3.5000000e+01	   3.6482700e-02	   3.3106784e-02	   3.3205551e-02	   3.2566769e-02	   3.2263481e-02	   3.1669663e-02	


==> MTDC-AC Control IEEE TPS (Arxiv v2)/PSet_NoSec.txt <==
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   1.0000000e-06	   1.1859978e-19	  -5.0586096e-19	  -1.3888396e-19	   3.9649784e-19	  -4.7375932e-19	  -2.2480607e-19	
   2.0000000e-06	   2.4978660e-19	   3.0888474e-19	   8.0326327e-20	  -7.7305635e-19	   4.3919957e-19	  -1.3254170e-19	
   3.0000000e-06	   7.7529528e-20	   4.7405038e-19	  -4.8950279e-20	   1.5164472e-19	  -5.6090199e-19	   1.4345777e-19	
   1.3000000e-05	   5.3920179e-18	  -1.5803423e-18	   7.5705265e-19	   5.4126202e-18	  -2.3981905e-18	  -4.7339126e-19	
   2.3000000e-05	  -1.6216440e-18	   4.5890033e-18	   9.0317004e-19	  -4.3475363e-18	   3.0774175e-18	   7.3704986e-19	
   3.3000000e-05	  -4.5638017e-18	  -3.6920845e-18	  -4.6431002e-19	   2.2281385e-18	  -3.4707704e-18	   6.4389614e-19	
   1.3300000e-04	  -2.9880818e-18	  -4.9295928e-17	   1.1162850e-17	   3.2393779e-17	  -2.5482395e-18	   7.2044429e-18	
   2.3300000e-04	   3.9110280e-17	   7.3761074e-17	  -3.1525051e-17	  -4.1818845e-17	  -3.2827891e-17	   9.2736941e-18	
   3.3300000e-04	  -1.1048518e-17	  -1.6311815e-17	   7.4524221e-18	   2.8100189e-17	   5.1450734e-17	  -4.9647538e-18	
   1.3330000e-03	  -5.4564025e-17	  -1.2650144e-16	   1.4269483e-16	  -1.7235173e-17	   7.9195989e-17	   3.6870125e-17	
   2.3330000e-03	   2.2296390e-17	  -1.4615633e-16	   7.1929243e-17	   3.9185027e-17	  -6.0935802e-17	   2.8817889e-18	
   3.3330000e-03	  -2.4705487e-17	   3.6541094e-17	   1.1036330e-17	  -4.8994637e-18	   1.1956470e-16	  -4.8096609e-17	
   1.3333000e-02	  -8.0655706e-17	  -3.3779905e-16	  -5.6868020e-17	  -3.0772009e-16	   4.0564278e-16	   2.6016324e-16	
   2.3333000e-02	  -4.3630469e-16	  -7.7238088e-16	   6.0752277e-16	   4.0402418e-16	   7.4404066e-16	  -1.1419509e-16	
   3.3333000e-02	  -3.7951906e-16	   3.2996828e-16	   6.1720035e-16	  -3.0398439e-16	  -5.8904310e-16	   1.5782560e-16	
   1.3333300e-01	   1.1926587e-15	   1.0185186e-15	   7.5367824e-16	  -9.9229072e-16	  -2.5896547e-15	   5.7443775e-16	
   2.3333300e-01	   1.3416352e-17	  -2.3276525e-15	   1.1226549e-15	  -4.0180526e-16	   2.2845513e-15	  -3.6734630e-16	
   3.3333300e-01	  -7.8809977e-16	   6.8820213e-16	   1.8457853e-15	  -6.9588841e-16	  -8.2223958e-16	  -8.2773350e-16	
   1.0000000e+00	   4.0074707e-17	   2.5291794e-16	   1.4778635e-15	   2.8238057e-16	  -7.6058918e-16	  -1.3371916e-15	
   1.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   1.0000010e+00	  -2.4424040e-14	  -2.4424978e-14	  -2.4424764e-14	  -2.4424405e-14	   6.1127103e-20	  -2.4424838e-14	
   1.0000020e+00	  -2.4404612e-14	  -2.4419233e-14	  -2.4417522e-14	  -2.4412034e-14	   7.9886477e-20	  -2.4415805e-14	
   1.0000030e+00	  -2.4421607e-14	  -2.4423663e-14	  -2.4423810e-14	  -2.4422700e-14	   4.7095930e-20	  -2.4423876e-14	
   1.0000130e+00	  -2.4423889e-14	  -2.4424009e-14	  -2.4428031e-14	  -2.4421391e-14	  -2.1383606e-18	  -2.4423084e-14	
   1.0000230e+00	  -2.4422125e-14	  -2.4420756e-14	  -2.4424072e-14	  -2.4427415e-14	  -2.7576292e-18	  -2.4424566e-14	
   1.0000330e+00	  -2.4421941e-14	  -2.4431593e-14	  -2.4426971e-14	  -2.4426386e-14	   7.0474851e-18	  -2.4426073e-14	
   1.0001330e+00	  -3.0060429e-15	  -2.4428180e-14	  -2.4412944e-14	  -2.4410039e-14	   2.1881864e-17	  -2.4446809e-14	
   1.0002330e+00	  -2.2897297e-15	  -2.4429918e-14	  -2.4399295e-14	  -2.4429794e-14	  -6.8450937e-17	  -2.4399466e-14	
   1.0003330e+00	  -1.0628050e-15	  -2.4411283e-14	  -2.4444753e-14	  -2.4406687e-14	  -4.4255177e-17	  -2.4387468e-14	
   1.0010000e+00	  -9.2660012e-17	  -1.0377066e-14	  -9.4750995e-15	  -9.1841838e-15	   6.6799283e-17	  -1.0972318e-14	
   1.0010000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   1.0010010e+00	  -1.6980248e-06	   1.0721510e-18	   5.6435745e-19	   1.0624321e-19	   1.7934466e-19	  -2.1863964e-20	
   1.0010020e+00	  -3.3855522e-06	   1.3873562e-15	   1.6737442e-15	  -1.0674992e-19	   3.8844985e-19	  -7.2986494e-20	
   1.0010030e+00	  -5.0624263e-06	   3.0163269e-15	   3.6399973e-15	   3.0447771e-19	  -4.6043552e-19	  -2.2260798e-19	
   1.0010130e+00	  -2.0959943e-05	   5.4343501e-12	   6.5335621e-12	   2.6501490e-19	  -7.0029876e-18	  -1.2504186e-18	
   1.0010230e+00	  -3.5917491e-05	   2.6895562e-11	   3.2334582e-11	   6.0745067e-16	   1.5917258e-16	   7.2131624e-17	
   1.0010330e+00	  -4.9972968e-05	   8.0365923e-11	   9.6569754e-11	   1.8922925e-15	   4.9030905e-16	   2.2581461e-16	
   1.0011330e+00	  -1.4065932e-04	   3.3074900e-08	   3.8973559e-08	   5.2695065e-11	   1.5865247e-11	   7.0286405e-12	
   1.0012330e+00	  -1.9502714e-04	   1.4549206e-07	   1.7052951e-07	   3.3819203e-10	   1.0339718e-10	   4.4959625e-11	
   1.0013330e+00	  -2.2746220e-04	   3.8956393e-07	   4.5427715e-07	   1.2331048e-09	   3.8485278e-10	   1.6520004e-10	
   1.0015557e+00	  -2.6192452e-04	   1.9410539e-06	   2.2265527e-06	   1.4258554e-08	   4.9194304e-09	   2.0238360e-09	
   1.0017785e+00	  -2.8255807e-04	   4.8918113e-06	   5.5548897e-06	   5.2745638e-08	   1.9100263e-08	   7.7040125e-09	
   1.0020000e+00	  -3.0099535e-04	   9.4440382e-06	   1.0635864e-05	   1.3508223e-07	   5.0919015e-08	   2.0203514e-08	
   1.0020000e+00	  -3.0099535e-04	   9.4440390e-06	   1.0635863e-05	   1.3508152e-07	   5.0918577e-08	   2.0203240e-08	
   1.0020010e+00	  -3.0277352e-04	   9.4659274e-06	   1.0660267e-05	   1.3548931e-07	   5.1076943e-08	   2.0265730e-08	
   1.0020020e+00	  -3.0454124e-04	   9.4878504e-06	   1.0684706e-05	   1.3589812e-07	   5.1235720e-08	   2.0328378e-08	
   1.0020030e+00	  -3.0629835e-04	   9.5098069e-06	   1.0709183e-05	   1.3630807e-07	   5.1394925e-08	   2.0391225e-08	
   1.0020130e+00	  -3.2300234e-04	   9.7323451e-06	   1.0957181e-05	   1.4050108e-07	   5.3022889e-08	   2.1030376e-08	
   1.0020230e+00	  -3.3877127e-04	   9.9582829e-06	   1.1208881e-05	   1.4479897e-07	   5.4694676e-08	   2.1684967e-08	
   1.0020330e+00	  -3.5364337e-04	   1.0187713e-05	   1.1464380e-05	   1.4920650e-07	   5.6410888e-08	   2.2357036e-08	
   1.0021330e+00	  -4.5305525e-04	   1.2818732e-05	   1.4386542e-05	   2.0421993e-07	   7.8127689e-08	   3.0814435e-08	
   1.0022330e+00	  -5.1685557e-04	   1.5879379e-05	   1.7778042e-05	   2.7362715e-07	   1.0593958e-07	   4.1580631e-08	
   1.0023330e+00	  -5.5948586e-04	   1.9430329e-05	   2.1705428e-05	   3.6012268e-07	   1.4110549e-07	   5.5113740e-08	
   1.0025557e+00	  -6.2015020e-04	   2.9951675e-05	   3.3294515e-05	   6.5856363e-07	   2.6648764e-07	   1.0273584e-07	
   1.0027784e+00	  -6.7062663e-04	   4.3545385e-05	   4.8202453e-05	   1.1053282e-06	   4.5984820e-07	   1.7531868e-07	
   1.0030000e+00	  -7.2221007e-04	   6.0285015e-05	   6.6480826e-05	   1.7383918e-06	   7.4133648e-07	   2.7988561e-07	
   1.0030000e+00	  -7.2221007e-04	   6.0285015e-05	   6.6480826e-05	   1.7383923e-06	   7.4133660e-07	   2.7988508e-07	
   1.0030010e+00	  -7.2413930e-04	   6.0363227e-05	   6.6566176e-05	   1.7414061e-06	   7.4268125e-07	   2.8038431e-07	
   1.0030020e+00	  -7.2605814e-04	   6.0441506e-05	   6.6651595e-05	   1.7444239e-06	   7.4402784e-07	   2.8088424e-07	
   1.0030030e+00	  -7.2796646e-04	   6.0519850e-05	   6.6737083e-05	   1.7474456e-06	   7.4537654e-07	   2.8138413e-07	
   1.0030130e+00	  -7.4618905e-04	   6.1308982e-05	   6.7598056e-05	   1.7780202e-06	   7.5902950e-07	   2.8644763e-07	
   1.0030230e+00	  -7.6348397e-04	   6.2104602e-05	   6.8465963e-05	   1.8090051e-06	   7.7287856e-07	   2.9158194e-07	
   1.0030330e+00	  -7.7988951e-04	   6.2906854e-05	   6.9340956e-05	   1.8404128e-06	   7.8692967e-07	   2.9678983e-07	
   1.0031330e+00	  -8.9524089e-04	   7.1529544e-05	   7.8733535e-05	   2.1937820e-06	   9.4643678e-07	   3.5570461e-07	
   1.0032330e+00	  -9.7563411e-04	   8.0873111e-05	   8.8899875e-05	   2.5952520e-06	   1.1294394e-06	   4.2304988e-07	
   1.0033330e+00	  -1.0354899e-03	   9.0993758e-05	   9.9901835e-05	   3.0497249e-06	   1.3386060e-06	   4.9974691e-07	
   1.0035556e+00	  -1.1371159e-03	   1.1734218e-04	   1.2849828e-04	   4.3439977e-06	   1.9466524e-06	   7.2103814e-07	
   1.0037783e+00	  -1.2311722e-03	   1.4795730e-04	   1.6166855e-04	   5.9899102e-06	   2.7353502e-06	   1.0060674e-06	
   1.0040000e+00	  -1.3286316e-03	   1.8275921e-04	   1.9930888e-04	   8.0344230e-06	   3.7332269e-06	   1.3644237e-06	
   1.0040000e+00	  -1.3286316e-03	   1.8275921e-04	   1.9930888e-04	   8.0344230e-06	   3.7332271e-06	   1.3644243e-06	
   1.0040010e+00	  -1.3307683e-03	   1.8291976e-04	   1.9948248e-04	   8.0439817e-06	   3.7379051e-06	   1.3661026e-06	
   1.0040020e+00	  -1.3328946e-03	   1.8308039e-04	   1.9965616e-04	   8.0535488e-06	   3.7425866e-06	   1.3677824e-06	
   1.0040030e+00	  -1.3350104e-03	   1.8324111e-04	   1.9982994e-04	   8.0631250e-06	   3.7472731e-06	   1.3694646e-06	
   1.0040130e+00	  -1.3553129e-03	   1.8485585e-04	   2.0157575e-04	   8.1596251e-06	   3.7945311e-06	   1.3864166e-06	
   1.0040230e+00	  -1.3746930e-03	   1.8647915e-04	   2.0333069e-04	   8.2569763e-06	   3.8422374e-06	   1.4035254e-06	
   1.0040330e+00	  -1.3931892e-03	   1.8811118e-04	   2.0509495e-04	   8.3551997e-06	   3.8904054e-06	   1.4207959e-06	
   1.0041330e+00	  -1.5298782e-03	   2.0520576e-04	   2.2356545e-04	   9.4162049e-06	   4.4140253e-06	   1.6081382e-06	
   1.0042330e+00	  -1.6320694e-03	   2.2321108e-04	   2.4301249e-04	   1.0570933e-05	   4.9879017e-06	   1.8129893e-06	
   1.0043330e+00	  -1.7141642e-03	   2.4217775e-04	   2.6349287e-04	   1.1825887e-05	   5.6159169e-06	   2.0366634e-06	
   1.0045555e+00	  -1.8670257e-03	   2.8894457e-04	   3.1397735e-04	   1.5120498e-05	   7.2885425e-06	   2.6297067e-06	
   1.0047780e+00	  -2.0140961e-03	   3.4070091e-04	   3.6983042e-04	   1.9008721e-05	   9.2908627e-06	   3.3366112e-06	
   1.0050000e+00	  -2.1662407e-03	   3.9729802e-04	   4.3088494e-04	   2.3541725e-05	   1.1656842e-05	   4.1686781e-06	
   1.0050000e+00	  -2.1662407e-03	   3.9729802e-04	   4.3088494e-04	   2.3541725e-05	   1.1656842e-05	   4.1686780e-06	
   1.0050010e+00	  -2.1686232e-03	   3.9755714e-04	   4.3116445e-04	   2.3562695e-05	   1.1667809e-05	   4.1725326e-06	
   1.0050020e+00	  -2.1709954e-03	   3.9781637e-04	   4.3144408e-04	   2.3583678e-05	   1.1678785e-05	   4.1763897e-06	
   1.0050030e+00	  -2.1733572e-03	   3.9807569e-04	   4.3172381e-04	   2.3604674e-05	   1.1689767e-05	   4.1802496e-06	
   1.0050130e+00	  -2.1961227e-03	   4.0067752e-04	   4.3453033e-04	   2.3815822e-05	   1.1800267e-05	   4.2190808e-06	
   1.0050230e+00	  -2.2179698e-03	   4.0328913e-04	   4.3734735e-04	   2.4028318e-05	   1.1911531e-05	   4.2581747e-06	
   1.0050330e+00	  -2.2389367e-03	   4.0591069e-04	   4.4017507e-04	   2.4242192e-05	   1.2023575e-05	   4.2975365e-06	
   1.0051330e+00	  -2.4006345e-03	   4.3300062e-04	   4.6939405e-04	   2.6503503e-05	   1.3213895e-05	   4.7151571e-06	
   1.0052330e+00	  -2.5281511e-03	   4.6110901e-04	   4.9971333e-04	   2.8908531e-05	   1.4486573e-05	   5.1610318e-06	
   1.0053330e+00	  -2.6358703e-03	   4.9028174e-04	   5.3118553e-04	   3.1464856e-05	   1.5846427e-05	   5.6367842e-06	
   1.0055554e+00	  -2.8468615e-03	   5.6013313e-04	   6.0657824e-04	   3.7884354e-05	   1.9298392e-05	   6.8411693e-06	
   1.0057778e+00	  -3.0532230e-03	   6.3534801e-04	   6.8779939e-04	   4.5147010e-05	   2.3246486e-05	   8.2150478e-06	
   1.0060000e+00	  -3.2658337e-03	   7.1576677e-04	   7.7467756e-04	   5.3307284e-05	   2.7728961e-05	   9.7711899e-06	
   1.0060000e+00	  -3.2658337e-03	   7.1576677e-04	   7.7467756e-04	   5.3307284e-05	   2.7728960e-05	   9.7711897e-06	
   1.0060010e+00	  -3.2684874e-03	   7.1613320e-04	   7.7507346e-04	   5.3344779e-05	   2.7749591e-05	   9.7783485e-06	
   1.0060020e+00	  -3.2711308e-03	   7.1649973e-04	   7.7546946e-04	   5.3382292e-05	   2.7770233e-05	   9.7855120e-06	
   1.0060030e+00	  -3.2737638e-03	   7.1686638e-04	   7.7586558e-04	   5.3419824e-05	   2.7790887e-05	   9.7926790e-06	
   1.0060130e+00	  -3.2992438e-03	   7.2054189e-04	   7.7983670e-04	   5.3796761e-05	   2.7998385e-05	   9.8646792e-06	
   1.0060230e+00	  -3.3238080e-03	   7.2422777e-04	   7.8381907e-04	   5.4175543e-05	   2.8206986e-05	   9.9370556e-06	
   1.0060330e+00	  -3.3474948e-03	   7.2792419e-04	   7.8781292e-04	   5.4556210e-05	   2.8416713e-05	   1.0009816e-05	
   1.0061330e+00	  -3.5365966e-03	   7.6580950e-04	   8.2875584e-04	   5.8528994e-05	   3.0613747e-05	   1.0771411e-05	
   1.0062330e+00	  -3.6917276e-03	   8.0476232e-04	   8.7086624e-04	   6.2694859e-05	   3.2927216e-05	   1.1572656e-05	
   1.0063330e+00	  -3.8272558e-03	   8.4482472e-04	   9.1419344e-04	   6.7062078e-05	   3.5362644e-05	   1.2415414e-05	
   1.0065554e+00	  -4.1007841e-03	   9.3903470e-04	   1.0161751e-03	   7.7730619e-05	   4.1363149e-05	   1.4488383e-05	
   1.0067777e+00	  -4.3703930e-03	   1.0387403e-03	   1.1242100e-03	   8.9480421e-05	   4.8029788e-05	   1.6787806e-05	
   1.0070000e+00	  -4.6470151e-03	   1.1437949e-03	   1.2381453e-03	   1.0236906e-04	   5.5404595e-05	   1.9327819e-05	
   1.0070000e+00	  -4.6470151e-03	   1.1437949e-03	   1.2381453e-03	   1.0236906e-04	   5.5404595e-05	   1.9327819e-05	
   1.0070010e+00	  -4.6499554e-03	   1.1442721e-03	   1.2386629e-03	   1.0242801e-04	   5.5438375e-05	   1.9339451e-05	
   1.0070020e+00	  -4.6528856e-03	   1.1447494e-03	   1.2391806e-03	   1.0248698e-04	   5.5472169e-05	   1.9351087e-05	
   1.0070030e+00	  -4.6558053e-03	   1.1452267e-03	   1.2396985e-03	   1.0254598e-04	   5.5505977e-05	   1.9362728e-05	
   1.0070130e+00	  -4.6841542e-03	   1.1500099e-03	   1.2448870e-03	   1.0313799e-04	   5.5845332e-05	   1.9479572e-05	
   1.0070230e+00	  -4.7115893e-03	   1.1548035e-03	   1.2500871e-03	   1.0373232e-04	   5.6186129e-05	   1.9596906e-05	
   1.0070330e+00	  -4.7381487e-03	   1.1596079e-03	   1.2552991e-03	   1.0432900e-04	   5.6528399e-05	   1.9714741e-05	
   1.0071330e+00	  -4.9561120e-03	   1.2085827e-03	   1.3084498e-03	   1.1050254e-04	   6.0080637e-05	   2.0937073e-05	
   1.0072330e+00	  -5.1402374e-03	   1.2586339e-03	   1.3627957e-03	   1.1691500e-04	   6.3783111e-05	   2.2210410e-05	
   1.0073330e+00	  -5.3048776e-03	   1.3098006e-03	   1.4183833e-03	   1.2357508e-04	   6.7641878e-05	   2.3536801e-05	
   1.0075553e+00	  -5.6435277e-03	   1.4286857e-03	   1.5476961e-03	   1.3954526e-04	   7.6960511e-05	   2.6736718e-05	
   1.0077777e+00	  -5.9786398e-03	   1.5530359e-03	   1.6831244e-03	   1.5681300e-04	   8.7110185e-05	   3.0218648e-05	
   1.0080000e+00	  -6.3211736e-03	   1.6827122e-03	   1.8245262e-03	   1.7543708e-04	   9.8135374e-05	   3.3997636e-05	
   1.0080000e+00	  -6.3211803e-03	   1.6827147e-03	   1.8245290e-03	   1.7543745e-04	   9.8135595e-05	   3.3997712e-05	
   1.0080000e+00	  -6.3211803e-03	   1.6827147e-03	   1.8245290e-03	   1.7543745e-04	   9.8135595e-05	   3.3997711e-05	
   1.0080010e+00	  -6.3244158e-03	   1.6833025e-03	   1.8251700e-03	   1.7552237e-04	   9.8185927e-05	   3.4014960e-05	
   1.0080020e+00	  -6.3276410e-03	   1.6838904e-03	   1.8258112e-03	   1.7560731e-04	   9.8236277e-05	   3.4032215e-05	
   1.0080030e+00	  -6.3308559e-03	   1.6844784e-03	   1.8264525e-03	   1.7569229e-04	   9.8286646e-05	   3.4049477e-05	
   1.0080130e+00	  -6.3621574e-03	   1.6903674e-03	   1.8328758e-03	   1.7654442e-04	   9.8791880e-05	   3.4222618e-05	
   1.0080230e+00	  -6.3925462e-03	   1.6962667e-03	   1.8393107e-03	   1.7739929e-04	   9.9298880e-05	   3.4396359e-05	
   1.0080330e+00	  -6.4220607e-03	   1.7021766e-03	   1.8457574e-03	   1.7825694e-04	   9.9807686e-05	   3.4570711e-05	
   1.0081330e+00	  -6.6696575e-03	   1.7621932e-03	   1.9112584e-03	   1.8707644e-04	   1.0505371e-04	   3.6367832e-05	
   1.0082330e+00	  -6.8834925e-03	   1.8232683e-03	   1.9779548e-03	   1.9617569e-04	   1.1048216e-04	   3.8226835e-05	
   1.0083330e+00	  -7.0779041e-03	   1.8854385e-03	   2.0458913e-03	   2.0556365e-04	   1.1609951e-04	   4.0149911e-05	
   1.0085553e+00	  -7.4829305e-03	   2.0286752e-03	   2.2026292e-03	   2.2777940e-04	   1.2947346e-04	   4.4725669e-05	
   1.0087777e+00	  -7.8845618e-03	   2.1772400e-03	   2.3654339e-03	   2.5148250e-04	   1.4383337e-04	   4.9635920e-05	
   1.0090000e+00	  -8.2937070e-03	   2.3309748e-03	   2.5341438e-03	   2.7672778e-04	   1.5922289e-04	   5.4895479e-05	
   1.0090000e+00	  -8.2937364e-03	   2.3309858e-03	   2.5341559e-03	   2.7672961e-04	   1.5922401e-04	   5.4895863e-05	
   1.0090000e+00	  -8.2937364e-03	   2.3309858e-03	   2.5341559e-03	   2.7672961e-04	   1.5922401e-04	   5.4895862e-05	
   1.0090010e+00	  -8.2972702e-03	   2.3316817e-03	   2.5349197e-03	   2.7684447e-04	   1.5929411e-04	   5.4919816e-05	
   1.0090020e+00	  -8.3007938e-03	   2.3323777e-03	   2.5356837e-03	   2.7695936e-04	   1.5936422e-04	   5.4943777e-05	
   1.0090030e+00	  -8.3043071e-03	   2.3330737e-03	   2.5364478e-03	   2.7707429e-04	   1.5943436e-04	   5.4967745e-05	
   1.0090130e+00	  -8.3385932e-03	   2.3400433e-03	   2.5440987e-03	   2.7822622e-04	   1.6013754e-04	   5.5208039e-05	
   1.0090230e+00	  -8.3719674e-03	   2.3470229e-03	   2.5517611e-03	   2.7938125e-04	   1.6084279e-04	   5.5449035e-05	
   1.0090330e+00	  -8.4044680e-03	   2.3540127e-03	   2.5594352e-03	   2.8053944e-04	   1.6155016e-04	   5.5690748e-05	
   1.0091330e+00	  -8.6819721e-03	   2.4247984e-03	   2.6371949e-03	   2.9239569e-04	   1.6880823e-04	   5.8170442e-05	
   1.0092330e+00	  -8.9257492e-03	   2.4966075e-03	   2.7161321e-03	   3.0456697e-04	   1.7627858e-04	   6.0722155e-05	
   1.0093330e+00	  -9.1501244e-03	   2.5694748e-03	   2.7962894e-03	   3.1706234e-04	   1.8396802e-04	   6.3348192e-05	
   1.0095553e+00	  -9.6218167e-03	   2.7363244e-03	   2.9801057e-03	   3.4634365e-04	   2.0208430e-04	   6.9532869e-05	
   1.0097777e+00	  -1.0090085e-02	   2.9082980e-03	   3.1698657e-03	   3.7727430e-04	   2.2132911e-04	   7.6100502e-05	
   1.0100000e+00	  -1.0565750e-02	   3.0852058e-03	   3.3653735e-03	   4.0990149e-04	   2.4174271e-04	   8.3064768e-05	
   1.0100000e+00	  -1.0565750e-02	   3.0852058e-03	   3.3653735e-03	   4.0990149e-04	   2.4174271e-04	   8.3064768e-05	
   1.0100010e+00	  -1.0569581e-02	   3.0860057e-03	   3.3662578e-03	   4.1004970e-04	   2.4183553e-04	   8.3096430e-05	
   1.0100020e+00	  -1.0573403e-02	   3.0868058e-03	   3.3671422e-03	   4.1019793e-04	   2.4192837e-04	   8.3128102e-05	
   1.0100030e+00	  -1.0577214e-02	   3.0876059e-03	   3.3680267e-03	   4.1034620e-04	   2.4202123e-04	   8.3159781e-05	
   1.0100130e+00	  -1.0614480e-02	   3.0956157e-03	   3.3768819e-03	   4.1183189e-04	   2.4295192e-04	   8.3477271e-05	
   1.0100230e+00	  -1.0650834e-02	   3.1036352e-03	   3.3857482e-03	   4.1332098e-04	   2.4388496e-04	   8.3795558e-05	
   1.0100330e+00	  -1.0686315e-02	   3.1116644e-03	   3.3946260e-03	   4.1481354e-04	   2.4482039e-04	   8.4114658e-05	
   1.0101330e+00	  -1.0993640e-02	   3.1928046e-03	   3.4843962e-03	   4.3004002e-04	   2.5438328e-04	   8.7376430e-05	
   1.0102330e+00	  -1.1267245e-02	   3.2749225e-03	   3.5753137e-03	   4.4561121e-04	   2.6418569e-04	   9.0719487e-05	
   1.0103330e+00	  -1.1521439e-02	   3.3580512e-03	   3.6674195e-03	   4.6153620e-04	   2.7423467e-04	   9.4146219e-05	
   1.0105554e+00	  -1.2059394e-02	   3.5475172e-03	   3.8776744e-03	   4.9857702e-04	   2.9772212e-04	   1.0215366e-04	
   1.0107777e+00	  -1.2593773e-02	   3.7418631e-03	   4.0937014e-03	   5.3740216e-04	   3.2246749e-04	   1.1058806e-04	
   1.0110001e+00	  -1.3135416e-02	   3.9409088e-03	   4.3153154e-03	   5.7805805e-04	   3.4851173e-04	   1.1946331e-04	
   1.0114767e+00	  -1.4328181e-02	   4.3799341e-03	   4.8052514e-03	   6.7072793e-04	   4.0830020e-04	   1.3983189e-04	
   1.0119534e+00	  -1.5566661e-02	   4.8348396e-03	   5.3147101e-03	   7.7165799e-04	   4.7408263e-04	   1.6223288e-04	
   1.0124300e+00	  -1.6846210e-02	   5.3021861e-03	   5.8402309e-03	   8.8116060e-04	   5.4620673e-04	   1.8678156e-04	
   1.0129066e+00	  -1.8158470e-02	   5.7779475e-03	   6.3777418e-03	   9.9927052e-04	   6.2484862e-04	   2.1353418e-04	
   1.0142168e+00	  -2.1858412e-02	   7.0919856e-03	   7.8795206e-03	   1.3654618e-03	   8.7442264e-04	   2.9833279e-04	
   1.0155270e+00	  -2.5633242e-02	   8.3860262e-03	   9.3868562e-03	   1.7875090e-03	   1.1713204e-03	   3.9905504e-04	
   1.0168371e+00	  -2.9402489e-02	   9.6240427e-03	   1.0861760e-02	   2.2566209e-03	   1.5120747e-03	   5.1448188e-04	
   1.0181473e+00	  -3.3110786e-02	   1.0784982e-02	   1.2280338e-02	   2.7631004e-03	   1.8920934e-03	   6.4299884e-04	
   1.0201288e+00	  -3.8537856e-02	   1.2378038e-02	   1.4295398e-02	   3.5807777e-03	   2.5310470e-03	   8.5852252e-04	
   1.0221103e+00	  -4.3685994e-02	   1.3768653e-02	   1.6136543e-02	   4.4352356e-03	   3.2326829e-03	   1.0941837e-03	
   1.0240917e+00	  -4.8534983e-02	   1.4971058e-02	   1.7807068e-02	   5.3035507e-03	   3.9823522e-03	   1.3445114e-03	
   1.0260732e+00	  -5.3090782e-02	   1.6007258e-02	   1.9320116e-02	   6.1695205e-03	   4.7683589e-03	   1.6050665e-03	
   1.0280547e+00	  -5.7367983e-02	   1.6898499e-02	   2.0690219e-02	   7.0222354e-03	   5.5816167e-03	   1.8724452e-03	
   1.0313756e+00	  -6.3956943e-02	   1.8115666e-02	   2.2701798e-02	   8.4034215e-03	   6.9868120e-03	   2.3293245e-03	
   1.0346964e+00	  -6.9889115e-02	   1.9052408e-02	   2.4407588e-02	   9.7039513e-03	   8.4202826e-03	   2.7892378e-03	
   1.0380173e+00	  -7.5244649e-02	   1.9771479e-02	   2.5859708e-02	   1.0912180e-02	   9.8603920e-03	   3.2462770e-03	
   1.0413382e+00	  -8.0096952e-02	   2.0322303e-02	   2.7102214e-02	   1.2024682e-02	   1.1290735e-02	   3.6969624e-03	
   1.0446590e+00	  -8.4509130e-02	   2.0743137e-02	   2.8171267e-02	   1.3042416e-02	   1.2698476e-02	   4.1392841e-03	
   1.0489783e+00	  -8.9675004e-02	   2.1142995e-02	   2.9349338e-02	   1.4230269e-02	   1.4479511e-02	   4.7004123e-03	
   1.0532975e+00	  -9.4285388e-02	   2.1422952e-02	   3.0336317e-02	   1.5274363e-02	   1.6188227e-02	   5.2444894e-03	
   1.0576168e+00	  -9.8423052e-02	   2.1619868e-02	   3.1173634e-02	   1.6188091e-02	   1.7812639e-02	   5.7716014e-03	
   1.0619360e+00	  -1.0215588e-01	   2.1760100e-02	   3.1893213e-02	   1.6985935e-02	   1.9345025e-02	   6.2825449e-03	
   1.0662552e+00	  -1.0554027e-01	   2.1862832e-02	   3.2519905e-02	   1.7682152e-02	   2.0780815e-02	   6.7784230e-03	
   1.0728965e+00	  -1.1016790e-01	   2.1977615e-02	   3.3344175e-02	   1.8584316e-02	   2.2796407e-02	   7.5142461e-03	
   1.0795378e+00	  -1.1422214e-01	   2.2072655e-02	   3.4047293e-02	   1.9320775e-02	   2.4579006e-02	   8.2215450e-03	
   1.0861790e+00	  -1.1781296e-01	   2.2170342e-02	   3.4666168e-02	   1.9928707e-02	   2.6135969e-02	   8.9043482e-03	
   1.0928203e+00	  -1.2102517e-01	   2.2283259e-02	   3.5225121e-02	   2.0438557e-02	   2.7479995e-02	   9.5661863e-03	
   1.0994616e+00	  -1.2392594e-01	   2.2418594e-02	   3.5740660e-02	   2.0874664e-02	   2.8626672e-02	   1.0210006e-02	
   1.1098407e+00	  -1.2795807e-01	   2.2683050e-02	   3.6484011e-02	   2.1450989e-02	   3.0064093e-02	   1.1185504e-02	
   1.1202198e+00	  -1.3152271e-01	   2.3017908e-02	   3.7176622e-02	   2.1947550e-02	   3.1126553e-02	   1.2130060e-02	
   1.1305990e+00	  -1.3473878e-01	   2.3421293e-02	   3.7832506e-02	   2.2401116e-02	   3.1878635e-02	   1.3049117e-02	
   1.1409781e+00	  -1.3769047e-01	   2.3886573e-02	   3.8456298e-02	   2.2834377e-02	   3.2380346e-02	   1.3946619e-02	
   1.1513572e+00	  -1.4043916e-01	   2.4405522e-02	   3.9048153e-02	   2.3261164e-02	   3.2684897e-02	   1.4825516e-02	
   1.1628768e+00	  -1.4330638e-01	   2.5034061e-02	   3.9665157e-02	   2.3737067e-02	   3.2847102e-02	   1.5781924e-02	
   1.1743964e+00	  -1.4602402e-01	   2.5706904e-02	   4.0235967e-02	   2.4221478e-02	   3.2875276e-02	   1.6720607e-02	
   1.1859160e+00	  -1.4862280e-01	   2.6413086e-02	   4.0755062e-02	   2.4716915e-02	   3.2812396e-02	   1.7643345e-02	
   1.1974356e+00	  -1.5112151e-01	   2.7142396e-02	   4.1216567e-02	   2.5223354e-02	   3.2692578e-02	   1.8551410e-02	
   1.2089552e+00	  -1.5353108e-01	   2.7885569e-02	   4.1614921e-02	   2.5739375e-02	   3.2542352e-02	   1.9445664e-02	
   1.2265695e+00	  -1.5705188e-01	   2.9030450e-02	   4.2091260e-02	   2.6541746e-02	   3.2295830e-02	   2.0787300e-02	
   1.2441837e+00	  -1.6037643e-01	   3.0162722e-02	   4.2394669e-02	   2.7352262e-02	   3.2073344e-02	   2.2098342e-02	
   1.2617980e+00	  -1.6349146e-01	   3.1260673e-02	   4.2515528e-02	   2.8160940e-02	   3.1903030e-02	   2.3378065e-02	
   1.2794123e+00	  -1.6637463e-01	   3.2306522e-02	   4.2449178e-02	   2.8957930e-02	   3.1796001e-02	   2.4624611e-02	
   1.2970265e+00	  -1.6900168e-01	   3.3285700e-02	   4.2195652e-02	   2.9734199e-02	   3.1752816e-02	   2.5835306e-02	
   1.3225545e+00	  -1.7230807e-01	   3.4563776e-02	   4.1507286e-02	   3.0806618e-02	   3.1789221e-02	   2.7519473e-02	
   1.3480824e+00	  -1.7497099e-01	   3.5650447e-02	   4.0463608e-02	   3.1798190e-02	   3.1916984e-02	   2.9110414e-02	
   1.3736103e+00	  -1.7695276e-01	   3.6527522e-02	   3.9105843e-02	   3.2692268e-02	   3.2099704e-02	   3.0596423e-02	
   1.3991382e+00	  -1.7824148e-01	   3.7185773e-02	   3.7487727e-02	   3.3476680e-02	   3.2300655e-02	   3.1965990e-02	
   1.4246661e+00	  -1.7885226e-01	   3.7623508e-02	   3.5671643e-02	   3.4143385e-02	   3.2488987e-02	   3.3208631e-02	
   1.4585782e+00	  -1.7869214e-01	   3.7874596e-02	   3.3070337e-02	   3.4840894e-02	   3.2683872e-02	   3.4648520e-02	
   1.4924902e+00	  -1.7756377e-01	   3.7773797e-02	   3.0404163e-02	   3.5322949e-02	   3.2787972e-02	   3.5833793e-02	
   1.5264022e+00	  -1.7567068e-01	   3.7363959e-02	   2.7836358e-02	   3.5597783e-02	   3.2794336e-02	   3.6755639e-02	
   1.5603142e+00	  -1.7325260e-01	   3.6700464e-02	   2.5519171e-02	   3.5681524e-02	   3.2716928e-02	   3.7412409e-02	
   1.5942262e+00	  -1.7056257e-01	   3.5846611e-02	   2.3584276e-02	   3.5596008e-02	   3.2584696e-02	   3.7809403e-02	
   1.6432875e+00	  -1.6667455e-01	   3.4409968e-02	   2.1654554e-02	   3.5225647e-02	   3.2373060e-02	   3.7950789e-02	
   1.6832107e+00	  -1.6391300e-01	   3.3186310e-02	   2.0971861e-02	   3.4759110e-02	   3.2252179e-02	   3.7719782e-02	
   1.7231338e+00	  -1.6179341e-01	   3.2018495e-02	   2.1117215e-02	   3.4193115e-02	   3.2235863e-02	   3.7220459e-02	
   1.7630570e+00	  -1.6046808e-01	   3.0986209e-02	   2.2048341e-02	   3.3569409e-02	   3.2358415e-02	   3.6498056e-02	
   1.8029801e+00	  -1.5997843e-01	   3.0147515e-02	   2.3662091e-02	   3.2924105e-02	   3.2629319e-02	   3.5600801e-02	
   1.8429033e+00	  -1.6026189e-01	   2.9537129e-02	   2.5805561e-02	   3.2286921e-02	   3.3032821e-02	   3.4577863e-02	
   1.8876206e+00	  -1.6131573e-01	   2.9139541e-02	   2.8604268e-02	   3.1612002e-02	   3.3596293e-02	   3.3342564e-02	
   1.9323379e+00	  -1.6285769e-01	   2.9030300e-02	   3.1542304e-02	   3.1001990e-02	   3.4203591e-02	   3.2075036e-02	
   1.9770552e+00	  -1.6454721e-01	   2.9169562e-02	   3.4332463e-02	   3.0475441e-02	   3.4767564e-02	   3.0834560e-02	
   2.0217726e+00	  -1.6606233e-01	   2.9501212e-02	   3.6723254e-02	   3.0047131e-02	   3.5207016e-02	   2.9673758e-02	
   2.0664899e+00	  -1.6714729e-01	   2.9962468e-02	   3.8522351e-02	   2.9729837e-02	   3.5460405e-02	   2.8638044e-02	
   2.1112072e+00	  -1.6764161e-01	   3.0491682e-02	   3.9610325e-02	   2.9534824e-02	   3.5494266e-02	   2.7765201e-02	
   2.1645228e+00	  -1.6739197e-01	   3.1136941e-02	   3.9925684e-02	   2.9474389e-02	   3.5246537e-02	   2.6977849e-02	
   2.2178384e+00	  -1.6632951e-01	   3.1731226e-02	   3.9242649e-02	   2.9608752e-02	   3.4734266e-02	   2.6497021e-02	
   2.2711540e+00	  -1.6472257e-01	   3.2231916e-02	   3.7758206e-02	   2.9935138e-02	   3.4053171e-02	   2.6336593e-02	
   2.3244696e+00	  -1.6294184e-01	   3.2624768e-02	   3.5758581e-02	   3.0435895e-02	   3.3323773e-02	   2.6489669e-02	
   2.3777852e+00	  -1.6137525e-01	   3.2917853e-02	   3.3568530e-02	   3.1076415e-02	   3.2665823e-02	   2.6928409e-02	
   2.4311008e+00	  -1.6034805e-01	   3.3132353e-02	   3.1500917e-02	   3.1805811e-02	   3.2175269e-02	   2.7605329e-02	
   2.4849620e+00	  -1.6006480e-01	   3.3294247e-02	   2.9800028e-02	   3.2568383e-02	   3.1906836e-02	   2.8465724e-02	
   2.5388232e+00	  -1.6059218e-01	   3.3421389e-02	   2.8669735e-02	   3.3285643e-02	   3.1876621e-02	   2.9425641e-02	
   2.5926844e+00	  -1.6182651e-01	   3.3523836e-02	   2.8191531e-02	   3.3888846e-02	   3.2049129e-02	   3.0401479e-02	
   2.6465457e+00	  -1.6353897e-01	   3.3599857e-02	   2.8349150e-02	   3.4321283e-02	   3.2354564e-02	   3.1311954e-02	
   2.7004069e+00	  -1.6542908e-01	   3.3638337e-02	   2.9044886e-02	   3.4546612e-02	   3.2706005e-02	   3.2085949e-02	
   2.7542681e+00	  -1.6718700e-01	   3.3623907e-02	   3.0125080e-02	   3.4554476e-02	   3.3018570e-02	   3.2669401e-02	
   2.8188880e+00	  -1.6877548e-01	   3.3519946e-02	   3.1676405e-02	   3.4306147e-02	   3.3256796e-02	   3.3078227e-02	
   2.8835079e+00	  -1.6953646e-01	   3.3315330e-02	   3.3223111e-02	   3.3845648e-02	   3.3293197e-02	   3.3159217e-02	
   2.9351901e+00	  -1.6948882e-01	   3.3088560e-02	   3.4280765e-02	   3.3394743e-02	   3.3177494e-02	   3.3007431e-02	
   2.9868722e+00	  -1.6893713e-01	   3.2828152e-02	   3.5077443e-02	   3.2940130e-02	   3.2971665e-02	   3.2703615e-02	
   3.0385544e+00	  -1.6802421e-01	   3.2564288e-02	   3.5563847e-02	   3.2540995e-02	   3.2727803e-02	   3.2294786e-02	
   3.0902366e+00	  -1.6692585e-01	   3.2331773e-02	   3.5729111e-02	   3.2244849e-02	   3.2502148e-02	   3.1831426e-02	
   3.1419187e+00	  -1.6582538e-01	   3.2166072e-02	   3.5597765e-02	   3.2082840e-02	   3.2345365e-02	   3.1362369e-02	
   3.2109010e+00	  -1.6460846e-01	   3.2095911e-02	   3.5051427e-02	   3.2089706e-02	   3.2298784e-02	   3.0796756e-02	
   3.2798833e+00	  -1.6389795e-01	   3.2232432e-02	   3.4227253e-02	   3.2330190e-02	   3.2463465e-02	   3.0363902e-02	
   3.3488656e+00	  -1.6375594e-01	   3.2568567e-02	   3.3304484e-02	   3.2733004e-02	   3.2801364e-02	   3.0096272e-02	
   3.4178478e+00	  -1.6408034e-01	   3.3051445e-02	   3.2456692e-02	   3.3198670e-02	   3.3218192e-02	   2.9988567e-02	
   3.4868301e+00	  -1.6465022e-01	   3.3590425e-02	   3.1819932e-02	   3.3626847e-02	   3.3592598e-02	   3.0006585e-02	
   3.5589785e+00	  -1.6525104e-01	   3.4099801e-02	   3.1475432e-02	   3.3954649e-02	   3.3822853e-02	   3.0107235e-02	
   3.6185559e+00	  -1.6560385e-01	   3.4404030e-02	   3.1476616e-02	   3.4098823e-02	   3.3834160e-02	   3.0215970e-02	
   3.6781333e+00	  -1.6576682e-01	   3.4556625e-02	   3.1725224e-02	   3.4130641e-02	   3.3682268e-02	   3.0322752e-02	
   3.7377108e+00	  -1.6574449e-01	   3.4540389e-02	   3.2179590e-02	   3.4072406e-02	   3.3401784e-02	   3.0414400e-02	
   3.7972882e+00	  -1.6559435e-01	   3.4369800e-02	   3.2775723e-02	   3.3958378e-02	   3.3052896e-02	   3.0487763e-02	
   3.8568657e+00	  -1.6539838e-01	   3.4084064e-02	   3.3432774e-02	   3.3825630e-02	   3.2707983e-02	   3.0547175e-02	
   3.9304458e+00	  -1.6521053e-01	   3.3659032e-02	   3.4196470e-02	   3.3682495e-02	   3.2388226e-02	   3.0614240e-02	
   4.0040260e+00	  -1.6517041e-01	   3.3260576e-02	   3.4762112e-02	   3.3598668e-02	   3.2270513e-02	   3.0688565e-02	
   4.0776061e+00	  -1.6529382e-01	   3.2989859e-02	   3.5012090e-02	   3.3585870e-02	   3.2385760e-02	   3.0779686e-02	
   4.1511862e+00	  -1.6551547e-01	   3.2909533e-02	   3.4896483e-02	   3.3630082e-02	   3.2695494e-02	   3.0886798e-02	
   4.2247664e+00	  -1.6572191e-01	   3.3028617e-02	   3.4449312e-02	   3.3701864e-02	   3.3105866e-02	   3.0998596e-02	
   4.3129159e+00	  -1.6579982e-01	   3.3366568e-02	   3.3644437e-02	   3.3781636e-02	   3.3565375e-02	   3.1113400e-02	
   4.4010655e+00	  -1.6560701e-01	   3.3790262e-02	   3.2809294e-02	   3.3822919e-02	   3.3830384e-02	   3.1179567e-02	
   4.4892151e+00	  -1.6518467e-01	   3.4145698e-02	   3.2237654e-02	   3.3819998e-02	   3.3813504e-02	   3.1177484e-02	
   4.5773647e+00	  -1.6469310e-01	   3.4317220e-02	   3.2134842e-02	   3.3793263e-02	   3.3543664e-02	   3.1104896e-02	
   4.6655143e+00	  -1.6433114e-01	   3.4269124e-02	   3.2537477e-02	   3.3773676e-02	   3.3150295e-02	   3.0977149e-02	
   4.7620209e+00	  -1.6423785e-01	   3.4026865e-02	   3.3377164e-02	   3.3785915e-02	   3.2778707e-02	   3.0806340e-02	
   4.8585275e+00	  -1.6446435e-01	   3.3723218e-02	   3.4287807e-02	   3.3836392e-02	   3.2639068e-02	   3.0641202e-02	
   4.9550342e+00	  -1.6484567e-01	   3.3510874e-02	   3.4889573e-02	   3.3903956e-02	   3.2790251e-02	   3.0516535e-02	
   5.0515408e+00	  -1.6514076e-01	   3.3487564e-02	   3.4941279e-02	   3.3959201e-02	   3.3153205e-02	   3.0457059e-02	
   5.1480474e+00	  -1.6517142e-01	   3.3652135e-02	   3.4456666e-02	   3.3983779e-02	   3.3553565e-02	   3.0474829e-02	
   5.2445540e+00	  -1.6491530e-01	   3.3919788e-02	   3.3678597e-02	   3.3980545e-02	   3.3813623e-02	   3.0568221e-02	
   5.3410606e+00	  -1.6453472e-01	   3.4158295e-02	   3.2993962e-02	   3.3969356e-02	   3.3838800e-02	   3.0719124e-02	
   5.4375672e+00	  -1.6419757e-01	   3.4277864e-02	   3.2660584e-02	   3.3965246e-02	   3.3645582e-02	   3.0895192e-02	
   5.5340738e+00	  -1.6403696e-01	   3.4237989e-02	   3.2792632e-02	   3.3967809e-02	   3.3336055e-02	   3.1054082e-02	
   5.6305804e+00	  -1.6411688e-01	   3.4063891e-02	   3.3332825e-02	   3.3970038e-02	   3.3057698e-02	   3.1150753e-02	
   5.7315497e+00	  -1.6434429e-01	   3.3839923e-02	   3.4035513e-02	   3.3956472e-02	   3.2929931e-02	   3.1152419e-02	
   5.8325190e+00	  -1.6454589e-01	   3.3683118e-02	   3.4552878e-02	   3.3918467e-02	   3.3014860e-02	   3.1049882e-02	
   5.9334882e+00	  -1.6457755e-01	   3.3663814e-02	   3.4669849e-02	   3.3868316e-02	   3.3254735e-02	   3.0878580e-02	
   6.0344575e+00	  -1.6441718e-01	   3.3782297e-02	   3.4384043e-02	   3.3837566e-02	   3.3527082e-02	   3.0701377e-02	
   6.1354268e+00	  -1.6415299e-01	   3.3976527e-02	   3.3875302e-02	   3.3855497e-02	   3.3708546e-02	   3.0584494e-02	
   6.2364224e+00	  -1.6393320e-01	   3.4155614e-02	   3.3412382e-02	   3.3929077e-02	   3.3733223e-02	   3.0569340e-02	
   6.3374181e+00	  -1.6385799e-01	   3.4244881e-02	   3.3205060e-02	   3.4031691e-02	   3.3613763e-02	   3.0654018e-02	
   6.4384137e+00	  -1.6393722e-01	   3.4218029e-02	   3.3320151e-02	   3.4115610e-02	   3.3425880e-02	   3.0794915e-02	
   6.5394094e+00	  -1.6407862e-01	   3.4102429e-02	   3.3659535e-02	   3.4134864e-02	   3.3262286e-02	   3.0927439e-02	
   6.6404051e+00	  -1.6417805e-01	   3.3960466e-02	   3.4043704e-02	   3.4075921e-02	   3.3191528e-02	   3.0997035e-02	
   6.7537259e+00	  -1.6415067e-01	   3.3846511e-02	   3.4312621e-02	   3.3948760e-02	   3.3237531e-02	   3.0976781e-02	
   6.8670466e+00	  -1.6402708e-01	   3.3827964e-02	   3.4322656e-02	   3.3837095e-02	   3.3368815e-02	   3.0884898e-02	
   6.9803674e+00	  -1.6388614e-01	   3.3899932e-02	   3.4106651e-02	   3.3801025e-02	   3.3511606e-02	   3.0779543e-02	
   7.0936882e+00	  -1.6381270e-01	   3.4016819e-02	   3.3804322e-02	   3.3858304e-02	   3.3596659e-02	   3.0718393e-02	
   7.2070090e+00	  -1.6384000e-01	   3.4116108e-02	   3.3584715e-02	   3.3974757e-02	   3.3589306e-02	   3.0728232e-02	
   7.3309388e+00	  -1.6392496e-01	   3.4152370e-02	   3.3550189e-02	   3.4085094e-02	   3.3495497e-02	   3.0795353e-02	
   7.4548686e+00	  -1.6396743e-01	   3.4104686e-02	   3.3716436e-02	   3.4102895e-02	   3.3373229e-02	   3.0862396e-02	
   7.5787984e+00	  -1.6391678e-01	   3.4011513e-02	   3.3962746e-02	   3.4018843e-02	   3.3291811e-02	   3.0876134e-02	
   7.7027282e+00	  -1.6381759e-01	   3.3930937e-02	   3.4143660e-02	   3.3898089e-02	   3.3290309e-02	   3.0827281e-02	
   7.8266580e+00	  -1.6376220e-01	   3.3906064e-02	   3.4168136e-02	   3.3829122e-02	   3.3361713e-02	   3.0752192e-02	
   7.9529333e+00	  -1.6379944e-01	   3.3942112e-02	   3.4037123e-02	   3.3855177e-02	   3.3460993e-02	   3.0702148e-02	
   8.0792085e+00	  -1.6389190e-01	   3.4015499e-02	   3.3823323e-02	   3.3951556e-02	   3.3529077e-02	   3.0706600e-02	
   8.2054838e+00	  -1.6393642e-01	   3.4073011e-02	   3.3654665e-02	   3.4029074e-02	   3.3523086e-02	   3.0752451e-02	
   8.3317591e+00	  -1.6388623e-01	   3.4083832e-02	   3.3620995e-02	   3.4031180e-02	   3.3440731e-02	   3.0801489e-02	
   8.4580344e+00	  -1.6378250e-01	   3.4042494e-02	   3.3739544e-02	   3.3960252e-02	   3.3326845e-02	   3.0817273e-02	
   8.6006801e+00	  -1.6371915e-01	   3.3963831e-02	   3.3963017e-02	   3.3863325e-02	   3.3242666e-02	   3.0785041e-02	
   8.7433258e+00	  -1.6378285e-01	   3.3901742e-02	   3.4124296e-02	   3.3826060e-02	   3.3260908e-02	   3.0722184e-02	
   8.8859716e+00	  -1.6391848e-01	   3.3897860e-02	   3.4089732e-02	   3.3871115e-02	   3.3365395e-02	   3.0669618e-02	
   9.0286173e+00	  -1.6399203e-01	   3.3951230e-02	   3.3868260e-02	   3.3944958e-02	   3.3473790e-02	   3.0653209e-02	
   9.1712631e+00	  -1.6392193e-01	   3.4017603e-02	   3.3618924e-02	   3.3971696e-02	   3.3492788e-02	   3.0671235e-02	
   9.3139088e+00	  -1.6377200e-01	   3.4041480e-02	   3.3537594e-02	   3.3925295e-02	   3.3392135e-02	   3.0702031e-02	
   9.4565546e+00	  -1.6369856e-01	   3.3997783e-02	   3.3697500e-02	   3.3849678e-02	   3.3238040e-02	   3.0721139e-02	
   9.6151264e+00	  -1.6380614e-01	   3.3903940e-02	   3.3999178e-02	   3.3808228e-02	   3.3143605e-02	   3.0712140e-02	
   9.7409551e+00	  -1.6397788e-01	   3.3844707e-02	   3.4135935e-02	   3.3829870e-02	   3.3192063e-02	   3.0680895e-02	
   9.8667838e+00	  -1.6407723e-01	   3.3839370e-02	   3.4053026e-02	   3.3869308e-02	   3.3320579e-02	   3.0639186e-02	
   9.9926126e+00	  -1.6402184e-01	   3.3888291e-02	   3.3797455e-02	   3.3885710e-02	   3.3436283e-02	   3.0602954e-02	
   1.0118441e+01	  -1.6386222e-01	   3.3955648e-02	   3.3545345e-02	   3.3865181e-02	   3.3451981e-02	   3.0588018e-02	
   1.0244270e+01	  -1.6373868e-01	   3.3993563e-02	   3.3470479e-02	   3.3829504e-02	   3.3350711e-02	   3.0601160e-02	
   1.0382573e+01	  -1.6377062e-01	   3.3969123e-02	   3.3639822e-02	   3.3809537e-02	   3.3185443e-02	   3.0635808e-02	
   1.0520876e+01	  -1.6395211e-01	   3.3889622e-02	   3.3924354e-02	   3.3820659e-02	   3.3087516e-02	   3.0661992e-02	
   1.0659179e+01	  -1.6411704e-01	   3.3810070e-02	   3.4083001e-02	   3.3836244e-02	   3.3130936e-02	   3.0651043e-02	
   1.0797482e+01	  -1.6411059e-01	   3.3786720e-02	   3.3977017e-02	   3.3823660e-02	   3.3275639e-02	   3.0600805e-02	
   1.0911297e+01	  -1.6397864e-01	   3.3822539e-02	   3.3748907e-02	   3.3790373e-02	   3.3378877e-02	   3.0552365e-02	
   1.1025112e+01	  -1.6383771e-01	   3.3884285e-02	   3.3539456e-02	   3.3762409e-02	   3.3396537e-02	   3.0525749e-02	
   1.1138926e+01	  -1.6380167e-01	   3.3931285e-02	   3.3474559e-02	   3.3764035e-02	   3.3324281e-02	   3.0534722e-02	
   1.1252741e+01	  -1.6387769e-01	   3.3939922e-02	   3.3559931e-02	   3.3791727e-02	   3.3207415e-02	   3.0570156e-02	
   1.1366555e+01	  -1.6400416e-01	   3.3905528e-02	   3.3728716e-02	   3.3821825e-02	   3.3109590e-02	   3.0607442e-02	
   1.1496131e+01	  -1.6410783e-01	   3.3836622e-02	   3.3896817e-02	   3.3827696e-02	   3.3082095e-02	   3.0620517e-02	
   1.1625707e+01	  -1.6409497e-01	   3.3778412e-02	   3.3929759e-02	   3.3789913e-02	   3.3151401e-02	   3.0589754e-02	
   1.1755283e+01	  -1.6398927e-01	   3.3767098e-02	   3.3817087e-02	   3.3731600e-02	   3.3257760e-02	   3.0534870e-02	
   1.1884859e+01	  -1.6389608e-01	   3.3806237e-02	   3.3652893e-02	   3.3699877e-02	   3.3318412e-02	   3.0494913e-02	
   1.2014435e+01	  -1.6390497e-01	   3.3865017e-02	   3.3554564e-02	   3.3724317e-02	   3.3290443e-02	   3.0497585e-02	
   1.2156359e+01	  -1.6401529e-01	   3.3901881e-02	   3.3579937e-02	   3.3790740e-02	   3.3190280e-02	   3.0540728e-02	
   1.2298282e+01	  -1.6411804e-01	   3.3880234e-02	   3.3699465e-02	   3.3833141e-02	   3.3099153e-02	   3.0584430e-02	
   1.2440205e+01	  -1.6410944e-01	   3.3814695e-02	   3.3806783e-02	   3.3802069e-02	   3.3086692e-02	   3.0586721e-02	
   1.2582128e+01	  -1.6400596e-01	   3.3754821e-02	   3.3824800e-02	   3.3718218e-02	   3.3154127e-02	   3.0543470e-02	
   1.2724051e+01	  -1.6392433e-01	   3.3746537e-02	   3.3754857e-02	   3.3657901e-02	   3.3238913e-02	   3.0491396e-02	
   1.2871255e+01	  -1.6395986e-01	   3.3797380e-02	   3.3654349e-02	   3.3682093e-02	   3.3271403e-02	   3.0473927e-02	
   1.3018459e+01	  -1.6408105e-01	   3.3864983e-02	   3.3594711e-02	   3.3772874e-02	   3.3224394e-02	   3.0504891e-02	
   1.3165663e+01	  -1.6415396e-01	   3.3890177e-02	   3.3606115e-02	   3.3838328e-02	   3.3141992e-02	   3.0551118e-02	
   1.3312867e+01	  -1.6409268e-01	   3.3848478e-02	   3.3673010e-02	   3.3806820e-02	   3.3091799e-02	   3.0567713e-02	
   1.3460071e+01	  -1.6396559e-01	   3.3772848e-02	   3.3752724e-02	   3.3703847e-02	   3.3110958e-02	   3.0540842e-02	
   1.3607275e+01	  -1.6391703e-01	   3.3726488e-02	   3.3795843e-02	   3.3630995e-02	   3.3175749e-02	   3.0497825e-02	
   1.3759198e+01	  -1.6402176e-01	   3.3752290e-02	   3.3766581e-02	   3.3666598e-02	   3.3235192e-02	   3.0478637e-02	
   1.3911121e+01	  -1.6413565e-01	   3.3815190e-02	   3.3671595e-02	   3.3760000e-02	   3.3240042e-02	   3.0495101e-02	
   1.4063044e+01	  -1.6414918e-01	   3.3874364e-02	   3.3578661e-02	   3.3823509e-02	   3.3192357e-02	   3.0524663e-02	
   1.4214967e+01	  -1.6405067e-01	   3.3878761e-02	   3.3568274e-02	   3.3799510e-02	   3.3134447e-02	   3.0540741e-02	
   1.4366890e+01	  -1.6394003e-01	   3.3819550e-02	   3.3664504e-02	   3.3711351e-02	   3.3109938e-02	   3.0534124e-02	
   1.4536585e+01	  -1.6394502e-01	   3.3742579e-02	   3.3808541e-02	   3.3646077e-02	   3.3136422e-02	   3.0515291e-02	
   1.4687622e+01	  -1.6405517e-01	   3.3732191e-02	   3.3843418e-02	   3.3677414e-02	   3.3183106e-02	   3.0506674e-02	
   1.4805380e+01	  -1.6413790e-01	   3.3767003e-02	   3.3785356e-02	   3.3738045e-02	   3.3214751e-02	   3.0507501e-02	
   1.4923138e+01	  -1.6415391e-01	   3.3818855e-02	   3.3683094e-02	   3.3786558e-02	   3.3226084e-02	   3.0511812e-02	
   1.4958465e+01	  -1.6414266e-01	   3.3835185e-02	   3.3648603e-02	   3.3795211e-02	   3.3224618e-02	   3.0513425e-02	
   1.4993792e+01	  -1.6412361e-01	   3.3849313e-02	   3.3617717e-02	   3.3798674e-02	   3.3220533e-02	   3.0514904e-02	
   1.5029120e+01	  -1.6409903e-01	   3.3860502e-02	   3.3592439e-02	   3.3797255e-02	   3.3214200e-02	   3.0516258e-02	
   1.5064447e+01	  -1.6407139e-01	   3.3868262e-02	   3.3574259e-02	   3.3791609e-02	   3.3206069e-02	   3.0517539e-02	
   1.5168970e+01	  -1.6401063e-01	   3.3864185e-02	   3.3582710e-02	   3.3762385e-02	   3.3179395e-02	   3.0521781e-02	
   1.5273493e+01	  -1.6398880e-01	   3.3843931e-02	   3.3630788e-02	   3.3738308e-02	   3.3159871e-02	   3.0526184e-02	
   1.5378017e+01	  -1.6399993e-01	   3.3820641e-02	   3.3687685e-02	   3.3727331e-02	   3.3152238e-02	   3.0529571e-02	
   1.5516114e+01	  -1.6403524e-01	   3.3798056e-02	   3.3744467e-02	   3.3728671e-02	   3.3156890e-02	   3.0531458e-02	
   1.5654211e+01	  -1.6406768e-01	   3.3793027e-02	   3.3759577e-02	   3.3741268e-02	   3.3173617e-02	   3.0529742e-02	
   1.5695640e+01	  -1.6407393e-01	   3.3795489e-02	   3.3754579e-02	   3.3746191e-02	   3.3180182e-02	   3.0528528e-02	
   1.5737069e+01	  -1.6407630e-01	   3.3799807e-02	   3.3745081e-02	   3.3750496e-02	   3.3186488e-02	   3.0527095e-02	
   1.5778498e+01	  -1.6407487e-01	   3.3805491e-02	   3.3732318e-02	   3.3753820e-02	   3.3192098e-02	   3.0525584e-02	
   1.5819927e+01	  -1.6407009e-01	   3.3811991e-02	   3.3717680e-02	   3.3755974e-02	   3.3196659e-02	   3.0524153e-02	
   1.5979475e+01	  -1.6404205e-01	   3.3833078e-02	   3.3672634e-02	   3.3756516e-02	   3.3202359e-02	   3.0522199e-02	
   1.6027339e+01	  -1.6403128e-01	   3.3838002e-02	   3.3663067e-02	   3.3754499e-02	   3.3200511e-02	   3.0522737e-02	
   1.6075203e+01	  -1.6402271e-01	   3.3840941e-02	   3.3658601e-02	   3.3752312e-02	   3.3197218e-02	   3.0524045e-02	
   1.6123068e+01	  -1.6401726e-01	   3.3841800e-02	   3.3659376e-02	   3.3750433e-02	   3.3192946e-02	   3.0526041e-02	
   1.6170932e+01	  -1.6401530e-01	   3.3840736e-02	   3.3664890e-02	   3.3749224e-02	   3.3188245e-02	   3.0528550e-02	
   1.6241463e+01	  -1.6401819e-01	   3.3836565e-02	   3.3679128e-02	   3.3749026e-02	   3.3181821e-02	   3.0532599e-02	
   1.6311994e+01	  -1.6402608e-01	   3.3830562e-02	   3.3697282e-02	   3.3750537e-02	   3.3177073e-02	   3.0536409e-02	
   1.6382525e+01	  -1.6403601e-01	   3.3824373e-02	   3.3715124e-02	   3.3753148e-02	   3.3174931e-02	   3.0539254e-02	
   1.6453056e+01	  -1.6404489e-01	   3.3819483e-02	   3.3729026e-02	   3.3755968e-02	   3.3175717e-02	   3.0540654e-02	
   1.6655958e+01	  -1.6405321e-01	   3.3817007e-02	   3.3738684e-02	   3.3760689e-02	   3.3188772e-02	   3.0537992e-02	
   1.6858860e+01	  -1.6403276e-01	   3.3831609e-02	   3.3707980e-02	   3.3757989e-02	   3.3204650e-02	   3.0531417e-02	
   1.7061761e+01	  -1.6401024e-01	   3.3847448e-02	   3.3677854e-02	   3.3755583e-02	   3.3206974e-02	   3.0531686e-02	
   1.7264663e+01	  -1.6401815e-01	   3.3846003e-02	   3.3692417e-02	   3.3762602e-02	   3.3193541e-02	   3.0542621e-02	
   1.7467565e+01	  -1.6404664e-01	   3.3831084e-02	   3.3737873e-02	   3.3774392e-02	   3.3182649e-02	   3.0553248e-02	
   1.7732191e+01	  -1.6404763e-01	   3.3823742e-02	   3.3758862e-02	   3.3772835e-02	   3.3193337e-02	   3.0549517e-02	
   1.7996816e+01	  -1.6401146e-01	   3.3842129e-02	   3.3716330e-02	   3.3759254e-02	   3.3218063e-02	   3.0536383e-02	
   1.8261442e+01	  -1.6399357e-01	   3.3862600e-02	   3.3674446e-02	   3.3761906e-02	   3.3221200e-02	   3.0538184e-02	
   1.8526068e+01	  -1.6402883e-01	   3.3855927e-02	   3.3704026e-02	   3.3786273e-02	   3.3197993e-02	   3.0557629e-02	
   1.8790694e+01	  -1.6404107e-01	   3.3837229e-02	   3.3754312e-02	   3.3788021e-02	   3.3187712e-02	   3.0563005e-02	
   1.9066425e+01	  -1.6402139e-01	   3.3835309e-02	   3.3760686e-02	   3.3768864e-02	   3.3205584e-02	   3.0550360e-02	
   1.9342157e+01	  -1.6400258e-01	   3.3854312e-02	   3.3715665e-02	   3.3763128e-02	   3.3226467e-02	   3.0541764e-02	
   1.9617889e+01	  -1.6401284e-01	   3.3865441e-02	   3.3688021e-02	   3.3782415e-02	   3.3222457e-02	   3.0550767e-02	
   1.9893621e+01	  -1.6403189e-01	   3.3853734e-02	   3.3721508e-02	   3.3798382e-02	   3.3198099e-02	   3.0564816e-02	
   2.0169353e+01	  -1.6402276e-01	   3.3836622e-02	   3.3771500e-02	   3.3779870e-02	   3.3190726e-02	   3.0560452e-02	
   2.0513734e+01	  -1.6400073e-01	   3.3843776e-02	   3.3754538e-02	   3.3754579e-02	   3.3219862e-02	   3.0542333e-02	
   2.0858116e+01	  -1.6401440e-01	   3.3864924e-02	   3.3692112e-02	   3.3779516e-02	   3.3234271e-02	   3.0546367e-02	
   2.1202498e+01	  -1.6402903e-01	   3.3863032e-02	   3.3695227e-02	   3.3803218e-02	   3.3207824e-02	   3.0563775e-02	
   2.1546879e+01	  -1.6401789e-01	   3.3843898e-02	   3.3756078e-02	   3.3782404e-02	   3.3187601e-02	   3.0562238e-02	
   2.1891261e+01	  -1.6400925e-01	   3.3837519e-02	   3.3773220e-02	   3.3755063e-02	   3.3209266e-02	   3.0544038e-02	
   2.2235643e+01	  -1.6402272e-01	   3.3860581e-02	   3.3699292e-02	   3.3777862e-02	   3.3239445e-02	   3.0540451e-02	
   2.2580024e+01	  -1.6402726e-01	   3.3866020e-02	   3.3676931e-02	   3.3801442e-02	   3.3216740e-02	   3.0557484e-02	
   2.2946358e+01	  -1.6401652e-01	   3.3845739e-02	   3.3746170e-02	   3.3780655e-02	   3.3180373e-02	   3.0563030e-02	
   2.3312693e+01	  -1.6401975e-01	   3.3834036e-02	   3.3780285e-02	   3.3756969e-02	   3.3197767e-02	   3.0546722e-02	
   2.3679027e+01	  -1.6403292e-01	   3.3851762e-02	   3.3711790e-02	   3.3776751e-02	   3.3235361e-02	   3.0538167e-02	
   2.4045361e+01	  -1.6402686e-01	   3.3867719e-02	   3.3661991e-02	   3.3801598e-02	   3.3219874e-02	   3.0552030e-02	
   2.4411695e+01	  -1.6401283e-01	   3.3848724e-02	   3.3733706e-02	   3.3779241e-02	   3.3172786e-02	   3.0562556e-02	
   2.4778029e+01	  -1.6402751e-01	   3.3824993e-02	   3.3803573e-02	   3.3749374e-02	   3.3184423e-02	   3.0548160e-02	
   2.5151097e+01	  -1.6404611e-01	   3.3844445e-02	   3.3722486e-02	   3.3774293e-02	   3.3243796e-02	   3.0531784e-02	
   2.5524166e+01	  -1.6402675e-01	   3.3864922e-02	   3.3661025e-02	   3.3794998e-02	   3.3226781e-02	   3.0545374e-02	
   2.5816856e+01	  -1.6401404e-01	   3.3855182e-02	   3.3714542e-02	   3.3780122e-02	   3.3178916e-02	   3.0558877e-02	
   2.6109545e+01	  -1.6403040e-01	   3.3831828e-02	   3.3786575e-02	   3.3760106e-02	   3.3175141e-02	   3.0554152e-02	
   2.6402235e+01	  -1.6404947e-01	   3.3832570e-02	   3.3756420e-02	   3.3769035e-02	   3.3223035e-02	   3.0538619e-02	
   2.6694925e+01	  -1.6403153e-01	   3.3859792e-02	   3.3663327e-02	   3.3791420e-02	   3.3242645e-02	   3.0537127e-02	
   2.6987614e+01	  -1.6400623e-01	   3.3871685e-02	   3.3659002e-02	   3.3790014e-02	   3.3198696e-02	   3.0552933e-02	
   2.7315433e+01	  -1.6402319e-01	   3.3844463e-02	   3.3761145e-02	   3.3769189e-02	   3.3164147e-02	   3.0559273e-02	
   2.7643252e+01	  -1.6405126e-01	   3.3825222e-02	   3.3789047e-02	   3.3766298e-02	   3.3199985e-02	   3.0544677e-02	
   2.7971070e+01	  -1.6403821e-01	   3.3846746e-02	   3.3699268e-02	   3.3781854e-02	   3.3240688e-02	   3.0534634e-02	
   2.8298889e+01	  -1.6401117e-01	   3.3871891e-02	   3.3652840e-02	   3.3788351e-02	   3.3215713e-02	   3.0546325e-02	
   2.8626708e+01	  -1.6401986e-01	   3.3855742e-02	   3.3735140e-02	   3.3776266e-02	   3.3165439e-02	   3.0560799e-02	
   2.8955362e+01	  -1.6405155e-01	   3.3823535e-02	   3.3805482e-02	   3.3767539e-02	   3.3181828e-02	   3.0551339e-02	
   2.9284017e+01	  -1.6404654e-01	   3.3834226e-02	   3.3729231e-02	   3.3777268e-02	   3.3244360e-02	   3.0532030e-02	
   2.9612672e+01	  -1.6400871e-01	   3.3876504e-02	   3.3627237e-02	   3.3789823e-02	   3.3241356e-02	   3.0538379e-02	
   2.9941326e+01	  -1.6400889e-01	   3.3874894e-02	   3.3693049e-02	   3.3784256e-02	   3.3164528e-02	   3.0564052e-02	
   3.0269981e+01	  -1.6404356e-01	   3.3832543e-02	   3.3796735e-02	   3.3772895e-02	   3.3163390e-02	   3.0559275e-02	
   3.0535316e+01	  -1.6405968e-01	   3.3813092e-02	   3.3793652e-02	   3.3768894e-02	   3.3226826e-02	   3.0535516e-02	
   3.0800650e+01	  -1.6402853e-01	   3.3853266e-02	   3.3681285e-02	   3.3780146e-02	   3.3252276e-02	   3.0529905e-02	
   3.1065985e+01	  -1.6401069e-01	   3.3882028e-02	   3.3648707e-02	   3.3789550e-02	   3.3207648e-02	   3.0549626e-02	
   3.1331320e+01	  -1.6403080e-01	   3.3859327e-02	   3.3739850e-02	   3.3785472e-02	   3.3156529e-02	   3.0567177e-02	
   3.1596655e+01	  -1.6405581e-01	   3.3818073e-02	   3.3817926e-02	   3.3772092e-02	   3.3177455e-02	   3.0555486e-02	
   3.1868630e+01	  -1.6404191e-01	   3.3824774e-02	   3.3750195e-02	   3.3768603e-02	   3.3246685e-02	   3.0529526e-02	
   3.2140606e+01	  -1.6401171e-01	   3.3875957e-02	   3.3630367e-02	   3.3784089e-02	   3.3257475e-02	   3.0529887e-02	
   3.2412581e+01	  -1.6401236e-01	   3.3894962e-02	   3.3646238e-02	   3.3798610e-02	   3.3180902e-02	   3.0560552e-02	
   3.2684557e+01	  -1.6405013e-01	   3.3840938e-02	   3.3800273e-02	   3.3786098e-02	   3.3131313e-02	   3.0574974e-02	
   3.2956532e+01	  -1.6406064e-01	   3.3792606e-02	   3.3853501e-02	   3.3759330e-02	   3.3196949e-02	   3.0546040e-02	
   3.3228508e+01	  -1.6403117e-01	   3.3833071e-02	   3.3704730e-02	   3.3762934e-02	   3.3289799e-02	   3.0514409e-02	
   3.3500483e+01	  -1.6401472e-01	   3.3887152e-02	   3.3616942e-02	   3.3791999e-02	   3.3246764e-02	   3.0535232e-02	
   3.3596119e+01	  -1.6401766e-01	   3.3893930e-02	   3.3634271e-02	   3.3801602e-02	   3.3200030e-02	   3.0552646e-02	
   3.3691755e+01	  -1.6402826e-01	   3.3877741e-02	   3.3701943e-02	   3.3800622e-02	   3.3153679e-02	   3.0567615e-02	
   3.3787391e+01	  -1.6404312e-01	   3.3858537e-02	   3.3758955e-02	   3.3793658e-02	   3.3141586e-02	   3.0570236e-02	
   3.3883027e+01	  -1.6405372e-01	   3.3836361e-02	   3.3797946e-02	   3.3781553e-02	   3.3159830e-02	   3.0564509e-02	
   3.3978663e+01	  -1.6405506e-01	   3.3817821e-02	   3.3814789e-02	   3.3768727e-02	   3.3187260e-02	   3.0554512e-02	
   3.4021849e+01	  -1.6405244e-01	   3.3814208e-02	   3.3811872e-02	   3.3764818e-02	   3.3199213e-02	   3.0549326e-02	
   3.4065034e+01	  -1.6404850e-01	   3.3814785e-02	   3.3800922e-02	   3.3763055e-02	   3.3210489e-02	   3.0544306e-02	
   3.4108219e+01	  -1.6404400e-01	   3.3818539e-02	   3.3783889e-02	   3.3763115e-02	   3.3221081e-02	   3.0539886e-02	
   3.4151404e+01	  -1.6403946e-01	   3.3824716e-02	   3.3762984e-02	   3.3764765e-02	   3.3230210e-02	   3.0536424e-02	
   3.4276418e+01	  -1.6403120e-01	   3.3846984e-02	   3.3710397e-02	   3.3775426e-02	   3.3236229e-02	   3.0535457e-02	
   3.4401432e+01	  -1.6402821e-01	   3.3862451e-02	   3.3684774e-02	   3.3784840e-02	   3.3226655e-02	   3.0540329e-02	
   3.4526446e+01	  -1.6402885e-01	   3.3866985e-02	   3.3686441e-02	   3.3789100e-02	   3.3211512e-02	   3.0546568e-02	
   3.4586383e+01	  -1.6402983e-01	   3.3866206e-02	   3.3693410e-02	   3.3789531e-02	   3.3204252e-02	   3.0549322e-02	
   3.4646320e+01	  -1.6403112e-01	   3.3863374e-02	   3.3703762e-02	   3.3788688e-02	   3.3198212e-02	   3.0551419e-02	
   3.4706257e+01	  -1.6403251e-01	   3.3859271e-02	   3.3715388e-02	   3.3786936e-02	   3.3194062e-02	   3.0552659e-02	
   3.4767008e+01	  -1.6403389e-01	   3.3854565e-02	   3.3727038e-02	   3.3784671e-02	   3.3191647e-02	   3.0553160e-02	
   3.4785233e+01	  -1.6403429e-01	   3.3853098e-02	   3.3730380e-02	   3.3783923e-02	   3.3191301e-02	   3.0553156e-02	
   3.4803459e+01	  -1.6403467e-01	   3.3851652e-02	   3.3733537e-02	   3.3783166e-02	   3.3191161e-02	   3.0553072e-02	
   3.4821684e+01	  -1.6403504e-01	   3.3850244e-02	   3.3736474e-02	   3.3782412e-02	   3.3191228e-02	   3.0552910e-02	
   3.4839909e+01	  -1.6403539e-01	   3.3848892e-02	   3.3739157e-02	   3.3781670e-02	   3.3191496e-02	   3.0552673e-02	
   3.5000000e+01	  -1.6403680e-01	   3.3844541e-02	   3.3743471e-02	   3.3778795e-02	   3.3199452e-02	   3.0549031e-02	


==> MTDC-AC Control IEEE TPS (Arxiv v2)/PSet_SecCen.txt <==
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   1.0000000e-06	  -1.4106775e-19	  -4.0914748e-20	  -3.2316403e-20	  -4.9051273e-20	  -6.1539776e-19	  -1.2541592e-19	
   2.0000000e-06	   2.1453252e-19	  -1.9339096e-19	   1.5867659e-19	   1.6742489e-19	  -1.6721974e-19	   2.0109783e-19	
   3.0000000e-06	  -9.8218557e-20	  -1.3132970e-19	  -1.9984009e-19	  -8.9030566e-20	   4.9556815e-19	  -3.3353545e-19	
   1.3000000e-05	  -1.9545381e-18	   3.9498348e-18	   1.2731411e-18	   3.8824384e-19	  -5.8496376e-18	   8.7136041e-19	
   2.3000000e-05	   4.0446428e-18	   1.1348903e-18	   3.8098537e-19	   1.2176107e-18	   3.8398678e-18	  -2.7982372e-19	
   3.3000000e-05	  -2.7786773e-18	  -4.3710056e-18	   2.4885568e-19	   2.3727890e-18	   2.9888524e-18	  -1.5592625e-18	
   1.3300000e-04	   2.5347218e-17	   3.6442554e-17	   1.8395130e-18	  -1.1153794e-17	  -7.1489492e-18	   6.7212288e-18	
   2.3300000e-04	   3.2753084e-18	  -6.9083106e-18	  -1.7100469e-17	  -1.5297157e-17	  -6.4457742e-18	  -5.4662253e-18	
   3.3300000e-04	  -1.3617426e-17	   2.1670551e-18	   2.2755196e-17	   1.0827470e-17	   4.0974083e-17	   1.0153109e-17	
   1.3330000e-03	  -1.7955171e-19	   7.2799354e-17	   1.1335637e-18	   7.7620374e-17	  -6.2811048e-16	   4.0976786e-17	
   2.3330000e-03	  -5.3365010e-17	  -1.2480867e-16	   6.1862053e-17	   6.0170207e-17	  -1.3389539e-16	   1.1109532e-16	
   3.3330000e-03	  -4.1420098e-17	  -1.3933110e-16	  -1.0894114e-16	   4.0364256e-17	   6.6926711e-17	  -4.1540523e-17	
   1.3333000e-02	   4.8270455e-16	  -6.0644993e-16	  -2.0850220e-16	   3.2559295e-16	   3.8765855e-16	  -5.7338956e-17	
   2.3333000e-02	  -2.1227620e-16	  -3.0653443e-16	   1.6064529e-16	   2.7717324e-17	   4.7320855e-16	   1.8236769e-16	
   3.3333000e-02	  -6.2300775e-16	   1.8831047e-15	   4.2027966e-16	  -8.3889950e-16	  -8.1529858e-16	   5.9417770e-17	
   1.3333300e-01	  -9.4516937e-16	  -1.6826534e-15	   2.7965526e-15	  -4.7480342e-16	   8.3964570e-16	  -1.0879311e-16	
   2.3333300e-01	   1.6756969e-15	  -2.8765784e-15	   1.1832596e-15	  -6.0010883e-16	  -9.6740010e-16	   6.6579436e-16	
   3.3333300e-01	  -5.3191139e-16	  -1.9326624e-15	   1.8338869e-15	  -5.7299789e-16	   9.0039094e-16	   1.0656977e-15	
   1.0000000e+00	  -4.8619251e-16	  -1.7492124e-15	   3.2573373e-15	   8.6185903e-16	  -9.0673716e-16	  -7.4674030e-16	
   1.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   1.0000010e+00	  -2.4424136e-14	  -2.4424810e-14	  -2.4424826e-14	   1.4664680e-19	  -2.4424578e-14	  -2.4424884e-14	
   1.0000020e+00	  -2.4404616e-14	  -2.4419006e-14	  -2.4417959e-14	  -2.3490957e-19	  -2.4420060e-14	  -2.4416045e-14	
   1.0000030e+00	  -2.4421416e-14	  -2.4423992e-14	  -2.4423848e-14	  -4.3831241e-19	  -2.4423445e-14	  -2.4423265e-14	
   1.0000130e+00	  -2.4424089e-14	  -2.4422011e-14	  -2.4424454e-14	   7.7332415e-20	  -2.4417538e-14	  -2.4421657e-14	
   1.0000230e+00	  -2.4425380e-14	  -2.4426071e-14	  -2.4426631e-14	   7.5027481e-19	  -2.4427012e-14	  -2.4423912e-14	
   1.0000330e+00	  -2.4422044e-14	  -2.4421486e-14	  -2.4424741e-14	  -2.5436655e-18	  -2.4422165e-14	  -2.4427562e-14	
   1.0001330e+00	  -3.0024234e-15	  -2.4434799e-14	  -2.4399095e-14	  -1.8591320e-17	  -2.4427045e-14	  -2.4418026e-14	
   1.0002330e+00	  -2.2677363e-15	  -2.4359541e-14	  -2.4427810e-14	  -6.5477438e-17	  -2.4413580e-14	  -2.4434962e-14	
   1.0003330e+00	  -1.0863390e-15	  -2.4390940e-14	  -2.4432374e-14	  -1.0188351e-16	  -2.4419495e-14	  -2.4431895e-14	
   1.0010000e+00	  -1.0967609e-15	  -1.2252185e-14	  -9.6166391e-15	  -3.2275294e-16	  -1.1865204e-14	  -1.1042785e-14	
   1.0010000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   1.0010010e+00	  -1.6980248e-06	  -2.4423648e-14	   6.8042454e-19	   2.0738831e-20	  -2.4424895e-14	  -8.6169330e-20	
   1.0010020e+00	  -3.3855522e-06	  -2.3031648e-14	   1.6737704e-15	   2.1816844e-19	  -2.4419503e-14	  -1.9833604e-19	
   1.0010030e+00	  -5.0624263e-06	  -2.1408025e-14	   3.6397876e-15	   5.9583811e-21	  -2.4424399e-14	   2.3808634e-19	
   1.0010130e+00	  -2.0959943e-05	   5.4099234e-12	   6.5335659e-12	   8.3402433e-18	  -2.4419616e-14	  -1.2312455e-18	
   1.0010230e+00	  -3.5917491e-05	   2.6871141e-11	   3.2334586e-11	   6.0646749e-16	  -2.4268766e-14	   7.7120544e-17	
   1.0010330e+00	  -4.9972968e-05	   8.0341497e-11	   9.6569756e-11	   1.8990249e-15	  -2.3927342e-14	   2.3204305e-16	
   1.0011330e+00	  -1.4065932e-04	   3.3074887e-08	   3.8973559e-08	   5.2695241e-11	   1.5828976e-11	   7.0288449e-12	
   1.0012330e+00	  -1.9502714e-04	   1.4549205e-07	   1.7052951e-07	   3.3819399e-10	   1.0337372e-10	   4.4961746e-11	
   1.0013330e+00	  -2.2746220e-04	   3.8956392e-07	   4.5427715e-07	   1.2331081e-09	   3.8482113e-10	   1.6520356e-10	
   1.0015557e+00	  -2.6192452e-04	   1.9410546e-06	   2.2265527e-06	   1.4258554e-08	   4.9194110e-09	   2.0238430e-09	
   1.0017785e+00	  -2.8255807e-04	   4.8918111e-06	   5.5548897e-06	   5.2745664e-08	   1.9100283e-08	   7.7040363e-09	
   1.0020000e+00	  -3.0099535e-04	   9.4440388e-06	   1.0635864e-05	   1.3508225e-07	   5.0919035e-08	   2.0203536e-08	
   1.0020000e+00	  -3.0099535e-04	   9.4440396e-06	   1.0635863e-05	   1.3508147e-07	   5.0918540e-08	   2.0203204e-08	
   1.0020010e+00	  -3.0277352e-04	   9.4659280e-06	   1.0660267e-05	   1.3548926e-07	   5.1076906e-08	   2.0265694e-08	
   1.0020020e+00	  -3.0454124e-04	   9.4878510e-06	   1.0684706e-05	   1.3589807e-07	   5.1235683e-08	   2.0328341e-08	
   1.0020030e+00	  -3.0629835e-04	   9.5098075e-06	   1.0709183e-05	   1.3630802e-07	   5.1394889e-08	   2.0391189e-08	
   1.0020130e+00	  -3.2300234e-04	   9.7323456e-06	   1.0957181e-05	   1.4050103e-07	   5.3022852e-08	   2.1030339e-08	
   1.0020230e+00	  -3.3877127e-04	   9.9582835e-06	   1.1208881e-05	   1.4479892e-07	   5.4694640e-08	   2.1684931e-08	
   1.0020330e+00	  -3.5364337e-04	   1.0187713e-05	   1.1464380e-05	   1.4920645e-07	   5.6410852e-08	   2.2356999e-08	
   1.0021330e+00	  -4.5305525e-04	   1.2818732e-05	   1.4386542e-05	   2.0421989e-07	   7.8127666e-08	   3.0814402e-08	
   1.0022330e+00	  -5.1685557e-04	   1.5879379e-05	   1.7778042e-05	   2.7362712e-07	   1.0593957e-07	   4.1580620e-08	
   1.0023330e+00	  -5.5948586e-04	   1.9430330e-05	   2.1705428e-05	   3.6012265e-07	   1.4110548e-07	   5.5113734e-08	
   1.0025557e+00	  -6.2015020e-04	   2.9951675e-05	   3.3294515e-05	   6.5856416e-07	   2.6648761e-07	   1.0273582e-07	
   1.0027784e+00	  -6.7062662e-04	   4.3545384e-05	   4.8202451e-05	   1.1053291e-06	   4.5984902e-07	   1.7531940e-07	
   1.0030000e+00	  -7.2221007e-04	   6.0285016e-05	   6.6480825e-05	   1.7383928e-06	   7.4133709e-07	   2.7988675e-07	
   1.0030000e+00	  -7.2221007e-04	   6.0285016e-05	   6.6480825e-05	   1.7383922e-06	   7.4133704e-07	   2.7988708e-07	
   1.0030010e+00	  -7.2413930e-04	   6.0363228e-05	   6.6566176e-05	   1.7414060e-06	   7.4268169e-07	   2.8038631e-07	
   1.0030020e+00	  -7.2605814e-04	   6.0441507e-05	   6.6651594e-05	   1.7444238e-06	   7.4402827e-07	   2.8088623e-07	
   1.0030030e+00	  -7.2796646e-04	   6.0519851e-05	   6.6737083e-05	   1.7474455e-06	   7.4537697e-07	   2.8138612e-07	
   1.0030130e+00	  -7.4618905e-04	   6.1308983e-05	   6.7598056e-05	   1.7780211e-06	   7.5902993e-07	   2.8644957e-07	
   1.0030230e+00	  -7.6348397e-04	   6.2104603e-05	   6.8465964e-05	   1.8090060e-06	   7.7287899e-07	   2.9158383e-07	
   1.0030330e+00	  -7.7988951e-04	   6.2906855e-05	   6.9340957e-05	   1.8404136e-06	   7.8693008e-07	   2.9679167e-07	
   1.0031330e+00	  -8.9524089e-04	   7.1529546e-05	   7.8733538e-05	   2.1937833e-06	   9.4643800e-07	   3.5570688e-07	
   1.0032330e+00	  -9.7563411e-04	   8.0873113e-05	   8.8899877e-05	   2.5952529e-06	   1.1294405e-06	   4.2305172e-07	
   1.0033330e+00	  -1.0354899e-03	   9.0993759e-05	   9.9901837e-05	   3.0497256e-06	   1.3386069e-06	   4.9974839e-07	
   1.0035556e+00	  -1.1371159e-03	   1.1734218e-04	   1.2849828e-04	   4.3439986e-06	   1.9466537e-06	   7.2103968e-07	
   1.0037783e+00	  -1.2311722e-03	   1.4795730e-04	   1.6166855e-04	   5.9899120e-06	   2.7353521e-06	   1.0060693e-06	
   1.0040000e+00	  -1.3286316e-03	   1.8275921e-04	   1.9930889e-04	   8.0344252e-06	   3.7332298e-06	   1.3644262e-06	
   1.0040000e+00	  -1.3286316e-03	   1.8275921e-04	   1.9930889e-04	   8.0344248e-06	   3.7332296e-06	   1.3644265e-06	
   1.0040010e+00	  -1.3307683e-03	   1.8291976e-04	   1.9948248e-04	   8.0439835e-06	   3.7379076e-06	   1.3661047e-06	
   1.0040020e+00	  -1.3328946e-03	   1.8308040e-04	   1.9965617e-04	   8.0535506e-06	   3.7425891e-06	   1.3677845e-06	
   1.0040030e+00	  -1.3350104e-03	   1.8324112e-04	   1.9982995e-04	   8.0631267e-06	   3.7472756e-06	   1.3694668e-06	
   1.0040130e+00	  -1.3553129e-03	   1.8485585e-04	   2.0157576e-04	   8.1596267e-06	   3.7945335e-06	   1.3864187e-06	
   1.0040230e+00	  -1.3746930e-03	   1.8647915e-04	   2.0333070e-04	   8.2569779e-06	   3.8422408e-06	   1.4035275e-06	
   1.0040330e+00	  -1.3931892e-03	   1.8811119e-04	   2.0509496e-04	   8.3552013e-06	   3.8904088e-06	   1.4207979e-06	
   1.0041330e+00	  -1.5298782e-03	   2.0520576e-04	   2.2356545e-04	   9.4162068e-06	   4.4140289e-06	   1.6081406e-06	
   1.0042330e+00	  -1.6320694e-03	   2.2321108e-04	   2.4301250e-04	   1.0570935e-05	   4.9879057e-06	   1.8129921e-06	
   1.0043330e+00	  -1.7141642e-03	   2.4217775e-04	   2.6349288e-04	   1.1825889e-05	   5.6159212e-06	   2.0366664e-06	
   1.0045555e+00	  -1.8670257e-03	   2.8894457e-04	   3.1397735e-04	   1.5120501e-05	   7.2885477e-06	   2.6297113e-06	
   1.0047780e+00	  -2.0140961e-03	   3.4070092e-04	   3.6983043e-04	   1.9008725e-05	   9.2908698e-06	   3.3366165e-06	
   1.0050000e+00	  -2.1662407e-03	   3.9729802e-04	   4.3088494e-04	   2.3541729e-05	   1.1656850e-05	   4.1686835e-06	
   1.0050000e+00	  -2.1662407e-03	   3.9729802e-04	   4.3088494e-04	   2.3541729e-05	   1.1656850e-05	   4.1686837e-06	
   1.0050010e+00	  -2.1686232e-03	   3.9755715e-04	   4.3116446e-04	   2.3562699e-05	   1.1667818e-05	   4.1725383e-06	
   1.0050020e+00	  -2.1709954e-03	   3.9781637e-04	   4.3144408e-04	   2.3583682e-05	   1.1678793e-05	   4.1763955e-06	
   1.0050030e+00	  -2.1733572e-03	   3.9807570e-04	   4.3172381e-04	   2.3604679e-05	   1.1689775e-05	   4.1802553e-06	
   1.0050130e+00	  -2.1961227e-03	   4.0067753e-04	   4.3453034e-04	   2.3815826e-05	   1.1800275e-05	   4.2190864e-06	
   1.0050230e+00	  -2.2179698e-03	   4.0328914e-04	   4.3734736e-04	   2.4028322e-05	   1.1911539e-05	   4.2581801e-06	
   1.0050330e+00	  -2.2389367e-03	   4.0591070e-04	   4.4017507e-04	   2.4242196e-05	   1.2023584e-05	   4.2975419e-06	
   1.0051330e+00	  -2.4006345e-03	   4.3300063e-04	   4.6939406e-04	   2.6503508e-05	   1.3213905e-05	   4.7151630e-06	
   1.0052330e+00	  -2.5281510e-03	   4.6110902e-04	   4.9971333e-04	   2.8908537e-05	   1.4486583e-05	   5.1610382e-06	
   1.0053330e+00	  -2.6358703e-03	   4.9028175e-04	   5.3118553e-04	   3.1464863e-05	   1.5846438e-05	   5.6367918e-06	
   1.0055554e+00	  -2.8468615e-03	   5.6013314e-04	   6.0657824e-04	   3.7884361e-05	   1.9298404e-05	   6.8411780e-06	
   1.0057778e+00	  -3.0532230e-03	   6.3534803e-04	   6.8779940e-04	   4.5147018e-05	   2.3246500e-05	   8.2150578e-06	
   1.0060000e+00	  -3.2658337e-03	   7.1576678e-04	   7.7467758e-04	   5.3307293e-05	   2.7728976e-05	   9.7712016e-06	
   1.0060000e+00	  -3.2658337e-03	   7.1576678e-04	   7.7467758e-04	   5.3307293e-05	   2.7728976e-05	   9.7712016e-06	
   1.0060010e+00	  -3.2684874e-03	   7.1613321e-04	   7.7507347e-04	   5.3344788e-05	   2.7749607e-05	   9.7783603e-06	
   1.0060020e+00	  -3.2711308e-03	   7.1649975e-04	   7.7546948e-04	   5.3382301e-05	   2.7770249e-05	   9.7855238e-06	
   1.0060030e+00	  -3.2737638e-03	   7.1686639e-04	   7.7586560e-04	   5.3419832e-05	   2.7790902e-05	   9.7926908e-06	
   1.0060130e+00	  -3.2992438e-03	   7.2054191e-04	   7.7983671e-04	   5.3796769e-05	   2.7998401e-05	   9.8646907e-06	
   1.0060230e+00	  -3.3238080e-03	   7.2422778e-04	   7.8381909e-04	   5.4175552e-05	   2.8207002e-05	   9.9370678e-06	
   1.0060330e+00	  -3.3474948e-03	   7.2792420e-04	   7.8781293e-04	   5.4556220e-05	   2.8416730e-05	   1.0009829e-05	
   1.0061330e+00	  -3.5365965e-03	   7.6580952e-04	   8.2875585e-04	   5.8529004e-05	   3.0613765e-05	   1.0771423e-05	
   1.0062330e+00	  -3.6917276e-03	   8.0476234e-04	   8.7086625e-04	   6.2694869e-05	   3.2927235e-05	   1.1572669e-05	
   1.0063330e+00	  -3.8272558e-03	   8.4482474e-04	   9.1419346e-04	   6.7062090e-05	   3.5362664e-05	   1.2415428e-05	
   1.0065554e+00	  -4.1007841e-03	   9.3903472e-04	   1.0161751e-03	   7.7730631e-05	   4.1363171e-05	   1.4488399e-05	
   1.0067777e+00	  -4.3703930e-03	   1.0387404e-03	   1.1242100e-03	   8.9480434e-05	   4.8029813e-05	   1.6787824e-05	
   1.0070000e+00	  -4.6470151e-03	   1.1437949e-03	   1.2381453e-03	   1.0236907e-04	   5.5404622e-05	   1.9327838e-05	
   1.0070000e+00	  -4.6470151e-03	   1.1437949e-03	   1.2381453e-03	   1.0236907e-04	   5.5404622e-05	   1.9327838e-05	
   1.0070010e+00	  -4.6499554e-03	   1.1442721e-03	   1.2386629e-03	   1.0242802e-04	   5.5438401e-05	   1.9339470e-05	
   1.0070020e+00	  -4.6528855e-03	   1.1447494e-03	   1.2391806e-03	   1.0248700e-04	   5.5472195e-05	   1.9351106e-05	
   1.0070030e+00	  -4.6558053e-03	   1.1452268e-03	   1.2396985e-03	   1.0254600e-04	   5.5506004e-05	   1.9362748e-05	
   1.0070130e+00	  -4.6841542e-03	   1.1500099e-03	   1.2448870e-03	   1.0313801e-04	   5.5845358e-05	   1.9479592e-05	
   1.0070230e+00	  -4.7115893e-03	   1.1548036e-03	   1.2500871e-03	   1.0373233e-04	   5.6186156e-05	   1.9596927e-05	
   1.0070330e+00	  -4.7381487e-03	   1.1596079e-03	   1.2552991e-03	   1.0432902e-04	   5.6528426e-05	   1.9714762e-05	
   1.0071330e+00	  -4.9561120e-03	   1.2085827e-03	   1.3084498e-03	   1.1050256e-04	   6.0080665e-05	   2.0937094e-05	
   1.0072330e+00	  -5.1402374e-03	   1.2586340e-03	   1.3627957e-03	   1.1691502e-04	   6.3783140e-05	   2.2210432e-05	
   1.0073330e+00	  -5.3048776e-03	   1.3098006e-03	   1.4183834e-03	   1.2357510e-04	   6.7641909e-05	   2.3536824e-05	
   1.0075553e+00	  -5.6435277e-03	   1.4286857e-03	   1.5476961e-03	   1.3954528e-04	   7.6960546e-05	   2.6736743e-05	
   1.0077777e+00	  -5.9786398e-03	   1.5530360e-03	   1.6831244e-03	   1.5681302e-04	   8.7110222e-05	   3.0218675e-05	
   1.0080000e+00	  -6.3211735e-03	   1.6827122e-03	   1.8245262e-03	   1.7543710e-04	   9.8135415e-05	   3.3997666e-05	
   1.0080000e+00	  -6.3211803e-03	   1.6827148e-03	   1.8245290e-03	   1.7543747e-04	   9.8135637e-05	   3.3997742e-05	
   1.0080000e+00	  -6.3211803e-03	   1.6827148e-03	   1.8245290e-03	   1.7543747e-04	   9.8135636e-05	   3.3997743e-05	
   1.0080010e+00	  -6.3244158e-03	   1.6833026e-03	   1.8251701e-03	   1.7552239e-04	   9.8185968e-05	   3.4014992e-05	
   1.0080020e+00	  -6.3276410e-03	   1.6838904e-03	   1.8258113e-03	   1.7560734e-04	   9.8236318e-05	   3.4032247e-05	
   1.0080030e+00	  -6.3308559e-03	   1.6844784e-03	   1.8264526e-03	   1.7569231e-04	   9.8286687e-05	   3.4049509e-05	
   1.0080130e+00	  -6.3621574e-03	   1.6903674e-03	   1.8328758e-03	   1.7654445e-04	   9.8791920e-05	   3.4222650e-05	
   1.0080230e+00	  -6.3925462e-03	   1.6962668e-03	   1.8393107e-03	   1.7739931e-04	   9.9298921e-05	   3.4396391e-05	
   1.0080330e+00	  -6.4220607e-03	   1.7021767e-03	   1.8457575e-03	   1.7825696e-04	   9.9807727e-05	   3.4570743e-05	
   1.0081330e+00	  -6.6696575e-03	   1.7621932e-03	   1.9112584e-03	   1.8707646e-04	   1.0505376e-04	   3.6367865e-05	
   1.0082330e+00	  -6.8834925e-03	   1.8232683e-03	   1.9779548e-03	   1.9617572e-04	   1.1048221e-04	   3.8226869e-05	
   1.0083330e+00	  -7.0779041e-03	   1.8854385e-03	   2.0458913e-03	   2.0556367e-04	   1.1609955e-04	   4.0149946e-05	
   1.0085553e+00	  -7.4829305e-03	   2.0286752e-03	   2.2026292e-03	   2.2777943e-04	   1.2947351e-04	   4.4725707e-05	
   1.0087777e+00	  -7.8845618e-03	   2.1772401e-03	   2.3654339e-03	   2.5148254e-04	   1.4383343e-04	   4.9635961e-05	
   1.0090000e+00	  -8.2937070e-03	   2.3309749e-03	   2.5341438e-03	   2.7672781e-04	   1.5922295e-04	   5.4895524e-05	
   1.0090000e+00	  -8.2937364e-03	   2.3309859e-03	   2.5341559e-03	   2.7672965e-04	   1.5922408e-04	   5.4895907e-05	
   1.0090000e+00	  -8.2937364e-03	   2.3309859e-03	   2.5341559e-03	   2.7672965e-04	   1.5922408e-04	   5.4895908e-05	
   1.0090010e+00	  -8.2972702e-03	   2.3316818e-03	   2.5349198e-03	   2.7684451e-04	   1.5929417e-04	   5.4919862e-05	
   1.0090020e+00	  -8.3007938e-03	   2.3323777e-03	   2.5356837e-03	   2.7695940e-04	   1.5936429e-04	   5.4943823e-05	
   1.0090030e+00	  -8.3043071e-03	   2.3330738e-03	   2.5364478e-03	   2.7707432e-04	   1.5943442e-04	   5.4967791e-05	
   1.0090130e+00	  -8.3385932e-03	   2.3400433e-03	   2.5440987e-03	   2.7822626e-04	   1.6013761e-04	   5.5208085e-05	
   1.0090230e+00	  -8.3719674e-03	   2.3470229e-03	   2.5517611e-03	   2.7938129e-04	   1.6084286e-04	   5.5449081e-05	
   1.0090330e+00	  -8.4044680e-03	   2.3540127e-03	   2.5594352e-03	   2.8053947e-04	   1.6155023e-04	   5.5690795e-05	
   1.0091330e+00	  -8.6819720e-03	   2.4247985e-03	   2.6371950e-03	   2.9239573e-04	   1.6880829e-04	   5.8170489e-05	
   1.0092330e+00	  -8.9257491e-03	   2.4966076e-03	   2.7161321e-03	   3.0456701e-04	   1.7627866e-04	   6.0722204e-05	
   1.0093330e+00	  -9.1501244e-03	   2.5694748e-03	   2.7962894e-03	   3.1706238e-04	   1.8396809e-04	   6.3348242e-05	
   1.0095553e+00	  -9.6218166e-03	   2.7363245e-03	   2.9801058e-03	   3.4634369e-04	   2.0208438e-04	   6.9532923e-05	
   1.0097777e+00	  -1.0090085e-02	   2.9082980e-03	   3.1698657e-03	   3.7727435e-04	   2.2132920e-04	   7.6100559e-05	
   1.0100000e+00	  -1.0565750e-02	   3.0852059e-03	   3.3653736e-03	   4.0990154e-04	   2.4174280e-04	   8.3064830e-05	
   1.0100000e+00	  -1.0565750e-02	   3.0852059e-03	   3.3653736e-03	   4.0990155e-04	   2.4174280e-04	   8.3064831e-05	
   1.0100010e+00	  -1.0569581e-02	   3.0860058e-03	   3.3662579e-03	   4.1004975e-04	   2.4183562e-04	   8.3096494e-05	
   1.0100020e+00	  -1.0573403e-02	   3.0868058e-03	   3.3671423e-03	   4.1019798e-04	   2.4192846e-04	   8.3128165e-05	
   1.0100030e+00	  -1.0577214e-02	   3.0876060e-03	   3.3680268e-03	   4.1034625e-04	   2.4202132e-04	   8.3159845e-05	
   1.0100130e+00	  -1.0614479e-02	   3.0956158e-03	   3.3768819e-03	   4.1183194e-04	   2.4295201e-04	   8.3477335e-05	
   1.0100230e+00	  -1.0650834e-02	   3.1036353e-03	   3.3857483e-03	   4.1332103e-04	   2.4388505e-04	   8.3795622e-05	
   1.0100330e+00	  -1.0686314e-02	   3.1116645e-03	   3.3946260e-03	   4.1481359e-04	   2.4482049e-04	   8.4114722e-05	
   1.0101330e+00	  -1.0993640e-02	   3.1928047e-03	   3.4843963e-03	   4.3004007e-04	   2.5438337e-04	   8.7376495e-05	
   1.0102330e+00	  -1.1267244e-02	   3.2749226e-03	   3.5753138e-03	   4.4561126e-04	   2.6418579e-04	   9.0719555e-05	
   1.0103330e+00	  -1.1521439e-02	   3.3580513e-03	   3.6674196e-03	   4.6153626e-04	   2.7423477e-04	   9.4146288e-05	
   1.0105554e+00	  -1.2059394e-02	   3.5475173e-03	   3.8776744e-03	   4.9857708e-04	   2.9772223e-04	   1.0215374e-04	
   1.0107777e+00	  -1.2593773e-02	   3.7418632e-03	   4.0937015e-03	   5.3740223e-04	   3.2246760e-04	   1.1058814e-04	
   1.0110001e+00	  -1.3135416e-02	   3.9409089e-03	   4.3153155e-03	   5.7805812e-04	   3.4851186e-04	   1.1946340e-04	
   1.0114767e+00	  -1.4328181e-02	   4.3799342e-03	   4.8052515e-03	   6.7072801e-04	   4.0830034e-04	   1.3983199e-04	
   1.0119534e+00	  -1.5566660e-02	   4.8348396e-03	   5.3147102e-03	   7.7165807e-04	   4.7408278e-04	   1.6223299e-04	
   1.0124300e+00	  -1.6846210e-02	   5.3021861e-03	   5.8402309e-03	   8.8116069e-04	   5.4620690e-04	   1.8678168e-04	
   1.0129066e+00	  -1.8158470e-02	   5.7779476e-03	   6.3777419e-03	   9.9927060e-04	   6.2484881e-04	   2.1353431e-04	
   1.0142168e+00	  -2.1858412e-02	   7.0919857e-03	   7.8795207e-03	   1.3654619e-03	   8.7442290e-04	   2.9833297e-04	
   1.0155270e+00	  -2.5633241e-02	   8.3860264e-03	   9.3868563e-03	   1.7875091e-03	   1.1713207e-03	   3.9905528e-04	
   1.0168371e+00	  -2.9402489e-02	   9.6240429e-03	   1.0861761e-02	   2.2566211e-03	   1.5120751e-03	   5.1448218e-04	
   1.0181473e+00	  -3.3110785e-02	   1.0784983e-02	   1.2280339e-02	   2.7631007e-03	   1.8920939e-03	   6.4299921e-04	
   1.0201288e+00	  -3.8537855e-02	   1.2378039e-02	   1.4295398e-02	   3.5807780e-03	   2.5310478e-03	   8.5852302e-04	
   1.0221103e+00	  -4.3685993e-02	   1.3768654e-02	   1.6136543e-02	   4.4352360e-03	   3.2326838e-03	   1.0941844e-03	
   1.0240917e+00	  -4.8534982e-02	   1.4971059e-02	   1.7807069e-02	   5.3035513e-03	   3.9823534e-03	   1.3445123e-03	
   1.0260732e+00	  -5.3090780e-02	   1.6007259e-02	   1.9320117e-02	   6.1695213e-03	   4.7683604e-03	   1.6050675e-03	
   1.0280547e+00	  -5.7367981e-02	   1.6898501e-02	   2.0690221e-02	   7.0222364e-03	   5.5816185e-03	   1.8724464e-03	
   1.0313756e+00	  -6.3956942e-02	   1.8115668e-02	   2.2701799e-02	   8.4034229e-03	   6.9868145e-03	   2.3293261e-03	
   1.0346964e+00	  -6.9889113e-02	   1.9052410e-02	   2.4407591e-02	   9.7039531e-03	   8.4202859e-03	   2.7892398e-03	
   1.0380173e+00	  -7.5244647e-02	   1.9771482e-02	   2.5859711e-02	   1.0912183e-02	   9.8603962e-03	   3.2462796e-03	
   1.0413382e+00	  -8.0096949e-02	   2.0322307e-02	   2.7102218e-02	   1.2024685e-02	   1.1290740e-02	   3.6969656e-03	
   1.0446590e+00	  -8.4509127e-02	   2.0743141e-02	   2.8171271e-02	   1.3042419e-02	   1.2698482e-02	   4.1392879e-03	
   1.0489783e+00	  -8.9675000e-02	   2.1143001e-02	   2.9349344e-02	   1.4230273e-02	   1.4479519e-02	   4.7004170e-03	
   1.0532975e+00	  -9.4285383e-02	   2.1422958e-02	   3.0336325e-02	   1.5274368e-02	   1.6188237e-02	   5.2444951e-03	
   1.0576168e+00	  -9.8423046e-02	   2.1619876e-02	   3.1173642e-02	   1.6188097e-02	   1.7812651e-02	   5.7716083e-03	
   1.0619360e+00	  -1.0215587e-01	   2.1760109e-02	   3.1893223e-02	   1.6985943e-02	   1.9345039e-02	   6.2825530e-03	
   1.0662552e+00	  -1.0554026e-01	   2.1862843e-02	   3.2519917e-02	   1.7682161e-02	   2.0780832e-02	   6.7784325e-03	
   1.0728965e+00	  -1.1016789e-01	   2.1977628e-02	   3.3344191e-02	   1.8584328e-02	   2.2796428e-02	   7.5142579e-03	
   1.0795378e+00	  -1.1422213e-01	   2.2072672e-02	   3.4047311e-02	   1.9320790e-02	   2.4579033e-02	   8.2215594e-03	
   1.0861790e+00	  -1.1781294e-01	   2.2170363e-02	   3.4666190e-02	   1.9928725e-02	   2.6136001e-02	   8.9043655e-03	
   1.0928203e+00	  -1.2102515e-01	   2.2283283e-02	   3.5225148e-02	   2.0438579e-02	   2.7480033e-02	   9.5662069e-03	
   1.0994616e+00	  -1.2392592e-01	   2.2418622e-02	   3.5740692e-02	   2.0874690e-02	   2.8626717e-02	   1.0210030e-02	
   1.1098407e+00	  -1.2795805e-01	   2.2683085e-02	   3.6484051e-02	   2.1451021e-02	   3.0064150e-02	   1.1185535e-02	
   1.1202198e+00	  -1.3152268e-01	   2.3017951e-02	   3.7176673e-02	   2.1947590e-02	   3.1126625e-02	   1.2130098e-02	
   1.1305990e+00	  -1.3473874e-01	   2.3421345e-02	   3.7832569e-02	   2.2401165e-02	   3.1878722e-02	   1.3049163e-02	
   1.1409781e+00	  -1.3769042e-01	   2.3886635e-02	   3.8456373e-02	   2.2834436e-02	   3.2380449e-02	   1.3946674e-02	
   1.1513572e+00	  -1.4043910e-01	   2.4405595e-02	   3.9048242e-02	   2.3261234e-02	   3.2685020e-02	   1.4825581e-02	
   1.1628768e+00	  -1.4330631e-01	   2.5034148e-02	   3.9665265e-02	   2.3737150e-02	   3.2847247e-02	   1.5782002e-02	
   1.1743964e+00	  -1.4602394e-01	   2.5707006e-02	   4.0236095e-02	   2.4221577e-02	   3.2875447e-02	   1.6720699e-02	
   1.1859160e+00	  -1.4862271e-01	   2.6413204e-02	   4.0755212e-02	   2.4717031e-02	   3.2812594e-02	   1.7643453e-02	
   1.1974356e+00	  -1.5112141e-01	   2.7142533e-02	   4.1216742e-02	   2.5223488e-02	   3.2692806e-02	   1.8551536e-02	
   1.2089552e+00	  -1.5353095e-01	   2.7885726e-02	   4.1615123e-02	   2.5739529e-02	   3.2542612e-02	   1.9445810e-02	
   1.2265695e+00	  -1.5705173e-01	   2.9030642e-02	   4.2091508e-02	   2.6541935e-02	   3.2296145e-02	   2.0787479e-02	
   1.2441837e+00	  -1.6037625e-01	   3.0162953e-02	   4.2394969e-02	   2.7352490e-02	   3.2073719e-02	   2.2098560e-02	
   1.2617980e+00	  -1.6349124e-01	   3.1260947e-02	   4.2515886e-02	   2.8161212e-02	   3.1903472e-02	   2.3378326e-02	
   1.2794123e+00	  -1.6637438e-01	   3.2306846e-02	   4.2449601e-02	   2.8958250e-02	   3.1796516e-02	   2.4624921e-02	
   1.2970265e+00	  -1.6900139e-01	   3.3286077e-02	   4.2196147e-02	   2.9734573e-02	   3.1753410e-02	   2.5835670e-02	
   1.3225545e+00	  -1.7230771e-01	   3.4564241e-02	   4.1507896e-02	   3.0807079e-02	   3.1789943e-02	   2.7519928e-02	
   1.3480824e+00	  -1.7497055e-01	   3.5651013e-02	   4.0464349e-02	   3.1798752e-02	   3.1917848e-02	   2.9110972e-02	
   1.3736103e+00	  -1.7695223e-01	   3.6528202e-02	   3.9106731e-02	   3.2692942e-02	   3.2100726e-02	   3.0597101e-02	
   1.3991382e+00	  -1.7824086e-01	   3.7186580e-02	   3.7488776e-02	   3.3477480e-02	   3.2301850e-02	   3.1966802e-02	
   1.4246662e+00	  -1.7885152e-01	   3.7624457e-02	   3.5672869e-02	   3.4144325e-02	   3.2490372e-02	   3.3209596e-02	
   1.4585782e+00	  -1.7869124e-01	   3.7875756e-02	   3.3071823e-02	   3.4842043e-02	   3.2685534e-02	   3.4649713e-02	
   1.4924902e+00	  -1.7756267e-01	   3.7775198e-02	   3.0405938e-02	   3.5324335e-02	   3.2789942e-02	   3.5835247e-02	
   1.5264022e+00	  -1.7566937e-01	   3.7365629e-02	   2.7838450e-02	   3.5599434e-02	   3.2796644e-02	   3.6757388e-02	
   1.5603143e+00	  -1.7325105e-01	   3.6702434e-02	   2.5521610e-02	   3.5683470e-02	   3.2719607e-02	   3.7414489e-02	
   1.5942263e+00	  -1.7056076e-01	   3.5848912e-02	   2.3587092e-02	   3.5598280e-02	   3.2587779e-02	   3.7811852e-02	
   1.6432875e+00	  -1.6667231e-01	   3.4412808e-02	   2.1657970e-02	   3.5228449e-02	   3.2376790e-02	   3.7953839e-02	
   1.6832107e+00	  -1.6391037e-01	   3.3189640e-02	   2.0975813e-02	   3.4762396e-02	   3.2256491e-02	   3.7723381e-02	
   1.7231338e+00	  -1.6179035e-01	   3.2022363e-02	   2.1121748e-02	   3.4196936e-02	   3.2240809e-02	   3.7224663e-02	
   1.7630570e+00	  -1.6046455e-01	   3.0990664e-02	   2.2053501e-02	   3.3573816e-02	   3.2364051e-02	   3.6502921e-02	
   1.8029801e+00	  -1.5997439e-01	   3.0152607e-02	   2.3667927e-02	   3.2929150e-02	   3.2635704e-02	   3.5606385e-02	
   1.8429033e+00	  -1.6025731e-01	   2.9542909e-02	   2.5812123e-02	   3.2292659e-02	   3.3040015e-02	   3.4584223e-02	
   1.8876206e+00	  -1.6131050e-01	   2.9146155e-02	   2.8611707e-02	   3.1618580e-02	   3.3604466e-02	   3.3349862e-02	
   1.9323379e+00	  -1.6285176e-01	   2.9037816e-02	   3.1550686e-02	   3.1009481e-02	   3.4212822e-02	   3.2083346e-02	
   1.9770553e+00	  -1.6454052e-01	   2.9178050e-02	   3.4341855e-02	   3.0483917e-02	   3.4777933e-02	   3.0843957e-02	
   2.0217726e+00	  -1.6605482e-01	   2.9510743e-02	   3.6733723e-02	   3.0056665e-02	   3.5218600e-02	   2.9684318e-02	
   2.0664899e+00	  -1.6713889e-01	   2.9973116e-02	   3.8533964e-02	   2.9740503e-02	   3.5473284e-02	   2.8649844e-02	
   2.1112073e+00	  -1.6763226e-01	   3.0503521e-02	   3.9623148e-02	   2.9546698e-02	   3.5508518e-02	   2.7778321e-02	
   2.1645226e+00	  -1.6738138e-01	   3.1150296e-02	   3.9940038e-02	   2.9487802e-02	   3.5262531e-02	   2.6992653e-02	
   2.2178380e+00	  -1.6631760e-01	   3.1746208e-02	   3.9258634e-02	   2.9623812e-02	   3.4752120e-02	   2.6513628e-02	
   2.2711534e+00	  -1.6470924e-01	   3.2248633e-02	   3.7775919e-02	   2.9951955e-02	   3.4073008e-02	   2.6355128e-02	
   2.3244688e+00	  -1.6292701e-01	   3.2643329e-02	   3.5778121e-02	   3.0454582e-02	   3.3345720e-02	   2.6510263e-02	
   2.3777842e+00	  -1.6135885e-01	   3.2938367e-02	   3.3589991e-02	   3.1097086e-02	   3.2690011e-02	   2.6951199e-02	
   2.4310996e+00	  -1.6033002e-01	   3.3154925e-02	   3.1524398e-02	   3.1828583e-02	   3.2201834e-02	   2.7630456e-02	
   2.4849603e+00	  -1.6004507e-01	   3.3319005e-02	   2.9825661e-02	   3.2593393e-02	   3.1935943e-02	   2.8493357e-02	
   2.5388211e+00	  -1.6057071e-01	   3.3448440e-02	   2.8697628e-02	   3.3313010e-02	   3.1908406e-02	   2.9455926e-02	
   2.5926819e+00	  -1.6180323e-01	   3.3553287e-02	   2.8221802e-02	   3.3918690e-02	   3.2083724e-02	   3.0434560e-02	
   2.6465427e+00	  -1.6351381e-01	   3.3631816e-02	   2.8381927e-02	   3.4353719e-02	   3.2392091e-02	   3.1347966e-02	
   2.7004034e+00	  -1.6540196e-01	   3.3672915e-02	   2.9080306e-02	   3.4581753e-02	   3.2746577e-02	   3.2125016e-02	
   2.7542642e+00	  -1.6715782e-01	   3.3661215e-02	   3.0163284e-02	   3.4592432e-02	   3.3062292e-02	   3.2711633e-02	
   2.8188850e+00	  -1.6874369e-01	   3.3560676e-02	   3.1718155e-02	   3.4347623e-02	   3.3304432e-02	   3.3124389e-02	
   2.8835057e+00	  -1.6950184e-01	   3.3359645e-02	   3.3268602e-02	   3.3890789e-02	   3.3344881e-02	   3.3209410e-02	
   2.9351941e+00	  -1.6945171e-01	   3.3135829e-02	   3.4329455e-02	   3.3442870e-02	   3.3232498e-02	   3.3060886e-02	
   2.9868825e+00	  -1.6889731e-01	   3.2878474e-02	   3.5129348e-02	   3.2991348e-02	   3.3030074e-02	   3.2760360e-02	
   3.0385709e+00	  -1.6798150e-01	   3.2617763e-02	   3.5618932e-02	   3.2595438e-02	   3.2789733e-02	   3.2354873e-02	
   3.0902592e+00	  -1.6688022e-01	   3.2388526e-02	   3.5787349e-02	   3.2302669e-02	   3.2567746e-02	   3.1894938e-02	
   3.1419476e+00	  -1.6577685e-01	   3.2226223e-02	   3.5659120e-02	   3.2144191e-02	   3.2414802e-02	   3.1429419e-02	
   3.2109347e+00	  -1.6455631e-01	   3.2160798e-02	   3.5117026e-02	   3.2155979e-02	   3.2373613e-02	   3.0868763e-02	
   3.2799218e+00	  -1.6384224e-01	   3.2302223e-02	   3.4297170e-02	   3.2401568e-02	   3.2543921e-02	   3.0441124e-02	
   3.3489089e+00	  -1.6369678e-01	   3.2643430e-02	   3.3378929e-02	   3.2809636e-02	   3.2887613e-02	   3.0178976e-02	
   3.4178960e+00	  -1.6401755e-01	   3.3131482e-02	   3.2535855e-02	   3.3280664e-02	   3.3310290e-02	   3.0076997e-02	
   3.4868830e+00	  -1.6458381e-01	   3.3675759e-02	   3.1904221e-02	   3.3714296e-02	   3.3690569e-02	   3.0100964e-02	
   3.5589653e+00	  -1.6517999e-01	   3.4190290e-02	   3.1565666e-02	   3.4047560e-02	   3.3926788e-02	   3.0207897e-02	
   3.6186837e+00	  -1.6552990e-01	   3.4499833e-02	   3.1571847e-02	   3.4196865e-02	   3.3943184e-02	   3.0322284e-02	
   3.6784021e+00	  -1.6568886e-01	   3.4657019e-02	   3.1826741e-02	   3.4233390e-02	   3.3795683e-02	   3.0434759e-02	
   3.7381205e+00	  -1.6566168e-01	   3.4644662e-02	   3.2288277e-02	   3.4179644e-02	   3.3519257e-02	   3.0532069e-02	
   3.7978389e+00	  -1.6550646e-01	   3.4477452e-02	   3.2891841e-02	   3.4070152e-02	   3.3174644e-02	   3.0611072e-02	
   3.8575572e+00	  -1.6530598e-01	   3.4195086e-02	   3.3555844e-02	   3.3942265e-02	   3.2834838e-02	   3.0676189e-02	
   3.9315366e+00	  -1.6511343e-01	   3.3773624e-02	   3.4328528e-02	   3.3805421e-02	   3.2522367e-02	   3.0750745e-02	
   4.0055160e+00	  -1.6507100e-01	   3.3380709e-02	   3.4898837e-02	   3.3729012e-02	   3.2415230e-02	   3.0832933e-02	
   4.0794953e+00	  -1.6519336e-01	   3.3118660e-02	   3.5148212e-02	   3.3724483e-02	   3.2543654e-02	   3.0932306e-02	
   4.1534747e+00	  -1.6541275e-01	   3.3050103e-02	   3.5027745e-02	   3.3777129e-02	   3.2867075e-02	   3.1047803e-02	
   4.2274541e+00	  -1.6561320e-01	   3.3182705e-02	   3.4574415e-02	   3.3856774e-02	   3.3288918e-02	   3.1167672e-02	
   4.3160646e+00	  -1.6567796e-01	   3.3535900e-02	   3.3766608e-02	   3.3944710e-02	   3.3756274e-02	   3.1291098e-02	
   4.4046752e+00	  -1.6546789e-01	   3.3970507e-02	   3.2939216e-02	   3.3993054e-02	   3.4022087e-02	   3.1364414e-02	
   4.4932858e+00	  -1.6502991e-01	   3.4330583e-02	   3.2388970e-02	   3.3997081e-02	   3.4001691e-02	   3.1368174e-02	
   4.5818964e+00	  -1.6453030e-01	   3.4501275e-02	   3.2318376e-02	   3.3978290e-02	   3.3729425e-02	   3.1300835e-02	
   4.6705069e+00	  -1.6417042e-01	   3.4450235e-02	   3.2755797e-02	   3.3968150e-02	   3.3340293e-02	   3.1178740e-02	
   4.7666583e+00	  -1.6408680e-01	   3.4210436e-02	   3.3615081e-02	   3.3991624e-02	   3.2986784e-02	   3.1017121e-02	
   4.8628096e+00	  -1.6431751e-01	   3.3916773e-02	   3.4526072e-02	   3.4052716e-02	   3.2870047e-02	   3.0863122e-02	
   4.9589609e+00	  -1.6469296e-01	   3.3719627e-02	   3.5115144e-02	   3.4129609e-02	   3.3041942e-02	   3.0750939e-02	
   5.0551122e+00	  -1.6497437e-01	   3.3712016e-02	   3.5153588e-02	   3.4193169e-02	   3.3418349e-02	   3.0704486e-02	
   5.1512636e+00	  -1.6498966e-01	   3.3889758e-02	   3.4663758e-02	   3.4225862e-02	   3.3825056e-02	   3.0735060e-02	
   5.2474149e+00	  -1.6473913e-01	   3.4157497e-02	   3.3918098e-02	   3.4232453e-02	   3.4086495e-02	   3.0840225e-02	
   5.3435662e+00	  -1.6434484e-01	   3.4406574e-02	   3.3236677e-02	   3.4230148e-02	   3.4114007e-02	   3.1001577e-02	
   5.4397175e+00	  -1.6399005e-01	   3.4536277e-02	   3.2903677e-02	   3.4232142e-02	   3.3925181e-02	   3.1186964e-02	
   5.5490236e+00	  -1.6382455e-01	   3.4486753e-02	   3.3102423e-02	   3.4243737e-02	   3.3585349e-02	   3.1372226e-02	
   5.6583297e+00	  -1.6394659e-01	   3.4280703e-02	   3.3774233e-02	   3.4254070e-02	   3.3304319e-02	   3.1471643e-02	
   5.7676358e+00	  -1.6420684e-01	   3.4051821e-02	   3.4532063e-02	   3.4243009e-02	   3.3238292e-02	   3.1448221e-02	
   5.8769419e+00	  -1.6438011e-01	   3.3934058e-02	   3.4974316e-02	   3.4205054e-02	   3.3414796e-02	   3.1311227e-02	
   5.9862480e+00	  -1.6432223e-01	   3.3990783e-02	   3.4905164e-02	   3.4163700e-02	   3.3727051e-02	   3.1119042e-02	
   6.0955541e+00	  -1.6405906e-01	   3.4187634e-02	   3.4421761e-02	   3.4159550e-02	   3.4005957e-02	   3.0957115e-02	
   6.2048602e+00	  -1.6375522e-01	   3.4418745e-02	   3.3835192e-02	   3.4219878e-02	   3.4118498e-02	   3.0898593e-02	
   6.3141663e+00	  -1.6358942e-01	   3.4569445e-02	   3.3478188e-02	   3.4332506e-02	   3.4034320e-02	   3.0967543e-02	
   6.4234724e+00	  -1.6363100e-01	   3.4577403e-02	   3.3520885e-02	   3.4445179e-02	   3.3828111e-02	   3.1126063e-02	
   6.5327785e+00	  -1.6380271e-01	   3.4459261e-02	   3.3897211e-02	   3.4494470e-02	   3.3625980e-02	   3.1294185e-02	
   6.6420846e+00	  -1.6394967e-01	   3.4292602e-02	   3.4371883e-02	   3.4447299e-02	   3.3532773e-02	   3.1392518e-02	
   6.7536112e+00	  -1.6395419e-01	   3.4166926e-02	   3.4694760e-02	   3.4324071e-02	   3.3583909e-02	   3.1382839e-02	
   6.8651377e+00	  -1.6381117e-01	   3.4145866e-02	   3.4713861e-02	   3.4197822e-02	   3.3737786e-02	   3.1284819e-02	
   6.9766642e+00	  -1.6363706e-01	   3.4224128e-02	   3.4482257e-02	   3.4147230e-02	   3.3902199e-02	   3.1168367e-02	
   7.0881908e+00	  -1.6353790e-01	   3.4354197e-02	   3.4149535e-02	   3.4200856e-02	   3.4001747e-02	   3.1097769e-02	
   7.1997173e+00	  -1.6355704e-01	   3.4469240e-02	   3.3894402e-02	   3.4326750e-02	   3.4000790e-02	   3.1104759e-02	
   7.3215834e+00	  -1.6366917e-01	   3.4516500e-02	   3.3844683e-02	   3.4462392e-02	   3.3899698e-02	   3.1182960e-02	
   7.4434496e+00	  -1.6375018e-01	   3.4467025e-02	   3.4024533e-02	   3.4500495e-02	   3.3765057e-02	   3.1267772e-02	
   7.5653157e+00	  -1.6371464e-01	   3.4364663e-02	   3.4295038e-02	   3.4419100e-02	   3.3672216e-02	   3.1294957e-02	
   7.6871819e+00	  -1.6360172e-01	   3.4277855e-02	   3.4488304e-02	   3.4288941e-02	   3.3663015e-02	   3.1248188e-02	
   7.8090481e+00	  -1.6352151e-01	   3.4242404e-02	   3.4528278e-02	   3.4197927e-02	   3.3731921e-02	   3.1165718e-02	
   7.9309142e+00	  -1.6353684e-01	   3.4269051e-02	   3.4406769e-02	   3.4200329e-02	   3.3834182e-02	   3.1100422e-02	
   8.0528050e+00	  -1.6363047e-01	   3.4337396e-02	   3.4190359e-02	   3.4285935e-02	   3.3910382e-02	   3.1088844e-02	
   8.1746957e+00	  -1.6371687e-01	   3.4402756e-02	   3.3993175e-02	   3.4382851e-02	   3.3917308e-02	   3.1128616e-02	
   8.2965865e+00	  -1.6371451e-01	   3.4424816e-02	   3.3914043e-02	   3.4413549e-02	   3.3846947e-02	   3.1182968e-02	
   8.4184772e+00	  -1.6362363e-01	   3.4390233e-02	   3.3988220e-02	   3.4354670e-02	   3.3731023e-02	   3.1209375e-02	
   8.5403680e+00	  -1.6353056e-01	   3.4316582e-02	   3.4170620e-02	   3.4250350e-02	   3.3627642e-02	   3.1188165e-02	
   8.6767338e+00	  -1.6353483e-01	   3.4233346e-02	   3.4370776e-02	   3.4167321e-02	   3.3590514e-02	   3.1124067e-02	
   8.8130996e+00	  -1.6366563e-01	   3.4193701e-02	   3.4425382e-02	   3.4171464e-02	   3.3653826e-02	   3.1054512e-02	
   8.9494653e+00	  -1.6381107e-01	   3.4214302e-02	   3.4276254e-02	   3.4238175e-02	   3.3765088e-02	   3.1013387e-02	
   9.0858311e+00	  -1.6383739e-01	   3.4270490e-02	   3.4008930e-02	   3.4290976e-02	   3.3830909e-02	   3.1009392e-02	
   9.2221969e+00	  -1.6372354e-01	   3.4312017e-02	   3.3805265e-02	   3.4272481e-02	   3.3784358e-02	   3.1027396e-02	
   9.3585627e+00	  -1.6358976e-01	   3.4297168e-02	   3.3812543e-02	   3.4192603e-02	   3.3639657e-02	   3.1043990e-02	
   9.4949285e+00	  -1.6358582e-01	   3.4222620e-02	   3.4023416e-02	   3.4112640e-02	   3.3488098e-02	   3.1041763e-02	
   9.6249159e+00	  -1.6371776e-01	   3.4136514e-02	   3.4239001e-02	   3.4083368e-02	   3.3431996e-02	   3.1017319e-02	
   9.7286088e+00	  -1.6385965e-01	   3.4085108e-02	   3.4319036e-02	   3.4092657e-02	   3.3466164e-02	   3.0983928e-02	
   9.8323016e+00	  -1.6395443e-01	   3.4065984e-02	   3.4268460e-02	   3.4110722e-02	   3.3544821e-02	   3.0944135e-02	
   9.9359945e+00	  -1.6396622e-01	   3.4078500e-02	   3.4113260e-02	   3.4119030e-02	   3.3623470e-02	   3.0905581e-02	
   1.0039687e+01	  -1.6390821e-01	   3.4109213e-02	   3.3922988e-02	   3.4109727e-02	   3.3662186e-02	   3.0875982e-02	
   1.0162416e+01	  -1.6381841e-01	   3.4141128e-02	   3.3759912e-02	   3.4082122e-02	   3.3633482e-02	   3.0858895e-02	
   1.0285144e+01	  -1.6377454e-01	   3.4145944e-02	   3.3723070e-02	   3.4050373e-02	   3.3542711e-02	   3.0859212e-02	
   1.0407873e+01	  -1.6380916e-01	   3.4115276e-02	   3.3804090e-02	   3.4025493e-02	   3.3436351e-02	   3.0866778e-02	
   1.0530601e+01	  -1.6389986e-01	   3.4059589e-02	   3.3932567e-02	   3.4008652e-02	   3.3362836e-02	   3.0867828e-02	
   1.0670285e+01	  -1.6400190e-01	   3.3994664e-02	   3.4027728e-02	   3.3991126e-02	   3.3347469e-02	   3.0849257e-02	
   1.0809969e+01	  -1.6404983e-01	   3.3953310e-02	   3.4012359e-02	   3.3968562e-02	   3.3386240e-02	   3.0811384e-02	
   1.0949652e+01	  -1.6403774e-01	   3.3944737e-02	   3.3903657e-02	   3.3941995e-02	   3.3432359e-02	   3.0767511e-02	
   1.1089336e+01	  -1.6400402e-01	   3.3957289e-02	   3.3773989e-02	   3.3918699e-02	   3.3442807e-02	   3.0733696e-02	
   1.1242565e+01	  -1.6399357e-01	   3.3970824e-02	   3.3689289e-02	   3.3903198e-02	   3.3396875e-02	   3.0717722e-02	
   1.1395794e+01	  -1.6403709e-01	   3.3958204e-02	   3.3706330e-02	   3.3895711e-02	   3.3314811e-02	   3.0719048e-02	
   1.1549023e+01	  -1.6410983e-01	   3.3913718e-02	   3.3786656e-02	   3.3883385e-02	   3.3249764e-02	   3.0718544e-02	
   1.1702252e+01	  -1.6415781e-01	   3.3858618e-02	   3.3840390e-02	   3.3855206e-02	   3.3239775e-02	   3.0698481e-02	
   1.1855481e+01	  -1.6415522e-01	   3.3824085e-02	   3.3806328e-02	   3.3816314e-02	   3.3274718e-02	   3.0659395e-02	
   1.2038726e+01	  -1.6412755e-01	   3.3825101e-02	   3.3686488e-02	   3.3782606e-02	   3.3307789e-02	   3.0615128e-02	
   1.2221971e+01	  -1.6413753e-01	   3.3848548e-02	   3.3588786e-02	   3.3780044e-02	   3.3277529e-02	   3.0599649e-02	
   1.2405216e+01	  -1.6419941e-01	   3.3847724e-02	   3.3597775e-02	   3.3791855e-02	   3.3196388e-02	   3.0610571e-02	
   1.2588462e+01	  -1.6425737e-01	   3.3802510e-02	   3.3682214e-02	   3.3780702e-02	   3.3134197e-02	   3.0616003e-02	
   1.2771707e+01	  -1.6426099e-01	   3.3742289e-02	   3.3734485e-02	   3.3735055e-02	   3.3141294e-02	   3.0590716e-02	
   1.2987974e+01	  -1.6422951e-01	   3.3714628e-02	   3.3676622e-02	   3.3684366e-02	   3.3199062e-02	   3.0540379e-02	
   1.3204241e+01	  -1.6423527e-01	   3.3747734e-02	   3.3551293e-02	   3.3685937e-02	   3.3218402e-02	   3.0513858e-02	
   1.3420508e+01	  -1.6429200e-01	   3.3783854e-02	   3.3498905e-02	   3.3723391e-02	   3.3155972e-02	   3.0530744e-02	
   1.3636775e+01	  -1.6432948e-01	   3.3760041e-02	   3.3570942e-02	   3.3727183e-02	   3.3076640e-02	   3.0554861e-02	
   1.3853042e+01	  -1.6430750e-01	   3.3690689e-02	   3.3670972e-02	   3.3673254e-02	   3.3070421e-02	   3.0542375e-02	
   1.4084649e+01	  -1.6427840e-01	   3.3654045e-02	   3.3667671e-02	   3.3622809e-02	   3.3140743e-02	   3.0498648e-02	
   1.4316256e+01	  -1.6430504e-01	   3.3700436e-02	   3.3548091e-02	   3.3647313e-02	   3.3189521e-02	   3.0477169e-02	
   1.4547862e+01	  -1.6434884e-01	   3.3765787e-02	   3.3459428e-02	   3.3708885e-02	   3.3145671e-02	   3.0503328e-02	
   1.4779469e+01	  -1.6433575e-01	   3.3756665e-02	   3.3520134e-02	   3.3712532e-02	   3.3064838e-02	   3.0538730e-02	
   1.5011076e+01	  -1.6428726e-01	   3.3680408e-02	   3.3662800e-02	   3.3649325e-02	   3.3056222e-02	   3.0535802e-02	
   1.5242682e+01	  -1.6428878e-01	   3.3642974e-02	   3.3705826e-02	   3.3614909e-02	   3.3136979e-02	   3.0502750e-02	
   1.5474289e+01	  -1.6434036e-01	   3.3705875e-02	   3.3584850e-02	   3.3667712e-02	   3.3206725e-02	   3.0489695e-02	
   1.5705896e+01	  -1.6434629e-01	   3.3794601e-02	   3.3454740e-02	   3.3738204e-02	   3.3178370e-02	   3.0519485e-02	
   1.5937503e+01	  -1.6427645e-01	   3.3793692e-02	   3.3504034e-02	   3.3730385e-02	   3.3095056e-02	   3.0559199e-02	
   1.6169109e+01	  -1.6423208e-01	   3.3708075e-02	   3.3695834e-02	   3.3665898e-02	   3.3077069e-02	   3.0566343e-02	
   1.6400716e+01	  -1.6428550e-01	   3.3664986e-02	   3.3788301e-02	   3.3652287e-02	   3.3163136e-02	   3.0543430e-02	
   1.6632323e+01	  -1.6434629e-01	   3.3741211e-02	   3.3649876e-02	   3.3721904e-02	   3.3254010e-02	   3.0531308e-02	
   1.6863929e+01	  -1.6429337e-01	   3.3849592e-02	   3.3462568e-02	   3.3784490e-02	   3.3239229e-02	   3.0555949e-02	
   1.7048746e+01	  -1.6419650e-01	   3.3857843e-02	   3.3483145e-02	   3.3768659e-02	   3.3158851e-02	   3.0591715e-02	
   1.7233563e+01	  -1.6417139e-01	   3.3779811e-02	   3.3682489e-02	   3.3718667e-02	   3.3110919e-02	   3.0613451e-02	
   1.7418380e+01	  -1.6425184e-01	   3.3706598e-02	   3.3863269e-02	   3.3703534e-02	   3.3155095e-02	   3.0607926e-02	
   1.7603197e+01	  -1.6433061e-01	   3.3728700e-02	   3.3826957e-02	   3.3746453e-02	   3.3255178e-02	   3.0586755e-02	
   1.7788014e+01	  -1.6429132e-01	   3.3833379e-02	   3.3606481e-02	   3.3800294e-02	   3.3314371e-02	   3.0576896e-02	
   1.7973979e+01	  -1.6416134e-01	   3.3914058e-02	   3.3448039e-02	   3.3810240e-02	   3.3275828e-02	   3.0596673e-02	
   1.8159945e+01	  -1.6409705e-01	   3.3887279e-02	   3.3548607e-02	   3.3780604e-02	   3.3186062e-02	   3.0636700e-02	
   1.8345910e+01	  -1.6418013e-01	   3.3788394e-02	   3.3816829e-02	   3.3761503e-02	   3.3148629e-02	   3.0664343e-02	
   1.8500543e+01	  -1.6429061e-01	   3.3737097e-02	   3.3952805e-02	   3.3777182e-02	   3.3201107e-02	   3.0657160e-02	
   1.8655175e+01	  -1.6430917e-01	   3.3773500e-02	   3.3865994e-02	   3.3805481e-02	   3.3293523e-02	   3.0627798e-02	
   1.8809807e+01	  -1.6420850e-01	   3.3869848e-02	   3.3635168e-02	   3.3819957e-02	   3.3352711e-02	   3.0604115e-02	
   1.8964440e+01	  -1.6408821e-01	   3.3943942e-02	   3.3474159e-02	   3.3816373e-02	   3.3332845e-02	   3.0613096e-02	
   1.9119072e+01	  -1.6406980e-01	   3.3934401e-02	   3.3533033e-02	   3.3813036e-02	   3.3254977e-02	   3.0654622e-02	
   1.9277326e+01	  -1.6417253e-01	   3.3854888e-02	   3.3764875e-02	   3.3823637e-02	   3.3189063e-02	   3.0698186e-02	
   1.9435580e+01	  -1.6428121e-01	   3.3782970e-02	   3.3955609e-02	   3.3836608e-02	   3.3197899e-02	   3.0704936e-02	
   1.9593834e+01	  -1.6427692e-01	   3.3788579e-02	   3.3933019e-02	   3.3832448e-02	   3.3277263e-02	   3.0668702e-02	
   1.9752088e+01	  -1.6415559e-01	   3.3865645e-02	   3.3724160e-02	   3.3813023e-02	   3.3358775e-02	   3.0624471e-02	
   1.9910342e+01	  -1.6405803e-01	   3.3947175e-02	   3.3533223e-02	   3.3809236e-02	   3.3375077e-02	   3.0618897e-02	
   2.0071300e+01	  -1.6407439e-01	   3.3958105e-02	   3.3532543e-02	   3.3837964e-02	   3.3311905e-02	   3.0662949e-02	
   2.0191064e+01	  -1.6415454e-01	   3.3909080e-02	   3.3672908e-02	   3.3869696e-02	   3.3242522e-02	   3.0707204e-02	
   2.0310828e+01	  -1.6422824e-01	   3.3847334e-02	   3.3840030e-02	   3.3884004e-02	   3.3203268e-02	   3.0728899e-02	
   2.0430592e+01	  -1.6424422e-01	   3.3811659e-02	   3.3935325e-02	   3.3866358e-02	   3.3218293e-02	   3.0714965e-02	
   2.0550356e+01	  -1.6419530e-01	   3.3820621e-02	   3.3911172e-02	   3.3826222e-02	   3.3275875e-02	   3.0676524e-02	
   2.0670121e+01	  -1.6412564e-01	   3.3864489e-02	   3.3795541e-02	   3.3793883e-02	   3.3339471e-02	   3.0640621e-02	
   2.0804452e+01	  -1.6408942e-01	   3.3918934e-02	   3.3652032e-02	   3.3799632e-02	   3.3374849e-02	   3.0631533e-02	
   2.0938784e+01	  -1.6412102e-01	   3.3943517e-02	   3.3585870e-02	   3.3849262e-02	   3.3354317e-02	   3.0660062e-02	
   2.1073116e+01	  -1.6418233e-01	   3.3925968e-02	   3.3632353e-02	   3.3902523e-02	   3.3296294e-02	   3.0702453e-02	
   2.1207447e+01	  -1.6421207e-01	   3.3883643e-02	   3.3750829e-02	   3.3911644e-02	   3.3241850e-02	   3.0725513e-02	
   2.1341779e+01	  -1.6418527e-01	   3.3847969e-02	   3.3858515e-02	   3.3865003e-02	   3.3226817e-02	   3.0712937e-02	
   2.1498484e+01	  -1.6413830e-01	   3.3842179e-02	   3.3883555e-02	   3.3803068e-02	   3.3261696e-02	   3.0676899e-02	
   2.1655190e+01	  -1.6412353e-01	   3.3866194e-02	   3.3812010e-02	   3.3786248e-02	   3.3316918e-02	   3.0649996e-02	
   2.1811895e+01	  -1.6414641e-01	   3.3897118e-02	   3.3707602e-02	   3.3822041e-02	   3.3350594e-02	   3.0649566e-02	
   2.1968601e+01	  -1.6417501e-01	   3.3913727e-02	   3.3643654e-02	   3.3871645e-02	   3.3342115e-02	   3.0669138e-02	
   2.2154791e+01	  -1.6418063e-01	   3.3905886e-02	   3.3663557e-02	   3.3890421e-02	   3.3296160e-02	   3.0691361e-02	
   2.2340980e+01	  -1.6416325e-01	   3.3881096e-02	   3.3745258e-02	   3.3860941e-02	   3.3254811e-02	   3.0695024e-02	
   2.2527170e+01	  -1.6415416e-01	   3.3861153e-02	   3.3808292e-02	   3.3821776e-02	   3.3251118e-02	   3.0681186e-02	
   2.2713360e+01	  -1.6416454e-01	   3.3858562e-02	   3.3801012e-02	   3.3810521e-02	   3.3279912e-02	   3.0664306e-02	
   2.2927586e+01	  -1.6418255e-01	   3.3871942e-02	   3.3733827e-02	   3.3831106e-02	   3.3310594e-02	   3.0656802e-02	
   2.3141812e+01	  -1.6418516e-01	   3.3883946e-02	   3.3680706e-02	   3.3851479e-02	   3.3308121e-02	   3.0661591e-02	
   2.3356038e+01	  -1.6417658e-01	   3.3881396e-02	   3.3688413e-02	   3.3847541e-02	   3.3279016e-02	   3.0668359e-02	
   2.3570264e+01	  -1.6417344e-01	   3.3866666e-02	   3.3732712e-02	   3.3827707e-02	   3.3254630e-02	   3.0667829e-02	
   2.3857298e+01	  -1.6418772e-01	   3.3852162e-02	   3.3757424e-02	   3.3813627e-02	   3.3257721e-02	   3.0657612e-02	
   2.4144331e+01	  -1.6420097e-01	   3.3852297e-02	   3.3727681e-02	   3.3817629e-02	   3.3275447e-02	   3.0647933e-02	
   2.4431364e+01	  -1.6420084e-01	   3.3857396e-02	   3.3692777e-02	   3.3822134e-02	   3.3275275e-02	   3.0645217e-02	
   2.4718397e+01	  -1.6419797e-01	   3.3854836e-02	   3.3692158e-02	   3.3816415e-02	   3.3257797e-02	   3.0645681e-02	
   2.5153678e+01	  -1.6420711e-01	   3.3842087e-02	   3.3711471e-02	   3.3804427e-02	   3.3244035e-02	   3.0640809e-02	
   2.5588959e+01	  -1.6421798e-01	   3.3834921e-02	   3.3706638e-02	   3.3799478e-02	   3.3246935e-02	   3.0632706e-02	
   2.6024240e+01	  -1.6422152e-01	   3.3834156e-02	   3.3688836e-02	   3.3797770e-02	   3.3246608e-02	   3.0627653e-02	
   2.6459521e+01	  -1.6422358e-01	   3.3831595e-02	   3.3684660e-02	   3.3793962e-02	   3.3238580e-02	   3.0625533e-02	
   2.6812285e+01	  -1.6422746e-01	   3.3827791e-02	   3.3687678e-02	   3.3790711e-02	   3.3234865e-02	   3.0623471e-02	
   2.7165049e+01	  -1.6423021e-01	   3.3825574e-02	   3.3686747e-02	   3.3788837e-02	   3.3234061e-02	   3.0621361e-02	
   2.7517814e+01	  -1.6423174e-01	   3.3824651e-02	   3.3684576e-02	   3.3787816e-02	   3.3233457e-02	   3.0619994e-02	
   2.8141374e+01	  -1.6423336e-01	   3.3823883e-02	   3.3682987e-02	   3.3786887e-02	   3.3232260e-02	   3.0618928e-02	
   2.8764933e+01	  -1.6423390e-01	   3.3824019e-02	   3.3683665e-02	   3.3787083e-02	   3.3232184e-02	   3.0619066e-02	
   2.9388493e+01	  -1.6423264e-01	   3.3825122e-02	   3.3684811e-02	   3.3788285e-02	   3.3233398e-02	   3.0620020e-02	
   3.0012053e+01	  -1.6423071e-01	   3.3827195e-02	   3.3686495e-02	   3.3790391e-02	   3.3235356e-02	   3.0621785e-02	
   3.0973730e+01	  -1.6422811e-01	   3.3831283e-02	   3.3690361e-02	   3.3794623e-02	   3.3239126e-02	   3.0625362e-02	
   3.1750211e+01	  -1.6422596e-01	   3.3834788e-02	   3.3693691e-02	   3.3798316e-02	   3.3242415e-02	   3.0628423e-02	
   3.2526693e+01	  -1.6422393e-01	   3.3837954e-02	   3.3696556e-02	   3.3801676e-02	   3.3245336e-02	   3.0631149e-02	
   3.3303174e+01	  -1.6422239e-01	   3.3840478e-02	   3.3698791e-02	   3.3804401e-02	   3.3247558e-02	   3.0633283e-02	
   3.4079655e+01	  -1.6422118e-01	   3.3842152e-02	   3.3700197e-02	   3.3806280e-02	   3.3248906e-02	   3.0634594e-02	
   3.5000000e+01	  -1.6422157e-01	   3.3843274e-02	   3.3701045e-02	   3.3807618e-02	   3.3249650e-02	   3.0635276e-02	


==> MTDC-AC Control IEEE TPS (Arxiv v2)/PSet_SecDis.txt <==
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   1.0000000e-06	   7.4320108e-19	   1.9041024e-19	  -2.5211589e-19	  -2.9380754e-19	  -4.0386248e-19	  -2.0681960e-19	
   2.0000000e-06	  -9.2654960e-20	  -7.8149413e-19	  -1.6038492e-19	   6.4654855e-19	   3.4304534e-20	   2.2370352e-19	
   3.0000000e-06	  -2.0838434e-19	   3.1393314e-19	   5.3106478e-19	   6.8091873e-22	  -4.6976110e-19	  -1.6791265e-19	
   1.3000000e-05	  -4.1967940e-19	   3.4610495e-18	  -9.8014022e-19	   1.9249459e-18	   2.0589855e-18	   1.0725577e-18	
   2.3000000e-05	  -6.4947905e-19	  -5.9280294e-18	   1.7386043e-19	  -2.7362755e-18	   4.4093582e-19	  -1.2316769e-18	
   3.3000000e-05	  -1.2730448e-18	  -5.9897921e-18	   2.5320008e-18	   3.2011951e-18	   3.8142581e-18	   9.2710178e-19	
   1.3300000e-04	   2.1311905e-18	  -1.3533270e-17	   1.3018556e-17	   4.9116131e-18	  -8.5293315e-17	   2.1326979e-18	
   2.3300000e-04	   1.8093319e-17	   8.8804141e-19	  -3.5325200e-17	   1.9628022e-17	   2.8801406e-18	  -1.9634652e-18	
   3.3300000e-04	   1.2197607e-17	   6.8134108e-17	   1.3739729e-17	  -5.8184939e-18	   1.5220548e-17	  -8.7101794e-19	
   1.3330000e-03	  -1.0697110e-16	   1.7828184e-16	  -1.6826711e-17	  -7.9722856e-17	   1.4403306e-16	  -9.5731970e-17	
   2.3330000e-03	   2.5714216e-17	  -1.4439069e-16	  -5.8376729e-17	   3.3935100e-17	   2.9758891e-16	   6.8965311e-17	
   3.3330000e-03	   1.7649055e-16	  -2.9934444e-17	   1.2470225e-17	   2.6681443e-17	  -1.6906152e-16	   1.5491373e-16	
   1.3333000e-02	  -1.6909963e-16	   2.2884827e-16	  -3.4011008e-16	  -1.3589114e-15	   2.5747777e-15	  -7.1649955e-17	
   2.3333000e-02	  -2.1823188e-16	  -6.5064232e-16	   4.9977709e-17	   5.5649552e-16	   2.7569571e-17	  -1.9120647e-16	
   3.3333000e-02	   2.4158091e-16	   1.4950822e-16	  -1.7802343e-16	  -1.9796907e-16	   3.9963541e-16	  -6.5896698e-16	
   1.3333300e-01	  -1.8103178e-15	  -2.2432106e-15	   2.2853784e-15	   5.8993350e-16	   5.7212331e-16	   1.1562397e-15	
   2.3333300e-01	   3.6178705e-16	  -6.3915411e-16	   1.8925199e-15	  -2.1322278e-16	  -2.6972731e-15	   1.4970301e-15	
   3.3333300e-01	   1.4294958e-15	  -3.6855183e-15	  -3.5570994e-17	   8.5131993e-16	   1.5838675e-15	   3.6498890e-16	
   1.0000000e+00	   6.6791545e-16	   7.0353425e-16	  -1.0509393e-15	   1.6546858e-15	  -9.3189515e-16	  -7.0622659e-16	
   1.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   1.0000010e+00	  -4.8848966e-14	  -4.8849284e-14	  -4.8849766e-14	  -4.8849441e-14	  -2.4425090e-14	  -2.4425113e-14	
   1.0000020e+00	  -4.8829032e-14	  -4.8843287e-14	  -4.8842102e-14	  -4.8836226e-14	  -2.4422083e-14	  -2.4419720e-14	
   1.0000030e+00	  -4.8846775e-14	  -4.8849209e-14	  -4.8848551e-14	  -4.8848110e-14	  -2.4424986e-14	  -2.4424586e-14	
   1.0000130e+00	  -4.8850177e-14	  -4.8849935e-14	  -4.8852043e-14	  -4.8853867e-14	  -2.4421344e-14	  -2.4423834e-14	
   1.0000230e+00	  -4.8848039e-14	  -4.8847267e-14	  -4.8847172e-14	  -4.8848415e-14	  -2.4423470e-14	  -2.4423072e-14	
   1.0000330e+00	  -4.8848272e-14	  -4.8849979e-14	  -4.8847608e-14	  -4.8843091e-14	  -2.4426729e-14	  -2.4423740e-14	
   1.0001330e+00	  -2.5591833e-14	  -4.8864279e-14	  -4.8881148e-14	  -4.8833593e-14	  -2.4393420e-14	  -2.4420243e-14	
   1.0002330e+00	  -2.5577776e-14	  -4.8783377e-14	  -4.8802186e-14	  -4.8840109e-14	  -2.4417437e-14	  -2.4422983e-14	
   1.0003330e+00	  -2.4858082e-14	  -4.8831131e-14	  -4.8830346e-14	  -4.8835707e-14	  -2.4476739e-14	  -2.4428702e-14	
   1.0010000e+00	  -1.1743087e-14	  -3.1545772e-14	  -3.2223470e-14	  -2.2388074e-14	  -1.1314036e-14	  -1.3436847e-14	
   1.0010000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   1.0010010e+00	  -1.7024239e-06	  -2.4424783e-14	  -2.4424325e-14	  -2.4425124e-14	  -2.4424558e-14	  -2.4424811e-14	
   1.0010020e+00	  -3.3993966e-06	  -2.3715498e-14	  -2.3569241e-14	  -2.4418643e-14	  -2.4422663e-14	  -2.4420710e-14	
   1.0010030e+00	  -5.0908193e-06	  -2.2887721e-14	  -2.2570394e-14	  -2.4423860e-14	  -2.4424594e-14	  -2.4424029e-14	
   1.0010130e+00	  -2.1539503e-05	   2.8210129e-12	   3.3950277e-12	  -2.4424257e-14	  -2.4423924e-14	  -2.4425828e-14	
   1.0010230e+00	  -3.7472991e-05	   1.4158453e-11	   1.7044484e-11	  -2.4100587e-14	  -2.4335714e-14	  -2.4388176e-14	
   1.0010330e+00	  -5.2897738e-05	   4.2656714e-11	   5.1355641e-11	  -2.3403649e-14	  -2.4165512e-14	  -2.4302001e-14	
   1.0011330e+00	  -1.7313179e-04	   2.1518575e-08	   2.5662668e-08	   3.9808487e-11	   1.1011780e-11	   4.9819805e-12	
   1.0012330e+00	  -2.6342566e-04	   9.9341261e-08	   1.1815100e-07	   2.6624384e-10	   7.5128457e-11	   3.3462134e-11	
   1.0013330e+00	  -3.3105970e-04	   2.7808769e-07	   3.2987099e-07	   1.0168363e-09	   2.9224144e-10	   1.2812397e-10	
   1.0015797e+00	  -4.4506295e-04	   1.4145634e-06	   1.6663611e-06	   1.0263868e-08	   3.0893319e-09	   1.3320828e-09	
   1.0018264e+00	  -5.0675713e-04	   4.0172389e-06	   4.7064012e-06	   4.3682142e-08	   1.3576059e-08	   5.7704501e-09	
   1.0020000e+00	  -5.3766831e-04	   7.0989044e-06	   8.2842645e-06	   9.9338236e-08	   3.1624062e-08	   1.3298599e-08	
   1.0020000e+00	  -5.3766831e-04	   7.0989038e-06	   8.2842641e-06	   9.9338868e-08	   3.1624959e-08	   1.3298455e-08	
   1.0020010e+00	  -5.3951146e-04	   7.1194598e-06	   8.3081135e-06	   9.9720939e-08	   3.1748908e-08	   1.3349731e-08	
   1.0020020e+00	  -5.4134916e-04	   7.1400566e-06	   8.3320098e-06	   1.0010424e-07	   3.1873270e-08	   1.3401179e-08	
   1.0020030e+00	  -5.4318132e-04	   7.1606951e-06	   8.3559532e-06	   1.0048891e-07	   3.1998058e-08	   1.3452826e-08	
   1.0020130e+00	  -5.6103767e-04	   7.3707102e-06	   8.5995398e-06	   1.0444621e-07	   3.3284045e-08	   1.3988918e-08	
   1.0020230e+00	  -5.7837969e-04	   7.5848810e-06	   8.8478820e-06	   1.0853281e-07	   3.4613521e-08	   1.4542852e-08	
   1.0020330e+00	  -5.9521435e-04	   7.8033260e-06	   9.1011133e-06	   1.1275473e-07	   3.5989000e-08	   1.5116307e-08	
   1.0021330e+00	  -7.2995284e-04	   1.0395464e-05	   1.2098793e-05	   1.6941027e-07	   5.4691963e-08	   2.2857537e-08	
   1.0022330e+00	  -8.3545509e-04	   1.3501918e-05	   1.5682674e-05	   2.4605084e-07	   8.0365960e-08	   3.3417695e-08	
   1.0023330e+00	  -9.1921830e-04	   1.7192493e-05	   1.9931272e-05	   3.4756566e-07	   1.1487685e-07	   4.7522635e-08	
   1.0025773e+00	  -1.0759129e-03	   2.8768424e-05	   3.3213882e-05	   7.2349402e-07	   2.4611993e-07	   1.0056115e-07	
   1.0028216e+00	  -1.1878660e-03	   4.4688461e-05	   5.1406211e-05	   1.3496119e-06	   4.7166345e-07	   1.9052317e-07	
   1.0030000e+00	  -1.2610689e-03	   5.9489120e-05	   6.8259628e-05	   2.0305088e-06	   7.2372168e-07	   2.8994544e-07	
   1.0030000e+00	  -1.2610689e-03	   5.9489120e-05	   6.8259628e-05	   2.0305090e-06	   7.2372248e-07	   2.8994491e-07	
   1.0030010e+00	  -1.2631549e-03	   5.9579578e-05	   6.8362534e-05	   2.0348258e-06	   7.2532892e-07	   2.9057737e-07	
   1.0030020e+00	  -1.2652356e-03	   5.9670124e-05	   6.8465539e-05	   2.0391497e-06	   7.2693819e-07	   2.9121093e-07	
   1.0030030e+00	  -1.2673108e-03	   5.9760763e-05	   6.8568649e-05	   2.0434800e-06	   7.2855054e-07	   2.9184592e-07	
   1.0030130e+00	  -1.2876087e-03	   6.0675113e-05	   6.9608651e-05	   2.0874229e-06	   7.4492223e-07	   2.9828661e-07	
   1.0030230e+00	  -1.3074046e-03	   6.1598545e-05	   7.0658815e-05	   2.1320964e-06	   7.6158468e-07	   3.0483857e-07	
   1.0030330e+00	  -1.3267057e-03	   6.2531260e-05	   7.1719366e-05	   2.1775216e-06	   7.7854670e-07	   3.1150545e-07	
   1.0031330e+00	  -1.4871549e-03	   7.2690278e-05	   8.3254651e-05	   2.7034399e-06	   9.7716267e-07	   3.8922006e-07	
   1.0032330e+00	  -1.6195169e-03	   8.3836287e-05	   9.5892491e-05	   3.3188950e-06	   1.2125002e-06	   4.8084983e-07	
   1.0033330e+00	  -1.7312632e-03	   9.6035388e-05	   1.0970623e-04	   4.0350240e-06	   1.4897431e-06	   5.8827154e-07	
   1.0035776e+00	  -1.9604890e-03	   1.3011165e-04	   1.4822138e-04	   6.2299973e-06	   2.3571772e-06	   9.2170596e-07	
   1.0038222e+00	  -2.1505348e-03	   1.7097258e-04	   1.9429544e-04	   9.1960641e-06	   3.5610687e-06	   1.3798196e-06	
   1.0040000e+00	  -2.2834706e-03	   2.0526928e-04	   2.3289400e-04	   1.1946165e-05	   4.7033693e-06	   1.8108161e-06	
   1.0040000e+00	  -2.2834706e-03	   2.0526928e-04	   2.3289400e-04	   1.1946165e-05	   4.7033686e-06	   1.8108152e-06	
   1.0040010e+00	  -2.2859003e-03	   2.0547311e-04	   2.3312326e-04	   1.1962999e-05	   4.7104040e-06	   1.8134628e-06	
   1.0040020e+00	  -2.2883247e-03	   2.0567707e-04	   2.3335266e-04	   1.1979852e-05	   4.7174475e-06	   1.8161143e-06	
   1.0040030e+00	  -2.2907439e-03	   2.0588116e-04	   2.3358219e-04	   1.1996722e-05	   4.7244990e-06	   1.8187682e-06	
   1.0040130e+00	  -2.3144879e-03	   2.0793302e-04	   2.3588976e-04	   1.2166984e-05	   4.7957251e-06	   1.8455723e-06	
   1.0040230e+00	  -2.3377381e-03	   2.0999738e-04	   2.3821120e-04	   1.2339027e-05	   4.8677686e-06	   1.8726746e-06	
   1.0040330e+00	  -2.3605017e-03	   2.1207450e-04	   2.4054679e-04	   1.2512898e-05	   4.9406522e-06	   1.9000829e-06	
   1.0041330e+00	  -2.5562473e-03	   2.3396341e-04	   2.6514251e-04	   1.4418386e-05	   5.7470041e-06	   2.2022860e-06	
   1.0042330e+00	  -2.7246288e-03	   2.5714897e-04	   2.9117721e-04	   1.6524133e-05	   6.6474918e-06	   2.5385217e-06	
   1.0043330e+00	  -2.8730881e-03	   2.8168539e-04	   3.1871209e-04	   1.8845958e-05	   7.6508130e-06	   2.9117932e-06	
   1.0045779e+00	  -3.1948797e-03	   3.4703968e-04	   3.9199751e-04	   2.5426404e-05	   1.0542518e-05	   3.9814850e-06	
   1.0048228e+00	  -3.4807419e-03	   4.2060111e-04	   4.7441127e-04	   3.3484041e-05	   1.4164970e-05	   5.3114135e-06	
   1.0050000e+00	  -3.6841851e-03	   4.7913829e-04	   5.3995226e-04	   4.0366959e-05	   1.7320527e-05	   6.4626979e-06	
   1.0050000e+00	  -3.6841851e-03	   4.7913829e-04	   5.3995226e-04	   4.0366958e-05	   1.7320527e-05	   6.4626979e-06	
   1.0050010e+00	  -3.6870186e-03	   4.7948152e-04	   5.4033646e-04	   4.0408279e-05	   1.7339583e-05	   6.4696370e-06	
   1.0050020e+00	  -3.6898469e-03	   4.7982488e-04	   5.4072082e-04	   4.0449629e-05	   1.7358656e-05	   6.4765824e-06	
   1.0050030e+00	  -3.6926699e-03	   4.8016839e-04	   5.4110534e-04	   4.0491010e-05	   1.7377744e-05	   6.4835331e-06	
   1.0050130e+00	  -3.7204568e-03	   4.8361597e-04	   5.4496442e-04	   4.0907475e-05	   1.7569997e-05	   6.5535220e-06	
   1.0050230e+00	  -3.7477546e-03	   4.8707773e-04	   5.4883929e-04	   4.1326970e-05	   1.7763819e-05	   6.6240627e-06	
   1.0050330e+00	  -3.7745704e-03	   4.9055395e-04	   5.5273026e-04	   4.1749566e-05	   1.7959246e-05	   6.6951681e-06	
   1.0051330e+00	  -4.0112154e-03	   5.2656851e-04	   5.9303528e-04	   4.6252455e-05	   2.0058246e-05	   7.4570158e-06	
   1.0052330e+00	  -4.2208955e-03	   5.6402008e-04	   6.3494352e-04	   5.1081162e-05	   2.2329154e-05	   8.2790586e-06	
   1.0053330e+00	  -4.4110285e-03	   6.0295122e-04	   6.7850516e-04	   5.6253948e-05	   2.4783494e-05	   9.1651757e-06	
   1.0055782e+00	  -4.8365658e-03	   7.0407251e-04	   7.9166199e-04	   7.0314561e-05	   3.1548582e-05	   1.1597873e-05	
   1.0058234e+00	  -5.2278189e-03	   8.1392181e-04	   9.1461628e-04	   8.6590680e-05	   3.9533549e-05	   1.4453731e-05	
   1.0060000e+00	  -5.5072774e-03	   8.9858579e-04	   1.0094154e-03	   9.9829203e-05	   4.6137594e-05	   1.6805258e-05	
   1.0060000e+00	  -5.5072774e-03	   8.9858579e-04	   1.0094154e-03	   9.9829203e-05	   4.6137594e-05	   1.6805258e-05	
   1.0060010e+00	  -5.5105454e-03	   8.9907844e-04	   1.0099671e-03	   9.9907724e-05	   4.6176982e-05	   1.6819263e-05	
   1.0060020e+00	  -5.5138081e-03	   8.9957124e-04	   1.0105189e-03	   9.9986288e-05	   4.6216394e-05	   1.6833276e-05	
   1.0060030e+00	  -5.5170657e-03	   9.0006418e-04	   1.0110710e-03	   1.0006490e-04	   4.6255831e-05	   1.6847297e-05	
   1.0060130e+00	  -5.5491999e-03	   9.0500642e-04	   1.0166057e-03	   1.0085468e-04	   4.6652325e-05	   1.6988241e-05	
   1.0060230e+00	  -5.5808473e-03	   9.0996320e-04	   1.0221568e-03	   1.0164871e-04	   4.7051246e-05	   1.7130021e-05	
   1.0060330e+00	  -5.6120152e-03	   9.1493477e-04	   1.0277246e-03	   1.0244707e-04	   4.7452648e-05	   1.7272654e-05	
   1.0061330e+00	  -5.8923612e-03	   9.6592472e-04	   1.0848427e-03	   1.1081268e-04	   5.1687251e-05	   1.8774825e-05	
   1.0062330e+00	  -6.1459265e-03	   1.0183680e-03	   1.1436067e-03	   1.1962243e-04	   5.6180375e-05	   2.0365755e-05	
   1.0063330e+00	  -6.3801104e-03	   1.0722981e-03	   1.2040584e-03	   1.2889527e-04	   6.0945430e-05	   2.2049922e-05	
   1.0065784e+00	  -6.9145958e-03	   1.2102871e-03	   1.3588377e-03	   1.5346947e-04	   7.3722779e-05	   2.6553718e-05	
   1.0068238e+00	  -7.4153902e-03	   1.3569084e-03	   1.5234809e-03	   1.8092146e-04	   8.8236861e-05	   3.1650776e-05	
   1.0070000e+00	  -7.7729056e-03	   1.4675774e-03	   1.6478863e-03	   2.0254490e-04	   9.9834129e-05	   3.5711367e-05	
   1.0070000e+00	  -7.7729056e-03	   1.4675774e-03	   1.6478863e-03	   2.0254490e-04	   9.9834130e-05	   3.5711367e-05	
   1.0070010e+00	  -7.7766194e-03	   1.4682184e-03	   1.6486072e-03	   2.0267215e-04	   9.9902718e-05	   3.5735357e-05	
   1.0070020e+00	  -7.7803282e-03	   1.4688596e-03	   1.6493282e-03	   2.0279944e-04	   9.9971340e-05	   3.5759359e-05	
   1.0070030e+00	  -7.7840316e-03	   1.4695009e-03	   1.6500495e-03	   2.0292679e-04	   1.0003999e-04	   3.5783371e-05	
   1.0070130e+00	  -7.8206261e-03	   1.4759264e-03	   1.6572759e-03	   2.0420492e-04	   1.0072942e-04	   3.6024476e-05	
   1.0070230e+00	  -7.8567346e-03	   1.4823660e-03	   1.6645185e-03	   2.0548832e-04	   1.0142214e-04	   3.6266699e-05	
   1.0070330e+00	  -7.8923644e-03	   1.4888199e-03	   1.6717776e-03	   2.0677710e-04	   1.0211822e-04	   3.6510065e-05	
   1.0071330e+00	  -8.2173841e-03	   1.5545847e-03	   1.7457847e-03	   2.2013542e-04	   1.0937494e-04	   3.9044361e-05	
   1.0072330e+00	  -8.5156696e-03	   1.6217433e-03	   1.8214056e-03	   2.3403669e-04	   1.1697550e-04	   4.1695510e-05	
   1.0073330e+00	  -8.7946046e-03	   1.6903229e-03	   1.8986763e-03	   2.4849949e-04	   1.2493438e-04	   4.4468359e-05	
   1.0075786e+00	  -9.4393717e-03	   1.8641038e-03	   2.0946921e-03	   2.8619450e-04	   1.4588714e-04	   5.1755513e-05	
   1.0078241e+00	  -1.0050369e-02	   2.0460640e-03	   2.3002805e-03	   3.2730112e-04	   1.6906872e-04	   5.9798622e-05	
   1.0080000e+00	  -1.0485777e-02	   2.1814303e-03	   2.4534625e-03	   3.5896349e-04	   1.8714675e-04	   6.6059165e-05	
   1.0080000e+00	  -1.0485777e-02	   2.1814303e-03	   2.4534625e-03	   3.5896349e-04	   1.8714675e-04	   6.6059166e-05	
   1.0080010e+00	  -1.0489936e-02	   2.1822121e-03	   2.4543478e-03	   3.5914881e-04	   1.8725304e-04	   6.6095949e-05	
   1.0080020e+00	  -1.0494090e-02	   2.1829942e-03	   2.4552333e-03	   3.5933418e-04	   1.8735937e-04	   6.6132745e-05	
   1.0080030e+00	  -1.0498238e-02	   2.1837763e-03	   2.4561189e-03	   3.5951963e-04	   1.8746574e-04	   6.6169556e-05	
   1.0080130e+00	  -1.0539284e-02	   2.1916092e-03	   2.4649888e-03	   3.6137935e-04	   1.8853303e-04	   6.6538873e-05	
   1.0080230e+00	  -1.0579843e-02	   2.1994552e-03	   2.4738742e-03	   3.6324514e-04	   1.8960439e-04	   6.6909573e-05	
   1.0080330e+00	  -1.0619924e-02	   2.2073146e-03	   2.4827754e-03	   3.6511711e-04	   1.9067992e-04	   6.7281683e-05	
   1.0081330e+00	  -1.0989426e-02	   2.2870493e-03	   2.5731410e-03	   3.8437518e-04	   2.0179990e-04	   7.1126318e-05	
   1.0082330e+00	  -1.1332154e-02	   2.3680789e-03	   2.6650471e-03	   4.0425131e-04	   2.1334109e-04	   7.5113610e-05	
   1.0083330e+00	  -1.1655478e-02	   2.4504264e-03	   2.7585255e-03	   4.2476314e-04	   2.2531840e-04	   7.9248603e-05	
   1.0085787e+00	  -1.2409413e-02	   2.6577349e-03	   2.9941716e-03	   4.7761024e-04	   2.5644593e-04	   8.9983780e-05	
   1.0088244e+00	  -1.3129079e-02	   2.8725972e-03	   3.2389082e-03	   5.3426213e-04	   2.9023823e-04	   1.0162155e-04	
   1.0090000e+00	  -1.3640841e-02	   3.0307669e-03	   3.4194038e-03	   5.7719061e-04	   3.1612334e-04	   1.1052647e-04	
   1.0090000e+00	  -1.3640841e-02	   3.0307669e-03	   3.4194038e-03	   5.7719061e-04	   3.1612334e-04	   1.1052647e-04	
   1.0090010e+00	  -1.3645436e-02	   3.0316789e-03	   3.4204453e-03	   5.7744092e-04	   3.1627489e-04	   1.1057858e-04	
   1.0090020e+00	  -1.3650027e-02	   3.0325910e-03	   3.4214869e-03	   5.7769130e-04	   3.1642649e-04	   1.1063071e-04	
   1.0090030e+00	  -1.3654612e-02	   3.0335032e-03	   3.4225287e-03	   5.7794175e-04	   3.1657813e-04	   1.1068286e-04	
   1.0090130e+00	  -1.3700023e-02	   3.0426361e-03	   3.4329593e-03	   5.8045206e-04	   3.1809877e-04	   1.1120574e-04	
   1.0090230e+00	  -1.3744947e-02	   3.0517809e-03	   3.4434045e-03	   5.8296900e-04	   3.1962417e-04	   1.1173024e-04	
   1.0090330e+00	  -1.3789392e-02	   3.0609378e-03	   3.4538645e-03	   5.8549268e-04	   3.2115443e-04	   1.1225638e-04	
   1.0091330e+00	  -1.4202461e-02	   3.1535488e-03	   3.5597376e-03	   6.1131529e-04	   3.3688069e-04	   1.1766142e-04	
   1.0092330e+00	  -1.4588662e-02	   3.2473401e-03	   3.6670576e-03	   6.3780798e-04	   3.5309429e-04	   1.2323169e-04	
   1.0093330e+00	  -1.4955354e-02	   3.3423320e-03	   3.7758536e-03	   6.6498729e-04	   3.6981022e-04	   1.2897231e-04	
   1.0095788e+00	  -1.5815830e-02	   3.5803828e-03	   4.0489043e-03	   7.3443270e-04	   4.1284684e-04	   1.4374404e-04	
   1.0098247e+00	  -1.6641283e-02	   3.8253046e-03	   4.3304763e-03	   8.0794568e-04	   4.5891491e-04	   1.5954488e-04	
   1.0100000e+00	  -1.7227026e-02	   4.0041762e-03	   4.5365298e-03	   8.6296460e-04	   4.9372522e-04	   1.7147813e-04	
   1.0100000e+00	  -1.7227026e-02	   4.0041762e-03	   4.5365298e-03	   8.6296460e-04	   4.9372522e-04	   1.7147813e-04	
   1.0100010e+00	  -1.7232045e-02	   4.0052065e-03	   4.5377176e-03	   8.6328457e-04	   4.9392840e-04	   1.7154777e-04	
   1.0100020e+00	  -1.7237059e-02	   4.0062369e-03	   4.5389056e-03	   8.6360461e-04	   4.9413164e-04	   1.7161743e-04	
   1.0100030e+00	  -1.7242067e-02	   4.0072674e-03	   4.5400936e-03	   8.6392471e-04	   4.9433494e-04	   1.7168710e-04	
   1.0100130e+00	  -1.7291712e-02	   4.0175818e-03	   4.5519863e-03	   8.6713193e-04	   4.9637254e-04	   1.7238545e-04	
   1.0100230e+00	  -1.7340869e-02	   4.0279070e-03	   4.5638925e-03	   8.7034612e-04	   4.9841546e-04	   1.7308560e-04	
   1.0100330e+00	  -1.7389545e-02	   4.0382432e-03	   4.5758126e-03	   8.7356742e-04	   5.0046382e-04	   1.7378761e-04	
   1.0101330e+00	  -1.7844826e-02	   4.1425438e-03	   4.6961978e-03	   9.0639562e-04	   5.2141953e-04	   1.8096820e-04	
   1.0102330e+00	  -1.8273114e-02	   4.2479085e-03	   4.8179291e-03	   9.3992588e-04	   5.4291668e-04	   1.8833302e-04	
   1.0103330e+00	  -1.8681758e-02	   4.3543557e-03	   4.9410335e-03	   9.7417357e-04	   5.6497012e-04	   1.9588721e-04	
   1.0105789e+00	  -1.9645245e-02	   4.6202420e-03	   5.2490073e-03	   1.0611415e-03	   6.2135187e-04	   2.1519612e-04	
   1.0108249e+00	  -2.0572809e-02	   4.8923237e-03	   5.5649068e-03	   1.1523294e-03	   6.8106170e-04	   2.3563948e-04	
   1.0110708e+00	  -2.1494436e-02	   5.1705412e-03	   5.8887178e-03	   1.2478774e-03	   7.4425233e-04	   2.5727056e-04	
   1.0113168e+00	  -2.2425948e-02	   5.4545385e-03	   6.2200683e-03	   1.3478448e-03	   8.1101672e-04	   2.8012240e-04	
   1.0118571e+00	  -2.4526268e-02	   6.0945453e-03	   6.9698741e-03	   1.5830320e-03	   9.7060919e-04	   3.3474505e-04	
   1.0123975e+00	  -2.6690160e-02	   6.7506258e-03	   7.7430837e-03	   1.8393142e-03	   1.1481567e-03	   3.9551488e-04	
   1.0129379e+00	  -2.8899607e-02	   7.4137634e-03	   8.5298699e-03	   2.1160320e-03	   1.3438637e-03	   4.6250542e-04	
   1.0134783e+00	  -3.1133170e-02	   8.0749864e-03	   9.3205398e-03	   2.4120510e-03	   1.5576817e-03	   5.3570002e-04	
   1.0148230e+00	  -3.6696891e-02	   9.6694155e-03	   1.1258941e-02	   3.2210261e-03	   2.1650008e-03	   7.4362201e-04	
   1.0161677e+00	  -4.2116485e-02	   1.1126216e-02	   1.3084726e-02	   4.1083924e-03	   2.8703031e-03	   9.8516945e-04	
   1.0175124e+00	  -4.7290297e-02	   1.2408723e-02	   1.4754130e-02	   5.0392796e-03	   3.6559305e-03	   1.2544285e-03	
   1.0188571e+00	  -5.2182377e-02	   1.3518908e-02	   1.6261279e-02	   5.9817634e-03	   4.5013741e-03	   1.5445024e-03	
   1.0202018e+00	  -5.6785709e-02	   1.4475981e-02	   1.7617143e-02	   6.9121560e-03	   5.3877245e-03	   1.8488594e-03	
   1.0225652e+00	  -6.4193116e-02	   1.5844925e-02	   1.9673009e-02	   8.4803773e-03	   7.0044779e-03	   2.4032971e-03	
   1.0249286e+00	  -7.0773579e-02	   1.6889322e-02	   2.1367467e-02	   9.9227515e-03	   8.6480257e-03	   2.9636321e-03	
   1.0272919e+00	  -7.6612378e-02	   1.7681825e-02	   2.2763789e-02	   1.1224004e-02	   1.0283773e-02	   3.5151746e-03	
   1.0296553e+00	  -8.1804231e-02	   1.8280082e-02	   2.3918263e-02	   1.2386155e-02	   1.1891184e-02	   4.0494689e-03	
   1.0320187e+00	  -8.6435298e-02	   1.8729305e-02	   2.4877278e-02	   1.3417431e-02	   1.3456176e-02	   4.5621667e-03	
   1.0354334e+00	  -9.2279482e-02	   1.9181936e-02	   2.5988858e-02	   1.4697241e-02	   1.5622227e-02	   5.2619024e-03	
   1.0388482e+00	  -9.7291128e-02	   1.9473816e-02	   2.6856155e-02	   1.5758027e-02	   1.7655882e-02	   5.9123188e-03	
   1.0422629e+00	  -1.0162303e-01	   1.9659424e-02	   2.7545309e-02	   1.6633531e-02	   1.9545030e-02	   6.5165971e-03	
   1.0456776e+00	  -1.0539707e-01	   1.9775330e-02	   2.8104774e-02	   1.7355165e-02	   2.1284913e-02	   7.0797638e-03	
   1.0490923e+00	  -1.0871043e-01	   1.9846916e-02	   2.8570293e-02	   1.7950327e-02	   2.2875189e-02	   7.6070879e-03	
   1.0540034e+00	  -1.1281761e-01	   1.9905445e-02	   2.9124856e-02	   1.8629374e-02	   2.4906417e-02	   8.3121680e-03	
   1.0589146e+00	  -1.1631394e-01	   1.9944330e-02	   2.9595191e-02	   1.9150888e-02	   2.6648996e-02	   8.9657072e-03	
   1.0638257e+00	  -1.1933618e-01	   1.9984197e-02	   3.0017417e-02	   1.9558993e-02	   2.8124140e-02	   9.5782786e-03	
   1.0687368e+00	  -1.2198481e-01	   2.0035680e-02	   3.0413013e-02	   1.9886584e-02	   2.9356561e-02	   1.0158246e-02	
   1.0736480e+00	  -1.2433599e-01	   2.0104325e-02	   3.0794926e-02	   2.0157974e-02	   3.0371852e-02	   1.0712053e-02	
   1.0814452e+00	  -1.2759311e-01	   2.0254144e-02	   3.1389829e-02	   2.0513318e-02	   3.1598154e-02	   1.1548761e-02	
   1.0892424e+00	  -1.3042470e-01	   2.0457592e-02	   3.1985950e-02	   2.0819995e-02	   3.2432630e-02	   1.2346205e-02	
   1.0970396e+00	  -1.3295378e-01	   2.0711879e-02	   3.2587204e-02	   2.1107060e-02	   3.2958620e-02	   1.3114146e-02	
   1.1048367e+00	  -1.3526289e-01	   2.1011163e-02	   3.3190536e-02	   2.1389395e-02	   3.3247302e-02	   1.3858878e-02	
   1.1126339e+00	  -1.3741083e-01	   2.1349284e-02	   3.3790994e-02	   2.1674584e-02	   3.3357610e-02	   1.4584759e-02	
   1.1223538e+00	  -1.3992643e-01	   2.1816798e-02	   3.4528049e-02	   2.2039592e-02	   3.3315758e-02	   1.5468006e-02	
   1.1320736e+00	  -1.4232005e-01	   2.2326250e-02	   3.5243896e-02	   2.2418488e-02	   3.3143524e-02	   1.6331768e-02	
   1.1417935e+00	  -1.4463222e-01	   2.2868994e-02	   3.5930110e-02	   2.2811459e-02	   3.2895715e-02	   1.7179497e-02	
   1.1515133e+00	  -1.4688800e-01	   2.3437589e-02	   3.6579351e-02	   2.3217042e-02	   3.2611752e-02	   1.8013675e-02	
   1.1612331e+00	  -1.4910283e-01	   2.4025734e-02	   3.7185566e-02	   2.3633350e-02	   3.2319517e-02	   1.8836157e-02	
   1.1743424e+00	  -1.5203811e-01	   2.4840831e-02	   3.7926880e-02	   2.4208526e-02	   3.1943711e-02	   1.9929215e-02	
   1.1874516e+00	  -1.5492099e-01	   2.5670880e-02	   3.8572203e-02	   2.4795423e-02	   3.1616601e-02	   2.1005726e-02	
   1.2005608e+00	  -1.5774752e-01	   2.6506554e-02	   3.9114981e-02	   2.5389826e-02	   3.1352845e-02	   2.2066833e-02	
   1.2136701e+00	  -1.6050630e-01	   2.7339897e-02	   3.9550865e-02	   2.5987753e-02	   3.1156470e-02	   2.3112719e-02	
   1.2267793e+00	  -1.6318181e-01	   2.8163957e-02	   3.9877345e-02	   2.6585458e-02	   3.1025304e-02	   2.4142826e-02	
   1.2485698e+00	  -1.6739880e-01	   2.9496701e-02	   4.0176321e-02	   2.7569021e-02	   3.0935208e-02	   2.5816639e-02	
   1.2703603e+00	  -1.7126136e-01	   3.0760668e-02	   4.0172752e-02	   2.8526697e-02	   3.0976708e-02	   2.7435840e-02	
   1.2921509e+00	  -1.7469709e-01	   3.1933426e-02	   3.9876550e-02	   2.9444145e-02	   3.1111254e-02	   2.8990617e-02	
   1.3139414e+00	  -1.7764542e-01	   3.2996113e-02	   3.9305124e-02	   3.0308536e-02	   3.1300873e-02	   3.0469865e-02	
   1.3357319e+00	  -1.8006222e-01	   3.3933152e-02	   3.8481949e-02	   3.1108750e-02	   3.1512861e-02	   3.1862256e-02	
   1.3631101e+00	  -1.8230862e-01	   3.4914483e-02	   3.7135918e-02	   3.2009480e-02	   3.1771958e-02	   3.3472129e-02	
   1.3904884e+00	  -1.8366207e-01	   3.5662598e-02	   3.5504383e-02	   3.2780921e-02	   3.1986578e-02	   3.4908705e-02	
   1.4178666e+00	  -1.8414778e-01	   3.6170376e-02	   3.3662192e-02	   3.3414477e-02	   3.2131256e-02	   3.6155812e-02	
   1.4452448e+00	  -1.8382808e-01	   3.6439621e-02	   3.1690134e-02	   3.3906621e-02	   3.2193693e-02	   3.7201055e-02	
   1.4726230e+00	  -1.8279595e-01	   3.6480308e-02	   2.9671431e-02	   3.4258396e-02	   3.2173075e-02	   3.8036191e-02	
   1.5085640e+00	  -1.8056065e-01	   3.6217672e-02	   2.7087431e-02	   3.4516717e-02	   3.2036808e-02	   3.8808308e-02	
   1.5445049e+00	  -1.7760244e-01	   3.5645863e-02	   2.4738362e-02	   3.4562256e-02	   3.1810211e-02	   3.9214102e-02	
   1.5804459e+00	  -1.7424572e-01	   3.4832454e-02	   2.2777603e-02	   3.4422609e-02	   3.1543697e-02	   3.9267122e-02	
   1.6163869e+00	  -1.7081187e-01	   3.3853892e-02	   2.1327843e-02	   3.4130847e-02	   3.1293401e-02	   3.8991963e-02	
   1.6523279e+00	  -1.6759191e-01	   3.2789391e-02	   2.0473803e-02	   3.3722580e-02	   3.1112394e-02	   3.8422463e-02	
   1.6908874e+00	  -1.6464910e-01	   3.1638942e-02	   2.0269524e-02	   3.3195554e-02	   3.1044499e-02	   3.7530787e-02	
   1.7294469e+00	  -1.6244006e-01	   3.0562727e-02	   2.0798152e-02	   3.2616712e-02	   3.1140214e-02	   3.6404850e-02	
   1.7680064e+00	  -1.6107127e-01	   2.9629991e-02	   2.1999267e-02	   3.2022106e-02	   3.1408642e-02	   3.5106166e-02	
   1.8065659e+00	  -1.6054752e-01	   2.8890708e-02	   2.3764101e-02	   3.1441189e-02	   3.1834016e-02	   3.3697026e-02	
   1.8451254e+00	  -1.6078436e-01	   2.8374336e-02	   2.5946910e-02	   3.0896622e-02	   3.2379189e-02	   3.2237982e-02	
   1.8836850e+00	  -1.6162717e-01	   2.8090332e-02	   2.8377458e-02	   3.0404874e-02	   3.2991392e-02	   3.0786025e-02	
   1.9347510e+00	  -1.6332950e-01	   2.8055173e-02	   3.1668393e-02	   2.9853699e-02	   3.3800281e-02	   2.8962109e-02	
   1.9858170e+00	  -1.6522972e-01	   2.8351762e-02	   3.4670310e-02	   2.9430981e-02	   3.4476964e-02	   2.7345449e-02	
   2.0368831e+00	  -1.6686392e-01	   2.8891071e-02	   3.7042567e-02	   2.9146499e-02	   3.4906502e-02	   2.6018790e-02	
   2.0879491e+00	  -1.6789807e-01	   2.9572180e-02	   3.8550281e-02	   2.9007274e-02	   3.5022874e-02	   2.5042649e-02	
   2.1390151e+00	  -1.6817319e-01	   3.0298052e-02	   3.9086062e-02	   2.9018510e-02	   3.4818170e-02	   2.4455012e-02	
   2.1900812e+00	  -1.6771043e-01	   3.0987317e-02	   3.8672613e-02	   2.9182051e-02	   3.4339096e-02	   2.4271022e-02	
   2.2411472e+00	  -1.6668405e-01	   3.1581597e-02	   3.7448479e-02	   2.9493655e-02	   3.3674185e-02	   2.4482877e-02	
   2.2925815e+00	  -1.6536204e-01	   3.2051196e-02	   3.5625714e-02	   2.9943878e-02	   3.2930172e-02	   2.5065760e-02	
   2.3440158e+00	  -1.6407617e-01	   3.2383237e-02	   3.3494470e-02	   3.0506477e-02	   3.2228797e-02	   2.5967288e-02	
   2.3954500e+00	  -1.6312901e-01	   3.2589630e-02	   3.1349984e-02	   3.1145271e-02	   3.1670349e-02	   2.7116455e-02	
   2.4468843e+00	  -1.6274318e-01	   3.2694974e-02	   2.9459486e-02	   3.1814015e-02	   3.1322170e-02	   2.8427595e-02	
   2.4983185e+00	  -1.6302437e-01	   3.2728562e-02	   2.8030795e-02	   3.2460088e-02	   3.1210105e-02	   2.9805799e-02	
   2.5497528e+00	  -1.6394917e-01	   3.2717493e-02	   2.7192406e-02	   3.3029956e-02	   3.1318041e-02	   3.1153493e-02	
   2.6011871e+00	  -1.6537763e-01	   3.2682023e-02	   2.6986421e-02	   3.3475681e-02	   3.1594818e-02	   3.2377762e-02	
   2.6590548e+00	  -1.6730761e-01	   3.2627084e-02	   2.7459997e-02	   3.3784707e-02	   3.2016161e-02	   3.3507565e-02	
   2.7169225e+00	  -1.6921801e-01	   3.2559833e-02	   2.8528701e-02	   3.3867065e-02	   3.2443134e-02	   3.4292805e-02	
   2.7747902e+00	  -1.7075829e-01	   3.2476022e-02	   2.9970250e-02	   3.3731117e-02	   3.2776455e-02	   3.4685880e-02	
   2.8326579e+00	  -1.7167566e-01	   3.2369991e-02	   3.1539189e-02	   3.3417595e-02	   3.2953938e-02	   3.4682444e-02	
   2.8905256e+00	  -1.7185801e-01	   3.2241227e-02	   3.3006729e-02	   3.2992789e-02	   3.2960483e-02	   3.4320128e-02	
   2.9483933e+00	  -1.7134138e-01	   3.2098742e-02	   3.4190902e-02	   3.2537069e-02	   3.2825886e-02	   3.3671811e-02	
   3.0062610e+00	  -1.7028617e-01	   3.1962038e-02	   3.4974531e-02	   3.2131258e-02	   3.2612974e-02	   3.2834631e-02	
   3.0662978e+00	  -1.6887874e-01	   3.1855727e-02	   3.5315043e-02	   3.1835717e-02	   3.2392902e-02	   3.1881969e-02	
   3.1263346e+00	  -1.6744263e-01	   3.1818720e-02	   3.5197643e-02	   3.1716797e-02	   3.2254664e-02	   3.0959123e-02	
   3.1863714e+00	  -1.6623482e-01	   3.1879553e-02	   3.4706471e-02	   3.1790512e-02	   3.2254703e-02	   3.0164903e-02	
   3.2464081e+00	  -1.6542669e-01	   3.2053581e-02	   3.3965034e-02	   3.2038859e-02	   3.2410574e-02	   2.9569313e-02	
   3.3064449e+00	  -1.6508431e-01	   3.2337632e-02	   3.3114412e-02	   3.2416163e-02	   3.2698999e-02	   2.9208518e-02	
   3.3664817e+00	  -1.6516750e-01	   3.2707516e-02	   3.2290509e-02	   3.2859269e-02	   3.3062695e-02	   2.9085113e-02	
   3.4265185e+00	  -1.6555918e-01	   3.3121223e-02	   3.1609120e-02	   3.3300417e-02	   3.3425619e-02	   2.9173502e-02	
   3.4954615e+00	  -1.6619560e-01	   3.3583756e-02	   3.1111955e-02	   3.3728913e-02	   3.3744333e-02	   2.9476928e-02	
   3.5517000e+00	  -1.6671767e-01	   3.3897681e-02	   3.0977167e-02	   3.3977601e-02	   3.3871607e-02	   2.9828762e-02	
   3.6079385e+00	  -1.6714119e-01	   3.4114233e-02	   3.1088014e-02	   3.4119850e-02	   3.3858075e-02	   3.0225768e-02	
   3.6641770e+00	  -1.6741563e-01	   3.4211016e-02	   3.1417807e-02	   3.4158636e-02	   3.3710921e-02	   3.0628286e-02	
   3.7204155e+00	  -1.6753801e-01	   3.4183843e-02	   3.1917517e-02	   3.4112662e-02	   3.3463168e-02	   3.1005604e-02	
   3.7766540e+00	  -1.6753833e-01	   3.4045152e-02	   3.2519599e-02	   3.4009968e-02	   3.3167101e-02	   3.1337356e-02	
   3.8328925e+00	  -1.6746233e-01	   3.3822455e-02	   3.3146371e-02	   3.3880785e-02	   3.2881630e-02	   3.1612658e-02	
   3.8891310e+00	  -1.6736139e-01	   3.3555684e-02	   3.3721484e-02	   3.3753699e-02	   3.2660788e-02	   3.1828548e-02	
   3.9453695e+00	  -1.6728091e-01	   3.3290170e-02	   3.4178566e-02	   3.3652361e-02	   3.2546272e-02	   3.1987956e-02	
   4.0085505e+00	  -1.6724359e-01	   3.3045133e-02	   3.4490909e-02	   3.3586636e-02	   3.2570886e-02	   3.2107038e-02	
   4.0717314e+00	  -1.6726068e-01	   3.2901525e-02	   3.4555810e-02	   3.3577293e-02	   3.2753862e-02	   3.2172171e-02	
   4.1349124e+00	  -1.6730270e-01	   3.2886785e-02	   3.4379642e-02	   3.3618276e-02	   3.3057242e-02	   3.2192527e-02	
   4.1980934e+00	  -1.6732512e-01	   3.3002806e-02	   3.4010630e-02	   3.3695646e-02	   3.3419213e-02	   3.2175359e-02	
   4.2612743e+00	  -1.6728373e-01	   3.3226728e-02	   3.3529522e-02	   3.3791884e-02	   3.3769317e-02	   3.2126082e-02	
   4.3244553e+00	  -1.6714927e-01	   3.3516780e-02	   3.3034081e-02	   3.3890500e-02	   3.4043630e-02	   3.2049106e-02	
   4.4085758e+00	  -1.6682881e-01	   3.3921983e-02	   3.2515358e-02	   3.4007563e-02	   3.4221459e-02	   3.1912765e-02	
   4.4926963e+00	  -1.6641360e-01	   3.4246343e-02	   3.2317655e-02	   3.4099958e-02	   3.4164697e-02	   3.1752562e-02	
   4.5768168e+00	  -1.6603274e-01	   3.4419615e-02	   3.2509289e-02	   3.4174451e-02	   3.3938301e-02	   3.1590730e-02	
   4.6609372e+00	  -1.6579887e-01	   3.4422192e-02	   3.3029618e-02	   3.4241896e-02	   3.3663730e-02	   3.1452562e-02	
   4.7450577e+00	  -1.6576929e-01	   3.4297672e-02	   3.3708642e-02	   3.4311046e-02	   3.3469080e-02	   3.1362015e-02	
   4.8291782e+00	  -1.6591522e-01	   3.4127823e-02	   3.4326257e-02	   3.4382515e-02	   3.3440573e-02	   3.1336781e-02	
   4.9198152e+00	  -1.6615659e-01	   3.3987952e-02	   3.4712253e-02	   3.4453347e-02	   3.3610005e-02	   3.1391753e-02	
   5.0104522e+00	  -1.6633983e-01	   3.3959538e-02	   3.4702526e-02	   3.4506487e-02	   3.3914860e-02	   3.1527966e-02	
   5.1010893e+00	  -1.6636396e-01	   3.4055149e-02	   3.4348732e-02	   3.4537508e-02	   3.4229527e-02	   3.1728312e-02	
   5.1917263e+00	  -1.6621898e-01	   3.4232059e-02	   3.3834947e-02	   3.4551671e-02	   3.4436831e-02	   3.1965200e-02	
   5.2823633e+00	  -1.6597831e-01	   3.4417865e-02	   3.3393627e-02	   3.4560136e-02	   3.4478662e-02	   3.2203878e-02	
   5.3730003e+00	  -1.6574670e-01	   3.4545784e-02	   3.3206213e-02	   3.4572838e-02	   3.4373502e-02	   3.2406669e-02	
   5.4674074e+00	  -1.6559215e-01	   3.4585628e-02	   3.3336821e-02	   3.4593651e-02	   3.4190795e-02	   3.2543983e-02	
   5.5618144e+00	  -1.6554894e-01	   3.4540189e-02	   3.3728841e-02	   3.4619781e-02	   3.4038264e-02	   3.2581623e-02	
   5.6562214e+00	  -1.6557631e-01	   3.4454751e-02	   3.4215641e-02	   3.4646215e-02	   3.3994864e-02	   3.2516918e-02	
   5.7506285e+00	  -1.6560576e-01	   3.4388994e-02	   3.4608816e-02	   3.4671620e-02	   3.4086737e-02	   3.2372981e-02	
   5.8450355e+00	  -1.6557599e-01	   3.4389135e-02	   3.4776484e-02	   3.4700396e-02	   3.4277714e-02	   3.2194991e-02	
   5.9562776e+00	  -1.6545313e-01	   3.4490199e-02	   3.4659418e-02	   3.4750661e-02	   3.4534157e-02	   3.2016084e-02	
   6.0675196e+00	  -1.6528230e-01	   3.4658340e-02	   3.4336516e-02	   3.4824552e-02	   3.4710497e-02	   3.1941460e-02	
   6.1787617e+00	  -1.6513588e-01	   3.4827745e-02	   3.4003967e-02	   3.4915193e-02	   3.4745203e-02	   3.2003687e-02	
   6.2900037e+00	  -1.6507867e-01	   3.4926229e-02	   3.3856655e-02	   3.4998663e-02	   3.4654231e-02	   3.2181905e-02	
   6.4012458e+00	  -1.6510845e-01	   3.4916447e-02	   3.3971944e-02	   3.5043802e-02	   3.4511709e-02	   3.2408778e-02	
   6.5228004e+00	  -1.6517204e-01	   3.4812228e-02	   3.4302790e-02	   3.5029938e-02	   3.4404045e-02	   3.2613870e-02	
   6.6443550e+00	  -1.6518884e-01	   3.4690116e-02	   3.4644478e-02	   3.4964007e-02	   3.4416876e-02	   3.2700311e-02	
   6.7659096e+00	  -1.6512241e-01	   3.4636206e-02	   3.4803160e-02	   3.4893847e-02	   3.4541882e-02	   3.2655715e-02	
   6.8874641e+00	  -1.6500460e-01	   3.4690451e-02	   3.4715168e-02	   3.4874447e-02	   3.4702753e-02	   3.2532128e-02	
   7.0090187e+00	  -1.6490341e-01	   3.4825540e-02	   3.4471309e-02	   3.4931407e-02	   3.4810318e-02	   3.2410660e-02	
   7.1444223e+00	  -1.6486230e-01	   3.4980419e-02	   3.4225118e-02	   3.5052912e-02	   3.4815229e-02	   3.2350393e-02	
   7.2798259e+00	  -1.6488405e-01	   3.5049292e-02	   3.4177692e-02	   3.5160369e-02	   3.4722371e-02	   3.2384068e-02	
   7.4152295e+00	  -1.6490825e-01	   3.5000074e-02	   3.4353056e-02	   3.5183629e-02	   3.4614279e-02	   3.2464857e-02	
   7.5506331e+00	  -1.6489194e-01	   3.4881346e-02	   3.4616176e-02	   3.5114344e-02	   3.4569764e-02	   3.2527252e-02	
   7.6860366e+00	  -1.6485030e-01	   3.4783202e-02	   3.4779024e-02	   3.5012265e-02	   3.4611574e-02	   3.2536611e-02	
   7.8214402e+00	  -1.6483269e-01	   3.4771339e-02	   3.4733543e-02	   3.4956497e-02	   3.4699166e-02	   3.2506244e-02	
   7.9568438e+00	  -1.6486318e-01	   3.4843387e-02	   3.4518452e-02	   3.4982141e-02	   3.4764332e-02	   3.2474482e-02	
   8.1100116e+00	  -1.6491541e-01	   3.4946585e-02	   3.4258466e-02	   3.5063560e-02	   3.4755525e-02	   3.2465766e-02	
   8.2631794e+00	  -1.6492251e-01	   3.4977922e-02	   3.4176612e-02	   3.5109838e-02	   3.4662785e-02	   3.2474815e-02	
   8.4163471e+00	  -1.6487402e-01	   3.4902788e-02	   3.4328720e-02	   3.5065353e-02	   3.4549862e-02	   3.2462784e-02	
   8.5695149e+00	  -1.6483885e-01	   3.4776175e-02	   3.4577047e-02	   3.4963957e-02	   3.4490707e-02	   3.2407238e-02	
   8.7226827e+00	  -1.6489000e-01	   3.4693120e-02	   3.4695630e-02	   3.4891416e-02	   3.4514144e-02	   3.2328157e-02	
   8.8758505e+00	  -1.6500886e-01	   3.4703225e-02	   3.4557706e-02	   3.4894742e-02	   3.4580817e-02	   3.2270507e-02	
   9.0290183e+00	  -1.6509548e-01	   3.4771560e-02	   3.4243875e-02	   3.4938711e-02	   3.4613311e-02	   3.2262437e-02	
   9.1880149e+00	  -1.6507520e-01	   3.4810525e-02	   3.3982417e-02	   3.4944491e-02	   3.4551387e-02	   3.2290125e-02	
   9.3470116e+00	  -1.6499731e-01	   3.4750955e-02	   3.3994801e-02	   3.4869913e-02	   3.4407887e-02	   3.2305998e-02	
   9.5060082e+00	  -1.6499667e-01	   3.4613708e-02	   3.4254214e-02	   3.4757802e-02	   3.4269057e-02	   3.2268163e-02	
   9.6650048e+00	  -1.6513773e-01	   3.4490258e-02	   3.4499963e-02	   3.4687070e-02	   3.4225634e-02	   3.2175670e-02	
   9.8240015e+00	  -1.6531855e-01	   3.4457292e-02	   3.4461008e-02	   3.4686458e-02	   3.4287535e-02	   3.2066377e-02	
   9.9829981e+00	  -1.6537463e-01	   3.4499125e-02	   3.4139451e-02	   3.4701705e-02	   3.4358196e-02	   3.1990166e-02	
   1.0101144e+01	  -1.6533043e-01	   3.4538117e-02	   3.3867044e-02	   3.4693012e-02	   3.4356703e-02	   3.1967216e-02	
   1.0219291e+01	  -1.6526663e-01	   3.4541383e-02	   3.3710150e-02	   3.4655590e-02	   3.4288911e-02	   3.1969777e-02	
   1.0337437e+01	  -1.6524437e-01	   3.4494530e-02	   3.3721669e-02	   3.4598022e-02	   3.4174025e-02	   3.1982210e-02	
   1.0455583e+01	  -1.6529452e-01	   3.4410291e-02	   3.3862160e-02	   3.4537497e-02	   3.4054785e-02	   3.1985856e-02	
   1.0584434e+01	  -1.6540914e-01	   3.4310598e-02	   3.4039862e-02	   3.4483216e-02	   3.3969981e-02	   3.1963955e-02	
   1.0713285e+01	  -1.6552779e-01	   3.4236038e-02	   3.4125187e-02	   3.4444325e-02	   3.3951837e-02	   3.1912546e-02	
   1.0842135e+01	  -1.6559815e-01	   3.4203272e-02	   3.4063734e-02	   3.4415906e-02	   3.3982626e-02	   3.1842470e-02	
   1.0970986e+01	  -1.6560780e-01	   3.4204628e-02	   3.3891926e-02	   3.4391025e-02	   3.4018810e-02	   3.1772720e-02	
   1.1114375e+01	  -1.6558484e-01	   3.4215679e-02	   3.3687930e-02	   3.4362328e-02	   3.4015840e-02	   3.1715962e-02	
   1.1257763e+01	  -1.6557923e-01	   3.4206599e-02	   3.3573475e-02	   3.4330796e-02	   3.3953489e-02	   3.1686909e-02	
   1.1401152e+01	  -1.6562088e-01	   3.4163419e-02	   3.3582700e-02	   3.4295306e-02	   3.3855742e-02	   3.1675843e-02	
   1.1544540e+01	  -1.6569886e-01	   3.4095618e-02	   3.3664839e-02	   3.4254735e-02	   3.3766776e-02	   3.1664499e-02	
   1.1709924e+01	  -1.6578681e-01	   3.4018055e-02	   3.3734026e-02	   3.4203012e-02	   3.3715247e-02	   3.1633413e-02	
   1.1875308e+01	  -1.6584004e-01	   3.3965990e-02	   3.3706683e-02	   3.4152395e-02	   3.3713313e-02	   3.1583832e-02	
   1.2040692e+01	  -1.6585959e-01	   3.3944032e-02	   3.3594328e-02	   3.4110862e-02	   3.3723532e-02	   3.1530095e-02	
   1.2206076e+01	  -1.6587201e-01	   3.3935684e-02	   3.3471263e-02	   3.4081368e-02	   3.3707806e-02	   3.1487345e-02	
   1.2420536e+01	  -1.6591166e-01	   3.3910364e-02	   3.3400002e-02	   3.4050635e-02	   3.3640547e-02	   3.1452610e-02	
   1.2634997e+01	  -1.6597114e-01	   3.3860635e-02	   3.3419257e-02	   3.4014706e-02	   3.3562432e-02	   3.1426293e-02	
   1.2849457e+01	  -1.6602572e-01	   3.3803645e-02	   3.3449744e-02	   3.3970380e-02	   3.3516336e-02	   3.1394106e-02	
   1.3063917e+01	  -1.6606145e-01	   3.3761920e-02	   3.3426716e-02	   3.3927386e-02	   3.3505980e-02	   3.1356507e-02	
   1.3325175e+01	  -1.6609022e-01	   3.3738240e-02	   3.3344742e-02	   3.3891547e-02	   3.3498325e-02	   3.1318852e-02	
   1.3586434e+01	  -1.6611855e-01	   3.3723666e-02	   3.3281758e-02	   3.3869897e-02	   3.3468650e-02	   3.1296230e-02	
   1.3847692e+01	  -1.6614884e-01	   3.3701002e-02	   3.3274858e-02	   3.3850175e-02	   3.3428079e-02	   3.1281103e-02	
   1.4108951e+01	  -1.6617354e-01	   3.3674542e-02	   3.3290559e-02	   3.3828677e-02	   3.3403384e-02	   3.1264898e-02	
   1.4433394e+01	  -1.6619139e-01	   3.3654613e-02	   3.3284227e-02	   3.3808320e-02	   3.3400664e-02	   3.1246049e-02	
   1.4757837e+01	  -1.6619928e-01	   3.3652847e-02	   3.3256331e-02	   3.3801705e-02	   3.3405099e-02	   3.1238434e-02	
   1.5082279e+01	  -1.6620189e-01	   3.3657043e-02	   3.3246786e-02	   3.3803644e-02	   3.3402515e-02	   3.1242705e-02	
   1.5406722e+01	  -1.6619956e-01	   3.3661407e-02	   3.3262451e-02	   3.3809064e-02	   3.3401865e-02	   3.1252029e-02	
   1.5932176e+01	  -1.6618354e-01	   3.3677184e-02	   3.3292783e-02	   3.3825771e-02	   3.3424579e-02	   3.1269468e-02	
   1.6457630e+01	  -1.6615524e-01	   3.3708257e-02	   3.3316608e-02	   3.3855662e-02	   3.3460306e-02	   3.1297082e-02	
   1.6848098e+01	  -1.6612911e-01	   3.3736796e-02	   3.3339080e-02	   3.3883559e-02	   3.3487362e-02	   3.1324686e-02	
   1.7238566e+01	  -1.6610093e-01	   3.3765497e-02	   3.3370298e-02	   3.3912785e-02	   3.3515117e-02	   3.1354385e-02	
   1.7629034e+01	  -1.6607143e-01	   3.3794786e-02	   3.3402510e-02	   3.3942810e-02	   3.3545841e-02	   3.1383273e-02	
   1.7917664e+01	  -1.6604914e-01	   3.3817309e-02	   3.3423681e-02	   3.3965564e-02	   3.3569420e-02	   3.1404081e-02	
   1.8206293e+01	  -1.6602707e-01	   3.3839830e-02	   3.3443381e-02	   3.3988186e-02	   3.3591692e-02	   3.1424885e-02	
   1.8494923e+01	  -1.6600592e-01	   3.3861106e-02	   3.3463553e-02	   3.4009786e-02	   3.3612151e-02	   3.1445354e-02	
   1.8783552e+01	  -1.6598610e-01	   3.3880696e-02	   3.3483747e-02	   3.4029936e-02	   3.3631421e-02	   3.1464623e-02	
   1.9339266e+01	  -1.6595199e-01	   3.3914458e-02	   3.3517500e-02	   3.4064714e-02	   3.3665271e-02	   3.1496887e-02	
   1.9894979e+01	  -1.6592407e-01	   3.3942495e-02	   3.3542386e-02	   3.4093413e-02	   3.3692621e-02	   3.1522219e-02	
   2.0450693e+01	  -1.6590361e-01	   3.3962893e-02	   3.3561060e-02	   3.4114573e-02	   3.3711286e-02	   3.1541007e-02	
   2.1006406e+01	  -1.6589130e-01	   3.3974990e-02	   3.3573913e-02	   3.4127641e-02	   3.3722519e-02	   3.1552715e-02	
   2.1562120e+01	  -1.6588622e-01	   3.3980386e-02	   3.3578293e-02	   3.4133664e-02	   3.3727483e-02	   3.1557044e-02	
   2.2389810e+01	  -1.6588997e-01	   3.3977502e-02	   3.3572628e-02	   3.4131272e-02	   3.3722841e-02	   3.1552340e-02	
   2.3217501e+01	  -1.6590481e-01	   3.3963467e-02	   3.3559262e-02	   3.4117815e-02	   3.3707018e-02	   3.1538492e-02	
   2.4045192e+01	  -1.6592658e-01	   3.3943007e-02	   3.3539941e-02	   3.4097681e-02	   3.3686549e-02	   3.1518978e-02	
   2.4872883e+01	  -1.6595061e-01	   3.3921736e-02	   3.3516574e-02	   3.4076065e-02	   3.3664625e-02	   3.1497197e-02	
   2.5700573e+01	  -1.6597217e-01	   3.3901025e-02	   3.3496581e-02	   3.4055287e-02	   3.3642837e-02	   3.1476934e-02	
   2.6528264e+01	  -1.6599165e-01	   3.3883491e-02	   3.3481253e-02	   3.4037754e-02	   3.3626015e-02	   3.1460928e-02	
   2.7629265e+01	  -1.6600853e-01	   3.3868827e-02	   3.3465390e-02	   3.4022574e-02	   3.3611579e-02	   3.1446598e-02	
   2.8545053e+01	  -1.6601474e-01	   3.3863825e-02	   3.3460313e-02	   3.4017398e-02	   3.3606141e-02	   3.1441229e-02	
   2.9460841e+01	  -1.6601550e-01	   3.3863968e-02	   3.3461525e-02	   3.4017640e-02	   3.3606611e-02	   3.1441590e-02	
   3.0376629e+01	  -1.6601248e-01	   3.3868596e-02	   3.3465545e-02	   3.4022229e-02	   3.3611411e-02	   3.1446053e-02	
   3.1292417e+01	  -1.6600635e-01	   3.3875427e-02	   3.3471854e-02	   3.4029193e-02	   3.3617845e-02	   3.1452142e-02	
   3.2208205e+01	  -1.6600024e-01	   3.3882652e-02	   3.3479240e-02	   3.4036720e-02	   3.3624852e-02	   3.1458638e-02	
   3.3325929e+01	  -1.6599407e-01	   3.3890463e-02	   3.3486409e-02	   3.4044834e-02	   3.3632322e-02	   3.1465839e-02	
   3.4443653e+01	  -1.6598906e-01	   3.3895513e-02	   3.3490790e-02	   3.4050196e-02	   3.3636710e-02	   3.1470086e-02	
   3.5000000e+01	  -1.6598828e-01	   3.3896859e-02	   3.3492149e-02	   3.4051722e-02	   3.3637771e-02	   3.1470956e-02	


==> MTDC-AC Control IEEE TPS (Arxiv v2)/PlotData_coordinated/ACC_Frequency.txt <==
   0.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   4.4378698e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   8.8757396e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3313609e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.7751479e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.2189349e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.6627219e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.1065089e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.5502959e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.9940828e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   4.4378698e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   4.8816568e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   5.3254438e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   5.7692308e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   6.2130178e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   6.6568047e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   7.1005917e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   7.5443787e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   7.9881657e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   8.4319527e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   8.8757396e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   9.3195266e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   9.7633136e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0207101e+00	   9.9997177e-01	   9.9999978e-01	   9.9999973e-01	   9.9999996e-01	   9.9999996e-01	   9.9999999e-01	
   1.0650888e+00	   9.9989684e-01	   9.9999630e-01	   9.9999531e-01	   9.9999892e-01	   9.9999882e-01	   9.9999956e-01	
   1.1094675e+00	   9.9983148e-01	   9.9998974e-01	   9.9998658e-01	   9.9999631e-01	   9.9999582e-01	   9.9999842e-01	
   1.1538462e+00	   9.9977389e-01	   9.9998119e-01	   9.9997472e-01	   9.9999218e-01	   9.9999102e-01	   9.9999654e-01	
   1.1982249e+00	   9.9972276e-01	   9.9997120e-01	   9.9996053e-01	   9.9998664e-01	   9.9998466e-01	   9.9999393e-01	
   1.2426036e+00	   9.9967712e-01	   9.9996004e-01	   9.9994462e-01	   9.9997978e-01	   9.9997706e-01	   9.9999059e-01	
   1.2869822e+00	   9.9963623e-01	   9.9994777e-01	   9.9992751e-01	   9.9997169e-01	   9.9996853e-01	   9.9998655e-01	
   1.3313609e+00	   9.9959944e-01	   9.9993445e-01	   9.9990961e-01	   9.9996242e-01	   9.9995935e-01	   9.9998181e-01	
   1.3757396e+00	   9.9956620e-01	   9.9992009e-01	   9.9989132e-01	   9.9995203e-01	   9.9994974e-01	   9.9997641e-01	
   1.4201183e+00	   9.9953596e-01	   9.9990481e-01	   9.9987297e-01	   9.9994059e-01	   9.9993984e-01	   9.9997035e-01	
   1.4644970e+00	   9.9950824e-01	   9.9988872e-01	   9.9985484e-01	   9.9992816e-01	   9.9992972e-01	   9.9996364e-01	
   1.5088757e+00	   9.9948259e-01	   9.9987201e-01	   9.9983716e-01	   9.9991486e-01	   9.9991939e-01	   9.9995631e-01	
   1.5532544e+00	   9.9945865e-01	   9.9985489e-01	   9.9982006e-01	   9.9990080e-01	   9.9990882e-01	   9.9994837e-01	
   1.5976331e+00	   9.9943619e-01	   9.9983755e-01	   9.9980364e-01	   9.9988610e-01	   9.9989797e-01	   9.9993984e-01	
   1.6420118e+00	   9.9941502e-01	   9.9982017e-01	   9.9978791e-01	   9.9987089e-01	   9.9988677e-01	   9.9993074e-01	
   1.6863905e+00	   9.9939508e-01	   9.9980293e-01	   9.9977281e-01	   9.9985530e-01	   9.9987518e-01	   9.9992109e-01	
   1.7307692e+00	   9.9937636e-01	   9.9978593e-01	   9.9975827e-01	   9.9983947e-01	   9.9986314e-01	   9.9991093e-01	
   1.7751479e+00	   9.9935887e-01	   9.9976928e-01	   9.9974416e-01	   9.9982349e-01	   9.9985063e-01	   9.9990029e-01	
   1.8195266e+00	   9.9934267e-01	   9.9975301e-01	   9.9973034e-01	   9.9980747e-01	   9.9983766e-01	   9.9988920e-01	
   1.8639053e+00	   9.9932778e-01	   9.9973717e-01	   9.9971667e-01	   9.9979151e-01	   9.9982422e-01	   9.9987770e-01	
   1.9082840e+00	   9.9931418e-01	   9.9972175e-01	   9.9970302e-01	   9.9977567e-01	   9.9981038e-01	   9.9986586e-01	
   1.9526627e+00	   9.9930178e-01	   9.9970671e-01	   9.9968929e-01	   9.9976002e-01	   9.9979619e-01	   9.9985370e-01	
   1.9970414e+00	   9.9929042e-01	   9.9969202e-01	   9.9967542e-01	   9.9974460e-01	   9.9978174e-01	   9.9984130e-01	
   2.0414201e+00	   9.9927984e-01	   9.9967765e-01	   9.9966138e-01	   9.9972945e-01	   9.9976713e-01	   9.9982870e-01	
   2.0857988e+00	   9.9926974e-01	   9.9966355e-01	   9.9964719e-01	   9.9971460e-01	   9.9975245e-01	   9.9981595e-01	
   2.1301775e+00	   9.9925981e-01	   9.9964971e-01	   9.9963288e-01	   9.9970005e-01	   9.9973779e-01	   9.9980311e-01	
   2.1745562e+00	   9.9924973e-01	   9.9963608e-01	   9.9961851e-01	   9.9968582e-01	   9.9972324e-01	   9.9979021e-01	
   2.2189349e+00	   9.9923914e-01	   9.9962266e-01	   9.9960414e-01	   9.9967190e-01	   9.9970887e-01	   9.9977730e-01	
   2.2633136e+00	   9.9922783e-01	   9.9960941e-01	   9.9958986e-01	   9.9965829e-01	   9.9969474e-01	   9.9976441e-01	
   2.3076923e+00	   9.9921566e-01	   9.9959633e-01	   9.9957571e-01	   9.9964495e-01	   9.9968088e-01	   9.9975156e-01	
   2.3520710e+00	   9.9920255e-01	   9.9958339e-01	   9.9956174e-01	   9.9963188e-01	   9.9966730e-01	   9.9973876e-01	
   2.3964497e+00	   9.9918852e-01	   9.9957057e-01	   9.9954796e-01	   9.9961903e-01	   9.9965398e-01	   9.9972602e-01	
   2.4408284e+00	   9.9917375e-01	   9.9955785e-01	   9.9953439e-01	   9.9960636e-01	   9.9964089e-01	   9.9971333e-01	
   2.4852071e+00	   9.9915843e-01	   9.9954521e-01	   9.9952100e-01	   9.9959382e-01	   9.9962799e-01	   9.9970070e-01	
   2.5295858e+00	   9.9914278e-01	   9.9953262e-01	   9.9950779e-01	   9.9958138e-01	   9.9961523e-01	   9.9968810e-01	
   2.5739645e+00	   9.9912706e-01	   9.9952006e-01	   9.9949472e-01	   9.9956899e-01	   9.9960255e-01	   9.9967555e-01	
   2.6183432e+00	   9.9911158e-01	   9.9950751e-01	   9.9948175e-01	   9.9955662e-01	   9.9958991e-01	   9.9966301e-01	
   2.6627219e+00	   9.9909648e-01	   9.9949495e-01	   9.9946889e-01	   9.9954424e-01	   9.9957726e-01	   9.9965051e-01	
   2.7071006e+00	   9.9908193e-01	   9.9948238e-01	   9.9945610e-01	   9.9953183e-01	   9.9956458e-01	   9.9963802e-01	
   2.7514793e+00	   9.9906805e-01	   9.9946979e-01	   9.9944338e-01	   9.9951939e-01	   9.9955185e-01	   9.9962556e-01	
   2.7958580e+00	   9.9905481e-01	   9.9945718e-01	   9.9943074e-01	   9.9950691e-01	   9.9953910e-01	   9.9961313e-01	
   2.8402367e+00	   9.9904220e-01	   9.9944458e-01	   9.9941819e-01	   9.9949443e-01	   9.9952632e-01	   9.9960074e-01	
   2.8846154e+00	   9.9903010e-01	   9.9943200e-01	   9.9940575e-01	   9.9948194e-01	   9.9951356e-01	   9.9958841e-01	
   2.9289941e+00	   9.9901835e-01	   9.9941947e-01	   9.9939342e-01	   9.9946949e-01	   9.9950085e-01	   9.9957613e-01	
   2.9733728e+00	   9.9900689e-01	   9.9940699e-01	   9.9938123e-01	   9.9945709e-01	   9.9948822e-01	   9.9956393e-01	
   3.0177515e+00	   9.9899550e-01	   9.9939461e-01	   9.9936916e-01	   9.9944478e-01	   9.9947572e-01	   9.9955181e-01	
   3.0621302e+00	   9.9898414e-01	   9.9938233e-01	   9.9935723e-01	   9.9943257e-01	   9.9946337e-01	   9.9953978e-01	
   3.1065089e+00	   9.9897265e-01	   9.9937019e-01	   9.9934540e-01	   9.9942049e-01	   9.9945121e-01	   9.9952784e-01	
   3.1508876e+00	   9.9896104e-01	   9.9935818e-01	   9.9933368e-01	   9.9940855e-01	   9.9943923e-01	   9.9951598e-01	
   3.1952663e+00	   9.9894925e-01	   9.9934632e-01	   9.9932202e-01	   9.9939676e-01	   9.9942744e-01	   9.9950422e-01	
   3.2396450e+00	   9.9893735e-01	   9.9933460e-01	   9.9931040e-01	   9.9938511e-01	   9.9941583e-01	   9.9949253e-01	
   3.2840237e+00	   9.9892535e-01	   9.9932303e-01	   9.9929881e-01	   9.9937360e-01	   9.9940438e-01	   9.9948093e-01	
   3.3284024e+00	   9.9891337e-01	   9.9931159e-01	   9.9928722e-01	   9.9936221e-01	   9.9939305e-01	   9.9946940e-01	
   3.3727811e+00	   9.9890144e-01	   9.9930027e-01	   9.9927563e-01	   9.9935094e-01	   9.9938183e-01	   9.9945794e-01	
   3.4171598e+00	   9.9888967e-01	   9.9928906e-01	   9.9926404e-01	   9.9933976e-01	   9.9937068e-01	   9.9944654e-01	
   3.4615385e+00	   9.9887807e-01	   9.9927794e-01	   9.9925246e-01	   9.9932866e-01	   9.9935959e-01	   9.9943521e-01	
   3.5059172e+00	   9.9886670e-01	   9.9926691e-01	   9.9924093e-01	   9.9931764e-01	   9.9934853e-01	   9.9942395e-01	
   3.5502959e+00	   9.9885558e-01	   9.9925594e-01	   9.9922945e-01	   9.9930667e-01	   9.9933750e-01	   9.9941276e-01	
   3.5946746e+00	   9.9884465e-01	   9.9924505e-01	   9.9921810e-01	   9.9929576e-01	   9.9932648e-01	   9.9940165e-01	
   3.6390533e+00	   9.9883393e-01	   9.9923421e-01	   9.9920688e-01	   9.9928491e-01	   9.9931549e-01	   9.9939062e-01	
   3.6834320e+00	   9.9882333e-01	   9.9922343e-01	   9.9919586e-01	   9.9927412e-01	   9.9930455e-01	   9.9937969e-01	
   3.7278107e+00	   9.9881284e-01	   9.9921272e-01	   9.9918502e-01	   9.9926340e-01	   9.9929366e-01	   9.9936885e-01	
   3.7721893e+00	   9.9880236e-01	   9.9920208e-01	   9.9917441e-01	   9.9925277e-01	   9.9928287e-01	   9.9935812e-01	
   3.8165680e+00	   9.9879191e-01	   9.9919151e-01	   9.9916401e-01	   9.9924221e-01	   9.9927217e-01	   9.9934749e-01	
   3.8609467e+00	   9.9878145e-01	   9.9918104e-01	   9.9915382e-01	   9.9923177e-01	   9.9926160e-01	   9.9933698e-01	
   3.9053254e+00	   9.9877096e-01	   9.9917066e-01	   9.9914382e-01	   9.9922143e-01	   9.9925116e-01	   9.9932658e-01	
   3.9497041e+00	   9.9876050e-01	   9.9916039e-01	   9.9913397e-01	   9.9921121e-01	   9.9924087e-01	   9.9931628e-01	
   3.9940828e+00	   9.9875007e-01	   9.9915024e-01	   9.9912425e-01	   9.9920110e-01	   9.9923074e-01	   9.9930610e-01	
   4.0384615e+00	   9.9873973e-01	   9.9914020e-01	   9.9911460e-01	   9.9919112e-01	   9.9922075e-01	   9.9929602e-01	
   4.0828402e+00	   9.9872952e-01	   9.9913029e-01	   9.9910501e-01	   9.9918126e-01	   9.9921091e-01	   9.9928604e-01	
   4.1272189e+00	   9.9871950e-01	   9.9912051e-01	   9.9909545e-01	   9.9917151e-01	   9.9920120e-01	   9.9927616e-01	
   4.1715976e+00	   9.9870970e-01	   9.9911085e-01	   9.9908589e-01	   9.9916188e-01	   9.9919162e-01	   9.9926638e-01	
   4.2159763e+00	   9.9870014e-01	   9.9910132e-01	   9.9907633e-01	   9.9915236e-01	   9.9918215e-01	   9.9925669e-01	
   4.2603550e+00	   9.9869085e-01	   9.9909191e-01	   9.9906678e-01	   9.9914295e-01	   9.9917277e-01	   9.9924711e-01	
   4.3047337e+00	   9.9868180e-01	   9.9908262e-01	   9.9905726e-01	   9.9913364e-01	   9.9916349e-01	   9.9923762e-01	
   4.3491124e+00	   9.9867296e-01	   9.9907344e-01	   9.9904779e-01	   9.9912443e-01	   9.9915428e-01	   9.9922824e-01	
   4.3934911e+00	   9.9866431e-01	   9.9906438e-01	   9.9903839e-01	   9.9911533e-01	   9.9914516e-01	   9.9921897e-01	
   4.4378698e+00	   9.9865578e-01	   9.9905542e-01	   9.9902912e-01	   9.9910632e-01	   9.9913611e-01	   9.9920981e-01	
   4.4822485e+00	   9.9864737e-01	   9.9904657e-01	   9.9901997e-01	   9.9909743e-01	   9.9912715e-01	   9.9920077e-01	
   4.5266272e+00	   9.9863898e-01	   9.9903782e-01	   9.9901101e-01	   9.9908864e-01	   9.9911829e-01	   9.9919184e-01	
   4.5710059e+00	   9.9863062e-01	   9.9902917e-01	   9.9900222e-01	   9.9907997e-01	   9.9910951e-01	   9.9918304e-01	
   4.6153846e+00	   9.9862225e-01	   9.9902062e-01	   9.9899364e-01	   9.9907141e-01	   9.9910086e-01	   9.9917436e-01	
   4.6597633e+00	   9.9861387e-01	   9.9901218e-01	   9.9898524e-01	   9.9906296e-01	   9.9909231e-01	   9.9916580e-01	
   4.7041420e+00	   9.9860551e-01	   9.9900383e-01	   9.9897703e-01	   9.9905464e-01	   9.9908388e-01	   9.9915735e-01	
   4.7485207e+00	   9.9859715e-01	   9.9899559e-01	   9.9896899e-01	   9.9904642e-01	   9.9907558e-01	   9.9914902e-01	
   4.7928994e+00	   9.9858888e-01	   9.9898747e-01	   9.9896110e-01	   9.9903832e-01	   9.9906741e-01	   9.9914081e-01	
   4.8372781e+00	   9.9858070e-01	   9.9897945e-01	   9.9895333e-01	   9.9903034e-01	   9.9905938e-01	   9.9913270e-01	
   4.8816568e+00	   9.9857265e-01	   9.9897154e-01	   9.9894567e-01	   9.9902246e-01	   9.9905146e-01	   9.9912470e-01	
   4.9260355e+00	   9.9856479e-01	   9.9896375e-01	   9.9893809e-01	   9.9901469e-01	   9.9904368e-01	   9.9911680e-01	
   4.9704142e+00	   9.9855711e-01	   9.9895609e-01	   9.9893059e-01	   9.9900703e-01	   9.9903602e-01	   9.9910901e-01	
   5.0147929e+00	   9.9854964e-01	   9.9894854e-01	   9.9892316e-01	   9.9899948e-01	   9.9902849e-01	   9.9910133e-01	
   5.0591716e+00	   9.9854239e-01	   9.9894112e-01	   9.9891579e-01	   9.9899203e-01	   9.9902107e-01	   9.9909376e-01	
   5.1035503e+00	   9.9853534e-01	   9.9893383e-01	   9.9890850e-01	   9.9898469e-01	   9.9901378e-01	   9.9908630e-01	
   5.1479290e+00	   9.9852849e-01	   9.9892666e-01	   9.9890130e-01	   9.9897748e-01	   9.9900660e-01	   9.9907896e-01	
   5.1923077e+00	   9.9852180e-01	   9.9891962e-01	   9.9889418e-01	   9.9897037e-01	   9.9899953e-01	   9.9907173e-01	
   5.2366864e+00	   9.9851523e-01	   9.9891271e-01	   9.9888718e-01	   9.9896340e-01	   9.9899258e-01	   9.9906464e-01	
   5.2810651e+00	   9.9850879e-01	   9.9890592e-01	   9.9888030e-01	   9.9895654e-01	   9.9898574e-01	   9.9905767e-01	
   5.3254438e+00	   9.9850242e-01	   9.9889925e-01	   9.9887356e-01	   9.9894982e-01	   9.9897902e-01	   9.9905083e-01	
   5.3698225e+00	   9.9849610e-01	   9.9889271e-01	   9.9886696e-01	   9.9894324e-01	   9.9897242e-01	   9.9904413e-01	
   5.4142012e+00	   9.9848985e-01	   9.9888629e-01	   9.9886050e-01	   9.9893679e-01	   9.9896593e-01	   9.9903755e-01	
   5.4585799e+00	   9.9848365e-01	   9.9887999e-01	   9.9885420e-01	   9.9893047e-01	   9.9895955e-01	   9.9903110e-01	
   5.5029586e+00	   9.9847750e-01	   9.9887380e-01	   9.9884803e-01	   9.9892429e-01	   9.9895330e-01	   9.9902478e-01	
   5.5473373e+00	   9.9847145e-01	   9.9886773e-01	   9.9884200e-01	   9.9891823e-01	   9.9894715e-01	   9.9901858e-01	
   5.5917160e+00	   9.9846547e-01	   9.9886177e-01	   9.9883610e-01	   9.9891229e-01	   9.9894113e-01	   9.9901249e-01	
   5.6360947e+00	   9.9845962e-01	   9.9885592e-01	   9.9883031e-01	   9.9890647e-01	   9.9893522e-01	   9.9900652e-01	
   5.6804734e+00	   9.9845392e-01	   9.9885019e-01	   9.9882464e-01	   9.9890076e-01	   9.9892942e-01	   9.9900067e-01	
   5.7248521e+00	   9.9844835e-01	   9.9884457e-01	   9.9881907e-01	   9.9889516e-01	   9.9892374e-01	   9.9899492e-01	
   5.7692308e+00	   9.9844297e-01	   9.9883906e-01	   9.9881361e-01	   9.9888967e-01	   9.9891818e-01	   9.9898928e-01	
   5.8136095e+00	   9.9843775e-01	   9.9883367e-01	   9.9880824e-01	   9.9888427e-01	   9.9891273e-01	   9.9898375e-01	
   5.8579882e+00	   9.9843270e-01	   9.9882839e-01	   9.9880299e-01	   9.9887897e-01	   9.9890740e-01	   9.9897833e-01	
   5.9023669e+00	   9.9842781e-01	   9.9882323e-01	   9.9879785e-01	   9.9887378e-01	   9.9890220e-01	   9.9897303e-01	
   5.9467456e+00	   9.9842306e-01	   9.9881818e-01	   9.9879282e-01	   9.9886868e-01	   9.9889712e-01	   9.9896784e-01	
   5.9911243e+00	   9.9841844e-01	   9.9881327e-01	   9.9878794e-01	   9.9886371e-01	   9.9889217e-01	   9.9896279e-01	
   6.0355030e+00	   9.9841392e-01	   9.9880847e-01	   9.9878318e-01	   9.9885885e-01	   9.9888735e-01	   9.9895785e-01	
   6.0798817e+00	   9.9840950e-01	   9.9880379e-01	   9.9877854e-01	   9.9885410e-01	   9.9888264e-01	   9.9895303e-01	
   6.1242604e+00	   9.9840516e-01	   9.9879923e-01	   9.9877405e-01	   9.9884949e-01	   9.9887808e-01	   9.9894834e-01	
   6.1686391e+00	   9.9840090e-01	   9.9879481e-01	   9.9876970e-01	   9.9884502e-01	   9.9887364e-01	   9.9894379e-01	
   6.2130178e+00	   9.9839671e-01	   9.9879051e-01	   9.9876547e-01	   9.9884067e-01	   9.9886933e-01	   9.9893936e-01	
   6.2573964e+00	   9.9839257e-01	   9.9878630e-01	   9.9876134e-01	   9.9883643e-01	   9.9886511e-01	   9.9893503e-01	
   6.3017751e+00	   9.9838852e-01	   9.9878224e-01	   9.9875736e-01	   9.9883237e-01	   9.9886103e-01	   9.9893085e-01	
   6.3461538e+00	   9.9838458e-01	   9.9877830e-01	   9.9875348e-01	   9.9882843e-01	   9.9885706e-01	   9.9892678e-01	
   6.3905325e+00	   9.9838077e-01	   9.9877447e-01	   9.9874969e-01	   9.9882461e-01	   9.9885320e-01	   9.9892283e-01	
   6.4349112e+00	   9.9837711e-01	   9.9877076e-01	   9.9874599e-01	   9.9882092e-01	   9.9884944e-01	   9.9891900e-01	
   6.4792899e+00	   9.9837361e-01	   9.9876717e-01	   9.9874238e-01	   9.9881735e-01	   9.9884579e-01	   9.9891527e-01	
   6.5236686e+00	   9.9837027e-01	   9.9876369e-01	   9.9873886e-01	   9.9881388e-01	   9.9884223e-01	   9.9891165e-01	
   6.5680473e+00	   9.9836709e-01	   9.9876033e-01	   9.9873544e-01	   9.9881051e-01	   9.9883878e-01	   9.9890814e-01	
   6.6124260e+00	   9.9836405e-01	   9.9875708e-01	   9.9873213e-01	   9.9880725e-01	   9.9883544e-01	   9.9890474e-01	
   6.6568047e+00	   9.9836115e-01	   9.9875394e-01	   9.9872894e-01	   9.9880409e-01	   9.9883221e-01	   9.9890146e-01	
   6.7011834e+00	   9.9835837e-01	   9.9875090e-01	   9.9872587e-01	   9.9880103e-01	   9.9882909e-01	   9.9889828e-01	
   6.7455621e+00	   9.9835569e-01	   9.9874798e-01	   9.9872293e-01	   9.9879807e-01	   9.9882610e-01	   9.9889523e-01	
   6.7899408e+00	   9.9835311e-01	   9.9874517e-01	   9.9872013e-01	   9.9879522e-01	   9.9882322e-01	   9.9889229e-01	
   6.8343195e+00	   9.9835060e-01	   9.9874247e-01	   9.9871747e-01	   9.9879247e-01	   9.9882046e-01	   9.9888946e-01	
   6.8786982e+00	   9.9834817e-01	   9.9873988e-01	   9.9871494e-01	   9.9878983e-01	   9.9881783e-01	   9.9888675e-01	
   6.9230769e+00	   9.9834583e-01	   9.9873741e-01	   9.9871256e-01	   9.9878733e-01	   9.9881534e-01	   9.9888418e-01	
   6.9674556e+00	   9.9834355e-01	   9.9873503e-01	   9.9871028e-01	   9.9878492e-01	   9.9881295e-01	   9.9888170e-01	
   7.0118343e+00	   9.9834136e-01	   9.9873275e-01	   9.9870810e-01	   9.9878262e-01	   9.9881066e-01	   9.9887932e-01	
   7.0562130e+00	   9.9833929e-01	   9.9873060e-01	   9.9870605e-01	   9.9878045e-01	   9.9880851e-01	   9.9887707e-01	
   7.1005917e+00	   9.9833730e-01	   9.9872855e-01	   9.9870410e-01	   9.9877839e-01	   9.9880647e-01	   9.9887493e-01	
   7.1449704e+00	   9.9833543e-01	   9.9872662e-01	   9.9870224e-01	   9.9877645e-01	   9.9880454e-01	   9.9887290e-01	
   7.1893491e+00	   9.9833370e-01	   9.9872480e-01	   9.9870047e-01	   9.9877463e-01	   9.9880271e-01	   9.9887097e-01	
   7.2337278e+00	   9.9833207e-01	   9.9872308e-01	   9.9869879e-01	   9.9877291e-01	   9.9880098e-01	   9.9886915e-01	
   7.2781065e+00	   9.9833059e-01	   9.9872148e-01	   9.9869720e-01	   9.9877131e-01	   9.9879936e-01	   9.9886743e-01	
   7.3224852e+00	   9.9832925e-01	   9.9871999e-01	   9.9869570e-01	   9.9876982e-01	   9.9879783e-01	   9.9886583e-01	
   7.3668639e+00	   9.9832802e-01	   9.9871860e-01	   9.9869428e-01	   9.9876842e-01	   9.9879639e-01	   9.9886431e-01	
   7.4112426e+00	   9.9832693e-01	   9.9871733e-01	   9.9869297e-01	   9.9876713e-01	   9.9879506e-01	   9.9886291e-01	
   7.4556213e+00	   9.9832596e-01	   9.9871617e-01	   9.9869176e-01	   9.9876595e-01	   9.9879382e-01	   9.9886162e-01	
   7.5000000e+00	   9.9832509e-01	   9.9871509e-01	   9.9869063e-01	   9.9876484e-01	   9.9879266e-01	   9.9886041e-01	
   7.5443787e+00	   9.9832434e-01	   9.9871414e-01	   9.9868964e-01	   9.9876387e-01	   9.9879163e-01	   9.9885933e-01	
   7.5887574e+00	   9.9832369e-01	   9.9871332e-01	   9.9868879e-01	   9.9876300e-01	   9.9879072e-01	   9.9885838e-01	
   7.6331361e+00	   9.9832312e-01	   9.9871256e-01	   9.9868802e-01	   9.9876222e-01	   9.9878988e-01	   9.9885750e-01	
   7.6775148e+00	   9.9832260e-01	   9.9871189e-01	   9.9868735e-01	   9.9876151e-01	   9.9878914e-01	   9.9885671e-01	
   7.7218935e+00	   9.9832215e-01	   9.9871132e-01	   9.9868681e-01	   9.9876090e-01	   9.9878849e-01	   9.9885602e-01	
   7.7662722e+00	   9.9832179e-01	   9.9871086e-01	   9.9868640e-01	   9.9876041e-01	   9.9878798e-01	   9.9885546e-01	
   7.8106509e+00	   9.9832149e-01	   9.9871049e-01	   9.9868611e-01	   9.9876001e-01	   9.9878757e-01	   9.9885500e-01	
   7.8550296e+00	   9.9832127e-01	   9.9871021e-01	   9.9868591e-01	   9.9875972e-01	   9.9878728e-01	   9.9885464e-01	
   7.8994083e+00	   9.9832113e-01	   9.9871002e-01	   9.9868581e-01	   9.9875953e-01	   9.9878708e-01	   9.9885437e-01	
   7.9437870e+00	   9.9832112e-01	   9.9870993e-01	   9.9868581e-01	   9.9875944e-01	   9.9878700e-01	   9.9885418e-01	
   7.9881657e+00	   9.9832118e-01	   9.9870996e-01	   9.9868586e-01	   9.9875946e-01	   9.9878702e-01	   9.9885418e-01	
   8.0325444e+00	   9.9832140e-01	   9.9871008e-01	   9.9868603e-01	   9.9875959e-01	   9.9878715e-01	   9.9885422e-01	
   8.0769231e+00	   9.9832171e-01	   9.9871026e-01	   9.9868626e-01	   9.9875977e-01	   9.9878733e-01	   9.9885428e-01	
   8.1213018e+00	   9.9832208e-01	   9.9871050e-01	   9.9868654e-01	   9.9876000e-01	   9.9878756e-01	   9.9885440e-01	
   8.1656805e+00	   9.9832263e-01	   9.9871089e-01	   9.9868694e-01	   9.9876039e-01	   9.9878794e-01	   9.9885469e-01	
   8.2100592e+00	   9.9832330e-01	   9.9871139e-01	   9.9868743e-01	   9.9876088e-01	   9.9878842e-01	   9.9885510e-01	
   8.2544379e+00	   9.9832402e-01	   9.9871195e-01	   9.9868797e-01	   9.9876142e-01	   9.9878894e-01	   9.9885555e-01	
   8.2988166e+00	   9.9832487e-01	   9.9871262e-01	   9.9868862e-01	   9.9876206e-01	   9.9878956e-01	   9.9885612e-01	
   8.3431953e+00	   9.9832582e-01	   9.9871340e-01	   9.9868938e-01	   9.9876281e-01	   9.9879028e-01	   9.9885678e-01	
   8.3875740e+00	   9.9832682e-01	   9.9871424e-01	   9.9869020e-01	   9.9876362e-01	   9.9879106e-01	   9.9885751e-01	
   8.4319527e+00	   9.9832791e-01	   9.9871518e-01	   9.9869114e-01	   9.9876453e-01	   9.9879193e-01	   9.9885835e-01	
   8.4763314e+00	   9.9832907e-01	   9.9871622e-01	   9.9869218e-01	   9.9876553e-01	   9.9879290e-01	   9.9885928e-01	
   8.5207101e+00	   9.9833030e-01	   9.9871734e-01	   9.9869330e-01	   9.9876661e-01	   9.9879394e-01	   9.9886029e-01	
   8.5650888e+00	   9.9833158e-01	   9.9871853e-01	   9.9869452e-01	   9.9876778e-01	   9.9879507e-01	   9.9886139e-01	
   8.6094675e+00	   9.9833294e-01	   9.9871982e-01	   9.9869584e-01	   9.9876905e-01	   9.9879630e-01	   9.9886258e-01	
   8.6538462e+00	   9.9833438e-01	   9.9872119e-01	   9.9869725e-01	   9.9877040e-01	   9.9879761e-01	   9.9886386e-01	
   8.6982249e+00	   9.9833589e-01	   9.9872264e-01	   9.9869874e-01	   9.9877183e-01	   9.9879901e-01	   9.9886522e-01	
   8.7426036e+00	   9.9833749e-01	   9.9872417e-01	   9.9870031e-01	   9.9877336e-01	   9.9880051e-01	   9.9886667e-01	
   8.7869822e+00	   9.9833915e-01	   9.9872578e-01	   9.9870196e-01	   9.9877496e-01	   9.9880209e-01	   9.9886819e-01	
   8.8313609e+00	   9.9834090e-01	   9.9872745e-01	   9.9870367e-01	   9.9877663e-01	   9.9880374e-01	   9.9886978e-01	
   8.8757396e+00	   9.9834273e-01	   9.9872919e-01	   9.9870545e-01	   9.9877837e-01	   9.9880546e-01	   9.9887144e-01	
   8.9201183e+00	   9.9834465e-01	   9.9873102e-01	   9.9870730e-01	   9.9878019e-01	   9.9880727e-01	   9.9887319e-01	
   8.9644970e+00	   9.9834668e-01	   9.9873293e-01	   9.9870923e-01	   9.9878210e-01	   9.9880918e-01	   9.9887502e-01	
   9.0088757e+00	   9.9834879e-01	   9.9873491e-01	   9.9871124e-01	   9.9878409e-01	   9.9881117e-01	   9.9887692e-01	
   9.0532544e+00	   9.9835097e-01	   9.9873697e-01	   9.9871331e-01	   9.9878614e-01	   9.9881322e-01	   9.9887890e-01	
   9.0976331e+00	   9.9835323e-01	   9.9873909e-01	   9.9871544e-01	   9.9878825e-01	   9.9881533e-01	   9.9888093e-01	
   9.1420118e+00	   9.9835560e-01	   9.9874129e-01	   9.9871765e-01	   9.9879045e-01	   9.9881752e-01	   9.9888305e-01	
   9.1863905e+00	   9.9835805e-01	   9.9874358e-01	   9.9871993e-01	   9.9879271e-01	   9.9881979e-01	   9.9888525e-01	
   9.2307692e+00	   9.9836057e-01	   9.9874594e-01	   9.9872228e-01	   9.9879505e-01	   9.9882212e-01	   9.9888752e-01	
   9.2751479e+00	   9.9836314e-01	   9.9874835e-01	   9.9872470e-01	   9.9879744e-01	   9.9882451e-01	   9.9888984e-01	
   9.3195266e+00	   9.9836578e-01	   9.9875085e-01	   9.9872720e-01	   9.9879991e-01	   9.9882697e-01	   9.9889225e-01	
   9.3639053e+00	   9.9836849e-01	   9.9875343e-01	   9.9872978e-01	   9.9880245e-01	   9.9882949e-01	   9.9889473e-01	
   9.4082840e+00	   9.9837126e-01	   9.9875607e-01	   9.9873244e-01	   9.9880506e-01	   9.9883209e-01	   9.9889729e-01	
   9.4526627e+00	   9.9837408e-01	   9.9875879e-01	   9.9873516e-01	   9.9880774e-01	   9.9883474e-01	   9.9889991e-01	
   9.4970414e+00	   9.9837695e-01	   9.9876156e-01	   9.9873795e-01	   9.9881048e-01	   9.9883746e-01	   9.9890259e-01	
   9.5414201e+00	   9.9837987e-01	   9.9876441e-01	   9.9874082e-01	   9.9881331e-01	   9.9884025e-01	   9.9890536e-01	
   9.5857988e+00	   9.9838286e-01	   9.9876734e-01	   9.9874378e-01	   9.9881621e-01	   9.9884311e-01	   9.9890820e-01	
   9.6301775e+00	   9.9838588e-01	   9.9877032e-01	   9.9874678e-01	   9.9881917e-01	   9.9884602e-01	   9.9891109e-01	
   9.6745562e+00	   9.9838895e-01	   9.9877334e-01	   9.9874983e-01	   9.9882217e-01	   9.9884898e-01	   9.9891403e-01	
   9.7189349e+00	   9.9839207e-01	   9.9877642e-01	   9.9875295e-01	   9.9882525e-01	   9.9885202e-01	   9.9891704e-01	
   9.7633136e+00	   9.9839526e-01	   9.9877958e-01	   9.9875614e-01	   9.9882841e-01	   9.9885513e-01	   9.9892012e-01	
   9.8076923e+00	   9.9839853e-01	   9.9878279e-01	   9.9875936e-01	   9.9883162e-01	   9.9885831e-01	   9.9892325e-01	
   9.8520710e+00	   9.9840188e-01	   9.9878605e-01	   9.9876263e-01	   9.9883489e-01	   9.9886156e-01	   9.9892644e-01	
   9.8964497e+00	   9.9840532e-01	   9.9878937e-01	   9.9876595e-01	   9.9883822e-01	   9.9886486e-01	   9.9892968e-01	
   9.9408284e+00	   9.9840883e-01	   9.9879274e-01	   9.9876931e-01	   9.9884158e-01	   9.9886822e-01	   9.9893297e-01	
   9.9852071e+00	   9.9841241e-01	   9.9879616e-01	   9.9877273e-01	   9.9884500e-01	   9.9887164e-01	   9.9893631e-01	
   1.0029586e+01	   9.9841605e-01	   9.9879964e-01	   9.9877621e-01	   9.9884847e-01	   9.9887511e-01	   9.9893971e-01	
   1.0073964e+01	   9.9841974e-01	   9.9880318e-01	   9.9877975e-01	   9.9885198e-01	   9.9887864e-01	   9.9894317e-01	
   1.0118343e+01	   9.9842348e-01	   9.9880676e-01	   9.9878335e-01	   9.9885554e-01	   9.9888221e-01	   9.9894668e-01	
   1.0162722e+01	   9.9842725e-01	   9.9881040e-01	   9.9878701e-01	   9.9885915e-01	   9.9888583e-01	   9.9895024e-01	
   1.0207101e+01	   9.9843105e-01	   9.9881410e-01	   9.9879073e-01	   9.9886282e-01	   9.9888949e-01	   9.9895386e-01	
   1.0251479e+01	   9.9843489e-01	   9.9881784e-01	   9.9879451e-01	   9.9886653e-01	   9.9889320e-01	   9.9895753e-01	
   1.0295858e+01	   9.9843876e-01	   9.9882163e-01	   9.9879834e-01	   9.9887029e-01	   9.9889696e-01	   9.9896124e-01	
   1.0340237e+01	   9.9844267e-01	   9.9882547e-01	   9.9880221e-01	   9.9887411e-01	   9.9890076e-01	   9.9896501e-01	
   1.0384615e+01	   9.9844662e-01	   9.9882937e-01	   9.9880614e-01	   9.9887799e-01	   9.9890461e-01	   9.9896883e-01	
   1.0428994e+01	   9.9845060e-01	   9.9883330e-01	   9.9881010e-01	   9.9888190e-01	   9.9890850e-01	   9.9897269e-01	
   1.0473373e+01	   9.9845463e-01	   9.9883727e-01	   9.9881409e-01	   9.9888586e-01	   9.9891242e-01	   9.9897659e-01	
   1.0517751e+01	   9.9845872e-01	   9.9884129e-01	   9.9881812e-01	   9.9888987e-01	   9.9891640e-01	   9.9898053e-01	
   1.0562130e+01	   9.9846286e-01	   9.9884535e-01	   9.9882219e-01	   9.9889393e-01	   9.9892042e-01	   9.9898451e-01	
   1.0606509e+01	   9.9846705e-01	   9.9884945e-01	   9.9882629e-01	   9.9889803e-01	   9.9892449e-01	   9.9898854e-01	
   1.0650888e+01	   9.9847129e-01	   9.9885360e-01	   9.9883043e-01	   9.9890217e-01	   9.9892859e-01	   9.9899261e-01	
   1.0695266e+01	   9.9847559e-01	   9.9885778e-01	   9.9883460e-01	   9.9890635e-01	   9.9893274e-01	   9.9899671e-01	
   1.0739645e+01	   9.9847993e-01	   9.9886201e-01	   9.9883882e-01	   9.9891057e-01	   9.9893694e-01	   9.9900086e-01	
   1.0784024e+01	   9.9848431e-01	   9.9886627e-01	   9.9884307e-01	   9.9891482e-01	   9.9894117e-01	   9.9900504e-01	
   1.0828402e+01	   9.9848874e-01	   9.9887057e-01	   9.9884737e-01	   9.9891911e-01	   9.9894545e-01	   9.9900927e-01	
   1.0872781e+01	   9.9849321e-01	   9.9887491e-01	   9.9885170e-01	   9.9892343e-01	   9.9894976e-01	   9.9901353e-01	
   1.0917160e+01	   9.9849770e-01	   9.9887929e-01	   9.9885609e-01	   9.9892778e-01	   9.9895411e-01	   9.9901783e-01	
   1.0961538e+01	   9.9850223e-01	   9.9888370e-01	   9.9886052e-01	   9.9893217e-01	   9.9895850e-01	   9.9902217e-01	
   1.1005917e+01	   9.9850678e-01	   9.9888815e-01	   9.9886499e-01	   9.9893660e-01	   9.9896292e-01	   9.9902655e-01	
   1.1050296e+01	   9.9851134e-01	   9.9889262e-01	   9.9886949e-01	   9.9894104e-01	   9.9896737e-01	   9.9903095e-01	
   1.1094675e+01	   9.9851593e-01	   9.9889713e-01	   9.9887405e-01	   9.9894553e-01	   9.9897186e-01	   9.9903540e-01	
   1.1139053e+01	   9.9852053e-01	   9.9890167e-01	   9.9887863e-01	   9.9895005e-01	   9.9897638e-01	   9.9903988e-01	
   1.1183432e+01	   9.9852516e-01	   9.9890624e-01	   9.9888324e-01	   9.9895460e-01	   9.9898092e-01	   9.9904438e-01	
   1.1227811e+01	   9.9852981e-01	   9.9891083e-01	   9.9888787e-01	   9.9895918e-01	   9.9898549e-01	   9.9904892e-01	
   1.1272189e+01	   9.9853449e-01	   9.9891546e-01	   9.9889251e-01	   9.9896379e-01	   9.9899008e-01	   9.9905347e-01	
   1.1316568e+01	   9.9853922e-01	   9.9892011e-01	   9.9889718e-01	   9.9896844e-01	   9.9899470e-01	   9.9905806e-01	
   1.1360947e+01	   9.9854397e-01	   9.9892478e-01	   9.9890186e-01	   9.9897310e-01	   9.9899934e-01	   9.9906266e-01	
   1.1405325e+01	   9.9854875e-01	   9.9892947e-01	   9.9890655e-01	   9.9897779e-01	   9.9900400e-01	   9.9906729e-01	
   1.1449704e+01	   9.9855356e-01	   9.9893419e-01	   9.9891126e-01	   9.9898250e-01	   9.9900869e-01	   9.9907193e-01	
   1.1494083e+01	   9.9855840e-01	   9.9893892e-01	   9.9891599e-01	   9.9898722e-01	   9.9901339e-01	   9.9907659e-01	
   1.1538462e+01	   9.9856328e-01	   9.9894368e-01	   9.9892074e-01	   9.9899197e-01	   9.9901811e-01	   9.9908128e-01	
   1.1582840e+01	   9.9856816e-01	   9.9894845e-01	   9.9892550e-01	   9.9899673e-01	   9.9902285e-01	   9.9908598e-01	
   1.1627219e+01	   9.9857307e-01	   9.9895324e-01	   9.9893029e-01	   9.9900151e-01	   9.9902761e-01	   9.9909070e-01	
   1.1671598e+01	   9.9857799e-01	   9.9895805e-01	   9.9893509e-01	   9.9900630e-01	   9.9903239e-01	   9.9909544e-01	
   1.1715976e+01	   9.9858292e-01	   9.9896287e-01	   9.9893992e-01	   9.9901110e-01	   9.9903717e-01	   9.9910019e-01	
   1.1760355e+01	   9.9858786e-01	   9.9896771e-01	   9.9894477e-01	   9.9901591e-01	   9.9904198e-01	   9.9910496e-01	
   1.1804734e+01	   9.9859279e-01	   9.9897256e-01	   9.9894964e-01	   9.9902074e-01	   9.9904680e-01	   9.9910974e-01	
   1.1849112e+01	   9.9859774e-01	   9.9897742e-01	   9.9895452e-01	   9.9902557e-01	   9.9905163e-01	   9.9911453e-01	
   1.1893491e+01	   9.9860267e-01	   9.9898229e-01	   9.9895942e-01	   9.9903042e-01	   9.9905647e-01	   9.9911934e-01	
   1.1937870e+01	   9.9860762e-01	   9.9898716e-01	   9.9896433e-01	   9.9903528e-01	   9.9906132e-01	   9.9912416e-01	
   1.1982249e+01	   9.9861256e-01	   9.9899205e-01	   9.9896924e-01	   9.9904015e-01	   9.9906618e-01	   9.9912898e-01	
   1.2026627e+01	   9.9861750e-01	   9.9899694e-01	   9.9897416e-01	   9.9904503e-01	   9.9907105e-01	   9.9913381e-01	
   1.2071006e+01	   9.9862246e-01	   9.9900183e-01	   9.9897908e-01	   9.9904991e-01	   9.9907592e-01	   9.9913865e-01	
   1.2115385e+01	   9.9862742e-01	   9.9900673e-01	   9.9898400e-01	   9.9905481e-01	   9.9908080e-01	   9.9914349e-01	
   1.2159763e+01	   9.9863240e-01	   9.9901164e-01	   9.9898892e-01	   9.9905970e-01	   9.9908568e-01	   9.9914834e-01	
   1.2204142e+01	   9.9863739e-01	   9.9901654e-01	   9.9899382e-01	   9.9906460e-01	   9.9909057e-01	   9.9915318e-01	
   1.2248521e+01	   9.9864240e-01	   9.9902145e-01	   9.9899873e-01	   9.9906951e-01	   9.9909545e-01	   9.9915803e-01	
   1.2292899e+01	   9.9864741e-01	   9.9902637e-01	   9.9900364e-01	   9.9907441e-01	   9.9910034e-01	   9.9916288e-01	
   1.2337278e+01	   9.9865243e-01	   9.9903128e-01	   9.9900855e-01	   9.9907931e-01	   9.9910523e-01	   9.9916772e-01	
   1.2381657e+01	   9.9865745e-01	   9.9903619e-01	   9.9901346e-01	   9.9908421e-01	   9.9911011e-01	   9.9917257e-01	
   1.2426036e+01	   9.9866247e-01	   9.9904111e-01	   9.9901837e-01	   9.9908911e-01	   9.9911500e-01	   9.9917742e-01	
   1.2470414e+01	   9.9866748e-01	   9.9904602e-01	   9.9902329e-01	   9.9909400e-01	   9.9911988e-01	   9.9918227e-01	
   1.2514793e+01	   9.9867248e-01	   9.9905093e-01	   9.9902821e-01	   9.9909889e-01	   9.9912476e-01	   9.9918712e-01	
   1.2559172e+01	   9.9867747e-01	   9.9905584e-01	   9.9903313e-01	   9.9910378e-01	   9.9912963e-01	   9.9919196e-01	
   1.2603550e+01	   9.9868245e-01	   9.9906074e-01	   9.9903806e-01	   9.9910866e-01	   9.9913450e-01	   9.9919681e-01	
   1.2647929e+01	   9.9868742e-01	   9.9906564e-01	   9.9904298e-01	   9.9911354e-01	   9.9913937e-01	   9.9920165e-01	
   1.2692308e+01	   9.9869237e-01	   9.9907053e-01	   9.9904789e-01	   9.9911842e-01	   9.9914424e-01	   9.9920648e-01	
   1.2736686e+01	   9.9869731e-01	   9.9907542e-01	   9.9905280e-01	   9.9912329e-01	   9.9914909e-01	   9.9921131e-01	
   1.2781065e+01	   9.9870225e-01	   9.9908030e-01	   9.9905769e-01	   9.9912816e-01	   9.9915394e-01	   9.9921613e-01	
   1.2825444e+01	   9.9870718e-01	   9.9908516e-01	   9.9906258e-01	   9.9913301e-01	   9.9915879e-01	   9.9922094e-01	
   1.2869822e+01	   9.9871211e-01	   9.9909002e-01	   9.9906745e-01	   9.9913786e-01	   9.9916362e-01	   9.9922574e-01	
   1.2914201e+01	   9.9871703e-01	   9.9909487e-01	   9.9907230e-01	   9.9914270e-01	   9.9916845e-01	   9.9923053e-01	
   1.2958580e+01	   9.9872195e-01	   9.9909971e-01	   9.9907714e-01	   9.9914753e-01	   9.9917327e-01	   9.9923532e-01	
   1.3002959e+01	   9.9872686e-01	   9.9910453e-01	   9.9908197e-01	   9.9915235e-01	   9.9917807e-01	   9.9924008e-01	
   1.3047337e+01	   9.9873176e-01	   9.9910934e-01	   9.9908678e-01	   9.9915715e-01	   9.9918286e-01	   9.9924483e-01	
   1.3091716e+01	   9.9873665e-01	   9.9911415e-01	   9.9909159e-01	   9.9916194e-01	   9.9918764e-01	   9.9924958e-01	
   1.3136095e+01	   9.9874153e-01	   9.9911894e-01	   9.9909638e-01	   9.9916672e-01	   9.9919241e-01	   9.9925431e-01	
   1.3180473e+01	   9.9874640e-01	   9.9912372e-01	   9.9910117e-01	   9.9917149e-01	   9.9919717e-01	   9.9925904e-01	
   1.3224852e+01	   9.9875125e-01	   9.9912848e-01	   9.9910594e-01	   9.9917623e-01	   9.9920191e-01	   9.9926374e-01	
   1.3269231e+01	   9.9875608e-01	   9.9913323e-01	   9.9911071e-01	   9.9918097e-01	   9.9920663e-01	   9.9926844e-01	
   1.3313609e+01	   9.9876089e-01	   9.9913797e-01	   9.9911546e-01	   9.9918568e-01	   9.9921134e-01	   9.9927312e-01	
   1.3357988e+01	   9.9876568e-01	   9.9914268e-01	   9.9912019e-01	   9.9919038e-01	   9.9921604e-01	   9.9927778e-01	
   1.3402367e+01	   9.9877044e-01	   9.9914739e-01	   9.9912492e-01	   9.9919507e-01	   9.9922071e-01	   9.9928243e-01	
   1.3446746e+01	   9.9877519e-01	   9.9915207e-01	   9.9912962e-01	   9.9919974e-01	   9.9922537e-01	   9.9928706e-01	
   1.3491124e+01	   9.9877992e-01	   9.9915674e-01	   9.9913430e-01	   9.9920440e-01	   9.9923001e-01	   9.9929168e-01	
   1.3535503e+01	   9.9878463e-01	   9.9916140e-01	   9.9913897e-01	   9.9920904e-01	   9.9923464e-01	   9.9929628e-01	
   1.3579882e+01	   9.9878933e-01	   9.9916603e-01	   9.9914361e-01	   9.9921366e-01	   9.9923925e-01	   9.9930085e-01	
   1.3624260e+01	   9.9879401e-01	   9.9917064e-01	   9.9914823e-01	   9.9921826e-01	   9.9924383e-01	   9.9930541e-01	
   1.3668639e+01	   9.9879867e-01	   9.9917523e-01	   9.9915283e-01	   9.9922285e-01	   9.9924840e-01	   9.9930995e-01	
   1.3713018e+01	   9.9880332e-01	   9.9917981e-01	   9.9915740e-01	   9.9922741e-01	   9.9925295e-01	   9.9931447e-01	
   1.3757396e+01	   9.9880795e-01	   9.9918436e-01	   9.9916196e-01	   9.9923196e-01	   9.9925748e-01	   9.9931897e-01	
   1.3801775e+01	   9.9881256e-01	   9.9918889e-01	   9.9916649e-01	   9.9923648e-01	   9.9926199e-01	   9.9932345e-01	
   1.3846154e+01	   9.9881714e-01	   9.9919340e-01	   9.9917101e-01	   9.9924097e-01	   9.9926648e-01	   9.9932790e-01	
   1.3890533e+01	   9.9882171e-01	   9.9919789e-01	   9.9917550e-01	   9.9924545e-01	   9.9927095e-01	   9.9933234e-01	
   1.3934911e+01	   9.9882625e-01	   9.9920236e-01	   9.9917998e-01	   9.9924990e-01	   9.9927540e-01	   9.9933675e-01	
   1.3979290e+01	   9.9883077e-01	   9.9920680e-01	   9.9918443e-01	   9.9925433e-01	   9.9927982e-01	   9.9934114e-01	
   1.4023669e+01	   9.9883526e-01	   9.9921122e-01	   9.9918886e-01	   9.9925874e-01	   9.9928422e-01	   9.9934551e-01	
   1.4068047e+01	   9.9883972e-01	   9.9921562e-01	   9.9919328e-01	   9.9926312e-01	   9.9928859e-01	   9.9934986e-01	
   1.4112426e+01	   9.9884416e-01	   9.9921999e-01	   9.9919767e-01	   9.9926748e-01	   9.9929294e-01	   9.9935419e-01	
   1.4156805e+01	   9.9884857e-01	   9.9922434e-01	   9.9920203e-01	   9.9927182e-01	   9.9929727e-01	   9.9935849e-01	
   1.4201183e+01	   9.9885296e-01	   9.9922867e-01	   9.9920637e-01	   9.9927613e-01	   9.9930158e-01	   9.9936276e-01	
   1.4245562e+01	   9.9885732e-01	   9.9923297e-01	   9.9921068e-01	   9.9928042e-01	   9.9930585e-01	   9.9936702e-01	
   1.4289941e+01	   9.9886166e-01	   9.9923724e-01	   9.9921497e-01	   9.9928468e-01	   9.9931011e-01	   9.9937124e-01	
   1.4334320e+01	   9.9886597e-01	   9.9924149e-01	   9.9921923e-01	   9.9928893e-01	   9.9931434e-01	   9.9937544e-01	
   1.4378698e+01	   9.9887026e-01	   9.9924572e-01	   9.9922346e-01	   9.9929314e-01	   9.9931854e-01	   9.9937962e-01	
   1.4423077e+01	   9.9887452e-01	   9.9924992e-01	   9.9922766e-01	   9.9929733e-01	   9.9932271e-01	   9.9938377e-01	
   1.4467456e+01	   9.9887876e-01	   9.9925409e-01	   9.9923184e-01	   9.9930149e-01	   9.9932687e-01	   9.9938789e-01	
   1.4511834e+01	   9.9888297e-01	   9.9925823e-01	   9.9923599e-01	   9.9930563e-01	   9.9933099e-01	   9.9939198e-01	
   1.4556213e+01	   9.9888716e-01	   9.9926235e-01	   9.9924011e-01	   9.9930973e-01	   9.9933509e-01	   9.9939605e-01	
   1.4600592e+01	   9.9889132e-01	   9.9926644e-01	   9.9924421e-01	   9.9931381e-01	   9.9933916e-01	   9.9940010e-01	
   1.4644970e+01	   9.9889545e-01	   9.9927051e-01	   9.9924828e-01	   9.9931787e-01	   9.9934320e-01	   9.9940411e-01	
   1.4689349e+01	   9.9889955e-01	   9.9927454e-01	   9.9925233e-01	   9.9932189e-01	   9.9934721e-01	   9.9940810e-01	
   1.4733728e+01	   9.9890362e-01	   9.9927855e-01	   9.9925634e-01	   9.9932589e-01	   9.9935120e-01	   9.9941206e-01	
   1.4778107e+01	   9.9890767e-01	   9.9928253e-01	   9.9926033e-01	   9.9932985e-01	   9.9935516e-01	   9.9941599e-01	
   1.4822485e+01	   9.9891168e-01	   9.9928648e-01	   9.9926430e-01	   9.9933379e-01	   9.9935909e-01	   9.9941990e-01	
   1.4866864e+01	   9.9891566e-01	   9.9929041e-01	   9.9926823e-01	   9.9933770e-01	   9.9936299e-01	   9.9942377e-01	
   1.4911243e+01	   9.9891961e-01	   9.9929430e-01	   9.9927213e-01	   9.9934159e-01	   9.9936687e-01	   9.9942762e-01	
   1.4955621e+01	   9.9892354e-01	   9.9929816e-01	   9.9927601e-01	   9.9934544e-01	   9.9937071e-01	   9.9943144e-01	
   1.5000000e+01	   9.9892743e-01	   9.9930200e-01	   9.9927985e-01	   9.9934926e-01	   9.9937453e-01	   9.9943523e-01	
   1.5044379e+01	   9.9893129e-01	   9.9930580e-01	   9.9928367e-01	   9.9935306e-01	   9.9937832e-01	   9.9943899e-01	
   1.5088757e+01	   9.9893513e-01	   9.9930958e-01	   9.9928745e-01	   9.9935682e-01	   9.9938207e-01	   9.9944272e-01	
   1.5133136e+01	   9.9893893e-01	   9.9931333e-01	   9.9929121e-01	   9.9936056e-01	   9.9938580e-01	   9.9944642e-01	
   1.5177515e+01	   9.9894271e-01	   9.9931704e-01	   9.9929493e-01	   9.9936427e-01	   9.9938950e-01	   9.9945009e-01	
   1.5221893e+01	   9.9894646e-01	   9.9932073e-01	   9.9929862e-01	   9.9936794e-01	   9.9939316e-01	   9.9945374e-01	
   1.5266272e+01	   9.9895017e-01	   9.9932439e-01	   9.9930229e-01	   9.9937159e-01	   9.9939680e-01	   9.9945735e-01	
   1.5310651e+01	   9.9895386e-01	   9.9932801e-01	   9.9930592e-01	   9.9937520e-01	   9.9940040e-01	   9.9946093e-01	
   1.5355030e+01	   9.9895751e-01	   9.9933161e-01	   9.9930952e-01	   9.9937879e-01	   9.9940398e-01	   9.9946448e-01	
   1.5399408e+01	   9.9896113e-01	   9.9933517e-01	   9.9931309e-01	   9.9938234e-01	   9.9940753e-01	   9.9946800e-01	
   1.5443787e+01	   9.9896473e-01	   9.9933870e-01	   9.9931663e-01	   9.9938587e-01	   9.9941104e-01	   9.9947149e-01	
   1.5488166e+01	   9.9896829e-01	   9.9934221e-01	   9.9932014e-01	   9.9938936e-01	   9.9941452e-01	   9.9947495e-01	
   1.5532544e+01	   9.9897181e-01	   9.9934568e-01	   9.9932362e-01	   9.9939282e-01	   9.9941798e-01	   9.9947838e-01	
   1.5576923e+01	   9.9897531e-01	   9.9934912e-01	   9.9932707e-01	   9.9939625e-01	   9.9942140e-01	   9.9948177e-01	
   1.5621302e+01	   9.9897877e-01	   9.9935253e-01	   9.9933049e-01	   9.9939965e-01	   9.9942479e-01	   9.9948514e-01	
   1.5665680e+01	   9.9898221e-01	   9.9935591e-01	   9.9933388e-01	   9.9940302e-01	   9.9942815e-01	   9.9948848e-01	
   1.5710059e+01	   9.9898561e-01	   9.9935925e-01	   9.9933723e-01	   9.9940635e-01	   9.9943148e-01	   9.9949178e-01	
   1.5754438e+01	   9.9898898e-01	   9.9936257e-01	   9.9934056e-01	   9.9940966e-01	   9.9943477e-01	   9.9949506e-01	
   1.5798817e+01	   9.9899231e-01	   9.9936585e-01	   9.9934385e-01	   9.9941293e-01	   9.9943804e-01	   9.9949830e-01	
   1.5843195e+01	   9.9899562e-01	   9.9936911e-01	   9.9934711e-01	   9.9941617e-01	   9.9944127e-01	   9.9950151e-01	
   1.5887574e+01	   9.9899889e-01	   9.9937233e-01	   9.9935033e-01	   9.9941939e-01	   9.9944448e-01	   9.9950469e-01	
   1.5931953e+01	   9.9900214e-01	   9.9937551e-01	   9.9935353e-01	   9.9942256e-01	   9.9944765e-01	   9.9950784e-01	
   1.5976331e+01	   9.9900535e-01	   9.9937867e-01	   9.9935669e-01	   9.9942571e-01	   9.9945079e-01	   9.9951095e-01	
   1.6020710e+01	   9.9900852e-01	   9.9938180e-01	   9.9935983e-01	   9.9942883e-01	   9.9945390e-01	   9.9951404e-01	
   1.6065089e+01	   9.9901167e-01	   9.9938489e-01	   9.9936293e-01	   9.9943191e-01	   9.9945697e-01	   9.9951709e-01	
   1.6109467e+01	   9.9901479e-01	   9.9938795e-01	   9.9936600e-01	   9.9943496e-01	   9.9946002e-01	   9.9952011e-01	
   1.6153846e+01	   9.9901787e-01	   9.9939098e-01	   9.9936903e-01	   9.9943799e-01	   9.9946303e-01	   9.9952310e-01	
   1.6198225e+01	   9.9902092e-01	   9.9939398e-01	   9.9937204e-01	   9.9944097e-01	   9.9946601e-01	   9.9952606e-01	
   1.6242604e+01	   9.9902394e-01	   9.9939695e-01	   9.9937501e-01	   9.9944393e-01	   9.9946896e-01	   9.9952899e-01	
   1.6286982e+01	   9.9902692e-01	   9.9939988e-01	   9.9937795e-01	   9.9944686e-01	   9.9947188e-01	   9.9953188e-01	
   1.6331361e+01	   9.9902987e-01	   9.9940278e-01	   9.9938086e-01	   9.9944975e-01	   9.9947476e-01	   9.9953475e-01	
   1.6375740e+01	   9.9903280e-01	   9.9940565e-01	   9.9938374e-01	   9.9945261e-01	   9.9947762e-01	   9.9953758e-01	
   1.6420118e+01	   9.9903568e-01	   9.9940849e-01	   9.9938659e-01	   9.9945544e-01	   9.9948044e-01	   9.9954038e-01	
   1.6464497e+01	   9.9903854e-01	   9.9941130e-01	   9.9938940e-01	   9.9945824e-01	   9.9948323e-01	   9.9954315e-01	
   1.6508876e+01	   9.9904136e-01	   9.9941408e-01	   9.9939219e-01	   9.9946101e-01	   9.9948599e-01	   9.9954589e-01	
   1.6553254e+01	   9.9904416e-01	   9.9941682e-01	   9.9939494e-01	   9.9946374e-01	   9.9948872e-01	   9.9954859e-01	
   1.6597633e+01	   9.9904692e-01	   9.9941953e-01	   9.9939766e-01	   9.9946644e-01	   9.9949141e-01	   9.9955127e-01	
   1.6642012e+01	   9.9904965e-01	   9.9942221e-01	   9.9940034e-01	   9.9946912e-01	   9.9949408e-01	   9.9955391e-01	
   1.6686391e+01	   9.9905234e-01	   9.9942486e-01	   9.9940300e-01	   9.9947176e-01	   9.9949671e-01	   9.9955652e-01	
   1.6730769e+01	   9.9905501e-01	   9.9942748e-01	   9.9940562e-01	   9.9947437e-01	   9.9949931e-01	   9.9955910e-01	
   1.6775148e+01	   9.9905764e-01	   9.9943007e-01	   9.9940821e-01	   9.9947694e-01	   9.9950188e-01	   9.9956165e-01	
   1.6819527e+01	   9.9906024e-01	   9.9943262e-01	   9.9941077e-01	   9.9947949e-01	   9.9950442e-01	   9.9956417e-01	
   1.6863905e+01	   9.9906281e-01	   9.9943514e-01	   9.9941330e-01	   9.9948200e-01	   9.9950693e-01	   9.9956666e-01	
   1.6908284e+01	   9.9906535e-01	   9.9943763e-01	   9.9941580e-01	   9.9948449e-01	   9.9950940e-01	   9.9956911e-01	
   1.6952663e+01	   9.9906786e-01	   9.9944009e-01	   9.9941827e-01	   9.9948694e-01	   9.9951185e-01	   9.9957154e-01	
   1.6997041e+01	   9.9907033e-01	   9.9944252e-01	   9.9942070e-01	   9.9948936e-01	   9.9951426e-01	   9.9957393e-01	
   1.7041420e+01	   9.9907278e-01	   9.9944492e-01	   9.9942311e-01	   9.9949175e-01	   9.9951664e-01	   9.9957629e-01	
   1.7085799e+01	   9.9907519e-01	   9.9944729e-01	   9.9942548e-01	   9.9949411e-01	   9.9951900e-01	   9.9957862e-01	
   1.7130178e+01	   9.9907757e-01	   9.9944962e-01	   9.9942783e-01	   9.9949643e-01	   9.9952132e-01	   9.9958092e-01	
   1.7174556e+01	   9.9907992e-01	   9.9945193e-01	   9.9943014e-01	   9.9949873e-01	   9.9952361e-01	   9.9958319e-01	
   1.7218935e+01	   9.9908224e-01	   9.9945420e-01	   9.9943242e-01	   9.9950100e-01	   9.9952587e-01	   9.9958543e-01	
   1.7263314e+01	   9.9908452e-01	   9.9945645e-01	   9.9943467e-01	   9.9950323e-01	   9.9952809e-01	   9.9958764e-01	
   1.7307692e+01	   9.9908678e-01	   9.9945866e-01	   9.9943689e-01	   9.9950544e-01	   9.9953029e-01	   9.9958982e-01	
   1.7352071e+01	   9.9908901e-01	   9.9946084e-01	   9.9943908e-01	   9.9950761e-01	   9.9953246e-01	   9.9959197e-01	
   1.7396450e+01	   9.9909120e-01	   9.9946299e-01	   9.9944123e-01	   9.9950976e-01	   9.9953460e-01	   9.9959409e-01	
   1.7440828e+01	   9.9909337e-01	   9.9946512e-01	   9.9944336e-01	   9.9951187e-01	   9.9953671e-01	   9.9959618e-01	
   1.7485207e+01	   9.9909550e-01	   9.9946721e-01	   9.9944546e-01	   9.9951395e-01	   9.9953878e-01	   9.9959824e-01	
   1.7529586e+01	   9.9909760e-01	   9.9946927e-01	   9.9944753e-01	   9.9951601e-01	   9.9954083e-01	   9.9960026e-01	
   1.7573964e+01	   9.9909968e-01	   9.9947130e-01	   9.9944957e-01	   9.9951803e-01	   9.9954285e-01	   9.9960226e-01	
   1.7618343e+01	   9.9910172e-01	   9.9947330e-01	   9.9945157e-01	   9.9952003e-01	   9.9954484e-01	   9.9960423e-01	
   1.7662722e+01	   9.9910374e-01	   9.9947528e-01	   9.9945355e-01	   9.9952199e-01	   9.9954679e-01	   9.9960617e-01	
   1.7707101e+01	   9.9910572e-01	   9.9947722e-01	   9.9945550e-01	   9.9952393e-01	   9.9954872e-01	   9.9960808e-01	
   1.7751479e+01	   9.9910767e-01	   9.9947913e-01	   9.9945742e-01	   9.9952583e-01	   9.9955062e-01	   9.9960996e-01	
   1.7795858e+01	   9.9910960e-01	   9.9948102e-01	   9.9945931e-01	   9.9952771e-01	   9.9955249e-01	   9.9961182e-01	
   1.7840237e+01	   9.9911149e-01	   9.9948287e-01	   9.9946117e-01	   9.9952956e-01	   9.9955433e-01	   9.9961364e-01	
   1.7884615e+01	   9.9911336e-01	   9.9948470e-01	   9.9946300e-01	   9.9953137e-01	   9.9955615e-01	   9.9961543e-01	
   1.7928994e+01	   9.9911520e-01	   9.9948649e-01	   9.9946480e-01	   9.9953316e-01	   9.9955793e-01	   9.9961720e-01	
   1.7973373e+01	   9.9911700e-01	   9.9948826e-01	   9.9946658e-01	   9.9953493e-01	   9.9955969e-01	   9.9961894e-01	
   1.8017751e+01	   9.9911878e-01	   9.9949000e-01	   9.9946832e-01	   9.9953666e-01	   9.9956141e-01	   9.9962064e-01	
   1.8062130e+01	   9.9912053e-01	   9.9949171e-01	   9.9947004e-01	   9.9953836e-01	   9.9956311e-01	   9.9962232e-01	
   1.8106509e+01	   9.9912226e-01	   9.9949340e-01	   9.9947173e-01	   9.9954004e-01	   9.9956478e-01	   9.9962398e-01	
   1.8150888e+01	   9.9912395e-01	   9.9949505e-01	   9.9947339e-01	   9.9954169e-01	   9.9956642e-01	   9.9962560e-01	
   1.8195266e+01	   9.9912561e-01	   9.9949668e-01	   9.9947502e-01	   9.9954331e-01	   9.9956804e-01	   9.9962720e-01	
   1.8239645e+01	   9.9912725e-01	   9.9949828e-01	   9.9947663e-01	   9.9954490e-01	   9.9956962e-01	   9.9962877e-01	
   1.8284024e+01	   9.9912886e-01	   9.9949985e-01	   9.9947820e-01	   9.9954646e-01	   9.9957118e-01	   9.9963031e-01	
   1.8328402e+01	   9.9913044e-01	   9.9950139e-01	   9.9947975e-01	   9.9954800e-01	   9.9957271e-01	   9.9963182e-01	
   1.8372781e+01	   9.9913200e-01	   9.9950291e-01	   9.9948128e-01	   9.9954951e-01	   9.9957422e-01	   9.9963331e-01	
   1.8417160e+01	   9.9913352e-01	   9.9950440e-01	   9.9948277e-01	   9.9955099e-01	   9.9957569e-01	   9.9963477e-01	
   1.8461538e+01	   9.9913502e-01	   9.9950586e-01	   9.9948424e-01	   9.9955245e-01	   9.9957714e-01	   9.9963620e-01	
   1.8505917e+01	   9.9913649e-01	   9.9950730e-01	   9.9948568e-01	   9.9955388e-01	   9.9957857e-01	   9.9963761e-01	
   1.8550296e+01	   9.9913794e-01	   9.9950871e-01	   9.9948709e-01	   9.9955528e-01	   9.9957996e-01	   9.9963899e-01	
   1.8594675e+01	   9.9913936e-01	   9.9951009e-01	   9.9948848e-01	   9.9955665e-01	   9.9958133e-01	   9.9964034e-01	
   1.8639053e+01	   9.9914075e-01	   9.9951144e-01	   9.9948984e-01	   9.9955800e-01	   9.9958268e-01	   9.9964167e-01	
   1.8683432e+01	   9.9914211e-01	   9.9951277e-01	   9.9949118e-01	   9.9955933e-01	   9.9958399e-01	   9.9964297e-01	
   1.8727811e+01	   9.9914345e-01	   9.9951408e-01	   9.9949249e-01	   9.9956062e-01	   9.9958529e-01	   9.9964425e-01	
   1.8772189e+01	   9.9914477e-01	   9.9951536e-01	   9.9949377e-01	   9.9956190e-01	   9.9958655e-01	   9.9964550e-01	
   1.8816568e+01	   9.9914605e-01	   9.9951661e-01	   9.9949503e-01	   9.9956314e-01	   9.9958779e-01	   9.9964672e-01	
   1.8860947e+01	   9.9914731e-01	   9.9951784e-01	   9.9949626e-01	   9.9956436e-01	   9.9958901e-01	   9.9964792e-01	
   1.8905325e+01	   9.9914855e-01	   9.9951904e-01	   9.9949747e-01	   9.9956556e-01	   9.9959020e-01	   9.9964910e-01	
   1.8949704e+01	   9.9914976e-01	   9.9952021e-01	   9.9949865e-01	   9.9956673e-01	   9.9959136e-01	   9.9965025e-01	
   1.8994083e+01	   9.9915095e-01	   9.9952137e-01	   9.9949981e-01	   9.9956788e-01	   9.9959250e-01	   9.9965137e-01	
   1.9038462e+01	   9.9915211e-01	   9.9952249e-01	   9.9950094e-01	   9.9956900e-01	   9.9959362e-01	   9.9965247e-01	
   1.9082840e+01	   9.9915324e-01	   9.9952360e-01	   9.9950204e-01	   9.9957009e-01	   9.9959471e-01	   9.9965355e-01	
   1.9127219e+01	   9.9915435e-01	   9.9952468e-01	   9.9950313e-01	   9.9957117e-01	   9.9959578e-01	   9.9965460e-01	
   1.9171598e+01	   9.9915544e-01	   9.9952573e-01	   9.9950419e-01	   9.9957221e-01	   9.9959682e-01	   9.9965563e-01	
   1.9215976e+01	   9.9915650e-01	   9.9952676e-01	   9.9950522e-01	   9.9957324e-01	   9.9959784e-01	   9.9965663e-01	
   1.9260355e+01	   9.9915754e-01	   9.9952777e-01	   9.9950623e-01	   9.9957424e-01	   9.9959884e-01	   9.9965761e-01	
   1.9304734e+01	   9.9915856e-01	   9.9952875e-01	   9.9950722e-01	   9.9957522e-01	   9.9959981e-01	   9.9965857e-01	
   1.9349112e+01	   9.9915955e-01	   9.9952971e-01	   9.9950819e-01	   9.9957617e-01	   9.9960076e-01	   9.9965950e-01	
   1.9393491e+01	   9.9916052e-01	   9.9953065e-01	   9.9950913e-01	   9.9957710e-01	   9.9960168e-01	   9.9966041e-01	
   1.9437870e+01	   9.9916146e-01	   9.9953156e-01	   9.9951004e-01	   9.9957801e-01	   9.9960259e-01	   9.9966130e-01	
   1.9482249e+01	   9.9916238e-01	   9.9953245e-01	   9.9951094e-01	   9.9957889e-01	   9.9960346e-01	   9.9966217e-01	
   1.9526627e+01	   9.9916328e-01	   9.9953332e-01	   9.9951181e-01	   9.9957975e-01	   9.9960432e-01	   9.9966301e-01	
   1.9571006e+01	   9.9916416e-01	   9.9953416e-01	   9.9951266e-01	   9.9958059e-01	   9.9960516e-01	   9.9966383e-01	
   1.9615385e+01	   9.9916501e-01	   9.9953499e-01	   9.9951349e-01	   9.9958141e-01	   9.9960597e-01	   9.9966463e-01	
   1.9659763e+01	   9.9916584e-01	   9.9953579e-01	   9.9951430e-01	   9.9958221e-01	   9.9960676e-01	   9.9966540e-01	
   1.9704142e+01	   9.9916665e-01	   9.9953657e-01	   9.9951508e-01	   9.9958298e-01	   9.9960753e-01	   9.9966616e-01	
   1.9748521e+01	   9.9916744e-01	   9.9953733e-01	   9.9951584e-01	   9.9958374e-01	   9.9960828e-01	   9.9966689e-01	
   1.9792899e+01	   9.9916821e-01	   9.9953806e-01	   9.9951658e-01	   9.9958447e-01	   9.9960900e-01	   9.9966761e-01	
   1.9837278e+01	   9.9916895e-01	   9.9953878e-01	   9.9951730e-01	   9.9958518e-01	   9.9960971e-01	   9.9966830e-01	
   1.9881657e+01	   9.9916968e-01	   9.9953947e-01	   9.9951800e-01	   9.9958587e-01	   9.9961039e-01	   9.9966897e-01	
   1.9926036e+01	   9.9917038e-01	   9.9954014e-01	   9.9951868e-01	   9.9958653e-01	   9.9961106e-01	   9.9966962e-01	
   1.9970414e+01	   9.9917106e-01	   9.9954080e-01	   9.9951934e-01	   9.9958718e-01	   9.9961170e-01	   9.9967025e-01	
   2.0014793e+01	   9.9917172e-01	   9.9954143e-01	   9.9951997e-01	   9.9958781e-01	   9.9961232e-01	   9.9967086e-01	
   2.0059172e+01	   9.9917236e-01	   9.9954204e-01	   9.9952059e-01	   9.9958841e-01	   9.9961293e-01	   9.9967144e-01	
   2.0103550e+01	   9.9917298e-01	   9.9954263e-01	   9.9952119e-01	   9.9958900e-01	   9.9961351e-01	   9.9967201e-01	
   2.0147929e+01	   9.9917358e-01	   9.9954321e-01	   9.9952176e-01	   9.9958957e-01	   9.9961407e-01	   9.9967256e-01	
   2.0192308e+01	   9.9917416e-01	   9.9954376e-01	   9.9952232e-01	   9.9959012e-01	   9.9961461e-01	   9.9967309e-01	
   2.0236686e+01	   9.9917473e-01	   9.9954429e-01	   9.9952286e-01	   9.9959065e-01	   9.9961514e-01	   9.9967360e-01	
   2.0281065e+01	   9.9917527e-01	   9.9954481e-01	   9.9952338e-01	   9.9959115e-01	   9.9961564e-01	   9.9967409e-01	
   2.0325444e+01	   9.9917579e-01	   9.9954530e-01	   9.9952388e-01	   9.9959164e-01	   9.9961613e-01	   9.9967457e-01	
   2.0369822e+01	   9.9917629e-01	   9.9954578e-01	   9.9952436e-01	   9.9959212e-01	   9.9961659e-01	   9.9967502e-01	
   2.0414201e+01	   9.9917678e-01	   9.9954624e-01	   9.9952482e-01	   9.9959257e-01	   9.9961704e-01	   9.9967546e-01	
   2.0458580e+01	   9.9917724e-01	   9.9954668e-01	   9.9952526e-01	   9.9959300e-01	   9.9961747e-01	   9.9967587e-01	
   2.0502959e+01	   9.9917769e-01	   9.9954710e-01	   9.9952569e-01	   9.9959342e-01	   9.9961788e-01	   9.9967627e-01	
   2.0547337e+01	   9.9917812e-01	   9.9954750e-01	   9.9952609e-01	   9.9959382e-01	   9.9961828e-01	   9.9967665e-01	
   2.0591716e+01	   9.9917853e-01	   9.9954788e-01	   9.9952648e-01	   9.9959420e-01	   9.9961865e-01	   9.9967702e-01	
   2.0636095e+01	   9.9917892e-01	   9.9954825e-01	   9.9952685e-01	   9.9959456e-01	   9.9961901e-01	   9.9967736e-01	
   2.0680473e+01	   9.9917930e-01	   9.9954860e-01	   9.9952721e-01	   9.9959491e-01	   9.9961935e-01	   9.9967769e-01	
   2.0724852e+01	   9.9917966e-01	   9.9954893e-01	   9.9952754e-01	   9.9959523e-01	   9.9961968e-01	   9.9967800e-01	
   2.0769231e+01	   9.9918000e-01	   9.9954925e-01	   9.9952786e-01	   9.9959554e-01	   9.9961998e-01	   9.9967830e-01	
   2.0813609e+01	   9.9918032e-01	   9.9954955e-01	   9.9952817e-01	   9.9959584e-01	   9.9962027e-01	   9.9967858e-01	
   2.0857988e+01	   9.9918063e-01	   9.9954983e-01	   9.9952845e-01	   9.9959612e-01	   9.9962055e-01	   9.9967884e-01	
   2.0902367e+01	   9.9918092e-01	   9.9955010e-01	   9.9952872e-01	   9.9959638e-01	   9.9962081e-01	   9.9967908e-01	
   2.0946746e+01	   9.9918120e-01	   9.9955035e-01	   9.9952898e-01	   9.9959662e-01	   9.9962105e-01	   9.9967931e-01	
   2.0991124e+01	   9.9918145e-01	   9.9955058e-01	   9.9952921e-01	   9.9959685e-01	   9.9962127e-01	   9.9967953e-01	
   2.1035503e+01	   9.9918170e-01	   9.9955080e-01	   9.9952943e-01	   9.9959707e-01	   9.9962148e-01	   9.9967972e-01	
   2.1079882e+01	   9.9918192e-01	   9.9955100e-01	   9.9952964e-01	   9.9959726e-01	   9.9962167e-01	   9.9967990e-01	
   2.1124260e+01	   9.9918213e-01	   9.9955119e-01	   9.9952983e-01	   9.9959745e-01	   9.9962185e-01	   9.9968007e-01	
   2.1168639e+01	   9.9918233e-01	   9.9955136e-01	   9.9953001e-01	   9.9959761e-01	   9.9962202e-01	   9.9968022e-01	
   2.1213018e+01	   9.9918251e-01	   9.9955152e-01	   9.9953017e-01	   9.9959777e-01	   9.9962216e-01	   9.9968036e-01	
   2.1257396e+01	   9.9918267e-01	   9.9955166e-01	   9.9953031e-01	   9.9959790e-01	   9.9962230e-01	   9.9968048e-01	
   2.1301775e+01	   9.9918282e-01	   9.9955178e-01	   9.9953044e-01	   9.9959802e-01	   9.9962241e-01	   9.9968059e-01	
   2.1346154e+01	   9.9918296e-01	   9.9955190e-01	   9.9953056e-01	   9.9959813e-01	   9.9962252e-01	   9.9968068e-01	
   2.1390533e+01	   9.9918308e-01	   9.9955199e-01	   9.9953066e-01	   9.9959823e-01	   9.9962261e-01	   9.9968076e-01	
   2.1434911e+01	   9.9918319e-01	   9.9955208e-01	   9.9953075e-01	   9.9959831e-01	   9.9962269e-01	   9.9968083e-01	
   2.1479290e+01	   9.9918328e-01	   9.9955215e-01	   9.9953082e-01	   9.9959837e-01	   9.9962275e-01	   9.9968087e-01	
   2.1523669e+01	   9.9918336e-01	   9.9955220e-01	   9.9953088e-01	   9.9959843e-01	   9.9962280e-01	   9.9968091e-01	
   2.1568047e+01	   9.9918342e-01	   9.9955225e-01	   9.9953092e-01	   9.9959846e-01	   9.9962283e-01	   9.9968093e-01	
   2.1612426e+01	   9.9918348e-01	   9.9955228e-01	   9.9953096e-01	   9.9959849e-01	   9.9962285e-01	   9.9968094e-01	
   2.1656805e+01	   9.9918351e-01	   9.9955229e-01	   9.9953097e-01	   9.9959850e-01	   9.9962286e-01	   9.9968095e-01	
   2.1701183e+01	   9.9918354e-01	   9.9955229e-01	   9.9953098e-01	   9.9959849e-01	   9.9962285e-01	   9.9968093e-01	
   2.1745562e+01	   9.9918355e-01	   9.9955229e-01	   9.9953098e-01	   9.9959849e-01	   9.9962284e-01	   9.9968090e-01	
   2.1789941e+01	   9.9918354e-01	   9.9955227e-01	   9.9953096e-01	   9.9959847e-01	   9.9962282e-01	   9.9968086e-01	
   2.1834320e+01	   9.9918351e-01	   9.9955224e-01	   9.9953093e-01	   9.9959843e-01	   9.9962277e-01	   9.9968081e-01	
   2.1878698e+01	   9.9918347e-01	   9.9955218e-01	   9.9953088e-01	   9.9959837e-01	   9.9962271e-01	   9.9968073e-01	
   2.1923077e+01	   9.9918342e-01	   9.9955212e-01	   9.9953081e-01	   9.9959830e-01	   9.9962263e-01	   9.9968064e-01	
   2.1967456e+01	   9.9918336e-01	   9.9955203e-01	   9.9953073e-01	   9.9959821e-01	   9.9962254e-01	   9.9968054e-01	
   2.2011834e+01	   9.9918328e-01	   9.9955194e-01	   9.9953064e-01	   9.9959811e-01	   9.9962244e-01	   9.9968043e-01	
   2.2056213e+01	   9.9918320e-01	   9.9955183e-01	   9.9953054e-01	   9.9959800e-01	   9.9962233e-01	   9.9968031e-01	
   2.2100592e+01	   9.9918311e-01	   9.9955171e-01	   9.9953043e-01	   9.9959788e-01	   9.9962221e-01	   9.9968018e-01	
   2.2144970e+01	   9.9918302e-01	   9.9955159e-01	   9.9953031e-01	   9.9959776e-01	   9.9962208e-01	   9.9968004e-01	
   2.2189349e+01	   9.9918292e-01	   9.9955146e-01	   9.9953018e-01	   9.9959763e-01	   9.9962194e-01	   9.9967990e-01	
   2.2233728e+01	   9.9918281e-01	   9.9955133e-01	   9.9953006e-01	   9.9959749e-01	   9.9962180e-01	   9.9967975e-01	
   2.2278107e+01	   9.9918270e-01	   9.9955120e-01	   9.9952993e-01	   9.9959735e-01	   9.9962166e-01	   9.9967960e-01	
   2.2322485e+01	   9.9918259e-01	   9.9955106e-01	   9.9952979e-01	   9.9959721e-01	   9.9962152e-01	   9.9967945e-01	
   2.2366864e+01	   9.9918247e-01	   9.9955091e-01	   9.9952965e-01	   9.9959706e-01	   9.9962136e-01	   9.9967928e-01	
   2.2411243e+01	   9.9918230e-01	   9.9955073e-01	   9.9952947e-01	   9.9959687e-01	   9.9962117e-01	   9.9967908e-01	
   2.2455621e+01	   9.9918213e-01	   9.9955054e-01	   9.9952928e-01	   9.9959668e-01	   9.9962097e-01	   9.9967887e-01	
   2.2500000e+01	   9.9918195e-01	   9.9955034e-01	   9.9952908e-01	   9.9959648e-01	   9.9962077e-01	   9.9967866e-01	
   2.2544379e+01	   9.9918176e-01	   9.9955013e-01	   9.9952888e-01	   9.9959626e-01	   9.9962055e-01	   9.9967843e-01	
   2.2588757e+01	   9.9918156e-01	   9.9954991e-01	   9.9952866e-01	   9.9959604e-01	   9.9962033e-01	   9.9967820e-01	
   2.2633136e+01	   9.9918135e-01	   9.9954968e-01	   9.9952843e-01	   9.9959581e-01	   9.9962009e-01	   9.9967795e-01	
   2.2677515e+01	   9.9918113e-01	   9.9954944e-01	   9.9952820e-01	   9.9959556e-01	   9.9961984e-01	   9.9967769e-01	
   2.2721893e+01	   9.9918090e-01	   9.9954919e-01	   9.9952795e-01	   9.9959531e-01	   9.9961959e-01	   9.9967743e-01	
   2.2766272e+01	   9.9918066e-01	   9.9954894e-01	   9.9952770e-01	   9.9959505e-01	   9.9961933e-01	   9.9967716e-01	
   2.2810651e+01	   9.9918042e-01	   9.9954868e-01	   9.9952744e-01	   9.9959479e-01	   9.9961906e-01	   9.9967688e-01	
   2.2855030e+01	   9.9918017e-01	   9.9954841e-01	   9.9952717e-01	   9.9959452e-01	   9.9961878e-01	   9.9967660e-01	
   2.2899408e+01	   9.9917991e-01	   9.9954813e-01	   9.9952690e-01	   9.9959424e-01	   9.9961850e-01	   9.9967630e-01	
   2.2943787e+01	   9.9917964e-01	   9.9954784e-01	   9.9952662e-01	   9.9959395e-01	   9.9961821e-01	   9.9967600e-01	
   2.2988166e+01	   9.9917936e-01	   9.9954754e-01	   9.9952632e-01	   9.9959364e-01	   9.9961790e-01	   9.9967569e-01	
   2.3032544e+01	   9.9917907e-01	   9.9954724e-01	   9.9952602e-01	   9.9959333e-01	   9.9961759e-01	   9.9967537e-01	
   2.3076923e+01	   9.9917877e-01	   9.9954692e-01	   9.9952570e-01	   9.9959302e-01	   9.9961727e-01	   9.9967504e-01	
   2.3121302e+01	   9.9917847e-01	   9.9954660e-01	   9.9952539e-01	   9.9959270e-01	   9.9961694e-01	   9.9967470e-01	
   2.3165680e+01	   9.9917817e-01	   9.9954628e-01	   9.9952507e-01	   9.9959237e-01	   9.9961661e-01	   9.9967437e-01	
   2.3210059e+01	   9.9917785e-01	   9.9954595e-01	   9.9952474e-01	   9.9959203e-01	   9.9961627e-01	   9.9967402e-01	
   2.3254438e+01	   9.9917753e-01	   9.9954561e-01	   9.9952440e-01	   9.9959169e-01	   9.9961593e-01	   9.9967366e-01	
   2.3298817e+01	   9.9917720e-01	   9.9954526e-01	   9.9952406e-01	   9.9959134e-01	   9.9961557e-01	   9.9967330e-01	
   2.3343195e+01	   9.9917686e-01	   9.9954490e-01	   9.9952370e-01	   9.9959098e-01	   9.9961521e-01	   9.9967293e-01	
   2.3387574e+01	   9.9917652e-01	   9.9954454e-01	   9.9952335e-01	   9.9959062e-01	   9.9961485e-01	   9.9967255e-01	
   2.3431953e+01	   9.9917616e-01	   9.9954418e-01	   9.9952298e-01	   9.9959025e-01	   9.9961447e-01	   9.9967217e-01	
   2.3476331e+01	   9.9917581e-01	   9.9954380e-01	   9.9952261e-01	   9.9958987e-01	   9.9961409e-01	   9.9967178e-01	
   2.3520710e+01	   9.9917544e-01	   9.9954342e-01	   9.9952223e-01	   9.9958949e-01	   9.9961371e-01	   9.9967139e-01	
   2.3565089e+01	   9.9917507e-01	   9.9954304e-01	   9.9952185e-01	   9.9958910e-01	   9.9961331e-01	   9.9967099e-01	
   2.3609467e+01	   9.9917470e-01	   9.9954264e-01	   9.9952146e-01	   9.9958870e-01	   9.9961292e-01	   9.9967058e-01	
   2.3653846e+01	   9.9917432e-01	   9.9954225e-01	   9.9952106e-01	   9.9958830e-01	   9.9961251e-01	   9.9967017e-01	
   2.3698225e+01	   9.9917393e-01	   9.9954184e-01	   9.9952066e-01	   9.9958789e-01	   9.9961210e-01	   9.9966975e-01	
   2.3742604e+01	   9.9917353e-01	   9.9954143e-01	   9.9952025e-01	   9.9958748e-01	   9.9961168e-01	   9.9966932e-01	
   2.3786982e+01	   9.9917312e-01	   9.9954100e-01	   9.9951983e-01	   9.9958705e-01	   9.9961125e-01	   9.9966888e-01	
   2.3831361e+01	   9.9917272e-01	   9.9954058e-01	   9.9951941e-01	   9.9958662e-01	   9.9961082e-01	   9.9966844e-01	
   2.3875740e+01	   9.9917230e-01	   9.9954015e-01	   9.9951898e-01	   9.9958619e-01	   9.9961038e-01	   9.9966800e-01	
   2.3920118e+01	   9.9917188e-01	   9.9953971e-01	   9.9951854e-01	   9.9958575e-01	   9.9960994e-01	   9.9966755e-01	
   2.3964497e+01	   9.9917145e-01	   9.9953927e-01	   9.9951810e-01	   9.9958530e-01	   9.9960949e-01	   9.9966709e-01	
   2.4008876e+01	   9.9917102e-01	   9.9953882e-01	   9.9951766e-01	   9.9958485e-01	   9.9960904e-01	   9.9966663e-01	
   2.4053254e+01	   9.9917058e-01	   9.9953837e-01	   9.9951721e-01	   9.9958440e-01	   9.9960858e-01	   9.9966616e-01	
   2.4097633e+01	   9.9917014e-01	   9.9953791e-01	   9.9951675e-01	   9.9958394e-01	   9.9960812e-01	   9.9966569e-01	
   2.4142012e+01	   9.9916970e-01	   9.9953745e-01	   9.9951630e-01	   9.9958347e-01	   9.9960765e-01	   9.9966521e-01	
   2.4186391e+01	   9.9916925e-01	   9.9953699e-01	   9.9951583e-01	   9.9958301e-01	   9.9960718e-01	   9.9966473e-01	
   2.4230769e+01	   9.9916879e-01	   9.9953651e-01	   9.9951536e-01	   9.9958253e-01	   9.9960670e-01	   9.9966424e-01	
   2.4275148e+01	   9.9916833e-01	   9.9953603e-01	   9.9951488e-01	   9.9958204e-01	   9.9960621e-01	   9.9966375e-01	
   2.4319527e+01	   9.9916786e-01	   9.9953554e-01	   9.9951440e-01	   9.9958156e-01	   9.9960572e-01	   9.9966325e-01	
   2.4363905e+01	   9.9916738e-01	   9.9953505e-01	   9.9951391e-01	   9.9958106e-01	   9.9960523e-01	   9.9966274e-01	
   2.4408284e+01	   9.9916690e-01	   9.9953455e-01	   9.9951342e-01	   9.9958056e-01	   9.9960472e-01	   9.9966223e-01	
   2.4452663e+01	   9.9916641e-01	   9.9953405e-01	   9.9951292e-01	   9.9958006e-01	   9.9960421e-01	   9.9966171e-01	
   2.4497041e+01	   9.9916592e-01	   9.9953354e-01	   9.9951241e-01	   9.9957955e-01	   9.9960370e-01	   9.9966119e-01	
   2.4541420e+01	   9.9916542e-01	   9.9953303e-01	   9.9951190e-01	   9.9957903e-01	   9.9960318e-01	   9.9966066e-01	
   2.4585799e+01	   9.9916492e-01	   9.9953251e-01	   9.9951139e-01	   9.9957851e-01	   9.9960266e-01	   9.9966013e-01	
   2.4630178e+01	   9.9916442e-01	   9.9953200e-01	   9.9951087e-01	   9.9957799e-01	   9.9960213e-01	   9.9965960e-01	
   2.4674556e+01	   9.9916391e-01	   9.9953147e-01	   9.9951035e-01	   9.9957746e-01	   9.9960161e-01	   9.9965906e-01	
   2.4718935e+01	   9.9916339e-01	   9.9953094e-01	   9.9950982e-01	   9.9957693e-01	   9.9960107e-01	   9.9965852e-01	
   2.4763314e+01	   9.9916287e-01	   9.9953040e-01	   9.9950928e-01	   9.9957638e-01	   9.9960052e-01	   9.9965796e-01	
   2.4807692e+01	   9.9916234e-01	   9.9952985e-01	   9.9950874e-01	   9.9957584e-01	   9.9959997e-01	   9.9965740e-01	
   2.4852071e+01	   9.9916180e-01	   9.9952930e-01	   9.9950819e-01	   9.9957529e-01	   9.9959942e-01	   9.9965684e-01	
   2.4896450e+01	   9.9916126e-01	   9.9952875e-01	   9.9950764e-01	   9.9957473e-01	   9.9959886e-01	   9.9965627e-01	
   2.4940828e+01	   9.9916072e-01	   9.9952819e-01	   9.9950708e-01	   9.9957417e-01	   9.9959829e-01	   9.9965570e-01	
   2.4985207e+01	   9.9916016e-01	   9.9952762e-01	   9.9950652e-01	   9.9957360e-01	   9.9959772e-01	   9.9965512e-01	
   2.5029586e+01	   9.9915961e-01	   9.9952705e-01	   9.9950595e-01	   9.9957302e-01	   9.9959714e-01	   9.9965453e-01	
   2.5073964e+01	   9.9915905e-01	   9.9952648e-01	   9.9950538e-01	   9.9957245e-01	   9.9959656e-01	   9.9965395e-01	
   2.5118343e+01	   9.9915848e-01	   9.9952590e-01	   9.9950480e-01	   9.9957187e-01	   9.9959598e-01	   9.9965335e-01	
   2.5162722e+01	   9.9915792e-01	   9.9952532e-01	   9.9950422e-01	   9.9957128e-01	   9.9959539e-01	   9.9965276e-01	
   2.5207101e+01	   9.9915735e-01	   9.9952473e-01	   9.9950364e-01	   9.9957069e-01	   9.9959480e-01	   9.9965216e-01	
   2.5251479e+01	   9.9915677e-01	   9.9952414e-01	   9.9950305e-01	   9.9957010e-01	   9.9959421e-01	   9.9965156e-01	
   2.5295858e+01	   9.9915619e-01	   9.9952355e-01	   9.9950246e-01	   9.9956950e-01	   9.9959360e-01	   9.9965095e-01	
   2.5340237e+01	   9.9915560e-01	   9.9952294e-01	   9.9950186e-01	   9.9956890e-01	   9.9959300e-01	   9.9965033e-01	
   2.5384615e+01	   9.9915500e-01	   9.9952234e-01	   9.9950125e-01	   9.9956829e-01	   9.9959239e-01	   9.9964971e-01	
   2.5428994e+01	   9.9915441e-01	   9.9952173e-01	   9.9950064e-01	   9.9956767e-01	   9.9959177e-01	   9.9964909e-01	
   2.5473373e+01	   9.9915380e-01	   9.9952111e-01	   9.9950003e-01	   9.9956706e-01	   9.9959115e-01	   9.9964846e-01	
   2.5517751e+01	   9.9915319e-01	   9.9952049e-01	   9.9949941e-01	   9.9956643e-01	   9.9959052e-01	   9.9964782e-01	
   2.5562130e+01	   9.9915258e-01	   9.9951986e-01	   9.9949879e-01	   9.9956580e-01	   9.9958989e-01	   9.9964718e-01	
   2.5606509e+01	   9.9915196e-01	   9.9951923e-01	   9.9949816e-01	   9.9956517e-01	   9.9958925e-01	   9.9964654e-01	
   2.5650888e+01	   9.9915134e-01	   9.9951859e-01	   9.9949752e-01	   9.9956453e-01	   9.9958861e-01	   9.9964589e-01	
   2.5695266e+01	   9.9915071e-01	   9.9951795e-01	   9.9949689e-01	   9.9956389e-01	   9.9958797e-01	   9.9964524e-01	
   2.5739645e+01	   9.9915008e-01	   9.9951731e-01	   9.9949624e-01	   9.9956324e-01	   9.9958732e-01	   9.9964459e-01	
   2.5784024e+01	   9.9914944e-01	   9.9951666e-01	   9.9949560e-01	   9.9956259e-01	   9.9958667e-01	   9.9964393e-01	
   2.5828402e+01	   9.9914880e-01	   9.9951601e-01	   9.9949495e-01	   9.9956194e-01	   9.9958601e-01	   9.9964326e-01	
   2.5872781e+01	   9.9914816e-01	   9.9951535e-01	   9.9949429e-01	   9.9956128e-01	   9.9958535e-01	   9.9964260e-01	
   2.5917160e+01	   9.9914751e-01	   9.9951469e-01	   9.9949363e-01	   9.9956062e-01	   9.9958468e-01	   9.9964192e-01	
   2.5961538e+01	   9.9914685e-01	   9.9951403e-01	   9.9949297e-01	   9.9955995e-01	   9.9958402e-01	   9.9964125e-01	
   2.6005917e+01	   9.9914620e-01	   9.9951336e-01	   9.9949231e-01	   9.9955928e-01	   9.9958334e-01	   9.9964057e-01	
   2.6050296e+01	   9.9914554e-01	   9.9951269e-01	   9.9949164e-01	   9.9955861e-01	   9.9958267e-01	   9.9963989e-01	
   2.6094675e+01	   9.9914487e-01	   9.9951201e-01	   9.9949096e-01	   9.9955793e-01	   9.9958199e-01	   9.9963921e-01	
   2.6139053e+01	   9.9914421e-01	   9.9951134e-01	   9.9949029e-01	   9.9955725e-01	   9.9958131e-01	   9.9963852e-01	
   2.6183432e+01	   9.9914354e-01	   9.9951066e-01	   9.9948961e-01	   9.9955657e-01	   9.9958062e-01	   9.9963783e-01	
   2.6227811e+01	   9.9914286e-01	   9.9950997e-01	   9.9948893e-01	   9.9955588e-01	   9.9957994e-01	   9.9963713e-01	
   2.6272189e+01	   9.9914219e-01	   9.9950929e-01	   9.9948824e-01	   9.9955520e-01	   9.9957925e-01	   9.9963644e-01	
   2.6316568e+01	   9.9914151e-01	   9.9950860e-01	   9.9948755e-01	   9.9955450e-01	   9.9957855e-01	   9.9963574e-01	
   2.6360947e+01	   9.9914083e-01	   9.9950790e-01	   9.9948686e-01	   9.9955381e-01	   9.9957786e-01	   9.9963504e-01	
   2.6405325e+01	   9.9914014e-01	   9.9950721e-01	   9.9948617e-01	   9.9955311e-01	   9.9957716e-01	   9.9963433e-01	
   2.6449704e+01	   9.9913946e-01	   9.9950651e-01	   9.9948548e-01	   9.9955242e-01	   9.9957646e-01	   9.9963363e-01	
   2.6494083e+01	   9.9913877e-01	   9.9950581e-01	   9.9948478e-01	   9.9955171e-01	   9.9957575e-01	   9.9963292e-01	
   2.6538462e+01	   9.9913808e-01	   9.9950511e-01	   9.9948408e-01	   9.9955101e-01	   9.9957505e-01	   9.9963221e-01	
   2.6582840e+01	   9.9913739e-01	   9.9950441e-01	   9.9948338e-01	   9.9955031e-01	   9.9957434e-01	   9.9963149e-01	
   2.6627219e+01	   9.9913669e-01	   9.9950370e-01	   9.9948267e-01	   9.9954960e-01	   9.9957363e-01	   9.9963078e-01	
   2.6671598e+01	   9.9913599e-01	   9.9950300e-01	   9.9948197e-01	   9.9954889e-01	   9.9957292e-01	   9.9963006e-01	
   2.6715976e+01	   9.9913529e-01	   9.9950229e-01	   9.9948126e-01	   9.9954818e-01	   9.9957221e-01	   9.9962935e-01	
   2.6760355e+01	   9.9913459e-01	   9.9950158e-01	   9.9948055e-01	   9.9954747e-01	   9.9957150e-01	   9.9962863e-01	
   2.6804734e+01	   9.9913389e-01	   9.9950086e-01	   9.9947984e-01	   9.9954675e-01	   9.9957078e-01	   9.9962790e-01	
   2.6849112e+01	   9.9913319e-01	   9.9950015e-01	   9.9947913e-01	   9.9954604e-01	   9.9957006e-01	   9.9962718e-01	
   2.6893491e+01	   9.9913248e-01	   9.9949944e-01	   9.9947842e-01	   9.9954532e-01	   9.9956934e-01	   9.9962646e-01	
   2.6937870e+01	   9.9913178e-01	   9.9949872e-01	   9.9947770e-01	   9.9954460e-01	   9.9956862e-01	   9.9962573e-01	
   2.6982249e+01	   9.9913107e-01	   9.9949800e-01	   9.9947699e-01	   9.9954389e-01	   9.9956790e-01	   9.9962501e-01	
   2.7026627e+01	   9.9913036e-01	   9.9949729e-01	   9.9947627e-01	   9.9954317e-01	   9.9956718e-01	   9.9962428e-01	
   2.7071006e+01	   9.9912965e-01	   9.9949657e-01	   9.9947555e-01	   9.9954245e-01	   9.9956646e-01	   9.9962355e-01	
   2.7115385e+01	   9.9912894e-01	   9.9949585e-01	   9.9947484e-01	   9.9954172e-01	   9.9956574e-01	   9.9962283e-01	
   2.7159763e+01	   9.9912823e-01	   9.9949513e-01	   9.9947412e-01	   9.9954100e-01	   9.9956501e-01	   9.9962210e-01	
   2.7204142e+01	   9.9912752e-01	   9.9949441e-01	   9.9947340e-01	   9.9954028e-01	   9.9956429e-01	   9.9962137e-01	
   2.7248521e+01	   9.9912681e-01	   9.9949368e-01	   9.9947268e-01	   9.9953956e-01	   9.9956356e-01	   9.9962064e-01	
   2.7292899e+01	   9.9912609e-01	   9.9949296e-01	   9.9947196e-01	   9.9953883e-01	   9.9956284e-01	   9.9961991e-01	
   2.7337278e+01	   9.9912538e-01	   9.9949224e-01	   9.9947124e-01	   9.9953811e-01	   9.9956211e-01	   9.9961918e-01	
   2.7381657e+01	   9.9912467e-01	   9.9949152e-01	   9.9947052e-01	   9.9953739e-01	   9.9956139e-01	   9.9961845e-01	
   2.7426036e+01	   9.9912395e-01	   9.9949080e-01	   9.9946979e-01	   9.9953666e-01	   9.9956066e-01	   9.9961772e-01	
   2.7470414e+01	   9.9912324e-01	   9.9949007e-01	   9.9946907e-01	   9.9953594e-01	   9.9955994e-01	   9.9961699e-01	
   2.7514793e+01	   9.9912253e-01	   9.9948935e-01	   9.9946835e-01	   9.9953521e-01	   9.9955921e-01	   9.9961626e-01	
   2.7559172e+01	   9.9912181e-01	   9.9948863e-01	   9.9946763e-01	   9.9953449e-01	   9.9955849e-01	   9.9961553e-01	
   2.7603550e+01	   9.9912110e-01	   9.9948791e-01	   9.9946691e-01	   9.9953377e-01	   9.9955776e-01	   9.9961480e-01	
   2.7647929e+01	   9.9912039e-01	   9.9948719e-01	   9.9946619e-01	   9.9953304e-01	   9.9955704e-01	   9.9961407e-01	
   2.7692308e+01	   9.9911967e-01	   9.9948647e-01	   9.9946547e-01	   9.9953232e-01	   9.9955631e-01	   9.9961334e-01	
   2.7736686e+01	   9.9911896e-01	   9.9948574e-01	   9.9946475e-01	   9.9953160e-01	   9.9955559e-01	   9.9961261e-01	
   2.7781065e+01	   9.9911825e-01	   9.9948503e-01	   9.9946404e-01	   9.9953088e-01	   9.9955487e-01	   9.9961189e-01	
   2.7825444e+01	   9.9911754e-01	   9.9948431e-01	   9.9946332e-01	   9.9953016e-01	   9.9955415e-01	   9.9961116e-01	
   2.7869822e+01	   9.9911683e-01	   9.9948359e-01	   9.9946260e-01	   9.9952944e-01	   9.9955342e-01	   9.9961043e-01	
   2.7914201e+01	   9.9911612e-01	   9.9948287e-01	   9.9946188e-01	   9.9952872e-01	   9.9955270e-01	   9.9960971e-01	
   2.7958580e+01	   9.9911541e-01	   9.9948215e-01	   9.9946117e-01	   9.9952800e-01	   9.9955198e-01	   9.9960899e-01	
   2.8002959e+01	   9.9911471e-01	   9.9948144e-01	   9.9946046e-01	   9.9952729e-01	   9.9955127e-01	   9.9960826e-01	
   2.8047337e+01	   9.9911400e-01	   9.9948073e-01	   9.9945974e-01	   9.9952657e-01	   9.9955055e-01	   9.9960754e-01	
   2.8091716e+01	   9.9911330e-01	   9.9948001e-01	   9.9945903e-01	   9.9952586e-01	   9.9954983e-01	   9.9960682e-01	
   2.8136095e+01	   9.9911259e-01	   9.9947930e-01	   9.9945832e-01	   9.9952514e-01	   9.9954912e-01	   9.9960610e-01	
   2.8180473e+01	   9.9911189e-01	   9.9947859e-01	   9.9945761e-01	   9.9952443e-01	   9.9954841e-01	   9.9960539e-01	
   2.8224852e+01	   9.9911119e-01	   9.9947788e-01	   9.9945691e-01	   9.9952372e-01	   9.9954769e-01	   9.9960467e-01	
   2.8269231e+01	   9.9911049e-01	   9.9947718e-01	   9.9945620e-01	   9.9952301e-01	   9.9954698e-01	   9.9960396e-01	
   2.8313609e+01	   9.9910979e-01	   9.9947647e-01	   9.9945550e-01	   9.9952231e-01	   9.9954628e-01	   9.9960324e-01	
   2.8357988e+01	   9.9910910e-01	   9.9947577e-01	   9.9945479e-01	   9.9952160e-01	   9.9954557e-01	   9.9960253e-01	
   2.8402367e+01	   9.9910840e-01	   9.9947507e-01	   9.9945409e-01	   9.9952090e-01	   9.9954487e-01	   9.9960182e-01	
   2.8446746e+01	   9.9910771e-01	   9.9947437e-01	   9.9945339e-01	   9.9952020e-01	   9.9954416e-01	   9.9960112e-01	
   2.8491124e+01	   9.9910702e-01	   9.9947367e-01	   9.9945270e-01	   9.9951950e-01	   9.9954346e-01	   9.9960041e-01	
   2.8535503e+01	   9.9910633e-01	   9.9947297e-01	   9.9945200e-01	   9.9951880e-01	   9.9954276e-01	   9.9959971e-01	
   2.8579882e+01	   9.9910565e-01	   9.9947228e-01	   9.9945131e-01	   9.9951811e-01	   9.9954207e-01	   9.9959901e-01	
   2.8624260e+01	   9.9910496e-01	   9.9947159e-01	   9.9945062e-01	   9.9951741e-01	   9.9954137e-01	   9.9959831e-01	
   2.8668639e+01	   9.9910428e-01	   9.9947090e-01	   9.9944993e-01	   9.9951672e-01	   9.9954068e-01	   9.9959761e-01	
   2.8713018e+01	   9.9910360e-01	   9.9947021e-01	   9.9944925e-01	   9.9951603e-01	   9.9953999e-01	   9.9959692e-01	
   2.8757396e+01	   9.9910292e-01	   9.9946952e-01	   9.9944856e-01	   9.9951535e-01	   9.9953930e-01	   9.9959623e-01	
   2.8801775e+01	   9.9910225e-01	   9.9946884e-01	   9.9944788e-01	   9.9951466e-01	   9.9953862e-01	   9.9959554e-01	
   2.8846154e+01	   9.9910157e-01	   9.9946816e-01	   9.9944720e-01	   9.9951398e-01	   9.9953793e-01	   9.9959485e-01	
   2.8890533e+01	   9.9910090e-01	   9.9946748e-01	   9.9944653e-01	   9.9951330e-01	   9.9953725e-01	   9.9959417e-01	
   2.8934911e+01	   9.9910024e-01	   9.9946681e-01	   9.9944585e-01	   9.9951263e-01	   9.9953658e-01	   9.9959349e-01	
   2.8979290e+01	   9.9909957e-01	   9.9946614e-01	   9.9944518e-01	   9.9951196e-01	   9.9953590e-01	   9.9959281e-01	
   2.9023669e+01	   9.9909891e-01	   9.9946547e-01	   9.9944451e-01	   9.9951128e-01	   9.9953523e-01	   9.9959213e-01	
   2.9068047e+01	   9.9909825e-01	   9.9946480e-01	   9.9944385e-01	   9.9951062e-01	   9.9953456e-01	   9.9959146e-01	
   2.9112426e+01	   9.9909759e-01	   9.9946414e-01	   9.9944319e-01	   9.9950995e-01	   9.9953389e-01	   9.9959079e-01	
   2.9156805e+01	   9.9909694e-01	   9.9946348e-01	   9.9944253e-01	   9.9950929e-01	   9.9953323e-01	   9.9959012e-01	
   2.9201183e+01	   9.9909629e-01	   9.9946282e-01	   9.9944187e-01	   9.9950863e-01	   9.9953257e-01	   9.9958946e-01	
   2.9245562e+01	   9.9909564e-01	   9.9946216e-01	   9.9944122e-01	   9.9950798e-01	   9.9953191e-01	   9.9958880e-01	
   2.9289941e+01	   9.9909500e-01	   9.9946151e-01	   9.9944056e-01	   9.9950732e-01	   9.9953126e-01	   9.9958814e-01	
   2.9334320e+01	   9.9909436e-01	   9.9946086e-01	   9.9943992e-01	   9.9950667e-01	   9.9953061e-01	   9.9958749e-01	
   2.9378698e+01	   9.9909372e-01	   9.9946022e-01	   9.9943927e-01	   9.9950603e-01	   9.9952996e-01	   9.9958683e-01	
   2.9423077e+01	   9.9909308e-01	   9.9945958e-01	   9.9943863e-01	   9.9950538e-01	   9.9952932e-01	   9.9958619e-01	
   2.9467456e+01	   9.9909245e-01	   9.9945894e-01	   9.9943799e-01	   9.9950474e-01	   9.9952867e-01	   9.9958554e-01	
   2.9511834e+01	   9.9909182e-01	   9.9945830e-01	   9.9943736e-01	   9.9950411e-01	   9.9952804e-01	   9.9958490e-01	
   2.9556213e+01	   9.9909120e-01	   9.9945767e-01	   9.9943673e-01	   9.9950347e-01	   9.9952740e-01	   9.9958426e-01	
   2.9600592e+01	   9.9909057e-01	   9.9945704e-01	   9.9943610e-01	   9.9950284e-01	   9.9952677e-01	   9.9958363e-01	
   2.9644970e+01	   9.9908996e-01	   9.9945642e-01	   9.9943548e-01	   9.9950222e-01	   9.9952614e-01	   9.9958300e-01	
   2.9689349e+01	   9.9908934e-01	   9.9945580e-01	   9.9943486e-01	   9.9950160e-01	   9.9952552e-01	   9.9958237e-01	
   2.9733728e+01	   9.9908873e-01	   9.9945518e-01	   9.9943424e-01	   9.9950098e-01	   9.9952490e-01	   9.9958175e-01	
   2.9778107e+01	   9.9908812e-01	   9.9945456e-01	   9.9943363e-01	   9.9950036e-01	   9.9952428e-01	   9.9958113e-01	
   2.9822485e+01	   9.9908752e-01	   9.9945395e-01	   9.9943302e-01	   9.9949975e-01	   9.9952367e-01	   9.9958051e-01	
   2.9866864e+01	   9.9908692e-01	   9.9945335e-01	   9.9943241e-01	   9.9949914e-01	   9.9952306e-01	   9.9957990e-01	
   2.9911243e+01	   9.9908632e-01	   9.9945274e-01	   9.9943181e-01	   9.9949854e-01	   9.9952246e-01	   9.9957929e-01	
   2.9955621e+01	   9.9908573e-01	   9.9945214e-01	   9.9943121e-01	   9.9949794e-01	   9.9952185e-01	   9.9957868e-01	
   3.0000000e+01	   9.9908514e-01	   9.9945155e-01	   9.9943062e-01	   9.9949734e-01	   9.9952126e-01	   9.9957808e-01	
   3.0044379e+01	   9.9908456e-01	   9.9945096e-01	   9.9943003e-01	   9.9949675e-01	   9.9952066e-01	   9.9957749e-01	
   3.0088757e+01	   9.9908397e-01	   9.9945037e-01	   9.9942944e-01	   9.9949616e-01	   9.9952007e-01	   9.9957689e-01	
   3.0133136e+01	   9.9908340e-01	   9.9944979e-01	   9.9942886e-01	   9.9949558e-01	   9.9951949e-01	   9.9957630e-01	
   3.0177515e+01	   9.9908282e-01	   9.9944921e-01	   9.9942828e-01	   9.9949500e-01	   9.9951891e-01	   9.9957572e-01	
   3.0221893e+01	   9.9908226e-01	   9.9944863e-01	   9.9942771e-01	   9.9949442e-01	   9.9951833e-01	   9.9957514e-01	
   3.0266272e+01	   9.9908169e-01	   9.9944806e-01	   9.9942714e-01	   9.9949385e-01	   9.9951776e-01	   9.9957456e-01	
   3.0310651e+01	   9.9908113e-01	   9.9944749e-01	   9.9942657e-01	   9.9949328e-01	   9.9951719e-01	   9.9957399e-01	
   3.0355030e+01	   9.9908057e-01	   9.9944693e-01	   9.9942601e-01	   9.9949272e-01	   9.9951662e-01	   9.9957342e-01	
   3.0399408e+01	   9.9908002e-01	   9.9944637e-01	   9.9942545e-01	   9.9949216e-01	   9.9951606e-01	   9.9957286e-01	
   3.0443787e+01	   9.9907947e-01	   9.9944582e-01	   9.9942490e-01	   9.9949160e-01	   9.9951550e-01	   9.9957230e-01	
   3.0488166e+01	   9.9907893e-01	   9.9944527e-01	   9.9942435e-01	   9.9949105e-01	   9.9951495e-01	   9.9957174e-01	
   3.0532544e+01	   9.9907839e-01	   9.9944472e-01	   9.9942380e-01	   9.9949050e-01	   9.9951440e-01	   9.9957119e-01	
   3.0576923e+01	   9.9907785e-01	   9.9944418e-01	   9.9942326e-01	   9.9948996e-01	   9.9951386e-01	   9.9957064e-01	
   3.0621302e+01	   9.9907732e-01	   9.9944364e-01	   9.9942273e-01	   9.9948942e-01	   9.9951332e-01	   9.9957010e-01	
   3.0665680e+01	   9.9907679e-01	   9.9944311e-01	   9.9942219e-01	   9.9948889e-01	   9.9951278e-01	   9.9956956e-01	
   3.0710059e+01	   9.9907627e-01	   9.9944258e-01	   9.9942167e-01	   9.9948836e-01	   9.9951225e-01	   9.9956903e-01	
   3.0754438e+01	   9.9907575e-01	   9.9944206e-01	   9.9942114e-01	   9.9948783e-01	   9.9951173e-01	   9.9956850e-01	
   3.0798817e+01	   9.9907524e-01	   9.9944154e-01	   9.9942063e-01	   9.9948731e-01	   9.9951120e-01	   9.9956797e-01	
   3.0843195e+01	   9.9907473e-01	   9.9944102e-01	   9.9942011e-01	   9.9948679e-01	   9.9951069e-01	   9.9956745e-01	
   3.0887574e+01	   9.9907423e-01	   9.9944051e-01	   9.9941960e-01	   9.9948629e-01	   9.9951018e-01	   9.9956694e-01	
   3.0931953e+01	   9.9907373e-01	   9.9944001e-01	   9.9941910e-01	   9.9948578e-01	   9.9950967e-01	   9.9956643e-01	
   3.0976331e+01	   9.9907323e-01	   9.9943951e-01	   9.9941860e-01	   9.9948528e-01	   9.9950917e-01	   9.9956592e-01	
   3.1020710e+01	   9.9907274e-01	   9.9943901e-01	   9.9941810e-01	   9.9948478e-01	   9.9950867e-01	   9.9956542e-01	
   3.1065089e+01	   9.9907225e-01	   9.9943852e-01	   9.9941761e-01	   9.9948429e-01	   9.9950817e-01	   9.9956492e-01	
   3.1109467e+01	   9.9907177e-01	   9.9943803e-01	   9.9941712e-01	   9.9948379e-01	   9.9950768e-01	   9.9956443e-01	
   3.1153846e+01	   9.9907129e-01	   9.9943754e-01	   9.9941664e-01	   9.9948331e-01	   9.9950719e-01	   9.9956394e-01	
   3.1198225e+01	   9.9907082e-01	   9.9943706e-01	   9.9941616e-01	   9.9948283e-01	   9.9950671e-01	   9.9956345e-01	
   3.1242604e+01	   9.9907035e-01	   9.9943659e-01	   9.9941569e-01	   9.9948235e-01	   9.9950624e-01	   9.9956297e-01	
   3.1286982e+01	   9.9906989e-01	   9.9943612e-01	   9.9941522e-01	   9.9948188e-01	   9.9950576e-01	   9.9956250e-01	
   3.1331361e+01	   9.9906943e-01	   9.9943566e-01	   9.9941475e-01	   9.9948142e-01	   9.9950530e-01	   9.9956203e-01	
   3.1375740e+01	   9.9906897e-01	   9.9943520e-01	   9.9941430e-01	   9.9948096e-01	   9.9950483e-01	   9.9956157e-01	
   3.1420118e+01	   9.9906852e-01	   9.9943474e-01	   9.9941384e-01	   9.9948050e-01	   9.9950438e-01	   9.9956110e-01	
   3.1464497e+01	   9.9906808e-01	   9.9943429e-01	   9.9941339e-01	   9.9948005e-01	   9.9950392e-01	   9.9956065e-01	
   3.1508876e+01	   9.9906764e-01	   9.9943384e-01	   9.9941295e-01	   9.9947960e-01	   9.9950348e-01	   9.9956020e-01	
   3.1553254e+01	   9.9906720e-01	   9.9943340e-01	   9.9941251e-01	   9.9947916e-01	   9.9950303e-01	   9.9955975e-01	
   3.1597633e+01	   9.9906677e-01	   9.9943297e-01	   9.9941207e-01	   9.9947872e-01	   9.9950260e-01	   9.9955931e-01	
   3.1642012e+01	   9.9906635e-01	   9.9943253e-01	   9.9941164e-01	   9.9947829e-01	   9.9950216e-01	   9.9955887e-01	
   3.1686391e+01	   9.9906593e-01	   9.9943211e-01	   9.9941122e-01	   9.9947786e-01	   9.9950173e-01	   9.9955845e-01	
   3.1730769e+01	   9.9906551e-01	   9.9943169e-01	   9.9941080e-01	   9.9947744e-01	   9.9950131e-01	   9.9955802e-01	
   3.1775148e+01	   9.9906510e-01	   9.9943127e-01	   9.9941038e-01	   9.9947703e-01	   9.9950090e-01	   9.9955760e-01	
   3.1819527e+01	   9.9906469e-01	   9.9943086e-01	   9.9940997e-01	   9.9947661e-01	   9.9950048e-01	   9.9955718e-01	
   3.1863905e+01	   9.9906429e-01	   9.9943045e-01	   9.9940956e-01	   9.9947620e-01	   9.9950007e-01	   9.9955677e-01	
   3.1908284e+01	   9.9906389e-01	   9.9943005e-01	   9.9940916e-01	   9.9947580e-01	   9.9949966e-01	   9.9955636e-01	
   3.1952663e+01	   9.9906350e-01	   9.9942965e-01	   9.9940876e-01	   9.9947540e-01	   9.9949926e-01	   9.9955595e-01	
   3.1997041e+01	   9.9906311e-01	   9.9942925e-01	   9.9940836e-01	   9.9947500e-01	   9.9949886e-01	   9.9955556e-01	
   3.2041420e+01	   9.9906272e-01	   9.9942887e-01	   9.9940798e-01	   9.9947461e-01	   9.9949847e-01	   9.9955516e-01	
   3.2085799e+01	   9.9906235e-01	   9.9942848e-01	   9.9940759e-01	   9.9947423e-01	   9.9949809e-01	   9.9955478e-01	
   3.2130178e+01	   9.9906197e-01	   9.9942810e-01	   9.9940722e-01	   9.9947385e-01	   9.9949771e-01	   9.9955439e-01	
   3.2174556e+01	   9.9906160e-01	   9.9942773e-01	   9.9940684e-01	   9.9947347e-01	   9.9949733e-01	   9.9955401e-01	
   3.2218935e+01	   9.9906124e-01	   9.9942736e-01	   9.9940647e-01	   9.9947310e-01	   9.9949696e-01	   9.9955364e-01	
   3.2263314e+01	   9.9906088e-01	   9.9942699e-01	   9.9940611e-01	   9.9947274e-01	   9.9949659e-01	   9.9955327e-01	
   3.2307692e+01	   9.9906053e-01	   9.9942664e-01	   9.9940575e-01	   9.9947238e-01	   9.9949623e-01	   9.9955291e-01	
   3.2352071e+01	   9.9906018e-01	   9.9942628e-01	   9.9940540e-01	   9.9947202e-01	   9.9949588e-01	   9.9955255e-01	
   3.2396450e+01	   9.9905983e-01	   9.9942593e-01	   9.9940505e-01	   9.9947167e-01	   9.9949552e-01	   9.9955219e-01	
   3.2440828e+01	   9.9905949e-01	   9.9942558e-01	   9.9940470e-01	   9.9947132e-01	   9.9949518e-01	   9.9955184e-01	
   3.2485207e+01	   9.9905916e-01	   9.9942524e-01	   9.9940436e-01	   9.9947098e-01	   9.9949483e-01	   9.9955150e-01	
   3.2529586e+01	   9.9905883e-01	   9.9942491e-01	   9.9940403e-01	   9.9947065e-01	   9.9949450e-01	   9.9955116e-01	
   3.2573964e+01	   9.9905850e-01	   9.9942458e-01	   9.9940370e-01	   9.9947032e-01	   9.9949416e-01	   9.9955082e-01	
   3.2618343e+01	   9.9905818e-01	   9.9942425e-01	   9.9940337e-01	   9.9946999e-01	   9.9949384e-01	   9.9955049e-01	
   3.2662722e+01	   9.9905786e-01	   9.9942393e-01	   9.9940305e-01	   9.9946967e-01	   9.9949351e-01	   9.9955017e-01	
   3.2707101e+01	   9.9905755e-01	   9.9942361e-01	   9.9940274e-01	   9.9946935e-01	   9.9949320e-01	   9.9954985e-01	
   3.2751479e+01	   9.9905725e-01	   9.9942330e-01	   9.9940243e-01	   9.9946904e-01	   9.9949288e-01	   9.9954953e-01	
   3.2795858e+01	   9.9905694e-01	   9.9942300e-01	   9.9940212e-01	   9.9946873e-01	   9.9949257e-01	   9.9954922e-01	
   3.2840237e+01	   9.9905665e-01	   9.9942269e-01	   9.9940182e-01	   9.9946843e-01	   9.9949227e-01	   9.9954891e-01	
   3.2884615e+01	   9.9905636e-01	   9.9942240e-01	   9.9940152e-01	   9.9946813e-01	   9.9949197e-01	   9.9954861e-01	
   3.2928994e+01	   9.9905607e-01	   9.9942210e-01	   9.9940123e-01	   9.9946783e-01	   9.9949167e-01	   9.9954832e-01	
   3.2973373e+01	   9.9905578e-01	   9.9942182e-01	   9.9940094e-01	   9.9946754e-01	   9.9949139e-01	   9.9954802e-01	
   3.3017751e+01	   9.9905551e-01	   9.9942153e-01	   9.9940066e-01	   9.9946726e-01	   9.9949110e-01	   9.9954774e-01	
   3.3062130e+01	   9.9905523e-01	   9.9942125e-01	   9.9940038e-01	   9.9946698e-01	   9.9949082e-01	   9.9954745e-01	
   3.3106509e+01	   9.9905496e-01	   9.9942098e-01	   9.9940011e-01	   9.9946671e-01	   9.9949054e-01	   9.9954718e-01	
   3.3150888e+01	   9.9905470e-01	   9.9942071e-01	   9.9939984e-01	   9.9946644e-01	   9.9949027e-01	   9.9954690e-01	
   3.3195266e+01	   9.9905444e-01	   9.9942045e-01	   9.9939958e-01	   9.9946617e-01	   9.9949001e-01	   9.9954663e-01	
   3.3239645e+01	   9.9905418e-01	   9.9942019e-01	   9.9939932e-01	   9.9946591e-01	   9.9948974e-01	   9.9954637e-01	
   3.3284024e+01	   9.9905393e-01	   9.9941993e-01	   9.9939906e-01	   9.9946565e-01	   9.9948949e-01	   9.9954611e-01	
   3.3328402e+01	   9.9905369e-01	   9.9941968e-01	   9.9939881e-01	   9.9946540e-01	   9.9948924e-01	   9.9954586e-01	
   3.3372781e+01	   9.9905345e-01	   9.9941943e-01	   9.9939857e-01	   9.9946516e-01	   9.9948899e-01	   9.9954561e-01	
   3.3417160e+01	   9.9905321e-01	   9.9941919e-01	   9.9939833e-01	   9.9946491e-01	   9.9948874e-01	   9.9954536e-01	
   3.3461538e+01	   9.9905298e-01	   9.9941895e-01	   9.9939809e-01	   9.9946468e-01	   9.9948851e-01	   9.9954512e-01	
   3.3505917e+01	   9.9905275e-01	   9.9941872e-01	   9.9939786e-01	   9.9946444e-01	   9.9948827e-01	   9.9954488e-01	
   3.3550296e+01	   9.9905253e-01	   9.9941849e-01	   9.9939763e-01	   9.9946421e-01	   9.9948804e-01	   9.9954465e-01	
   3.3594675e+01	   9.9905231e-01	   9.9941827e-01	   9.9939741e-01	   9.9946399e-01	   9.9948782e-01	   9.9954442e-01	
   3.3639053e+01	   9.9905210e-01	   9.9941805e-01	   9.9939719e-01	   9.9946377e-01	   9.9948760e-01	   9.9954420e-01	
   3.3683432e+01	   9.9905189e-01	   9.9941784e-01	   9.9939698e-01	   9.9946355e-01	   9.9948738e-01	   9.9954398e-01	
   3.3727811e+01	   9.9905168e-01	   9.9941763e-01	   9.9939677e-01	   9.9946334e-01	   9.9948717e-01	   9.9954377e-01	
   3.3772189e+01	   9.9905148e-01	   9.9941742e-01	   9.9939656e-01	   9.9946314e-01	   9.9948696e-01	   9.9954356e-01	
   3.3816568e+01	   9.9905128e-01	   9.9941722e-01	   9.9939636e-01	   9.9946294e-01	   9.9948676e-01	   9.9954335e-01	
   3.3860947e+01	   9.9905109e-01	   9.9941703e-01	   9.9939617e-01	   9.9946274e-01	   9.9948656e-01	   9.9954315e-01	
   3.3905325e+01	   9.9905091e-01	   9.9941683e-01	   9.9939598e-01	   9.9946255e-01	   9.9948637e-01	   9.9954296e-01	
   3.3949704e+01	   9.9905072e-01	   9.9941664e-01	   9.9939579e-01	   9.9946236e-01	   9.9948618e-01	   9.9954277e-01	
   3.3994083e+01	   9.9905054e-01	   9.9941646e-01	   9.9939561e-01	   9.9946217e-01	   9.9948599e-01	   9.9954258e-01	
   3.4038462e+01	   9.9905037e-01	   9.9941628e-01	   9.9939543e-01	   9.9946199e-01	   9.9948581e-01	   9.9954240e-01	
   3.4082840e+01	   9.9905020e-01	   9.9941611e-01	   9.9939525e-01	   9.9946182e-01	   9.9948563e-01	   9.9954222e-01	
   3.4127219e+01	   9.9905003e-01	   9.9941594e-01	   9.9939508e-01	   9.9946164e-01	   9.9948546e-01	   9.9954204e-01	
   3.4171598e+01	   9.9904987e-01	   9.9941577e-01	   9.9939492e-01	   9.9946148e-01	   9.9948529e-01	   9.9954187e-01	
   3.4215976e+01	   9.9904971e-01	   9.9941561e-01	   9.9939476e-01	   9.9946131e-01	   9.9948513e-01	   9.9954171e-01	
   3.4260355e+01	   9.9904956e-01	   9.9941545e-01	   9.9939460e-01	   9.9946116e-01	   9.9948497e-01	   9.9954155e-01	
   3.4304734e+01	   9.9904941e-01	   9.9941530e-01	   9.9939445e-01	   9.9946100e-01	   9.9948481e-01	   9.9954139e-01	
   3.4349112e+01	   9.9904927e-01	   9.9941515e-01	   9.9939430e-01	   9.9946085e-01	   9.9948466e-01	   9.9954124e-01	
   3.4393491e+01	   9.9904912e-01	   9.9941500e-01	   9.9939415e-01	   9.9946070e-01	   9.9948452e-01	   9.9954109e-01	
   3.4437870e+01	   9.9904899e-01	   9.9941486e-01	   9.9939401e-01	   9.9946056e-01	   9.9948437e-01	   9.9954094e-01	
   3.4482249e+01	   9.9904885e-01	   9.9941472e-01	   9.9939388e-01	   9.9946042e-01	   9.9948423e-01	   9.9954080e-01	
   3.4526627e+01	   9.9904873e-01	   9.9941459e-01	   9.9939374e-01	   9.9946029e-01	   9.9948410e-01	   9.9954066e-01	
   3.4571006e+01	   9.9904860e-01	   9.9941446e-01	   9.9939361e-01	   9.9946016e-01	   9.9948397e-01	   9.9954053e-01	
   3.4615385e+01	   9.9904848e-01	   9.9941433e-01	   9.9939349e-01	   9.9946003e-01	   9.9948384e-01	   9.9954040e-01	
   3.4659763e+01	   9.9904836e-01	   9.9941421e-01	   9.9939337e-01	   9.9945991e-01	   9.9948372e-01	   9.9954028e-01	
   3.4704142e+01	   9.9904825e-01	   9.9941410e-01	   9.9939325e-01	   9.9945979e-01	   9.9948360e-01	   9.9954016e-01	
   3.4748521e+01	   9.9904814e-01	   9.9941398e-01	   9.9939314e-01	   9.9945968e-01	   9.9948349e-01	   9.9954004e-01	
   3.4792899e+01	   9.9904804e-01	   9.9941387e-01	   9.9939303e-01	   9.9945957e-01	   9.9948337e-01	   9.9953993e-01	
   3.4837278e+01	   9.9904794e-01	   9.9941377e-01	   9.9939293e-01	   9.9945946e-01	   9.9948327e-01	   9.9953982e-01	
   3.4881657e+01	   9.9904784e-01	   9.9941367e-01	   9.9939282e-01	   9.9945936e-01	   9.9948316e-01	   9.9953971e-01	
   3.4926036e+01	   9.9904775e-01	   9.9941357e-01	   9.9939273e-01	   9.9945926e-01	   9.9948306e-01	   9.9953961e-01	
   3.4970414e+01	   9.9904766e-01	   9.9941347e-01	   9.9939263e-01	   9.9945917e-01	   9.9948297e-01	   9.9953951e-01	
   3.5014793e+01	   9.9904757e-01	   9.9941338e-01	   9.9939254e-01	   9.9945908e-01	   9.9948288e-01	   9.9953942e-01	
   3.5059172e+01	   9.9904749e-01	   9.9941330e-01	   9.9939246e-01	   9.9945899e-01	   9.9948279e-01	   9.9953933e-01	
   3.5103550e+01	   9.9904741e-01	   9.9941321e-01	   9.9939237e-01	   9.9945890e-01	   9.9948270e-01	   9.9953924e-01	
   3.5147929e+01	   9.9904733e-01	   9.9941313e-01	   9.9939230e-01	   9.9945882e-01	   9.9948262e-01	   9.9953916e-01	
   3.5192308e+01	   9.9904726e-01	   9.9941306e-01	   9.9939222e-01	   9.9945875e-01	   9.9948254e-01	   9.9953908e-01	
   3.5236686e+01	   9.9904719e-01	   9.9941299e-01	   9.9939215e-01	   9.9945867e-01	   9.9948247e-01	   9.9953901e-01	
   3.5281065e+01	   9.9904713e-01	   9.9941292e-01	   9.9939208e-01	   9.9945860e-01	   9.9948240e-01	   9.9953893e-01	
   3.5325444e+01	   9.9904707e-01	   9.9941285e-01	   9.9939202e-01	   9.9945854e-01	   9.9948233e-01	   9.9953887e-01	
   3.5369822e+01	   9.9904701e-01	   9.9941279e-01	   9.9939196e-01	   9.9945848e-01	   9.9948227e-01	   9.9953880e-01	
   3.5414201e+01	   9.9904696e-01	   9.9941273e-01	   9.9939190e-01	   9.9945842e-01	   9.9948221e-01	   9.9953874e-01	
   3.5458580e+01	   9.9904691e-01	   9.9941268e-01	   9.9939184e-01	   9.9945836e-01	   9.9948216e-01	   9.9953868e-01	
   3.5502959e+01	   9.9904686e-01	   9.9941263e-01	   9.9939179e-01	   9.9945831e-01	   9.9948210e-01	   9.9953863e-01	
   3.5547337e+01	   9.9904682e-01	   9.9941258e-01	   9.9939175e-01	   9.9945826e-01	   9.9948205e-01	   9.9953858e-01	
   3.5591716e+01	   9.9904678e-01	   9.9941253e-01	   9.9939170e-01	   9.9945822e-01	   9.9948201e-01	   9.9953853e-01	
   3.5636095e+01	   9.9904674e-01	   9.9941249e-01	   9.9939166e-01	   9.9945817e-01	   9.9948196e-01	   9.9953849e-01	
   3.5680473e+01	   9.9904671e-01	   9.9941246e-01	   9.9939163e-01	   9.9945814e-01	   9.9948193e-01	   9.9953845e-01	
   3.5724852e+01	   9.9904668e-01	   9.9941242e-01	   9.9939159e-01	   9.9945810e-01	   9.9948189e-01	   9.9953841e-01	
   3.5769231e+01	   9.9904665e-01	   9.9941239e-01	   9.9939156e-01	   9.9945807e-01	   9.9948186e-01	   9.9953838e-01	
   3.5813609e+01	   9.9904663e-01	   9.9941236e-01	   9.9939153e-01	   9.9945804e-01	   9.9948183e-01	   9.9953834e-01	
   3.5857988e+01	   9.9904660e-01	   9.9941234e-01	   9.9939151e-01	   9.9945802e-01	   9.9948180e-01	   9.9953831e-01	
   3.5902367e+01	   9.9904659e-01	   9.9941231e-01	   9.9939149e-01	   9.9945799e-01	   9.9948178e-01	   9.9953829e-01	
   3.5946746e+01	   9.9904657e-01	   9.9941229e-01	   9.9939147e-01	   9.9945797e-01	   9.9948176e-01	   9.9953827e-01	
   3.5991124e+01	   9.9904656e-01	   9.9941228e-01	   9.9939145e-01	   9.9945796e-01	   9.9948174e-01	   9.9953825e-01	
   3.6035503e+01	   9.9904655e-01	   9.9941227e-01	   9.9939144e-01	   9.9945794e-01	   9.9948173e-01	   9.9953823e-01	
   3.6079882e+01	   9.9904654e-01	   9.9941226e-01	   9.9939143e-01	   9.9945793e-01	   9.9948172e-01	   9.9953822e-01	
   3.6124260e+01	   9.9904654e-01	   9.9941225e-01	   9.9939143e-01	   9.9945792e-01	   9.9948171e-01	   9.9953821e-01	
   3.6168639e+01	   9.9904654e-01	   9.9941225e-01	   9.9939142e-01	   9.9945792e-01	   9.9948170e-01	   9.9953820e-01	
   3.6213018e+01	   9.9904655e-01	   9.9941225e-01	   9.9939142e-01	   9.9945792e-01	   9.9948170e-01	   9.9953820e-01	
   3.6257396e+01	   9.9904655e-01	   9.9941225e-01	   9.9939143e-01	   9.9945792e-01	   9.9948170e-01	   9.9953820e-01	
   3.6301775e+01	   9.9904656e-01	   9.9941225e-01	   9.9939143e-01	   9.9945793e-01	   9.9948171e-01	   9.9953820e-01	
   3.6346154e+01	   9.9904657e-01	   9.9941226e-01	   9.9939144e-01	   9.9945793e-01	   9.9948171e-01	   9.9953820e-01	
   3.6390533e+01	   9.9904659e-01	   9.9941227e-01	   9.9939145e-01	   9.9945794e-01	   9.9948172e-01	   9.9953821e-01	
   3.6434911e+01	   9.9904660e-01	   9.9941228e-01	   9.9939146e-01	   9.9945795e-01	   9.9948173e-01	   9.9953822e-01	
   3.6479290e+01	   9.9904662e-01	   9.9941230e-01	   9.9939148e-01	   9.9945797e-01	   9.9948175e-01	   9.9953824e-01	
   3.6523669e+01	   9.9904665e-01	   9.9941232e-01	   9.9939150e-01	   9.9945798e-01	   9.9948176e-01	   9.9953825e-01	
   3.6568047e+01	   9.9904667e-01	   9.9941234e-01	   9.9939152e-01	   9.9945801e-01	   9.9948178e-01	   9.9953827e-01	
   3.6612426e+01	   9.9904670e-01	   9.9941236e-01	   9.9939154e-01	   9.9945803e-01	   9.9948180e-01	   9.9953829e-01	
   3.6656805e+01	   9.9904673e-01	   9.9941239e-01	   9.9939157e-01	   9.9945805e-01	   9.9948183e-01	   9.9953831e-01	
   3.6701183e+01	   9.9904676e-01	   9.9941242e-01	   9.9939160e-01	   9.9945808e-01	   9.9948186e-01	   9.9953834e-01	
   3.6745562e+01	   9.9904680e-01	   9.9941245e-01	   9.9939163e-01	   9.9945811e-01	   9.9948189e-01	   9.9953837e-01	
   3.6789941e+01	   9.9904683e-01	   9.9941248e-01	   9.9939167e-01	   9.9945815e-01	   9.9948192e-01	   9.9953840e-01	
   3.6834320e+01	   9.9904687e-01	   9.9941252e-01	   9.9939170e-01	   9.9945818e-01	   9.9948195e-01	   9.9953843e-01	
   3.6878698e+01	   9.9904692e-01	   9.9941256e-01	   9.9939174e-01	   9.9945822e-01	   9.9948199e-01	   9.9953847e-01	
   3.6923077e+01	   9.9904696e-01	   9.9941260e-01	   9.9939178e-01	   9.9945826e-01	   9.9948203e-01	   9.9953851e-01	
   3.6967456e+01	   9.9904701e-01	   9.9941264e-01	   9.9939183e-01	   9.9945830e-01	   9.9948207e-01	   9.9953855e-01	
   3.7011834e+01	   9.9904706e-01	   9.9941269e-01	   9.9939187e-01	   9.9945835e-01	   9.9948212e-01	   9.9953859e-01	
   3.7056213e+01	   9.9904711e-01	   9.9941273e-01	   9.9939192e-01	   9.9945839e-01	   9.9948216e-01	   9.9953864e-01	
   3.7100592e+01	   9.9904716e-01	   9.9941278e-01	   9.9939197e-01	   9.9945844e-01	   9.9948221e-01	   9.9953868e-01	
   3.7144970e+01	   9.9904722e-01	   9.9941284e-01	   9.9939202e-01	   9.9945849e-01	   9.9948226e-01	   9.9953873e-01	
   3.7189349e+01	   9.9904728e-01	   9.9941289e-01	   9.9939208e-01	   9.9945855e-01	   9.9948232e-01	   9.9953879e-01	
   3.7233728e+01	   9.9904734e-01	   9.9941295e-01	   9.9939214e-01	   9.9945860e-01	   9.9948237e-01	   9.9953884e-01	
   3.7278107e+01	   9.9904740e-01	   9.9941301e-01	   9.9939219e-01	   9.9945866e-01	   9.9948243e-01	   9.9953890e-01	
   3.7322485e+01	   9.9904746e-01	   9.9941307e-01	   9.9939226e-01	   9.9945872e-01	   9.9948249e-01	   9.9953895e-01	
   3.7366864e+01	   9.9904753e-01	   9.9941313e-01	   9.9939232e-01	   9.9945878e-01	   9.9948255e-01	   9.9953901e-01	
   3.7411243e+01	   9.9904760e-01	   9.9941319e-01	   9.9939238e-01	   9.9945885e-01	   9.9948261e-01	   9.9953908e-01	
   3.7455621e+01	   9.9904767e-01	   9.9941326e-01	   9.9939245e-01	   9.9945891e-01	   9.9948268e-01	   9.9953914e-01	
   3.7500000e+01	   9.9904774e-01	   9.9941333e-01	   9.9939252e-01	   9.9945898e-01	   9.9948275e-01	   9.9953921e-01	
   3.7544379e+01	   9.9904781e-01	   9.9941340e-01	   9.9939259e-01	   9.9945905e-01	   9.9948281e-01	   9.9953927e-01	
   3.7588757e+01	   9.9904789e-01	   9.9941347e-01	   9.9939266e-01	   9.9945912e-01	   9.9948289e-01	   9.9953934e-01	
   3.7633136e+01	   9.9904797e-01	   9.9941355e-01	   9.9939274e-01	   9.9945920e-01	   9.9948296e-01	   9.9953942e-01	
   3.7677515e+01	   9.9904805e-01	   9.9941362e-01	   9.9939282e-01	   9.9945927e-01	   9.9948303e-01	   9.9953949e-01	
   3.7721893e+01	   9.9904813e-01	   9.9941370e-01	   9.9939289e-01	   9.9945935e-01	   9.9948311e-01	   9.9953957e-01	
   3.7766272e+01	   9.9904821e-01	   9.9941378e-01	   9.9939297e-01	   9.9945943e-01	   9.9948319e-01	   9.9953964e-01	
   3.7810651e+01	   9.9904830e-01	   9.9941386e-01	   9.9939306e-01	   9.9945951e-01	   9.9948327e-01	   9.9953972e-01	
   3.7855030e+01	   9.9904838e-01	   9.9941394e-01	   9.9939314e-01	   9.9945959e-01	   9.9948335e-01	   9.9953980e-01	
   3.7899408e+01	   9.9904847e-01	   9.9941402e-01	   9.9939322e-01	   9.9945967e-01	   9.9948343e-01	   9.9953988e-01	
   3.7943787e+01	   9.9904856e-01	   9.9941411e-01	   9.9939331e-01	   9.9945976e-01	   9.9948352e-01	   9.9953997e-01	
   3.7988166e+01	   9.9904865e-01	   9.9941420e-01	   9.9939340e-01	   9.9945984e-01	   9.9948360e-01	   9.9954005e-01	
   3.8032544e+01	   9.9904874e-01	   9.9941429e-01	   9.9939349e-01	   9.9945993e-01	   9.9948369e-01	   9.9954014e-01	
   3.8076923e+01	   9.9904883e-01	   9.9941438e-01	   9.9939358e-01	   9.9946002e-01	   9.9948378e-01	   9.9954023e-01	
   3.8121302e+01	   9.9904893e-01	   9.9941447e-01	   9.9939367e-01	   9.9946011e-01	   9.9948387e-01	   9.9954031e-01	
   3.8165680e+01	   9.9904902e-01	   9.9941456e-01	   9.9939376e-01	   9.9946021e-01	   9.9948396e-01	   9.9954041e-01	
   3.8210059e+01	   9.9904912e-01	   9.9941466e-01	   9.9939386e-01	   9.9946030e-01	   9.9948406e-01	   9.9954050e-01	
   3.8254438e+01	   9.9904922e-01	   9.9941475e-01	   9.9939395e-01	   9.9946040e-01	   9.9948415e-01	   9.9954059e-01	
   3.8298817e+01	   9.9904932e-01	   9.9941485e-01	   9.9939405e-01	   9.9946049e-01	   9.9948425e-01	   9.9954069e-01	
   3.8343195e+01	   9.9904942e-01	   9.9941495e-01	   9.9939415e-01	   9.9946059e-01	   9.9948434e-01	   9.9954078e-01	
   3.8387574e+01	   9.9904953e-01	   9.9941505e-01	   9.9939425e-01	   9.9946069e-01	   9.9948444e-01	   9.9954088e-01	
   3.8431953e+01	   9.9904963e-01	   9.9941515e-01	   9.9939435e-01	   9.9946079e-01	   9.9948454e-01	   9.9954098e-01	
   3.8476331e+01	   9.9904974e-01	   9.9941525e-01	   9.9939446e-01	   9.9946089e-01	   9.9948465e-01	   9.9954108e-01	
   3.8520710e+01	   9.9904984e-01	   9.9941536e-01	   9.9939456e-01	   9.9946100e-01	   9.9948475e-01	   9.9954118e-01	
   3.8565089e+01	   9.9904995e-01	   9.9941546e-01	   9.9939466e-01	   9.9946110e-01	   9.9948485e-01	   9.9954129e-01	
   3.8609467e+01	   9.9905006e-01	   9.9941557e-01	   9.9939477e-01	   9.9946121e-01	   9.9948496e-01	   9.9954139e-01	
   3.8653846e+01	   9.9905017e-01	   9.9941567e-01	   9.9939488e-01	   9.9946131e-01	   9.9948506e-01	   9.9954149e-01	
   3.8698225e+01	   9.9905028e-01	   9.9941578e-01	   9.9939499e-01	   9.9946142e-01	   9.9948517e-01	   9.9954160e-01	
   3.8742604e+01	   9.9905039e-01	   9.9941589e-01	   9.9939510e-01	   9.9946153e-01	   9.9948528e-01	   9.9954171e-01	
   3.8786982e+01	   9.9905051e-01	   9.9941600e-01	   9.9939521e-01	   9.9946164e-01	   9.9948539e-01	   9.9954181e-01	
   3.8831361e+01	   9.9905062e-01	   9.9941611e-01	   9.9939532e-01	   9.9946175e-01	   9.9948550e-01	   9.9954192e-01	
   3.8875740e+01	   9.9905074e-01	   9.9941622e-01	   9.9939543e-01	   9.9946186e-01	   9.9948561e-01	   9.9954203e-01	
   3.8920118e+01	   9.9905085e-01	   9.9941634e-01	   9.9939554e-01	   9.9946197e-01	   9.9948572e-01	   9.9954214e-01	
   3.8964497e+01	   9.9905097e-01	   9.9941645e-01	   9.9939566e-01	   9.9946208e-01	   9.9948583e-01	   9.9954226e-01	
   3.9008876e+01	   9.9905109e-01	   9.9941656e-01	   9.9939577e-01	   9.9946220e-01	   9.9948594e-01	   9.9954237e-01	
   3.9053254e+01	   9.9905120e-01	   9.9941668e-01	   9.9939589e-01	   9.9946231e-01	   9.9948606e-01	   9.9954248e-01	
   3.9097633e+01	   9.9905132e-01	   9.9941680e-01	   9.9939600e-01	   9.9946243e-01	   9.9948617e-01	   9.9954260e-01	
   3.9142012e+01	   9.9905144e-01	   9.9941691e-01	   9.9939612e-01	   9.9946254e-01	   9.9948629e-01	   9.9954271e-01	
   3.9186391e+01	   9.9905156e-01	   9.9941703e-01	   9.9939624e-01	   9.9946266e-01	   9.9948641e-01	   9.9954283e-01	
   3.9230769e+01	   9.9905169e-01	   9.9941715e-01	   9.9939636e-01	   9.9946278e-01	   9.9948652e-01	   9.9954294e-01	
   3.9275148e+01	   9.9905181e-01	   9.9941727e-01	   9.9939648e-01	   9.9946290e-01	   9.9948664e-01	   9.9954306e-01	
   3.9319527e+01	   9.9905193e-01	   9.9941739e-01	   9.9939660e-01	   9.9946302e-01	   9.9948676e-01	   9.9954318e-01	
   3.9363905e+01	   9.9905205e-01	   9.9941751e-01	   9.9939672e-01	   9.9946314e-01	   9.9948688e-01	   9.9954330e-01	
   3.9408284e+01	   9.9905218e-01	   9.9941763e-01	   9.9939684e-01	   9.9946326e-01	   9.9948700e-01	   9.9954341e-01	
   3.9452663e+01	   9.9905230e-01	   9.9941775e-01	   9.9939696e-01	   9.9946338e-01	   9.9948712e-01	   9.9954353e-01	
   3.9497041e+01	   9.9905243e-01	   9.9941787e-01	   9.9939708e-01	   9.9946350e-01	   9.9948724e-01	   9.9954365e-01	
   3.9541420e+01	   9.9905255e-01	   9.9941799e-01	   9.9939721e-01	   9.9946362e-01	   9.9948736e-01	   9.9954377e-01	
   3.9585799e+01	   9.9905268e-01	   9.9941812e-01	   9.9939733e-01	   9.9946374e-01	   9.9948748e-01	   9.9954390e-01	
   3.9630178e+01	   9.9905280e-01	   9.9941824e-01	   9.9939745e-01	   9.9946386e-01	   9.9948761e-01	   9.9954402e-01	
   3.9674556e+01	   9.9905293e-01	   9.9941836e-01	   9.9939758e-01	   9.9946399e-01	   9.9948773e-01	   9.9954414e-01	
   3.9718935e+01	   9.9905306e-01	   9.9941849e-01	   9.9939770e-01	   9.9946411e-01	   9.9948785e-01	   9.9954426e-01	
   3.9763314e+01	   9.9905319e-01	   9.9941861e-01	   9.9939783e-01	   9.9946424e-01	   9.9948798e-01	   9.9954439e-01	
   3.9807692e+01	   9.9905331e-01	   9.9941874e-01	   9.9939795e-01	   9.9946436e-01	   9.9948810e-01	   9.9954451e-01	
   3.9852071e+01	   9.9905344e-01	   9.9941887e-01	   9.9939808e-01	   9.9946449e-01	   9.9948823e-01	   9.9954463e-01	
   3.9896450e+01	   9.9905357e-01	   9.9941899e-01	   9.9939821e-01	   9.9946461e-01	   9.9948835e-01	   9.9954476e-01	
   3.9940828e+01	   9.9905370e-01	   9.9941912e-01	   9.9939834e-01	   9.9946474e-01	   9.9948848e-01	   9.9954489e-01	
   3.9985207e+01	   9.9905383e-01	   9.9941925e-01	   9.9939846e-01	   9.9946487e-01	   9.9948861e-01	   9.9954501e-01	
   4.0029586e+01	   9.9905397e-01	   9.9941938e-01	   9.9939859e-01	   9.9946500e-01	   9.9948873e-01	   9.9954514e-01	
   4.0073964e+01	   9.9905410e-01	   9.9941950e-01	   9.9939872e-01	   9.9946512e-01	   9.9948886e-01	   9.9954526e-01	
   4.0118343e+01	   9.9905423e-01	   9.9941963e-01	   9.9939885e-01	   9.9946525e-01	   9.9948899e-01	   9.9954539e-01	
   4.0162722e+01	   9.9905436e-01	   9.9941976e-01	   9.9939898e-01	   9.9946538e-01	   9.9948912e-01	   9.9954552e-01	
   4.0207101e+01	   9.9905449e-01	   9.9941989e-01	   9.9939911e-01	   9.9946551e-01	   9.9948925e-01	   9.9954565e-01	
   4.0251479e+01	   9.9905463e-01	   9.9942003e-01	   9.9939924e-01	   9.9946564e-01	   9.9948938e-01	   9.9954578e-01	
   4.0295858e+01	   9.9905476e-01	   9.9942016e-01	   9.9939938e-01	   9.9946577e-01	   9.9948951e-01	   9.9954591e-01	
   4.0340237e+01	   9.9905490e-01	   9.9942029e-01	   9.9939951e-01	   9.9946591e-01	   9.9948964e-01	   9.9954604e-01	
   4.0384615e+01	   9.9905503e-01	   9.9942042e-01	   9.9939964e-01	   9.9946604e-01	   9.9948977e-01	   9.9954617e-01	
   4.0428994e+01	   9.9905517e-01	   9.9942055e-01	   9.9939977e-01	   9.9946617e-01	   9.9948990e-01	   9.9954630e-01	
   4.0473373e+01	   9.9905530e-01	   9.9942069e-01	   9.9939991e-01	   9.9946630e-01	   9.9949004e-01	   9.9954643e-01	
   4.0517751e+01	   9.9905544e-01	   9.9942082e-01	   9.9940004e-01	   9.9946644e-01	   9.9949017e-01	   9.9954656e-01	
   4.0562130e+01	   9.9905558e-01	   9.9942095e-01	   9.9940018e-01	   9.9946657e-01	   9.9949030e-01	   9.9954670e-01	
   4.0606509e+01	   9.9905571e-01	   9.9942109e-01	   9.9940031e-01	   9.9946670e-01	   9.9949044e-01	   9.9954683e-01	
   4.0650888e+01	   9.9905585e-01	   9.9942122e-01	   9.9940045e-01	   9.9946684e-01	   9.9949057e-01	   9.9954696e-01	
   4.0695266e+01	   9.9905599e-01	   9.9942136e-01	   9.9940058e-01	   9.9946697e-01	   9.9949070e-01	   9.9954710e-01	
   4.0739645e+01	   9.9905613e-01	   9.9942149e-01	   9.9940072e-01	   9.9946711e-01	   9.9949084e-01	   9.9954723e-01	
   4.0784024e+01	   9.9905627e-01	   9.9942163e-01	   9.9940085e-01	   9.9946724e-01	   9.9949097e-01	   9.9954736e-01	
   4.0828402e+01	   9.9905641e-01	   9.9942177e-01	   9.9940099e-01	   9.9946738e-01	   9.9949111e-01	   9.9954750e-01	
   4.0872781e+01	   9.9905655e-01	   9.9942191e-01	   9.9940113e-01	   9.9946752e-01	   9.9949125e-01	   9.9954763e-01	
   4.0917160e+01	   9.9905669e-01	   9.9942204e-01	   9.9940127e-01	   9.9946765e-01	   9.9949138e-01	   9.9954777e-01	
   4.0961538e+01	   9.9905683e-01	   9.9942218e-01	   9.9940141e-01	   9.9946779e-01	   9.9949152e-01	   9.9954791e-01	
   4.1005917e+01	   9.9905697e-01	   9.9942232e-01	   9.9940154e-01	   9.9946793e-01	   9.9949166e-01	   9.9954804e-01	
   4.1050296e+01	   9.9905711e-01	   9.9942246e-01	   9.9940168e-01	   9.9946807e-01	   9.9949180e-01	   9.9954818e-01	
   4.1094675e+01	   9.9905725e-01	   9.9942260e-01	   9.9940182e-01	   9.9946821e-01	   9.9949193e-01	   9.9954832e-01	
   4.1139053e+01	   9.9905739e-01	   9.9942274e-01	   9.9940196e-01	   9.9946835e-01	   9.9949207e-01	   9.9954846e-01	
   4.1183432e+01	   9.9905753e-01	   9.9942288e-01	   9.9940210e-01	   9.9946848e-01	   9.9949221e-01	   9.9954860e-01	
   4.1227811e+01	   9.9905768e-01	   9.9942302e-01	   9.9940224e-01	   9.9946862e-01	   9.9949235e-01	   9.9954873e-01	
   4.1272189e+01	   9.9905782e-01	   9.9942316e-01	   9.9940239e-01	   9.9946877e-01	   9.9949249e-01	   9.9954887e-01	
   4.1316568e+01	   9.9905796e-01	   9.9942330e-01	   9.9940253e-01	   9.9946891e-01	   9.9949263e-01	   9.9954901e-01	
   4.1360947e+01	   9.9905811e-01	   9.9942344e-01	   9.9940267e-01	   9.9946905e-01	   9.9949277e-01	   9.9954915e-01	
   4.1405325e+01	   9.9905825e-01	   9.9942358e-01	   9.9940281e-01	   9.9946919e-01	   9.9949291e-01	   9.9954929e-01	
   4.1449704e+01	   9.9905840e-01	   9.9942373e-01	   9.9940295e-01	   9.9946933e-01	   9.9949306e-01	   9.9954944e-01	
   4.1494083e+01	   9.9905854e-01	   9.9942387e-01	   9.9940310e-01	   9.9946947e-01	   9.9949320e-01	   9.9954958e-01	
   4.1538462e+01	   9.9905869e-01	   9.9942401e-01	   9.9940324e-01	   9.9946962e-01	   9.9949334e-01	   9.9954972e-01	
   4.1582840e+01	   9.9905883e-01	   9.9942415e-01	   9.9940338e-01	   9.9946976e-01	   9.9949348e-01	   9.9954986e-01	
   4.1627219e+01	   9.9905898e-01	   9.9942430e-01	   9.9940353e-01	   9.9946990e-01	   9.9949363e-01	   9.9955000e-01	
   4.1671598e+01	   9.9905912e-01	   9.9942444e-01	   9.9940367e-01	   9.9947005e-01	   9.9949377e-01	   9.9955015e-01	
   4.1715976e+01	   9.9905927e-01	   9.9942459e-01	   9.9940382e-01	   9.9947019e-01	   9.9949391e-01	   9.9955029e-01	
   4.1760355e+01	   9.9905942e-01	   9.9942473e-01	   9.9940396e-01	   9.9947033e-01	   9.9949406e-01	   9.9955043e-01	
   4.1804734e+01	   9.9905957e-01	   9.9942488e-01	   9.9940411e-01	   9.9947048e-01	   9.9949420e-01	   9.9955058e-01	
   4.1849112e+01	   9.9905971e-01	   9.9942502e-01	   9.9940426e-01	   9.9947062e-01	   9.9949435e-01	   9.9955072e-01	
   4.1893491e+01	   9.9905986e-01	   9.9942517e-01	   9.9940440e-01	   9.9947077e-01	   9.9949449e-01	   9.9955086e-01	
   4.1937870e+01	   9.9906001e-01	   9.9942532e-01	   9.9940455e-01	   9.9947092e-01	   9.9949464e-01	   9.9955101e-01	
   4.1982249e+01	   9.9906016e-01	   9.9942546e-01	   9.9940469e-01	   9.9947106e-01	   9.9949478e-01	   9.9955115e-01	
   4.2026627e+01	   9.9906031e-01	   9.9942561e-01	   9.9940484e-01	   9.9947121e-01	   9.9949493e-01	   9.9955130e-01	
   4.2071006e+01	   9.9906046e-01	   9.9942576e-01	   9.9940499e-01	   9.9947136e-01	   9.9949508e-01	   9.9955145e-01	
   4.2115385e+01	   9.9906061e-01	   9.9942590e-01	   9.9940514e-01	   9.9947150e-01	   9.9949522e-01	   9.9955159e-01	
   4.2159763e+01	   9.9906076e-01	   9.9942605e-01	   9.9940529e-01	   9.9947165e-01	   9.9949537e-01	   9.9955174e-01	
   4.2204142e+01	   9.9906091e-01	   9.9942620e-01	   9.9940543e-01	   9.9947180e-01	   9.9949552e-01	   9.9955189e-01	
   4.2248521e+01	   9.9906106e-01	   9.9942635e-01	   9.9940558e-01	   9.9947195e-01	   9.9949567e-01	   9.9955203e-01	
   4.2292899e+01	   9.9906121e-01	   9.9942650e-01	   9.9940573e-01	   9.9947209e-01	   9.9949581e-01	   9.9955218e-01	
   4.2337278e+01	   9.9906136e-01	   9.9942665e-01	   9.9940588e-01	   9.9947224e-01	   9.9949596e-01	   9.9955233e-01	
   4.2381657e+01	   9.9906151e-01	   9.9942679e-01	   9.9940603e-01	   9.9947239e-01	   9.9949611e-01	   9.9955248e-01	
   4.2426036e+01	   9.9906166e-01	   9.9942694e-01	   9.9940618e-01	   9.9947254e-01	   9.9949626e-01	   9.9955263e-01	
   4.2470414e+01	   9.9906181e-01	   9.9942709e-01	   9.9940633e-01	   9.9947269e-01	   9.9949641e-01	   9.9955277e-01	
   4.2514793e+01	   9.9906197e-01	   9.9942725e-01	   9.9940648e-01	   9.9947284e-01	   9.9949656e-01	   9.9955292e-01	
   4.2559172e+01	   9.9906212e-01	   9.9942740e-01	   9.9940663e-01	   9.9947299e-01	   9.9949671e-01	   9.9955307e-01	
   4.2603550e+01	   9.9906227e-01	   9.9942755e-01	   9.9940678e-01	   9.9947314e-01	   9.9949686e-01	   9.9955322e-01	
   4.2647929e+01	   9.9906243e-01	   9.9942770e-01	   9.9940694e-01	   9.9947329e-01	   9.9949701e-01	   9.9955337e-01	
   4.2692308e+01	   9.9906258e-01	   9.9942785e-01	   9.9940709e-01	   9.9947344e-01	   9.9949716e-01	   9.9955352e-01	
   4.2736686e+01	   9.9906273e-01	   9.9942800e-01	   9.9940724e-01	   9.9947360e-01	   9.9949731e-01	   9.9955368e-01	
   4.2781065e+01	   9.9906289e-01	   9.9942815e-01	   9.9940739e-01	   9.9947375e-01	   9.9949746e-01	   9.9955383e-01	
   4.2825444e+01	   9.9906304e-01	   9.9942831e-01	   9.9940755e-01	   9.9947390e-01	   9.9949762e-01	   9.9955398e-01	
   4.2869822e+01	   9.9906320e-01	   9.9942846e-01	   9.9940770e-01	   9.9947405e-01	   9.9949777e-01	   9.9955413e-01	
   4.2914201e+01	   9.9906335e-01	   9.9942861e-01	   9.9940785e-01	   9.9947420e-01	   9.9949792e-01	   9.9955428e-01	
   4.2958580e+01	   9.9906351e-01	   9.9942876e-01	   9.9940800e-01	   9.9947436e-01	   9.9949807e-01	   9.9955443e-01	
   4.3002959e+01	   9.9906366e-01	   9.9942892e-01	   9.9940816e-01	   9.9947451e-01	   9.9949822e-01	   9.9955458e-01	
   4.3047337e+01	   9.9906382e-01	   9.9942907e-01	   9.9940831e-01	   9.9947466e-01	   9.9949838e-01	   9.9955474e-01	
   4.3091716e+01	   9.9906397e-01	   9.9942922e-01	   9.9940847e-01	   9.9947482e-01	   9.9949853e-01	   9.9955489e-01	
   4.3136095e+01	   9.9906413e-01	   9.9942938e-01	   9.9940862e-01	   9.9947497e-01	   9.9949868e-01	   9.9955504e-01	
   4.3180473e+01	   9.9906428e-01	   9.9942953e-01	   9.9940877e-01	   9.9947512e-01	   9.9949884e-01	   9.9955520e-01	
   4.3224852e+01	   9.9906444e-01	   9.9942969e-01	   9.9940893e-01	   9.9947528e-01	   9.9949899e-01	   9.9955535e-01	
   4.3269231e+01	   9.9906460e-01	   9.9942984e-01	   9.9940908e-01	   9.9947543e-01	   9.9949915e-01	   9.9955550e-01	
   4.3313609e+01	   9.9906475e-01	   9.9943000e-01	   9.9940924e-01	   9.9947559e-01	   9.9949930e-01	   9.9955566e-01	
   4.3357988e+01	   9.9906491e-01	   9.9943015e-01	   9.9940940e-01	   9.9947574e-01	   9.9949945e-01	   9.9955581e-01	
   4.3402367e+01	   9.9906507e-01	   9.9943031e-01	   9.9940955e-01	   9.9947590e-01	   9.9949961e-01	   9.9955597e-01	
   4.3446746e+01	   9.9906522e-01	   9.9943046e-01	   9.9940971e-01	   9.9947605e-01	   9.9949976e-01	   9.9955612e-01	
   4.3491124e+01	   9.9906538e-01	   9.9943062e-01	   9.9940986e-01	   9.9947621e-01	   9.9949992e-01	   9.9955628e-01	
   4.3535503e+01	   9.9906554e-01	   9.9943078e-01	   9.9941002e-01	   9.9947636e-01	   9.9950008e-01	   9.9955643e-01	
   4.3579882e+01	   9.9906570e-01	   9.9943093e-01	   9.9941018e-01	   9.9947652e-01	   9.9950023e-01	   9.9955659e-01	
   4.3624260e+01	   9.9906586e-01	   9.9943109e-01	   9.9941033e-01	   9.9947668e-01	   9.9950039e-01	   9.9955674e-01	
   4.3668639e+01	   9.9906601e-01	   9.9943125e-01	   9.9941049e-01	   9.9947683e-01	   9.9950054e-01	   9.9955690e-01	
   4.3713018e+01	   9.9906617e-01	   9.9943140e-01	   9.9941065e-01	   9.9947699e-01	   9.9950070e-01	   9.9955705e-01	
   4.3757396e+01	   9.9906633e-01	   9.9943156e-01	   9.9941080e-01	   9.9947715e-01	   9.9950086e-01	   9.9955721e-01	
   4.3801775e+01	   9.9906649e-01	   9.9943172e-01	   9.9941096e-01	   9.9947730e-01	   9.9950101e-01	   9.9955737e-01	
   4.3846154e+01	   9.9906665e-01	   9.9943187e-01	   9.9941112e-01	   9.9947746e-01	   9.9950117e-01	   9.9955752e-01	
   4.3890533e+01	   9.9906681e-01	   9.9943203e-01	   9.9941128e-01	   9.9947762e-01	   9.9950133e-01	   9.9955768e-01	
   4.3934911e+01	   9.9906697e-01	   9.9943219e-01	   9.9941144e-01	   9.9947777e-01	   9.9950148e-01	   9.9955784e-01	
   4.3979290e+01	   9.9906713e-01	   9.9943235e-01	   9.9941159e-01	   9.9947793e-01	   9.9950164e-01	   9.9955799e-01	
   4.4023669e+01	   9.9906729e-01	   9.9943251e-01	   9.9941175e-01	   9.9947809e-01	   9.9950180e-01	   9.9955815e-01	
   4.4068047e+01	   9.9906745e-01	   9.9943266e-01	   9.9941191e-01	   9.9947825e-01	   9.9950196e-01	   9.9955831e-01	
   4.4112426e+01	   9.9906761e-01	   9.9943282e-01	   9.9941207e-01	   9.9947841e-01	   9.9950212e-01	   9.9955847e-01	
   4.4156805e+01	   9.9906777e-01	   9.9943298e-01	   9.9941223e-01	   9.9947856e-01	   9.9950227e-01	   9.9955863e-01	
   4.4201183e+01	   9.9906793e-01	   9.9943314e-01	   9.9941239e-01	   9.9947872e-01	   9.9950243e-01	   9.9955878e-01	
   4.4245562e+01	   9.9906809e-01	   9.9943330e-01	   9.9941255e-01	   9.9947888e-01	   9.9950259e-01	   9.9955894e-01	
   4.4289941e+01	   9.9906825e-01	   9.9943346e-01	   9.9941271e-01	   9.9947904e-01	   9.9950275e-01	   9.9955910e-01	
   4.4334320e+01	   9.9906841e-01	   9.9943362e-01	   9.9941287e-01	   9.9947920e-01	   9.9950291e-01	   9.9955926e-01	
   4.4378698e+01	   9.9906857e-01	   9.9943378e-01	   9.9941303e-01	   9.9947936e-01	   9.9950307e-01	   9.9955942e-01	
   4.4423077e+01	   9.9906873e-01	   9.9943394e-01	   9.9941318e-01	   9.9947952e-01	   9.9950323e-01	   9.9955958e-01	
   4.4467456e+01	   9.9906889e-01	   9.9943410e-01	   9.9941334e-01	   9.9947968e-01	   9.9950339e-01	   9.9955974e-01	
   4.4511834e+01	   9.9906905e-01	   9.9943426e-01	   9.9941351e-01	   9.9947984e-01	   9.9950355e-01	   9.9955989e-01	
   4.4556213e+01	   9.9906921e-01	   9.9943442e-01	   9.9941367e-01	   9.9948000e-01	   9.9950371e-01	   9.9956005e-01	
   4.4600592e+01	   9.9906938e-01	   9.9943458e-01	   9.9941383e-01	   9.9948016e-01	   9.9950386e-01	   9.9956021e-01	
   4.4644970e+01	   9.9906954e-01	   9.9943474e-01	   9.9941399e-01	   9.9948032e-01	   9.9950402e-01	   9.9956037e-01	
   4.4689349e+01	   9.9906970e-01	   9.9943490e-01	   9.9941415e-01	   9.9948048e-01	   9.9950418e-01	   9.9956053e-01	
   4.4733728e+01	   9.9906986e-01	   9.9943506e-01	   9.9941431e-01	   9.9948064e-01	   9.9950435e-01	   9.9956069e-01	
   4.4778107e+01	   9.9907002e-01	   9.9943522e-01	   9.9941447e-01	   9.9948080e-01	   9.9950451e-01	   9.9956085e-01	
   4.4822485e+01	   9.9907019e-01	   9.9943538e-01	   9.9941463e-01	   9.9948096e-01	   9.9950467e-01	   9.9956101e-01	
   4.4866864e+01	   9.9907035e-01	   9.9943554e-01	   9.9941479e-01	   9.9948112e-01	   9.9950483e-01	   9.9956117e-01	
   4.4911243e+01	   9.9907051e-01	   9.9943570e-01	   9.9941495e-01	   9.9948128e-01	   9.9950499e-01	   9.9956134e-01	
   4.4955621e+01	   9.9907067e-01	   9.9943586e-01	   9.9941511e-01	   9.9948144e-01	   9.9950515e-01	   9.9956150e-01	
   4.5000000e+01	   9.9907084e-01	   9.9943602e-01	   9.9941528e-01	   9.9948160e-01	   9.9950531e-01	   9.9956166e-01	
   4.5044379e+01	   9.9907100e-01	   9.9943619e-01	   9.9941544e-01	   9.9948176e-01	   9.9950547e-01	   9.9956182e-01	
   4.5088757e+01	   9.9907116e-01	   9.9943635e-01	   9.9941560e-01	   9.9948193e-01	   9.9950563e-01	   9.9956198e-01	
   4.5133136e+01	   9.9907132e-01	   9.9943651e-01	   9.9941576e-01	   9.9948209e-01	   9.9950579e-01	   9.9956214e-01	
   4.5177515e+01	   9.9907149e-01	   9.9943667e-01	   9.9941592e-01	   9.9948225e-01	   9.9950595e-01	   9.9956230e-01	
   4.5221893e+01	   9.9907165e-01	   9.9943683e-01	   9.9941609e-01	   9.9948241e-01	   9.9950612e-01	   9.9956246e-01	
   4.5266272e+01	   9.9907181e-01	   9.9943700e-01	   9.9941625e-01	   9.9948257e-01	   9.9950628e-01	   9.9956262e-01	
   4.5310651e+01	   9.9907198e-01	   9.9943716e-01	   9.9941641e-01	   9.9948273e-01	   9.9950644e-01	   9.9956279e-01	
   4.5355030e+01	   9.9907214e-01	   9.9943732e-01	   9.9941657e-01	   9.9948290e-01	   9.9950660e-01	   9.9956295e-01	
   4.5399408e+01	   9.9907230e-01	   9.9943748e-01	   9.9941674e-01	   9.9948306e-01	   9.9950676e-01	   9.9956311e-01	
   4.5443787e+01	   9.9907247e-01	   9.9943764e-01	   9.9941690e-01	   9.9948322e-01	   9.9950693e-01	   9.9956327e-01	
   4.5488166e+01	   9.9907263e-01	   9.9943781e-01	   9.9941706e-01	   9.9948338e-01	   9.9950709e-01	   9.9956343e-01	
   4.5532544e+01	   9.9907279e-01	   9.9943797e-01	   9.9941722e-01	   9.9948354e-01	   9.9950725e-01	   9.9956360e-01	
   4.5576923e+01	   9.9907295e-01	   9.9943813e-01	   9.9941738e-01	   9.9948371e-01	   9.9950741e-01	   9.9956376e-01	
   4.5621302e+01	   9.9907312e-01	   9.9943829e-01	   9.9941755e-01	   9.9948387e-01	   9.9950757e-01	   9.9956392e-01	
   4.5665680e+01	   9.9907328e-01	   9.9943845e-01	   9.9941771e-01	   9.9948403e-01	   9.9950773e-01	   9.9956408e-01	
   4.5710059e+01	   9.9907344e-01	   9.9943862e-01	   9.9941787e-01	   9.9948419e-01	   9.9950790e-01	   9.9956424e-01	
   4.5754438e+01	   9.9907360e-01	   9.9943878e-01	   9.9941803e-01	   9.9948435e-01	   9.9950806e-01	   9.9956441e-01	
   4.5798817e+01	   9.9907377e-01	   9.9943894e-01	   9.9941819e-01	   9.9948451e-01	   9.9950822e-01	   9.9956457e-01	
   4.5843195e+01	   9.9907393e-01	   9.9943910e-01	   9.9941836e-01	   9.9948468e-01	   9.9950838e-01	   9.9956473e-01	
   4.5887574e+01	   9.9907409e-01	   9.9943926e-01	   9.9941852e-01	   9.9948484e-01	   9.9950854e-01	   9.9956489e-01	
   4.5931953e+01	   9.9907425e-01	   9.9943942e-01	   9.9941868e-01	   9.9948500e-01	   9.9950870e-01	   9.9956505e-01	
   4.5976331e+01	   9.9907441e-01	   9.9943958e-01	   9.9941884e-01	   9.9948516e-01	   9.9950886e-01	   9.9956521e-01	
   4.6020710e+01	   9.9907457e-01	   9.9943974e-01	   9.9941900e-01	   9.9948532e-01	   9.9950902e-01	   9.9956537e-01	
   4.6065089e+01	   9.9907473e-01	   9.9943990e-01	   9.9941916e-01	   9.9948548e-01	   9.9950918e-01	   9.9956553e-01	
   4.6109467e+01	   9.9907489e-01	   9.9944006e-01	   9.9941931e-01	   9.9948563e-01	   9.9950934e-01	   9.9956569e-01	
   4.6153846e+01	   9.9907505e-01	   9.9944022e-01	   9.9941947e-01	   9.9948579e-01	   9.9950950e-01	   9.9956585e-01	
   4.6198225e+01	   9.9907521e-01	   9.9944038e-01	   9.9941963e-01	   9.9948595e-01	   9.9950965e-01	   9.9956600e-01	
   4.6242604e+01	   9.9907536e-01	   9.9944053e-01	   9.9941979e-01	   9.9948611e-01	   9.9950981e-01	   9.9956616e-01	
   4.6286982e+01	   9.9907552e-01	   9.9944069e-01	   9.9941994e-01	   9.9948626e-01	   9.9950997e-01	   9.9956632e-01	
   4.6331361e+01	   9.9907568e-01	   9.9944084e-01	   9.9942010e-01	   9.9948642e-01	   9.9951012e-01	   9.9956647e-01	
   4.6375740e+01	   9.9907583e-01	   9.9944100e-01	   9.9942025e-01	   9.9948657e-01	   9.9951028e-01	   9.9956663e-01	
   4.6420118e+01	   9.9907599e-01	   9.9944115e-01	   9.9942041e-01	   9.9948673e-01	   9.9951043e-01	   9.9956678e-01	
   4.6464497e+01	   9.9907614e-01	   9.9944131e-01	   9.9942056e-01	   9.9948688e-01	   9.9951059e-01	   9.9956694e-01	
   4.6508876e+01	   9.9907629e-01	   9.9944146e-01	   9.9942071e-01	   9.9948703e-01	   9.9951074e-01	   9.9956709e-01	
   4.6553254e+01	   9.9907645e-01	   9.9944161e-01	   9.9942087e-01	   9.9948718e-01	   9.9951089e-01	   9.9956724e-01	
   4.6597633e+01	   9.9907660e-01	   9.9944176e-01	   9.9942102e-01	   9.9948733e-01	   9.9951104e-01	   9.9956739e-01	
   4.6642012e+01	   9.9907675e-01	   9.9944191e-01	   9.9942117e-01	   9.9948748e-01	   9.9951119e-01	   9.9956754e-01	
   4.6686391e+01	   9.9907690e-01	   9.9944206e-01	   9.9942132e-01	   9.9948763e-01	   9.9951134e-01	   9.9956769e-01	
   4.6730769e+01	   9.9907704e-01	   9.9944221e-01	   9.9942146e-01	   9.9948778e-01	   9.9951149e-01	   9.9956784e-01	
   4.6775148e+01	   9.9907719e-01	   9.9944235e-01	   9.9942161e-01	   9.9948793e-01	   9.9951163e-01	   9.9956799e-01	
   4.6819527e+01	   9.9907734e-01	   9.9944250e-01	   9.9942176e-01	   9.9948807e-01	   9.9951178e-01	   9.9956814e-01	
   4.6863905e+01	   9.9907748e-01	   9.9944265e-01	   9.9942190e-01	   9.9948822e-01	   9.9951192e-01	   9.9956828e-01	
   4.6908284e+01	   9.9907763e-01	   9.9944279e-01	   9.9942205e-01	   9.9948836e-01	   9.9951207e-01	   9.9956843e-01	
   4.6952663e+01	   9.9907777e-01	   9.9944293e-01	   9.9942219e-01	   9.9948850e-01	   9.9951221e-01	   9.9956857e-01	
   4.6997041e+01	   9.9907791e-01	   9.9944307e-01	   9.9942233e-01	   9.9948865e-01	   9.9951235e-01	   9.9956871e-01	
   4.7041420e+01	   9.9907805e-01	   9.9944321e-01	   9.9942247e-01	   9.9948879e-01	   9.9951249e-01	   9.9956885e-01	
   4.7085799e+01	   9.9907819e-01	   9.9944335e-01	   9.9942261e-01	   9.9948893e-01	   9.9951263e-01	   9.9956899e-01	
   4.7130178e+01	   9.9907833e-01	   9.9944349e-01	   9.9942275e-01	   9.9948906e-01	   9.9951277e-01	   9.9956913e-01	
   4.7174556e+01	   9.9907847e-01	   9.9944363e-01	   9.9942288e-01	   9.9948920e-01	   9.9951291e-01	   9.9956927e-01	
   4.7218935e+01	   9.9907860e-01	   9.9944376e-01	   9.9942302e-01	   9.9948934e-01	   9.9951304e-01	   9.9956940e-01	
   4.7263314e+01	   9.9907874e-01	   9.9944390e-01	   9.9942316e-01	   9.9948947e-01	   9.9951318e-01	   9.9956954e-01	
   4.7307692e+01	   9.9907887e-01	   9.9944403e-01	   9.9942329e-01	   9.9948960e-01	   9.9951331e-01	   9.9956967e-01	
   4.7352071e+01	   9.9907901e-01	   9.9944416e-01	   9.9942342e-01	   9.9948974e-01	   9.9951344e-01	   9.9956980e-01	
   4.7396450e+01	   9.9907914e-01	   9.9944430e-01	   9.9942355e-01	   9.9948987e-01	   9.9951357e-01	   9.9956994e-01	
   4.7440828e+01	   9.9907927e-01	   9.9944443e-01	   9.9942368e-01	   9.9949000e-01	   9.9951370e-01	   9.9957007e-01	
   4.7485207e+01	   9.9907939e-01	   9.9944455e-01	   9.9942381e-01	   9.9949012e-01	   9.9951383e-01	   9.9957019e-01	
   4.7529586e+01	   9.9907952e-01	   9.9944468e-01	   9.9942394e-01	   9.9949025e-01	   9.9951396e-01	   9.9957032e-01	
   4.7573964e+01	   9.9907965e-01	   9.9944481e-01	   9.9942406e-01	   9.9949038e-01	   9.9951408e-01	   9.9957045e-01	
   4.7618343e+01	   9.9907977e-01	   9.9944493e-01	   9.9942419e-01	   9.9949050e-01	   9.9951421e-01	   9.9957057e-01	
   4.7662722e+01	   9.9907990e-01	   9.9944505e-01	   9.9942431e-01	   9.9949062e-01	   9.9951433e-01	   9.9957070e-01	
   4.7707101e+01	   9.9908002e-01	   9.9944517e-01	   9.9942443e-01	   9.9949074e-01	   9.9951445e-01	   9.9957082e-01	
   4.7751479e+01	   9.9908014e-01	   9.9944529e-01	   9.9942455e-01	   9.9949086e-01	   9.9951457e-01	   9.9957094e-01	
   4.7795858e+01	   9.9908026e-01	   9.9944541e-01	   9.9942467e-01	   9.9949098e-01	   9.9951469e-01	   9.9957106e-01	
   4.7840237e+01	   9.9908037e-01	   9.9944553e-01	   9.9942479e-01	   9.9949110e-01	   9.9951481e-01	   9.9957117e-01	
   4.7884615e+01	   9.9908049e-01	   9.9944565e-01	   9.9942490e-01	   9.9949122e-01	   9.9951492e-01	   9.9957129e-01	
   4.7928994e+01	   9.9908060e-01	   9.9944576e-01	   9.9942502e-01	   9.9949133e-01	   9.9951504e-01	   9.9957141e-01	
   4.7973373e+01	   9.9908072e-01	   9.9944587e-01	   9.9942513e-01	   9.9949144e-01	   9.9951515e-01	   9.9957152e-01	
   4.8017751e+01	   9.9908083e-01	   9.9944599e-01	   9.9942524e-01	   9.9949156e-01	   9.9951526e-01	   9.9957163e-01	
   4.8062130e+01	   9.9908094e-01	   9.9944610e-01	   9.9942535e-01	   9.9949167e-01	   9.9951537e-01	   9.9957174e-01	
   4.8106509e+01	   9.9908105e-01	   9.9944621e-01	   9.9942546e-01	   9.9949177e-01	   9.9951548e-01	   9.9957185e-01	
   4.8150888e+01	   9.9908116e-01	   9.9944631e-01	   9.9942557e-01	   9.9949188e-01	   9.9951559e-01	   9.9957196e-01	
   4.8195266e+01	   9.9908126e-01	   9.9944642e-01	   9.9942568e-01	   9.9949199e-01	   9.9951570e-01	   9.9957207e-01	
   4.8239645e+01	   9.9908137e-01	   9.9944652e-01	   9.9942578e-01	   9.9949209e-01	   9.9951580e-01	   9.9957217e-01	
   4.8284024e+01	   9.9908147e-01	   9.9944662e-01	   9.9942588e-01	   9.9949219e-01	   9.9951590e-01	   9.9957227e-01	
   4.8328402e+01	   9.9908157e-01	   9.9944673e-01	   9.9942598e-01	   9.9949230e-01	   9.9951600e-01	   9.9957238e-01	
   4.8372781e+01	   9.9908167e-01	   9.9944683e-01	   9.9942608e-01	   9.9949240e-01	   9.9951610e-01	   9.9957248e-01	
   4.8417160e+01	   9.9908177e-01	   9.9944693e-01	   9.9942618e-01	   9.9949249e-01	   9.9951620e-01	   9.9957258e-01	
   4.8461538e+01	   9.9908187e-01	   9.9944702e-01	   9.9942628e-01	   9.9949259e-01	   9.9951630e-01	   9.9957267e-01	
   4.8505917e+01	   9.9908196e-01	   9.9944712e-01	   9.9942638e-01	   9.9949269e-01	   9.9951640e-01	   9.9957277e-01	
   4.8550296e+01	   9.9908206e-01	   9.9944721e-01	   9.9942647e-01	   9.9949278e-01	   9.9951649e-01	   9.9957286e-01	
   4.8594675e+01	   9.9908215e-01	   9.9944731e-01	   9.9942656e-01	   9.9949287e-01	   9.9951658e-01	   9.9957296e-01	
   4.8639053e+01	   9.9908224e-01	   9.9944740e-01	   9.9942665e-01	   9.9949297e-01	   9.9951667e-01	   9.9957305e-01	
   4.8683432e+01	   9.9908233e-01	   9.9944749e-01	   9.9942674e-01	   9.9949306e-01	   9.9951676e-01	   9.9957314e-01	
   4.8727811e+01	   9.9908242e-01	   9.9944757e-01	   9.9942683e-01	   9.9949314e-01	   9.9951685e-01	   9.9957323e-01	
   4.8772189e+01	   9.9908250e-01	   9.9944766e-01	   9.9942692e-01	   9.9949323e-01	   9.9951694e-01	   9.9957331e-01	
   4.8816568e+01	   9.9908259e-01	   9.9944775e-01	   9.9942700e-01	   9.9949332e-01	   9.9951702e-01	   9.9957340e-01	
   4.8860947e+01	   9.9908267e-01	   9.9944783e-01	   9.9942709e-01	   9.9949340e-01	   9.9951711e-01	   9.9957348e-01	
   4.8905325e+01	   9.9908276e-01	   9.9944791e-01	   9.9942717e-01	   9.9949348e-01	   9.9951719e-01	   9.9957357e-01	
   4.8949704e+01	   9.9908284e-01	   9.9944799e-01	   9.9942725e-01	   9.9949356e-01	   9.9951727e-01	   9.9957365e-01	
   4.8994083e+01	   9.9908292e-01	   9.9944807e-01	   9.9942733e-01	   9.9949364e-01	   9.9951735e-01	   9.9957373e-01	
   4.9038462e+01	   9.9908299e-01	   9.9944815e-01	   9.9942741e-01	   9.9949372e-01	   9.9951743e-01	   9.9957381e-01	
   4.9082840e+01	   9.9908307e-01	   9.9944823e-01	   9.9942748e-01	   9.9949379e-01	   9.9951750e-01	   9.9957388e-01	
   4.9127219e+01	   9.9908314e-01	   9.9944830e-01	   9.9942756e-01	   9.9949387e-01	   9.9951758e-01	   9.9957396e-01	
   4.9171598e+01	   9.9908322e-01	   9.9944837e-01	   9.9942763e-01	   9.9949394e-01	   9.9951765e-01	   9.9957403e-01	
   4.9215976e+01	   9.9908329e-01	   9.9944844e-01	   9.9942770e-01	   9.9949401e-01	   9.9951772e-01	   9.9957410e-01	
   4.9260355e+01	   9.9908336e-01	   9.9944852e-01	   9.9942777e-01	   9.9949408e-01	   9.9951779e-01	   9.9957417e-01	
   4.9304734e+01	   9.9908343e-01	   9.9944858e-01	   9.9942784e-01	   9.9949415e-01	   9.9951786e-01	   9.9957424e-01	
   4.9349112e+01	   9.9908350e-01	   9.9944865e-01	   9.9942791e-01	   9.9949422e-01	   9.9951793e-01	   9.9957431e-01	
   4.9393491e+01	   9.9908356e-01	   9.9944872e-01	   9.9942798e-01	   9.9949429e-01	   9.9951800e-01	   9.9957438e-01	
   4.9437870e+01	   9.9908363e-01	   9.9944878e-01	   9.9942804e-01	   9.9949435e-01	   9.9951806e-01	   9.9957444e-01	
   4.9482249e+01	   9.9908369e-01	   9.9944885e-01	   9.9942810e-01	   9.9949441e-01	   9.9951813e-01	   9.9957451e-01	
   4.9526627e+01	   9.9908375e-01	   9.9944891e-01	   9.9942817e-01	   9.9949448e-01	   9.9951819e-01	   9.9957457e-01	
   4.9571006e+01	   9.9908381e-01	   9.9944897e-01	   9.9942823e-01	   9.9949454e-01	   9.9951825e-01	   9.9957463e-01	
   4.9615385e+01	   9.9908387e-01	   9.9944903e-01	   9.9942828e-01	   9.9949460e-01	   9.9951831e-01	   9.9957469e-01	
   4.9659763e+01	   9.9908393e-01	   9.9944908e-01	   9.9942834e-01	   9.9949465e-01	   9.9951836e-01	   9.9957475e-01	
   4.9704142e+01	   9.9908398e-01	   9.9944914e-01	   9.9942840e-01	   9.9949471e-01	   9.9951842e-01	   9.9957480e-01	
   4.9748521e+01	   9.9908404e-01	   9.9944919e-01	   9.9942845e-01	   9.9949476e-01	   9.9951847e-01	   9.9957486e-01	
   4.9792899e+01	   9.9908409e-01	   9.9944925e-01	   9.9942851e-01	   9.9949482e-01	   9.9951853e-01	   9.9957491e-01	
   4.9837278e+01	   9.9908414e-01	   9.9944930e-01	   9.9942856e-01	   9.9949487e-01	   9.9951858e-01	   9.9957496e-01	
   4.9881657e+01	   9.9908419e-01	   9.9944935e-01	   9.9942861e-01	   9.9949492e-01	   9.9951863e-01	   9.9957502e-01	
   4.9926036e+01	   9.9908424e-01	   9.9944940e-01	   9.9942866e-01	   9.9949497e-01	   9.9951868e-01	   9.9957507e-01	
   4.9970414e+01	   9.9908428e-01	   9.9944945e-01	   9.9942870e-01	   9.9949501e-01	   9.9951873e-01	   9.9957511e-01	
   5.0014793e+01	   9.9908433e-01	   9.9944949e-01	   9.9942875e-01	   9.9949506e-01	   9.9951877e-01	   9.9957516e-01	
   5.0059172e+01	   9.9908437e-01	   9.9944954e-01	   9.9942880e-01	   9.9949511e-01	   9.9951882e-01	   9.9957521e-01	
   5.0103550e+01	   9.9908442e-01	   9.9944958e-01	   9.9942884e-01	   9.9949515e-01	   9.9951886e-01	   9.9957525e-01	
   5.0147929e+01	   9.9908446e-01	   9.9944962e-01	   9.9942888e-01	   9.9949519e-01	   9.9951890e-01	   9.9957529e-01	
   5.0192308e+01	   9.9908450e-01	   9.9944966e-01	   9.9942892e-01	   9.9949523e-01	   9.9951894e-01	   9.9957533e-01	
   5.0236686e+01	   9.9908454e-01	   9.9944970e-01	   9.9942896e-01	   9.9949527e-01	   9.9951898e-01	   9.9957537e-01	
   5.0281065e+01	   9.9908458e-01	   9.9944974e-01	   9.9942900e-01	   9.9949531e-01	   9.9951902e-01	   9.9957541e-01	
   5.0325444e+01	   9.9908461e-01	   9.9944978e-01	   9.9942904e-01	   9.9949535e-01	   9.9951906e-01	   9.9957545e-01	
   5.0369822e+01	   9.9908465e-01	   9.9944981e-01	   9.9942907e-01	   9.9949538e-01	   9.9951909e-01	   9.9957549e-01	
   5.0414201e+01	   9.9908468e-01	   9.9944985e-01	   9.9942910e-01	   9.9949542e-01	   9.9951913e-01	   9.9957552e-01	
   5.0458580e+01	   9.9908471e-01	   9.9944988e-01	   9.9942914e-01	   9.9949545e-01	   9.9951916e-01	   9.9957555e-01	
   5.0502959e+01	   9.9908475e-01	   9.9944991e-01	   9.9942917e-01	   9.9949548e-01	   9.9951919e-01	   9.9957559e-01	
   5.0547337e+01	   9.9908477e-01	   9.9944994e-01	   9.9942920e-01	   9.9949551e-01	   9.9951922e-01	   9.9957562e-01	
   5.0591716e+01	   9.9908480e-01	   9.9944997e-01	   9.9942923e-01	   9.9949554e-01	   9.9951925e-01	   9.9957565e-01	
   5.0636095e+01	   9.9908483e-01	   9.9945000e-01	   9.9942926e-01	   9.9949557e-01	   9.9951928e-01	   9.9957568e-01	
   5.0680473e+01	   9.9908486e-01	   9.9945002e-01	   9.9942928e-01	   9.9949559e-01	   9.9951931e-01	   9.9957570e-01	
   5.0724852e+01	   9.9908488e-01	   9.9945005e-01	   9.9942931e-01	   9.9949562e-01	   9.9951933e-01	   9.9957573e-01	
   5.0769231e+01	   9.9908490e-01	   9.9945007e-01	   9.9942933e-01	   9.9949564e-01	   9.9951936e-01	   9.9957575e-01	
   5.0813609e+01	   9.9908493e-01	   9.9945010e-01	   9.9942935e-01	   9.9949567e-01	   9.9951938e-01	   9.9957578e-01	
   5.0857988e+01	   9.9908495e-01	   9.9945012e-01	   9.9942938e-01	   9.9949569e-01	   9.9951940e-01	   9.9957580e-01	
   5.0902367e+01	   9.9908497e-01	   9.9945014e-01	   9.9942940e-01	   9.9949571e-01	   9.9951942e-01	   9.9957582e-01	
   5.0946746e+01	   9.9908498e-01	   9.9945016e-01	   9.9942941e-01	   9.9949573e-01	   9.9951944e-01	   9.9957584e-01	
   5.0991124e+01	   9.9908500e-01	   9.9945017e-01	   9.9942943e-01	   9.9949575e-01	   9.9951946e-01	   9.9957586e-01	
   5.1035503e+01	   9.9908502e-01	   9.9945019e-01	   9.9942945e-01	   9.9949576e-01	   9.9951948e-01	   9.9957588e-01	
   5.1079882e+01	   9.9908503e-01	   9.9945021e-01	   9.9942946e-01	   9.9949578e-01	   9.9951949e-01	   9.9957589e-01	
   5.1124260e+01	   9.9908504e-01	   9.9945022e-01	   9.9942948e-01	   9.9949579e-01	   9.9951951e-01	   9.9957591e-01	
   5.1168639e+01	   9.9908506e-01	   9.9945023e-01	   9.9942949e-01	   9.9949581e-01	   9.9951952e-01	   9.9957592e-01	
   5.1213018e+01	   9.9908507e-01	   9.9945025e-01	   9.9942950e-01	   9.9949582e-01	   9.9951953e-01	   9.9957593e-01	
   5.1257396e+01	   9.9908508e-01	   9.9945026e-01	   9.9942951e-01	   9.9949583e-01	   9.9951954e-01	   9.9957595e-01	
   5.1301775e+01	   9.9908509e-01	   9.9945027e-01	   9.9942952e-01	   9.9949584e-01	   9.9951955e-01	   9.9957596e-01	
   5.1346154e+01	   9.9908509e-01	   9.9945028e-01	   9.9942953e-01	   9.9949585e-01	   9.9951956e-01	   9.9957597e-01	
   5.1390533e+01	   9.9908510e-01	   9.9945028e-01	   9.9942954e-01	   9.9949586e-01	   9.9951957e-01	   9.9957598e-01	
   5.1434911e+01	   9.9908511e-01	   9.9945029e-01	   9.9942955e-01	   9.9949586e-01	   9.9951958e-01	   9.9957598e-01	
   5.1479290e+01	   9.9908511e-01	   9.9945030e-01	   9.9942955e-01	   9.9949587e-01	   9.9951958e-01	   9.9957599e-01	
   5.1523669e+01	   9.9908511e-01	   9.9945030e-01	   9.9942956e-01	   9.9949587e-01	   9.9951959e-01	   9.9957599e-01	
   5.1568047e+01	   9.9908512e-01	   9.9945030e-01	   9.9942956e-01	   9.9949588e-01	   9.9951959e-01	   9.9957600e-01	
   5.1612426e+01	   9.9908512e-01	   9.9945031e-01	   9.9942957e-01	   9.9949588e-01	   9.9951960e-01	   9.9957600e-01	
   5.1656805e+01	   9.9908512e-01	   9.9945031e-01	   9.9942957e-01	   9.9949588e-01	   9.9951960e-01	   9.9957600e-01	
   5.1701183e+01	   9.9908512e-01	   9.9945031e-01	   9.9942957e-01	   9.9949588e-01	   9.9951960e-01	   9.9957600e-01	
   5.1745562e+01	   9.9908512e-01	   9.9945031e-01	   9.9942957e-01	   9.9949588e-01	   9.9951960e-01	   9.9957600e-01	
   5.1789941e+01	   9.9908512e-01	   9.9945031e-01	   9.9942956e-01	   9.9949588e-01	   9.9951960e-01	   9.9957600e-01	
   5.1834320e+01	   9.9908511e-01	   9.9945030e-01	   9.9942956e-01	   9.9949588e-01	   9.9951959e-01	   9.9957600e-01	
   5.1878698e+01	   9.9908511e-01	   9.9945030e-01	   9.9942956e-01	   9.9949587e-01	   9.9951959e-01	   9.9957600e-01	
   5.1923077e+01	   9.9908511e-01	   9.9945030e-01	   9.9942956e-01	   9.9949587e-01	   9.9951959e-01	   9.9957600e-01	
   5.1967456e+01	   9.9908510e-01	   9.9945029e-01	   9.9942955e-01	   9.9949587e-01	   9.9951958e-01	   9.9957599e-01	
   5.2011834e+01	   9.9908510e-01	   9.9945029e-01	   9.9942955e-01	   9.9949586e-01	   9.9951958e-01	   9.9957599e-01	
   5.2056213e+01	   9.9908509e-01	   9.9945028e-01	   9.9942954e-01	   9.9949585e-01	   9.9951957e-01	   9.9957598e-01	
   5.2100592e+01	   9.9908508e-01	   9.9945027e-01	   9.9942953e-01	   9.9949584e-01	   9.9951956e-01	   9.9957597e-01	
   5.2144970e+01	   9.9908507e-01	   9.9945026e-01	   9.9942952e-01	   9.9949584e-01	   9.9951955e-01	   9.9957597e-01	
   5.2189349e+01	   9.9908506e-01	   9.9945025e-01	   9.9942951e-01	   9.9949583e-01	   9.9951955e-01	   9.9957596e-01	
   5.2233728e+01	   9.9908505e-01	   9.9945024e-01	   9.9942950e-01	   9.9949582e-01	   9.9951954e-01	   9.9957595e-01	
   5.2278107e+01	   9.9908504e-01	   9.9945023e-01	   9.9942949e-01	   9.9949581e-01	   9.9951952e-01	   9.9957594e-01	
   5.2322485e+01	   9.9908503e-01	   9.9945022e-01	   9.9942948e-01	   9.9949579e-01	   9.9951951e-01	   9.9957593e-01	
   5.2366864e+01	   9.9908501e-01	   9.9945021e-01	   9.9942947e-01	   9.9949578e-01	   9.9951950e-01	   9.9957591e-01	
   5.2411243e+01	   9.9908500e-01	   9.9945019e-01	   9.9942945e-01	   9.9949577e-01	   9.9951949e-01	   9.9957590e-01	
   5.2455621e+01	   9.9908499e-01	   9.9945018e-01	   9.9942944e-01	   9.9949575e-01	   9.9951947e-01	   9.9957589e-01	
   5.2500000e+01	   9.9908497e-01	   9.9945016e-01	   9.9942942e-01	   9.9949574e-01	   9.9951946e-01	   9.9957587e-01	
   5.2544379e+01	   9.9908495e-01	   9.9945015e-01	   9.9942941e-01	   9.9949572e-01	   9.9951944e-01	   9.9957586e-01	
   5.2588757e+01	   9.9908494e-01	   9.9945013e-01	   9.9942939e-01	   9.9949571e-01	   9.9951943e-01	   9.9957584e-01	
   5.2633136e+01	   9.9908492e-01	   9.9945011e-01	   9.9942937e-01	   9.9949569e-01	   9.9951941e-01	   9.9957583e-01	
   5.2677515e+01	   9.9908490e-01	   9.9945010e-01	   9.9942935e-01	   9.9949567e-01	   9.9951939e-01	   9.9957581e-01	
   5.2721893e+01	   9.9908488e-01	   9.9945008e-01	   9.9942934e-01	   9.9949565e-01	   9.9951937e-01	   9.9957579e-01	
   5.2766272e+01	   9.9908486e-01	   9.9945006e-01	   9.9942932e-01	   9.9949563e-01	   9.9951935e-01	   9.9957577e-01	
   5.2810651e+01	   9.9908484e-01	   9.9945004e-01	   9.9942930e-01	   9.9949561e-01	   9.9951933e-01	   9.9957575e-01	
   5.2855030e+01	   9.9908481e-01	   9.9945002e-01	   9.9942927e-01	   9.9949559e-01	   9.9951931e-01	   9.9957573e-01	
   5.2899408e+01	   9.9908479e-01	   9.9944999e-01	   9.9942925e-01	   9.9949557e-01	   9.9951929e-01	   9.9957571e-01	
   5.2943787e+01	   9.9908477e-01	   9.9944997e-01	   9.9942923e-01	   9.9949555e-01	   9.9951927e-01	   9.9957569e-01	
   5.2988166e+01	   9.9908474e-01	   9.9944995e-01	   9.9942921e-01	   9.9949552e-01	   9.9951924e-01	   9.9957567e-01	
   5.3032544e+01	   9.9908472e-01	   9.9944993e-01	   9.9942918e-01	   9.9949550e-01	   9.9951922e-01	   9.9957564e-01	
   5.3076923e+01	   9.9908469e-01	   9.9944990e-01	   9.9942916e-01	   9.9949548e-01	   9.9951920e-01	   9.9957562e-01	
   5.3121302e+01	   9.9908467e-01	   9.9944988e-01	   9.9942913e-01	   9.9949545e-01	   9.9951917e-01	   9.9957560e-01	
   5.3165680e+01	   9.9908464e-01	   9.9944985e-01	   9.9942911e-01	   9.9949543e-01	   9.9951915e-01	   9.9957557e-01	
   5.3210059e+01	   9.9908462e-01	   9.9944982e-01	   9.9942908e-01	   9.9949540e-01	   9.9951912e-01	   9.9957555e-01	
   5.3254438e+01	   9.9908459e-01	   9.9944980e-01	   9.9942906e-01	   9.9949537e-01	   9.9951909e-01	   9.9957552e-01	
   5.3298817e+01	   9.9908456e-01	   9.9944977e-01	   9.9942903e-01	   9.9949535e-01	   9.9951907e-01	   9.9957549e-01	
   5.3343195e+01	   9.9908453e-01	   9.9944974e-01	   9.9942900e-01	   9.9949532e-01	   9.9951904e-01	   9.9957547e-01	
   5.3387574e+01	   9.9908450e-01	   9.9944971e-01	   9.9942897e-01	   9.9949529e-01	   9.9951901e-01	   9.9957544e-01	
   5.3431953e+01	   9.9908447e-01	   9.9944969e-01	   9.9942894e-01	   9.9949526e-01	   9.9951898e-01	   9.9957541e-01	
   5.3476331e+01	   9.9908444e-01	   9.9944966e-01	   9.9942891e-01	   9.9949523e-01	   9.9951895e-01	   9.9957538e-01	
   5.3520710e+01	   9.9908441e-01	   9.9944963e-01	   9.9942888e-01	   9.9949520e-01	   9.9951892e-01	   9.9957535e-01	
   5.3565089e+01	   9.9908438e-01	   9.9944959e-01	   9.9942885e-01	   9.9949517e-01	   9.9951889e-01	   9.9957532e-01	
   5.3609467e+01	   9.9908435e-01	   9.9944956e-01	   9.9942882e-01	   9.9949514e-01	   9.9951886e-01	   9.9957529e-01	
   5.3653846e+01	   9.9908432e-01	   9.9944953e-01	   9.9942879e-01	   9.9949511e-01	   9.9951883e-01	   9.9957526e-01	
   5.3698225e+01	   9.9908428e-01	   9.9944950e-01	   9.9942876e-01	   9.9949508e-01	   9.9951880e-01	   9.9957523e-01	
   5.3742604e+01	   9.9908425e-01	   9.9944947e-01	   9.9942872e-01	   9.9949504e-01	   9.9951877e-01	   9.9957520e-01	
   5.3786982e+01	   9.9908421e-01	   9.9944943e-01	   9.9942869e-01	   9.9949501e-01	   9.9951873e-01	   9.9957517e-01	
   5.3831361e+01	   9.9908418e-01	   9.9944940e-01	   9.9942866e-01	   9.9949498e-01	   9.9951870e-01	   9.9957513e-01	
   5.3875740e+01	   9.9908414e-01	   9.9944936e-01	   9.9942862e-01	   9.9949494e-01	   9.9951867e-01	   9.9957510e-01	
   5.3920118e+01	   9.9908411e-01	   9.9944933e-01	   9.9942859e-01	   9.9949491e-01	   9.9951863e-01	   9.9957507e-01	
   5.3964497e+01	   9.9908407e-01	   9.9944929e-01	   9.9942855e-01	   9.9949487e-01	   9.9951860e-01	   9.9957503e-01	
   5.4008876e+01	   9.9908403e-01	   9.9944926e-01	   9.9942852e-01	   9.9949484e-01	   9.9951856e-01	   9.9957500e-01	
   5.4053254e+01	   9.9908400e-01	   9.9944922e-01	   9.9942848e-01	   9.9949480e-01	   9.9951852e-01	   9.9957496e-01	
   5.4097633e+01	   9.9908396e-01	   9.9944918e-01	   9.9942844e-01	   9.9949476e-01	   9.9951849e-01	   9.9957492e-01	
   5.4142012e+01	   9.9908392e-01	   9.9944915e-01	   9.9942840e-01	   9.9949473e-01	   9.9951845e-01	   9.9957489e-01	
   5.4186391e+01	   9.9908388e-01	   9.9944911e-01	   9.9942837e-01	   9.9949469e-01	   9.9951841e-01	   9.9957485e-01	
   5.4230769e+01	   9.9908384e-01	   9.9944907e-01	   9.9942833e-01	   9.9949465e-01	   9.9951838e-01	   9.9957481e-01	
   5.4275148e+01	   9.9908380e-01	   9.9944903e-01	   9.9942829e-01	   9.9949461e-01	   9.9951834e-01	   9.9957478e-01	
   5.4319527e+01	   9.9908376e-01	   9.9944899e-01	   9.9942825e-01	   9.9949457e-01	   9.9951830e-01	   9.9957474e-01	
   5.4363905e+01	   9.9908372e-01	   9.9944895e-01	   9.9942821e-01	   9.9949453e-01	   9.9951826e-01	   9.9957470e-01	
   5.4408284e+01	   9.9908368e-01	   9.9944891e-01	   9.9942817e-01	   9.9949449e-01	   9.9951822e-01	   9.9957466e-01	
   5.4452663e+01	   9.9908364e-01	   9.9944887e-01	   9.9942813e-01	   9.9949445e-01	   9.9951818e-01	   9.9957462e-01	
   5.4497041e+01	   9.9908359e-01	   9.9944883e-01	   9.9942809e-01	   9.9949441e-01	   9.9951814e-01	   9.9957458e-01	
   5.4541420e+01	   9.9908355e-01	   9.9944879e-01	   9.9942804e-01	   9.9949437e-01	   9.9951809e-01	   9.9957454e-01	
   5.4585799e+01	   9.9908351e-01	   9.9944875e-01	   9.9942800e-01	   9.9949433e-01	   9.9951805e-01	   9.9957450e-01	
   5.4630178e+01	   9.9908346e-01	   9.9944870e-01	   9.9942796e-01	   9.9949428e-01	   9.9951801e-01	   9.9957445e-01	
   5.4674556e+01	   9.9908342e-01	   9.9944866e-01	   9.9942792e-01	   9.9949424e-01	   9.9951797e-01	   9.9957441e-01	
   5.4718935e+01	   9.9908337e-01	   9.9944862e-01	   9.9942787e-01	   9.9949420e-01	   9.9951792e-01	   9.9957437e-01	
   5.4763314e+01	   9.9908333e-01	   9.9944857e-01	   9.9942783e-01	   9.9949415e-01	   9.9951788e-01	   9.9957432e-01	
   5.4807692e+01	   9.9908328e-01	   9.9944853e-01	   9.9942778e-01	   9.9949411e-01	   9.9951783e-01	   9.9957428e-01	
   5.4852071e+01	   9.9908324e-01	   9.9944848e-01	   9.9942774e-01	   9.9949406e-01	   9.9951779e-01	   9.9957424e-01	
   5.4896450e+01	   9.9908319e-01	   9.9944843e-01	   9.9942769e-01	   9.9949402e-01	   9.9951774e-01	   9.9957419e-01	
   5.4940828e+01	   9.9908314e-01	   9.9944839e-01	   9.9942764e-01	   9.9949397e-01	   9.9951770e-01	   9.9957415e-01	
   5.4985207e+01	   9.9908309e-01	   9.9944834e-01	   9.9942760e-01	   9.9949392e-01	   9.9951765e-01	   9.9957410e-01	
   5.5029586e+01	   9.9908305e-01	   9.9944829e-01	   9.9942755e-01	   9.9949388e-01	   9.9951760e-01	   9.9957405e-01	
   5.5073964e+01	   9.9908300e-01	   9.9944825e-01	   9.9942750e-01	   9.9949383e-01	   9.9951756e-01	   9.9957401e-01	
   5.5118343e+01	   9.9908295e-01	   9.9944820e-01	   9.9942745e-01	   9.9949378e-01	   9.9951751e-01	   9.9957396e-01	
   5.5162722e+01	   9.9908290e-01	   9.9944815e-01	   9.9942741e-01	   9.9949373e-01	   9.9951746e-01	   9.9957391e-01	
   5.5207101e+01	   9.9908285e-01	   9.9944810e-01	   9.9942736e-01	   9.9949368e-01	   9.9951741e-01	   9.9957386e-01	
   5.5251479e+01	   9.9908280e-01	   9.9944805e-01	   9.9942731e-01	   9.9949363e-01	   9.9951736e-01	   9.9957381e-01	
   5.5295858e+01	   9.9908275e-01	   9.9944800e-01	   9.9942726e-01	   9.9949358e-01	   9.9951731e-01	   9.9957377e-01	
   5.5340237e+01	   9.9908269e-01	   9.9944795e-01	   9.9942720e-01	   9.9949353e-01	   9.9951726e-01	   9.9957372e-01	
   5.5384615e+01	   9.9908264e-01	   9.9944790e-01	   9.9942715e-01	   9.9949348e-01	   9.9951721e-01	   9.9957367e-01	
   5.5428994e+01	   9.9908259e-01	   9.9944785e-01	   9.9942710e-01	   9.9949343e-01	   9.9951716e-01	   9.9957362e-01	
   5.5473373e+01	   9.9908254e-01	   9.9944779e-01	   9.9942705e-01	   9.9949338e-01	   9.9951711e-01	   9.9957356e-01	
   5.5517751e+01	   9.9908248e-01	   9.9944774e-01	   9.9942700e-01	   9.9949333e-01	   9.9951706e-01	   9.9957351e-01	
   5.5562130e+01	   9.9908243e-01	   9.9944769e-01	   9.9942694e-01	   9.9949327e-01	   9.9951700e-01	   9.9957346e-01	
   5.5606509e+01	   9.9908237e-01	   9.9944764e-01	   9.9942689e-01	   9.9949322e-01	   9.9951695e-01	   9.9957341e-01	
   5.5650888e+01	   9.9908232e-01	   9.9944758e-01	   9.9942684e-01	   9.9949317e-01	   9.9951690e-01	   9.9957336e-01	
   5.5695266e+01	   9.9908226e-01	   9.9944753e-01	   9.9942678e-01	   9.9949311e-01	   9.9951684e-01	   9.9957330e-01	
   5.5739645e+01	   9.9908221e-01	   9.9944747e-01	   9.9942673e-01	   9.9949306e-01	   9.9951679e-01	   9.9957325e-01	
   5.5784024e+01	   9.9908215e-01	   9.9944742e-01	   9.9942667e-01	   9.9949300e-01	   9.9951673e-01	   9.9957319e-01	
   5.5828402e+01	   9.9908209e-01	   9.9944736e-01	   9.9942662e-01	   9.9949295e-01	   9.9951668e-01	   9.9957314e-01	
   5.5872781e+01	   9.9908204e-01	   9.9944731e-01	   9.9942656e-01	   9.9949289e-01	   9.9951662e-01	   9.9957308e-01	
   5.5917160e+01	   9.9908198e-01	   9.9944725e-01	   9.9942650e-01	   9.9949283e-01	   9.9951657e-01	   9.9957303e-01	
   5.5961538e+01	   9.9908192e-01	   9.9944719e-01	   9.9942645e-01	   9.9949278e-01	   9.9951651e-01	   9.9957297e-01	
   5.6005917e+01	   9.9908186e-01	   9.9944713e-01	   9.9942639e-01	   9.9949272e-01	   9.9951645e-01	   9.9957292e-01	
   5.6050296e+01	   9.9908180e-01	   9.9944708e-01	   9.9942633e-01	   9.9949266e-01	   9.9951639e-01	   9.9957286e-01	
   5.6094675e+01	   9.9908174e-01	   9.9944702e-01	   9.9942627e-01	   9.9949260e-01	   9.9951634e-01	   9.9957280e-01	
   5.6139053e+01	   9.9908168e-01	   9.9944696e-01	   9.9942621e-01	   9.9949255e-01	   9.9951628e-01	   9.9957274e-01	
   5.6183432e+01	   9.9908162e-01	   9.9944690e-01	   9.9942615e-01	   9.9949249e-01	   9.9951622e-01	   9.9957269e-01	
   5.6227811e+01	   9.9908156e-01	   9.9944684e-01	   9.9942609e-01	   9.9949243e-01	   9.9951616e-01	   9.9957263e-01	
   5.6272189e+01	   9.9908150e-01	   9.9944678e-01	   9.9942603e-01	   9.9949237e-01	   9.9951610e-01	   9.9957257e-01	
   5.6316568e+01	   9.9908144e-01	   9.9944672e-01	   9.9942597e-01	   9.9949231e-01	   9.9951604e-01	   9.9957251e-01	
   5.6360947e+01	   9.9908138e-01	   9.9944666e-01	   9.9942591e-01	   9.9949225e-01	   9.9951598e-01	   9.9957245e-01	
   5.6405325e+01	   9.9908131e-01	   9.9944660e-01	   9.9942585e-01	   9.9949218e-01	   9.9951592e-01	   9.9957239e-01	
   5.6449704e+01	   9.9908125e-01	   9.9944654e-01	   9.9942579e-01	   9.9949212e-01	   9.9951586e-01	   9.9957233e-01	
   5.6494083e+01	   9.9908119e-01	   9.9944647e-01	   9.9942573e-01	   9.9949206e-01	   9.9951579e-01	   9.9957227e-01	
   5.6538462e+01	   9.9908112e-01	   9.9944641e-01	   9.9942566e-01	   9.9949200e-01	   9.9951573e-01	   9.9957221e-01	
   5.6582840e+01	   9.9908106e-01	   9.9944635e-01	   9.9942560e-01	   9.9949194e-01	   9.9951567e-01	   9.9957214e-01	
   5.6627219e+01	   9.9908099e-01	   9.9944628e-01	   9.9942554e-01	   9.9949187e-01	   9.9951561e-01	   9.9957208e-01	
   5.6671598e+01	   9.9908093e-01	   9.9944622e-01	   9.9942547e-01	   9.9949181e-01	   9.9951554e-01	   9.9957202e-01	
   5.6715976e+01	   9.9908086e-01	   9.9944616e-01	   9.9942541e-01	   9.9949174e-01	   9.9951548e-01	   9.9957196e-01	
   5.6760355e+01	   9.9908080e-01	   9.9944609e-01	   9.9942534e-01	   9.9949168e-01	   9.9951541e-01	   9.9957189e-01	
   5.6804734e+01	   9.9908073e-01	   9.9944603e-01	   9.9942528e-01	   9.9949161e-01	   9.9951535e-01	   9.9957183e-01	
   5.6849112e+01	   9.9908066e-01	   9.9944596e-01	   9.9942521e-01	   9.9949155e-01	   9.9951529e-01	   9.9957176e-01	
   5.6893491e+01	   9.9908060e-01	   9.9944589e-01	   9.9942515e-01	   9.9949148e-01	   9.9951522e-01	   9.9957170e-01	
   5.6937870e+01	   9.9908053e-01	   9.9944583e-01	   9.9942508e-01	   9.9949142e-01	   9.9951515e-01	   9.9957163e-01	
   5.6982249e+01	   9.9908046e-01	   9.9944576e-01	   9.9942501e-01	   9.9949135e-01	   9.9951509e-01	   9.9957157e-01	
   5.7026627e+01	   9.9908039e-01	   9.9944569e-01	   9.9942495e-01	   9.9949128e-01	   9.9951502e-01	   9.9957150e-01	
   5.7071006e+01	   9.9908032e-01	   9.9944563e-01	   9.9942488e-01	   9.9949122e-01	   9.9951495e-01	   9.9957143e-01	
   5.7115385e+01	   9.9908026e-01	   9.9944556e-01	   9.9942481e-01	   9.9949115e-01	   9.9951489e-01	   9.9957137e-01	
   5.7159763e+01	   9.9908019e-01	   9.9944549e-01	   9.9942474e-01	   9.9949108e-01	   9.9951482e-01	   9.9957130e-01	
   5.7204142e+01	   9.9908012e-01	   9.9944542e-01	   9.9942467e-01	   9.9949101e-01	   9.9951475e-01	   9.9957123e-01	
   5.7248521e+01	   9.9908005e-01	   9.9944535e-01	   9.9942461e-01	   9.9949094e-01	   9.9951468e-01	   9.9957116e-01	
   5.7292899e+01	   9.9907997e-01	   9.9944528e-01	   9.9942454e-01	   9.9949087e-01	   9.9951461e-01	   9.9957110e-01	
   5.7337278e+01	   9.9907990e-01	   9.9944521e-01	   9.9942447e-01	   9.9949080e-01	   9.9951454e-01	   9.9957103e-01	
   5.7381657e+01	   9.9907983e-01	   9.9944514e-01	   9.9942440e-01	   9.9949073e-01	   9.9951447e-01	   9.9957096e-01	
   5.7426036e+01	   9.9907976e-01	   9.9944507e-01	   9.9942432e-01	   9.9949066e-01	   9.9951440e-01	   9.9957089e-01	
   5.7470414e+01	   9.9907969e-01	   9.9944500e-01	   9.9942425e-01	   9.9949059e-01	   9.9951433e-01	   9.9957082e-01	
   5.7514793e+01	   9.9907961e-01	   9.9944493e-01	   9.9942418e-01	   9.9949052e-01	   9.9951426e-01	   9.9957075e-01	
   5.7559172e+01	   9.9907954e-01	   9.9944486e-01	   9.9942411e-01	   9.9949045e-01	   9.9951419e-01	   9.9957068e-01	
   5.7603550e+01	   9.9907947e-01	   9.9944478e-01	   9.9942404e-01	   9.9949038e-01	   9.9951412e-01	   9.9957061e-01	
   5.7647929e+01	   9.9907939e-01	   9.9944471e-01	   9.9942396e-01	   9.9949030e-01	   9.9951404e-01	   9.9957053e-01	
   5.7692308e+01	   9.9907932e-01	   9.9944464e-01	   9.9942389e-01	   9.9949023e-01	   9.9951397e-01	   9.9957046e-01	
   5.7736686e+01	   9.9907925e-01	   9.9944457e-01	   9.9942382e-01	   9.9949016e-01	   9.9951390e-01	   9.9957039e-01	
   5.7781065e+01	   9.9907917e-01	   9.9944449e-01	   9.9942374e-01	   9.9949009e-01	   9.9951382e-01	   9.9957032e-01	
   5.7825444e+01	   9.9907910e-01	   9.9944442e-01	   9.9942367e-01	   9.9949001e-01	   9.9951375e-01	   9.9957024e-01	
   5.7869822e+01	   9.9907902e-01	   9.9944434e-01	   9.9942360e-01	   9.9948994e-01	   9.9951368e-01	   9.9957017e-01	
   5.7914201e+01	   9.9907894e-01	   9.9944427e-01	   9.9942352e-01	   9.9948986e-01	   9.9951360e-01	   9.9957010e-01	
   5.7958580e+01	   9.9907887e-01	   9.9944419e-01	   9.9942345e-01	   9.9948979e-01	   9.9951353e-01	   9.9957002e-01	
   5.8002959e+01	   9.9907879e-01	   9.9944412e-01	   9.9942337e-01	   9.9948971e-01	   9.9951345e-01	   9.9956995e-01	
   5.8047337e+01	   9.9907871e-01	   9.9944404e-01	   9.9942329e-01	   9.9948964e-01	   9.9951338e-01	   9.9956987e-01	
   5.8091716e+01	   9.9907864e-01	   9.9944397e-01	   9.9942322e-01	   9.9948956e-01	   9.9951330e-01	   9.9956980e-01	
   5.8136095e+01	   9.9907856e-01	   9.9944389e-01	   9.9942314e-01	   9.9948948e-01	   9.9951322e-01	   9.9956972e-01	
   5.8180473e+01	   9.9907848e-01	   9.9944381e-01	   9.9942306e-01	   9.9948941e-01	   9.9951315e-01	   9.9956965e-01	
   5.8224852e+01	   9.9907840e-01	   9.9944373e-01	   9.9942299e-01	   9.9948933e-01	   9.9951307e-01	   9.9956957e-01	
   5.8269231e+01	   9.9907832e-01	   9.9944366e-01	   9.9942291e-01	   9.9948925e-01	   9.9951299e-01	   9.9956949e-01	
   5.8313609e+01	   9.9907824e-01	   9.9944358e-01	   9.9942283e-01	   9.9948917e-01	   9.9951292e-01	   9.9956942e-01	
   5.8357988e+01	   9.9907816e-01	   9.9944350e-01	   9.9942275e-01	   9.9948910e-01	   9.9951284e-01	   9.9956934e-01	
   5.8402367e+01	   9.9907808e-01	   9.9944342e-01	   9.9942267e-01	   9.9948902e-01	   9.9951276e-01	   9.9956926e-01	
   5.8446746e+01	   9.9907800e-01	   9.9944334e-01	   9.9942259e-01	   9.9948894e-01	   9.9951268e-01	   9.9956918e-01	
   5.8491124e+01	   9.9907792e-01	   9.9944326e-01	   9.9942251e-01	   9.9948886e-01	   9.9951260e-01	   9.9956911e-01	
   5.8535503e+01	   9.9907784e-01	   9.9944318e-01	   9.9942243e-01	   9.9948878e-01	   9.9951252e-01	   9.9956903e-01	
   5.8579882e+01	   9.9907776e-01	   9.9944310e-01	   9.9942235e-01	   9.9948870e-01	   9.9951244e-01	   9.9956895e-01	
   5.8624260e+01	   9.9907768e-01	   9.9944302e-01	   9.9942227e-01	   9.9948862e-01	   9.9951236e-01	   9.9956887e-01	
   5.8668639e+01	   9.9907760e-01	   9.9944294e-01	   9.9942219e-01	   9.9948854e-01	   9.9951228e-01	   9.9956879e-01	
   5.8713018e+01	   9.9907751e-01	   9.9944286e-01	   9.9942211e-01	   9.9948846e-01	   9.9951220e-01	   9.9956871e-01	
   5.8757396e+01	   9.9907743e-01	   9.9944278e-01	   9.9942203e-01	   9.9948838e-01	   9.9951212e-01	   9.9956863e-01	
   5.8801775e+01	   9.9907735e-01	   9.9944270e-01	   9.9942195e-01	   9.9948830e-01	   9.9951204e-01	   9.9956855e-01	
   5.8846154e+01	   9.9907726e-01	   9.9944262e-01	   9.9942187e-01	   9.9948821e-01	   9.9951196e-01	   9.9956847e-01	
   5.8890533e+01	   9.9907718e-01	   9.9944253e-01	   9.9942178e-01	   9.9948813e-01	   9.9951188e-01	   9.9956838e-01	
   5.8934911e+01	   9.9907710e-01	   9.9944245e-01	   9.9942170e-01	   9.9948805e-01	   9.9951179e-01	   9.9956830e-01	
   5.8979290e+01	   9.9907701e-01	   9.9944237e-01	   9.9942162e-01	   9.9948797e-01	   9.9951171e-01	   9.9956822e-01	
   5.9023669e+01	   9.9907693e-01	   9.9944228e-01	   9.9942153e-01	   9.9948788e-01	   9.9951163e-01	   9.9956814e-01	
   5.9068047e+01	   9.9907684e-01	   9.9944220e-01	   9.9942145e-01	   9.9948780e-01	   9.9951154e-01	   9.9956806e-01	
   5.9112426e+01	   9.9907676e-01	   9.9944212e-01	   9.9942137e-01	   9.9948772e-01	   9.9951146e-01	   9.9956797e-01	
   5.9156805e+01	   9.9907667e-01	   9.9944203e-01	   9.9942128e-01	   9.9948763e-01	   9.9951138e-01	   9.9956789e-01	
   5.9201183e+01	   9.9907659e-01	   9.9944195e-01	   9.9942120e-01	   9.9948755e-01	   9.9951129e-01	   9.9956781e-01	
   5.9245562e+01	   9.9907650e-01	   9.9944186e-01	   9.9942111e-01	   9.9948746e-01	   9.9951121e-01	   9.9956772e-01	
   5.9289941e+01	   9.9907641e-01	   9.9944178e-01	   9.9942103e-01	   9.9948738e-01	   9.9951112e-01	   9.9956764e-01	
   5.9334320e+01	   9.9907633e-01	   9.9944169e-01	   9.9942094e-01	   9.9948729e-01	   9.9951104e-01	   9.9956755e-01	
   5.9378698e+01	   9.9907624e-01	   9.9944161e-01	   9.9942086e-01	   9.9948721e-01	   9.9951095e-01	   9.9956747e-01	
   5.9423077e+01	   9.9907615e-01	   9.9944152e-01	   9.9942077e-01	   9.9948712e-01	   9.9951087e-01	   9.9956738e-01	
   5.9467456e+01	   9.9907606e-01	   9.9944143e-01	   9.9942068e-01	   9.9948703e-01	   9.9951078e-01	   9.9956730e-01	
   5.9511834e+01	   9.9907598e-01	   9.9944135e-01	   9.9942060e-01	   9.9948695e-01	   9.9951069e-01	   9.9956721e-01	
   5.9556213e+01	   9.9907589e-01	   9.9944126e-01	   9.9942051e-01	   9.9948686e-01	   9.9951061e-01	   9.9956713e-01	
   5.9600592e+01	   9.9907580e-01	   9.9944117e-01	   9.9942042e-01	   9.9948677e-01	   9.9951052e-01	   9.9956704e-01	
   5.9644970e+01	   9.9907571e-01	   9.9944108e-01	   9.9942033e-01	   9.9948669e-01	   9.9951043e-01	   9.9956695e-01	
   5.9689349e+01	   9.9907562e-01	   9.9944100e-01	   9.9942025e-01	   9.9948660e-01	   9.9951035e-01	   9.9956687e-01	
   5.9733728e+01	   9.9907553e-01	   9.9944091e-01	   9.9942016e-01	   9.9948651e-01	   9.9951026e-01	   9.9956678e-01	
   5.9778107e+01	   9.9907544e-01	   9.9944082e-01	   9.9942007e-01	   9.9948642e-01	   9.9951017e-01	   9.9956669e-01	
   5.9822485e+01	   9.9907535e-01	   9.9944073e-01	   9.9941998e-01	   9.9948633e-01	   9.9951008e-01	   9.9956660e-01	
   5.9866864e+01	   9.9907526e-01	   9.9944064e-01	   9.9941989e-01	   9.9948624e-01	   9.9950999e-01	   9.9956652e-01	
   5.9911243e+01	   9.9907517e-01	   9.9944055e-01	   9.9941980e-01	   9.9948616e-01	   9.9950990e-01	   9.9956643e-01	
   5.9955621e+01	   9.9907508e-01	   9.9944046e-01	   9.9941971e-01	   9.9948607e-01	   9.9950981e-01	   9.9956634e-01	
   6.0000000e+01	   9.9907499e-01	   9.9944037e-01	   9.9941962e-01	   9.9948598e-01	   9.9950972e-01	   9.9956625e-01	


==> MTDC-AC Control IEEE TPS (Arxiv v2)/PlotData_coordinated/ACC_Generators.txt <==
   0.0000000e+00	   3.2450372e-15	  -3.7464473e-16	   2.4566207e-15	  -9.3274224e-16	   8.1400400e-16	   7.8640248e-16	
   4.4378698e-02	   8.7675827e-16	  -1.3409501e-15	   1.1372507e-15	  -1.0105548e-15	   7.8999287e-16	   7.2762355e-17	
   8.8757396e-02	   4.9003936e-16	   1.5069030e-18	   9.7726220e-16	  -9.7446239e-16	   9.1946824e-16	   1.8474705e-16	
   1.3313609e-01	   3.9160952e-16	   1.4981045e-15	   8.5475995e-16	  -8.9521398e-16	   9.4671881e-16	   3.2462568e-16	
   1.7751479e-01	   9.2864137e-16	   2.4208608e-15	   9.3209218e-16	   5.7000509e-17	  -4.4143160e-16	   4.4544341e-16	
   2.2189349e-01	   1.7385251e-15	   3.0187259e-15	   1.0351664e-15	   1.2565344e-15	  -2.2915827e-15	   5.3347743e-16	
   2.6627219e-01	   2.0177964e-15	   2.8225697e-15	   1.0315213e-15	   5.7362832e-16	  -2.0398734e-15	   3.6333289e-16	
   3.1065089e-01	   2.1749835e-15	   2.2167120e-15	   1.0062614e-15	  -1.2691647e-15	  -1.1354825e-15	  -6.0759943e-17	
   3.5502959e-01	   2.1944034e-15	   1.9268342e-15	   1.0008913e-15	  -1.6613384e-15	  -9.4282775e-16	  -1.5024247e-16	
   3.9940828e-01	   2.1589832e-15	   1.7731986e-15	   1.0011878e-15	  -1.6583120e-15	  -9.4288492e-16	  -1.4349285e-16	
   4.4378698e-01	   2.0926357e-15	   1.6613266e-15	   1.0023163e-15	  -1.6526431e-15	  -9.4310249e-16	  -1.3084977e-16	
   4.8816568e-01	   2.0004965e-15	   1.5830270e-15	   1.0048355e-15	  -1.6447704e-15	  -9.4358821e-16	  -1.1329186e-16	
   5.3254438e-01	   1.8877011e-15	   1.5301082e-15	   1.0093043e-15	  -1.6351328e-15	  -9.4444981e-16	  -9.1797732e-17	
   5.7692308e-01	   1.7593850e-15	   1.4943789e-15	   1.0162813e-15	  -1.6241691e-15	  -9.4579502e-16	  -6.7346003e-17	
   6.2130178e-01	   1.6206837e-15	   1.4676475e-15	   1.0263254e-15	  -1.6123181e-15	  -9.4773157e-16	  -4.0915294e-17	
   6.6568047e-01	   1.4767328e-15	   1.4417227e-15	   1.0399953e-15	  -1.6000185e-15	  -9.5036721e-16	  -1.3484223e-17	
   7.1005917e-01	   1.3326679e-15	   1.4084130e-15	   1.0578498e-15	  -1.5877092e-15	  -9.5380966e-16	   1.3968591e-17	
   7.5443787e-01	   1.1936243e-15	   1.3595271e-15	   1.0804477e-15	  -1.5758289e-15	  -9.5816667e-16	   4.0464531e-17	
   7.9881657e-01	   1.0647377e-15	   1.2868734e-15	   1.1083477e-15	  -1.5648164e-15	  -9.6354595e-16	   6.5024976e-17	
   8.4319527e-01	   9.5114354e-16	   1.1822605e-15	   1.1421086e-15	  -1.5551106e-15	  -9.7005526e-16	   8.6671309e-17	
   8.8757396e-01	   8.5797741e-16	   1.0374970e-15	   1.1822892e-15	  -1.5471502e-15	  -9.7780232e-16	   1.0442491e-16	
   9.3195266e-01	   7.9037481e-16	   8.4439143e-16	   1.2294482e-15	  -1.5413740e-15	  -9.8689487e-16	   1.1730716e-16	
   9.7633136e-01	   7.5347127e-16	   5.9475242e-16	   1.2841445e-15	  -1.5382209e-15	  -9.9744064e-16	   1.2433945e-16	
   1.0207101e+00	   1.8896778e-01	   3.3493887e-03	   3.6474377e-03	   8.3262159e-04	   5.3440919e-04	   2.0876173e-04	
   1.0650888e+00	   1.6387318e-01	   1.2558351e-02	   1.4630154e-02	   5.1300386e-03	   3.8909366e-03	   1.5732476e-03	
   1.1094675e+00	   1.4228881e-01	   1.8561183e-02	   2.3058776e-02	   9.3258024e-03	   7.6798331e-03	   3.1592448e-03	
   1.1538462e+00	   1.2384343e-01	   2.2625073e-02	   2.9618933e-02	   1.3050859e-02	   1.1362161e-02	   4.8440201e-03	
   1.1982249e+00	   1.0804289e-01	   2.5647090e-02	   3.4696776e-02	   1.6246326e-02	   1.4651812e-02	   6.5651803e-03	
   1.2426036e+00	   9.4474845e-02	   2.8161549e-02	   3.8504322e-02	   1.8976008e-02	   1.7424283e-02	   8.2876349e-03	
   1.2869822e+00	   8.2871510e-02	   3.0418529e-02	   4.1160931e-02	   2.1337632e-02	   1.9662930e-02	   9.9900518e-03	
   1.3313609e+00	   7.3097978e-02	   3.2476733e-02	   4.2737106e-02	   2.3419649e-02	   2.1415120e-02	   1.1657168e-02	
   1.3757396e+00	   6.5074691e-02	   3.4293036e-02	   4.3307834e-02	   2.5286568e-02	   2.2765139e-02	   1.3276706e-02	
   1.4201183e+00	   5.8738237e-02	   3.5785393e-02	   4.2998739e-02	   2.6976134e-02	   2.3807160e-02	   1.4837627e-02	
   1.4644970e+00	   5.3977382e-02	   3.6882703e-02	   4.1921391e-02	   2.8505753e-02	   2.4633603e-02	   1.6330754e-02	
   1.5088757e+00	   5.0610683e-02	   3.7551585e-02	   4.0266419e-02	   2.9879224e-02	   2.5325444e-02	   1.7748899e-02	
   1.5532544e+00	   4.8384207e-02	   3.7787720e-02	   3.8247676e-02	   3.1094719e-02	   2.5947072e-02	   1.9087829e-02	
   1.5976331e+00	   4.7004470e-02	   3.7686960e-02	   3.6068897e-02	   3.2150492e-02	   2.6541397e-02	   2.0345929e-02	
   1.6420118e+00	   4.6148489e-02	   3.7297015e-02	   3.3950082e-02	   3.3046017e-02	   2.7140506e-02	   2.1523380e-02	
   1.6863905e+00	   4.5510849e-02	   3.6722896e-02	   3.2070559e-02	   3.3784578e-02	   2.7760467e-02	   2.2621855e-02	
   1.7307692e+00	   4.4816069e-02	   3.6072109e-02	   3.0592026e-02	   3.4368339e-02	   2.8407177e-02	   2.3642611e-02	
   1.7751479e+00	   4.3880938e-02	   3.5426586e-02	   2.9593729e-02	   3.4807204e-02	   2.9076278e-02	   2.4588746e-02	
   1.8195266e+00	   4.2563243e-02	   3.4860010e-02	   2.9151966e-02	   3.5104505e-02	   2.9757387e-02	   2.5459678e-02	
   1.8639053e+00	   4.0828836e-02	   3.4418464e-02	   2.9184668e-02	   3.5265036e-02	   3.0432337e-02	   2.6255292e-02	
   1.9082840e+00	   3.8742838e-02	   3.4115827e-02	   2.9736525e-02	   3.5301301e-02	   3.1078422e-02	   2.6973659e-02	
   1.9526627e+00	   3.6452361e-02	   3.3937229e-02	   3.0635121e-02	   3.5207351e-02	   3.1670470e-02	   2.7611598e-02	
   1.9970414e+00	   3.4148059e-02	   3.3846430e-02	   3.1755817e-02	   3.4991225e-02	   3.2186616e-02	   2.8167188e-02	
   2.0414201e+00	   3.2059202e-02	   3.3794233e-02	   3.2944458e-02	   3.4669511e-02	   3.2600730e-02	   2.8635795e-02	
   2.0857988e+00	   3.0386497e-02	   3.3733321e-02	   3.4070658e-02	   3.4249585e-02	   3.2895912e-02	   2.9017038e-02	
   2.1301775e+00	   2.9318581e-02	   3.3626845e-02	   3.5015659e-02	   3.3750117e-02	   3.3053963e-02	   2.9313878e-02	
   2.1745562e+00	   2.8857671e-02	   3.3432218e-02	   3.5703944e-02	   3.3195142e-02	   3.3099782e-02	   2.9532527e-02	
   2.2189349e+00	   2.9175905e-02	   3.3141237e-02	   3.6069577e-02	   3.2616556e-02	   3.3014245e-02	   2.9678714e-02	
   2.2633136e+00	   3.0038564e-02	   3.2760720e-02	   3.6055034e-02	   3.2047633e-02	   3.2830636e-02	   2.9762248e-02	
   2.3076923e+00	   3.1491088e-02	   3.2310604e-02	   3.5836184e-02	   3.1520298e-02	   3.2559993e-02	   2.9793937e-02	
   2.3520710e+00	   3.3307314e-02	   3.1823525e-02	   3.5295194e-02	   3.1061959e-02	   3.2235816e-02	   2.9800106e-02	
   2.3964497e+00	   3.5274583e-02	   3.1343571e-02	   3.4592210e-02	   3.0695537e-02	   3.1892107e-02	   2.9782103e-02	
   2.4408284e+00	   3.7175507e-02	   3.0920768e-02	   3.3806063e-02	   3.0442735e-02	   3.1562549e-02	   2.9758219e-02	
   2.4852071e+00	   3.8833831e-02	   3.0594590e-02	   3.3011932e-02	   3.0325383e-02	   3.1273737e-02	   2.9739304e-02	
   2.5295858e+00	   4.0108458e-02	   3.0404004e-02	   3.2282352e-02	   3.0293398e-02	   3.1046569e-02	   2.9731084e-02	
   2.5739645e+00	   4.0980803e-02	   3.0354880e-02	   3.1665782e-02	   3.0379196e-02	   3.0886070e-02	   2.9740008e-02	
   2.6183432e+00	   4.1141812e-02	   3.0422789e-02	   3.1216372e-02	   3.0530061e-02	   3.0825470e-02	   2.9762294e-02	
   2.6627219e+00	   4.1125518e-02	   3.0643364e-02	   3.0951804e-02	   3.0739480e-02	   3.0813673e-02	   2.9801285e-02	
   2.7071006e+00	   4.0520834e-02	   3.0977665e-02	   3.0832637e-02	   3.0971191e-02	   3.0878470e-02	   2.9850515e-02	
   2.7514793e+00	   3.9699974e-02	   3.1370584e-02	   3.0880163e-02	   3.1191273e-02	   3.0979297e-02	   2.9902526e-02	
   2.7958580e+00	   3.8732385e-02	   3.1788211e-02	   3.1017318e-02	   3.1376049e-02	   3.1103437e-02	   2.9951431e-02	
   2.8402367e+00	   3.7755869e-02	   3.2189674e-02	   3.1257980e-02	   3.1509697e-02	   3.1226608e-02	   2.9991920e-02	
   2.8846154e+00	   3.6883995e-02	   3.2538247e-02	   3.1533522e-02	   3.1569800e-02	   3.1333294e-02	   3.0019629e-02	
   2.9289941e+00	   3.6257253e-02	   3.2781199e-02	   3.1821117e-02	   3.1587170e-02	   3.1384832e-02	   3.0029687e-02	
   2.9733728e+00	   3.5839547e-02	   3.2936915e-02	   3.2100398e-02	   3.1526871e-02	   3.1395025e-02	   3.0023728e-02	
   3.0177515e+00	   3.5772326e-02	   3.2958637e-02	   3.2345270e-02	   3.1431851e-02	   3.1384326e-02	   3.0010271e-02	
   3.0621302e+00	   3.5933980e-02	   3.2876112e-02	   3.2555838e-02	   3.1291405e-02	   3.1296238e-02	   2.9978709e-02	
   3.1065089e+00	   3.6257774e-02	   3.2722308e-02	   3.2720151e-02	   3.1146449e-02	   3.1182968e-02	   2.9943539e-02	
   3.1508876e+00	   3.6824890e-02	   3.2461858e-02	   3.2849033e-02	   3.1004801e-02	   3.1037809e-02	   2.9905877e-02	
   3.1952663e+00	   3.7429810e-02	   3.2174776e-02	   3.2943827e-02	   3.0886763e-02	   3.0887079e-02	   2.9872307e-02	
   3.2396450e+00	   3.8028923e-02	   3.1880747e-02	   3.3011670e-02	   3.0817128e-02	   3.0744580e-02	   2.9848432e-02	
   3.2840237e+00	   3.8568940e-02	   3.1603960e-02	   3.3063332e-02	   3.0793643e-02	   3.0617682e-02	   2.9834627e-02	
   3.3284024e+00	   3.8948921e-02	   3.1398432e-02	   3.3084854e-02	   3.0788921e-02	   3.0535267e-02	   2.9830399e-02	
   3.3727811e+00	   3.9207748e-02	   3.1247651e-02	   3.3088650e-02	   3.0846726e-02	   3.0486601e-02	   2.9839974e-02	
   3.4171598e+00	   3.9280167e-02	   3.1204752e-02	   3.3086708e-02	   3.0931426e-02	   3.0475108e-02	   2.9855300e-02	
   3.4615385e+00	   3.9218208e-02	   3.1246876e-02	   3.3041750e-02	   3.1041159e-02	   3.0511611e-02	   2.9879011e-02	
   3.5059172e+00	   3.9108172e-02	   3.1328452e-02	   3.2971857e-02	   3.1151784e-02	   3.0568617e-02	   2.9902517e-02	
   3.5502959e+00	   3.8892879e-02	   3.1514730e-02	   3.2861355e-02	   3.1259736e-02	   3.0659484e-02	   2.9925422e-02	
   3.5946746e+00	   3.8700831e-02	   3.1729846e-02	   3.2723893e-02	   3.1339221e-02	   3.0755316e-02	   2.9933722e-02	
   3.6390533e+00	   3.8534978e-02	   3.1971627e-02	   3.2551561e-02	   3.1400150e-02	   3.0853663e-02	   2.9936227e-02	
   3.6834320e+00	   3.8511988e-02	   3.2194335e-02	   3.2368641e-02	   3.1408647e-02	   3.0932442e-02	   2.9932561e-02	
   3.7278107e+00	   3.8554315e-02	   3.2401744e-02	   3.2174432e-02	   3.1397075e-02	   3.0999452e-02	   2.9908650e-02	
   3.7721893e+00	   3.8644313e-02	   3.2538715e-02	   3.2004603e-02	   3.1373029e-02	   3.1013819e-02	   2.9877768e-02	
   3.8165680e+00	   3.8897643e-02	   3.2638482e-02	   3.1845749e-02	   3.1308019e-02	   3.1011316e-02	   2.9835157e-02	
   3.8609467e+00	   3.9195507e-02	   3.2661329e-02	   3.1783709e-02	   3.1236436e-02	   3.1002375e-02	   2.9789061e-02	
   3.9053254e+00	   3.9539446e-02	   3.2619909e-02	   3.1766801e-02	   3.1160234e-02	   3.0946465e-02	   2.9739565e-02	
   3.9497041e+00	   3.9858795e-02	   3.2551812e-02	   3.1767654e-02	   3.1098221e-02	   3.0875284e-02	   2.9693466e-02	
   3.9940828e+00	   4.0156673e-02	   3.2422387e-02	   3.1887049e-02	   3.1045862e-02	   3.0794345e-02	   2.9651121e-02	
   4.0384615e+00	   4.0345156e-02	   3.2272017e-02	   3.2068189e-02	   3.1024939e-02	   3.0714588e-02	   2.9617523e-02	
   4.0828402e+00	   4.0442218e-02	   3.2116147e-02	   3.2303422e-02	   3.1030276e-02	   3.0639663e-02	   2.9591664e-02	
   4.1272189e+00	   4.0481716e-02	   3.1979045e-02	   3.2570990e-02	   3.1041791e-02	   3.0581569e-02	   2.9574855e-02	
   4.1715976e+00	   4.0404096e-02	   3.1862289e-02	   3.2849388e-02	   3.1079507e-02	   3.0540117e-02	   2.9566205e-02	
   4.2159763e+00	   4.0259740e-02	   3.1797455e-02	   3.3109299e-02	   3.1135286e-02	   3.0518608e-02	   2.9561078e-02	
   4.2603550e+00	   4.0081202e-02	   3.1799838e-02	   3.3336327e-02	   3.1192048e-02	   3.0523604e-02	   2.9559020e-02	
   4.3047337e+00	   3.9890439e-02	   3.1807714e-02	   3.3493564e-02	   3.1247224e-02	   3.0536509e-02	   2.9557221e-02	
   4.3491124e+00	   3.9746413e-02	   3.1858131e-02	   3.3529972e-02	   3.1291642e-02	   3.0562495e-02	   2.9551746e-02	
   4.3934911e+00	   3.9643676e-02	   3.1970358e-02	   3.3547305e-02	   3.1323694e-02	   3.0604170e-02	   2.9541318e-02	
   4.4378698e+00	   3.9656180e-02	   3.2088605e-02	   3.3500795e-02	   3.1325376e-02	   3.0644786e-02	   2.9525676e-02	
   4.4822485e+00	   3.9738817e-02	   3.2224394e-02	   3.3328537e-02	   3.1321819e-02	   3.0686339e-02	   2.9501427e-02	
   4.5266272e+00	   3.9875750e-02	   3.2347319e-02	   3.3132186e-02	   3.1310695e-02	   3.0719130e-02	   2.9473065e-02	
   4.5710059e+00	   4.0139460e-02	   3.2462320e-02	   3.2886561e-02	   3.1275651e-02	   3.0747143e-02	   2.9438538e-02	
   4.6153846e+00	   4.0432744e-02	   3.2536670e-02	   3.2651327e-02	   3.1239303e-02	   3.0754741e-02	   2.9403291e-02	
   4.6597633e+00	   4.0764837e-02	   3.2589639e-02	   3.2419969e-02	   3.1201032e-02	   3.0755494e-02	   2.9366915e-02	
   4.7041420e+00	   4.1073972e-02	   3.2605718e-02	   3.2256676e-02	   3.1174260e-02	   3.0755027e-02	   2.9334364e-02	
   4.7485207e+00	   4.1363721e-02	   3.2583249e-02	   3.2140350e-02	   3.1156501e-02	   3.0738539e-02	   2.9305363e-02	
   4.7928994e+00	   4.1570344e-02	   3.2545045e-02	   3.2090707e-02	   3.1149032e-02	   3.0714206e-02	   2.9282929e-02	
   4.8372781e+00	   4.1697933e-02	   3.2482492e-02	   3.2132993e-02	   3.1158928e-02	   3.0687800e-02	   2.9266856e-02	
   4.8816568e+00	   4.1775890e-02	   3.2402018e-02	   3.2224168e-02	   3.1179318e-02	   3.0658328e-02	   2.9255070e-02	
   4.9260355e+00	   4.1761884e-02	   3.2326588e-02	   3.2353719e-02	   3.1205253e-02	   3.0630271e-02	   2.9248857e-02	
   4.9704142e+00	   4.1679236e-02	   3.2250764e-02	   3.2558915e-02	   3.1241696e-02	   3.0602533e-02	   2.9245070e-02	
   5.0147929e+00	   4.1578385e-02	   3.2200568e-02	   3.2767431e-02	   3.1273077e-02	   3.0577843e-02	   2.9240154e-02	
   5.0591716e+00	   4.1434910e-02	   3.2164995e-02	   3.2985197e-02	   3.1302810e-02	   3.0555801e-02	   2.9233548e-02	
   5.1035503e+00	   4.1306175e-02	   3.2146970e-02	   3.3175292e-02	   3.1319675e-02	   3.0536655e-02	   2.9224399e-02	
   5.1479290e+00	   4.1229676e-02	   3.2158518e-02	   3.3323527e-02	   3.1316799e-02	   3.0520569e-02	   2.9208730e-02	
   5.1923077e+00	   4.1175718e-02	   3.2190186e-02	   3.3436516e-02	   3.1307513e-02	   3.0506813e-02	   2.9185069e-02	
   5.2366864e+00	   4.1181693e-02	   3.2230440e-02	   3.3451742e-02	   3.1290711e-02	   3.0495712e-02	   2.9156553e-02	
   5.2810651e+00	   4.1274699e-02	   3.2291060e-02	   3.3431429e-02	   3.1251764e-02	   3.0486166e-02	   2.9119539e-02	
   5.3254438e+00	   4.1403978e-02	   3.2352791e-02	   3.3397065e-02	   3.1207783e-02	   3.0479826e-02	   2.9079323e-02	
   5.3698225e+00	   4.1593201e-02	   3.2413562e-02	   3.3298625e-02	   3.1160312e-02	   3.0475577e-02	   2.9035788e-02	
   5.4142012e+00	   4.1823903e-02	   3.2466181e-02	   3.3157785e-02	   3.1115602e-02	   3.0473092e-02	   2.8991811e-02	
   5.4585799e+00	   4.2048057e-02	   3.2499794e-02	   3.3024463e-02	   3.1083799e-02	   3.0473923e-02	   2.8951799e-02	
   5.5029586e+00	   4.2278332e-02	   3.2525880e-02	   3.2884814e-02	   3.1057528e-02	   3.0477580e-02	   2.8914125e-02	
   5.5473373e+00	   4.2459182e-02	   3.2533420e-02	   3.2781717e-02	   3.1049697e-02	   3.0482359e-02	   2.8885220e-02	
   5.5917160e+00	   4.2617380e-02	   3.2522853e-02	   3.2699859e-02	   3.1059886e-02	   3.0490086e-02	   2.8861799e-02	
   5.6360947e+00	   4.2718005e-02	   3.2504011e-02	   3.2649355e-02	   3.1078713e-02	   3.0498759e-02	   2.8845334e-02	
   5.6804734e+00	   4.2723683e-02	   3.2479084e-02	   3.2654314e-02	   3.1106284e-02	   3.0505991e-02	   2.8838531e-02	
   5.7248521e+00	   4.2718103e-02	   3.2442893e-02	   3.2687793e-02	   3.1150022e-02	   3.0512763e-02	   2.8834419e-02	
   5.7692308e+00	   4.2706868e-02	   3.2410360e-02	   3.2733860e-02	   3.1191882e-02	   3.0514963e-02	   2.8832079e-02	
   5.8136095e+00	   4.2641393e-02	   3.2378449e-02	   3.2815275e-02	   3.1235733e-02	   3.0511298e-02	   2.8831045e-02	
   5.8579882e+00	   4.2559636e-02	   3.2356349e-02	   3.2914744e-02	   3.1268285e-02	   3.0503988e-02	   2.8829980e-02	
   5.9023669e+00	   4.2517437e-02	   3.2354515e-02	   3.3004738e-02	   3.1274537e-02	   3.0491710e-02	   2.8825383e-02	
   5.9467456e+00	   4.2486512e-02	   3.2354457e-02	   3.3094289e-02	   3.1277038e-02	   3.0468671e-02	   2.8812672e-02	
   5.9911243e+00	   4.2477608e-02	   3.2354821e-02	   3.3154876e-02	   3.1277108e-02	   3.0441825e-02	   2.8795930e-02	
   6.0355030e+00	   4.2526147e-02	   3.2369497e-02	   3.3196630e-02	   3.1252811e-02	   3.0409625e-02	   2.8771259e-02	
   6.0798817e+00	   4.2620674e-02	   3.2395722e-02	   3.3226888e-02	   3.1207773e-02	   3.0373416e-02	   2.8739137e-02	
   6.1242604e+00	   4.2728437e-02	   3.2420440e-02	   3.3235373e-02	   3.1161526e-02	   3.0339021e-02	   2.8704642e-02	
   6.1686391e+00	   4.2871820e-02	   3.2445253e-02	   3.3220149e-02	   3.1110274e-02	   3.0305051e-02	   2.8665694e-02	
   6.2130178e+00	   4.3045496e-02	   3.2469358e-02	   3.3191052e-02	   3.1054994e-02	   3.0272866e-02	   2.8623312e-02	
   6.2573964e+00	   4.3218016e-02	   3.2486394e-02	   3.3157118e-02	   3.1006052e-02	   3.0247079e-02	   2.8581786e-02	
   6.3017751e+00	   4.3379474e-02	   3.2493080e-02	   3.3114917e-02	   3.0968723e-02	   3.0229963e-02	   2.8542730e-02	
   6.3461538e+00	   4.3498691e-02	   3.2491479e-02	   3.3086802e-02	   3.0950677e-02	   3.0224693e-02	   2.8510646e-02	
   6.3905325e+00	   4.3574013e-02	   3.2481225e-02	   3.3072968e-02	   3.0950441e-02	   3.0227448e-02	   2.8485953e-02	
   6.4349112e+00	   4.3607812e-02	   3.2465874e-02	   3.3071929e-02	   3.0964140e-02	   3.0239003e-02	   2.8467631e-02	
   6.4792899e+00	   4.3608585e-02	   3.2448660e-02	   3.3078427e-02	   3.0989305e-02	   3.0255794e-02	   2.8454707e-02	
   6.5236686e+00	   4.3588037e-02	   3.2432196e-02	   3.3090519e-02	   3.1020787e-02	   3.0275099e-02	   2.8445669e-02	
   6.5680473e+00	   4.3558781e-02	   3.2418781e-02	   3.3103519e-02	   3.1053668e-02	   3.0293885e-02	   2.8438722e-02	
   6.6124260e+00	   4.3532913e-02	   3.2410032e-02	   3.3113807e-02	   3.1083337e-02	   3.0309326e-02	   2.8432049e-02	
   6.6568047e+00	   4.3521581e-02	   3.2407101e-02	   3.3118773e-02	   3.1106108e-02	   3.0319197e-02	   2.8424059e-02	
   6.7011834e+00	   4.3530722e-02	   3.2409547e-02	   3.3117283e-02	   3.1118934e-02	   3.0321360e-02	   2.8413477e-02	
   6.7455621e+00	   4.3566188e-02	   3.2417361e-02	   3.3109373e-02	   3.1121125e-02	   3.0315211e-02	   2.8399512e-02	
   6.7899408e+00	   4.3627380e-02	   3.2429051e-02	   3.3096875e-02	   3.1112202e-02	   3.0300674e-02	   2.8381858e-02	
   6.8343195e+00	   4.3710723e-02	   3.2442881e-02	   3.3082554e-02	   3.1093760e-02	   3.0278551e-02	   2.8360748e-02	
   6.8786982e+00	   4.3809463e-02	   3.2456917e-02	   3.3069812e-02	   3.1068322e-02	   3.0250503e-02	   2.8336878e-02	
   6.9230769e+00	   4.3916095e-02	   3.2469041e-02	   3.3066368e-02	   3.1038478e-02	   3.0218265e-02	   2.8311014e-02	
   6.9674556e+00	   4.4025898e-02	   3.2480008e-02	   3.3067282e-02	   3.1006451e-02	   3.0183802e-02	   2.8284096e-02	
   7.0118343e+00	   4.4125157e-02	   3.2486576e-02	   3.3068936e-02	   3.0977457e-02	   3.0151210e-02	   2.8257653e-02	
   7.0562130e+00	   4.4207545e-02	   3.2486311e-02	   3.3076860e-02	   3.0953338e-02	   3.0122044e-02	   2.8232517e-02	
   7.1005917e+00	   4.4283462e-02	   3.2483073e-02	   3.3102216e-02	   3.0930230e-02	   3.0093779e-02	   2.8207995e-02	
   7.1449704e+00	   4.4336598e-02	   3.2478213e-02	   3.3133908e-02	   3.0916885e-02	   3.0073159e-02	   2.8185376e-02	
   7.1893491e+00	   4.4361653e-02	   3.2470385e-02	   3.3166338e-02	   3.0916350e-02	   3.0062691e-02	   2.8165515e-02	
   7.2337278e+00	   4.4379840e-02	   3.2456853e-02	   3.3204759e-02	   3.0916994e-02	   3.0054855e-02	   2.8147505e-02	
   7.2781065e+00	   4.4388578e-02	   3.2442644e-02	   3.3238641e-02	   3.0918087e-02	   3.0051030e-02	   2.8130970e-02	
   7.3224852e+00	   4.4387002e-02	   3.2429438e-02	   3.3264391e-02	   3.0923733e-02	   3.0053943e-02	   2.8115970e-02	
   7.3668639e+00	   4.4382141e-02	   3.2415742e-02	   3.3287524e-02	   3.0937265e-02	   3.0063300e-02	   2.8102318e-02	
   7.4112426e+00	   4.4378864e-02	   3.2407836e-02	   3.3299227e-02	   3.0949567e-02	   3.0073913e-02	   2.8088527e-02	
   7.4556213e+00	   4.4387460e-02	   3.2406733e-02	   3.3294485e-02	   3.0956802e-02	   3.0084881e-02	   2.8073970e-02	
   7.5000000e+00	   4.4413767e-02	   3.2406097e-02	   3.3279660e-02	   3.0962919e-02	   3.0097074e-02	   2.8059068e-02	
   7.5443787e+00	   4.4448743e-02	   3.2405855e-02	   3.3260397e-02	   3.0965753e-02	   3.0103414e-02	   2.8043134e-02	
   7.5887574e+00	   4.4496698e-02	   3.2409622e-02	   3.3234581e-02	   3.0962480e-02	   3.0102519e-02	   2.8025724e-02	
   7.6331361e+00	   4.4566766e-02	   3.2420058e-02	   3.3198176e-02	   3.0952942e-02	   3.0099490e-02	   2.8007061e-02	
   7.6775148e+00	   4.4650223e-02	   3.2433716e-02	   3.3157813e-02	   3.0939467e-02	   3.0094505e-02	   2.7987370e-02	
   7.7218935e+00	   4.4740016e-02	   3.2447531e-02	   3.3119495e-02	   3.0923643e-02	   3.0086663e-02	   2.7966750e-02	
   7.7662722e+00	   4.4845981e-02	   3.2463186e-02	   3.3084375e-02	   3.0899579e-02	   3.0064439e-02	   2.7944588e-02	
   7.8106509e+00	   4.4941784e-02	   3.2475443e-02	   3.3064061e-02	   3.0877203e-02	   3.0039059e-02	   2.7923368e-02	
   7.8550296e+00	   4.5021682e-02	   3.2483426e-02	   3.3060673e-02	   3.0858200e-02	   3.0011600e-02	   2.7903755e-02	
   7.8994083e+00	   4.5081908e-02	   3.2486348e-02	   3.3073189e-02	   3.0844033e-02	   2.9984201e-02	   2.7886140e-02	
   7.9437870e+00	   4.5123269e-02	   3.2484575e-02	   3.3099583e-02	   3.0834674e-02	   2.9958391e-02	   2.7870503e-02	
   7.9881657e+00	   4.5139099e-02	   3.2479328e-02	   3.3136189e-02	   3.0833952e-02	   2.9936575e-02	   2.7856733e-02	
   8.0325444e+00	   4.5149009e-02	   3.2469989e-02	   3.3180360e-02	   3.0834434e-02	   2.9916083e-02	   2.7844069e-02	
   8.0769231e+00	   4.5154203e-02	   3.2458923e-02	   3.3224119e-02	   3.0835231e-02	   2.9901078e-02	   2.7831729e-02	
   8.1213018e+00	   4.5154491e-02	   3.2447702e-02	   3.3262891e-02	   3.0837297e-02	   2.9894350e-02	   2.7819239e-02	
   8.1656805e+00	   4.5153107e-02	   3.2434398e-02	   3.3304135e-02	   3.0843442e-02	   2.9889805e-02	   2.7807103e-02	
   8.2100592e+00	   4.5151695e-02	   3.2422103e-02	   3.3334369e-02	   3.0849372e-02	   2.9887059e-02	   2.7794467e-02	
   8.2544379e+00	   4.5153887e-02	   3.2413975e-02	   3.3340231e-02	   3.0850503e-02	   2.9887077e-02	   2.7780330e-02	
   8.2988166e+00	   4.5178363e-02	   3.2407295e-02	   3.3337668e-02	   3.0848443e-02	   2.9891589e-02	   2.7764524e-02	
   8.3431953e+00	   4.5219053e-02	   3.2402502e-02	   3.3332736e-02	   3.0844690e-02	   2.9897435e-02	   2.7747443e-02	
   8.3875740e+00	   4.5264781e-02	   3.2401340e-02	   3.3325113e-02	   3.0839634e-02	   2.9900702e-02	   2.7729403e-02	
   8.4319527e+00	   4.5327656e-02	   3.2404616e-02	   3.3298710e-02	   3.0828449e-02	   2.9902399e-02	   2.7709633e-02	
   8.4763314e+00	   4.5404415e-02	   3.2410667e-02	   3.3259336e-02	   3.0812604e-02	   2.9903610e-02	   2.7688919e-02	
   8.5207101e+00	   4.5481191e-02	   3.2417475e-02	   3.3222953e-02	   3.0796684e-02	   2.9903999e-02	   2.7668759e-02	
   8.5650888e+00	   4.5561783e-02	   3.2426731e-02	   3.3185899e-02	   3.0779517e-02	   2.9899231e-02	   2.7648754e-02	
   8.6094675e+00	   4.5643875e-02	   3.2437828e-02	   3.3150160e-02	   3.0761719e-02	   2.9888967e-02	   2.7629138e-02	
   8.6538462e+00	   4.5711372e-02	   3.2446859e-02	   3.3132573e-02	   3.0748317e-02	   2.9877035e-02	   2.7611612e-02	
   8.6982249e+00	   4.5764921e-02	   3.2453133e-02	   3.3133185e-02	   3.0739662e-02	   2.9863881e-02	   2.7596419e-02	
   8.7426036e+00	   4.5816767e-02	   3.2459070e-02	   3.3135527e-02	   3.0731827e-02	   2.9847427e-02	   2.7582301e-02	
   8.7869822e+00	   4.5859977e-02	   3.2463948e-02	   3.3139306e-02	   3.0725582e-02	   2.9829360e-02	   2.7569363e-02	
   8.8313609e+00	   4.5887497e-02	   3.2467024e-02	   3.3144338e-02	   3.0721730e-02	   2.9811392e-02	   2.7557720e-02	
   8.8757396e+00	   4.5893490e-02	   3.2467482e-02	   3.3151724e-02	   3.0721201e-02	   2.9794952e-02	   2.7547523e-02	
   8.9201183e+00	   4.5891247e-02	   3.2464109e-02	   3.3177102e-02	   3.0725655e-02	   2.9777697e-02	   2.7539062e-02	
   8.9644970e+00	   4.5887519e-02	   3.2457758e-02	   3.3216836e-02	   3.0733179e-02	   2.9760302e-02	   2.7531631e-02	
   9.0088757e+00	   4.5883803e-02	   3.2449806e-02	   3.3260209e-02	   3.0740946e-02	   2.9744847e-02	   2.7524279e-02	
   9.0532544e+00	   4.5881596e-02	   3.2441631e-02	   3.3296504e-02	   3.0746127e-02	   2.9733414e-02	   2.7516054e-02	
   9.0976331e+00	   4.5883230e-02	   3.2433148e-02	   3.3321380e-02	   3.0747567e-02	   2.9726366e-02	   2.7506400e-02	
   9.1420118e+00	   4.5891244e-02	   3.2422076e-02	   3.3345778e-02	   3.0748556e-02	   2.9720166e-02	   2.7495874e-02	
   9.1863905e+00	   4.5904563e-02	   3.2410569e-02	   3.3367192e-02	   3.0749305e-02	   2.9715106e-02	   2.7484391e-02	
   9.2307692e+00	   4.5921925e-02	   3.2401052e-02	   3.3382099e-02	   3.0749771e-02	   2.9711761e-02	   2.7471809e-02	
   9.2751479e+00	   4.5942215e-02	   3.2395921e-02	   3.3386968e-02	   3.0749858e-02	   2.9710700e-02	   2.7457974e-02	
   9.3195266e+00	   4.5980172e-02	   3.2393382e-02	   3.3378697e-02	   3.0743630e-02	   2.9711733e-02	   2.7441660e-02	
   9.3639053e+00	   4.6039310e-02	   3.2391277e-02	   3.3359950e-02	   3.0729658e-02	   2.9713843e-02	   2.7422979e-02	
   9.4082840e+00	   4.6109692e-02	   3.2389741e-02	   3.3335327e-02	   3.0711610e-02	   2.9716137e-02	   2.7403166e-02	
   9.4526627e+00	   4.6181380e-02	   3.2388905e-02	   3.3309433e-02	   3.0693151e-02	   2.9717722e-02	   2.7383459e-02	
   9.4970414e+00	   4.6247639e-02	   3.2389408e-02	   3.3284898e-02	   3.0676790e-02	   2.9717733e-02	   2.7364667e-02	
   9.5414201e+00	   4.6319586e-02	   3.2393891e-02	   3.3254499e-02	   3.0658512e-02	   2.9715902e-02	   2.7345297e-02	
   9.5857988e+00	   4.6393615e-02	   3.2401380e-02	   3.3221896e-02	   3.0639527e-02	   2.9712512e-02	   2.7325953e-02	
   9.6301775e+00	   4.6462803e-02	   3.2410282e-02	   3.3192921e-02	   3.0622240e-02	   2.9707863e-02	   2.7307687e-02	
   9.6745562e+00	   4.6520227e-02	   3.2419006e-02	   3.3173409e-02	   3.0609054e-02	   2.9702257e-02	   2.7291554e-02	
   9.7189349e+00	   4.6565870e-02	   3.2428170e-02	   3.3163172e-02	   3.0599627e-02	   2.9692031e-02	   2.7278011e-02	
   9.7633136e+00	   4.6586593e-02	   3.2435636e-02	   3.3164252e-02	   3.0598290e-02	   2.9678214e-02	   2.7268146e-02	
   9.8076923e+00	   4.6592529e-02	   3.2439699e-02	   3.3179632e-02	   3.0601819e-02	   2.9663105e-02	   2.7261397e-02	
   9.8520710e+00	   4.6580699e-02	   3.2440569e-02	   3.3205567e-02	   3.0612087e-02	   2.9647568e-02	   2.7257116e-02	
   9.8964497e+00	   4.6563574e-02	   3.2438977e-02	   3.3235262e-02	   3.0624630e-02	   2.9632772e-02	   2.7253776e-02	
   9.9408284e+00	   4.6546345e-02	   3.2434470e-02	   3.3265225e-02	   3.0637621e-02	   2.9619155e-02	   2.7250404e-02	
   9.9852071e+00	   4.6538408e-02	   3.2428478e-02	   3.3290219e-02	   3.0647901e-02	   2.9607319e-02	   2.7245575e-02	
   1.0029586e+01	   4.6542648e-02	   3.2421614e-02	   3.3308594e-02	   3.0653979e-02	   2.9597211e-02	   2.7238678e-02	
   1.0073964e+01	   4.6561714e-02	   3.2414471e-02	   3.3319201e-02	   3.0654617e-02	   2.9588783e-02	   2.7229308e-02	
   1.0118343e+01	   4.6595473e-02	   3.2407636e-02	   3.3321999e-02	   3.0649727e-02	   2.9581832e-02	   2.7217391e-02	
   1.0162722e+01	   4.6641703e-02	   3.2401615e-02	   3.3318430e-02	   3.0639653e-02	   2.9576083e-02	   2.7203210e-02	
   1.0207101e+01	   4.6696694e-02	   3.2396721e-02	   3.3310207e-02	   3.0625425e-02	   2.9571212e-02	   2.7187269e-02	
   1.0251479e+01	   4.6755985e-02	   3.2393077e-02	   3.3299631e-02	   3.0608573e-02	   2.9566908e-02	   2.7170286e-02	
   1.0295858e+01	   4.6814935e-02	   3.2390701e-02	   3.3288872e-02	   3.0590757e-02	   2.9562887e-02	   2.7153002e-02	
   1.0340237e+01	   4.6869563e-02	   3.2389498e-02	   3.3279727e-02	   3.0573598e-02	   2.9558930e-02	   2.7136119e-02	
   1.0384615e+01	   4.6916618e-02	   3.2389713e-02	   3.3274457e-02	   3.0558020e-02	   2.9554855e-02	   2.7120288e-02	
   1.0428994e+01	   4.6959093e-02	   3.2390252e-02	   3.3270452e-02	   3.0543847e-02	   2.9550667e-02	   2.7105186e-02	
   1.0473373e+01	   4.6989824e-02	   3.2390965e-02	   3.3268642e-02	   3.0535511e-02	   2.9546209e-02	   2.7091744e-02	
   1.0517751e+01	   4.7008448e-02	   3.2392125e-02	   3.3270645e-02	   3.0533043e-02	   2.9541368e-02	   2.7080260e-02	
   1.0562130e+01	   4.7022767e-02	   3.2393901e-02	   3.3276295e-02	   3.0531357e-02	   2.9536171e-02	   2.7070009e-02	
   1.0606509e+01	   4.7032746e-02	   3.2395545e-02	   3.3282798e-02	   3.0530561e-02	   2.9530656e-02	   2.7060812e-02	
   1.0650888e+01	   4.7038431e-02	   3.2396679e-02	   3.3289182e-02	   3.0532435e-02	   2.9524805e-02	   2.7052700e-02	
   1.0695266e+01	   4.7041784e-02	   3.2397718e-02	   3.3296782e-02	   3.0538834e-02	   2.9518556e-02	   2.7045597e-02	
   1.0739645e+01	   4.7045826e-02	   3.2398356e-02	   3.3302000e-02	   3.0545528e-02	   2.9512004e-02	   2.7038543e-02	
   1.0784024e+01	   4.7054457e-02	   3.2398299e-02	   3.3302362e-02	   3.0549335e-02	   2.9505207e-02	   2.7030839e-02	
   1.0828402e+01	   4.7071575e-02	   3.2397665e-02	   3.3301276e-02	   3.0552517e-02	   2.9498080e-02	   2.7022896e-02	
   1.0872781e+01	   4.7094655e-02	   3.2396695e-02	   3.3299463e-02	   3.0554592e-02	   2.9490706e-02	   2.7014347e-02	
   1.0917160e+01	   4.7122210e-02	   3.2395502e-02	   3.3296517e-02	   3.0554193e-02	   2.9483160e-02	   2.7004705e-02	
   1.0961538e+01	   4.7160702e-02	   3.2393590e-02	   3.3289324e-02	   3.0548707e-02	   2.9475366e-02	   2.6993747e-02	
   1.1005917e+01	   4.7206446e-02	   3.2391229e-02	   3.3280077e-02	   3.0539876e-02	   2.9467408e-02	   2.6981800e-02	
   1.1050296e+01	   4.7254898e-02	   3.2388790e-02	   3.3271483e-02	   3.0529384e-02	   2.9459382e-02	   2.6969085e-02	
   1.1094675e+01	   4.7308003e-02	   3.2386121e-02	   3.3264160e-02	   3.0514343e-02	   2.9451259e-02	   2.6955213e-02	
   1.1139053e+01	   4.7356171e-02	   3.2383514e-02	   3.3260742e-02	   3.0499299e-02	   2.9443224e-02	   2.6941567e-02	
   1.1183432e+01	   4.7396562e-02	   3.2380989e-02	   3.3262546e-02	   3.0485434e-02	   2.9435443e-02	   2.6928593e-02	
   1.1227811e+01	   4.7427453e-02	   3.2378487e-02	   3.3268121e-02	   3.0473790e-02	   2.9428020e-02	   2.6916534e-02	
   1.1272189e+01	   4.7449323e-02	   3.2376099e-02	   3.3277531e-02	   3.0464878e-02	   2.9421128e-02	   2.6905518e-02	
   1.1316568e+01	   4.7462806e-02	   3.2373996e-02	   3.3288809e-02	   3.0460055e-02	   2.9415022e-02	   2.6895606e-02	
   1.1360947e+01	   4.7470797e-02	   3.2372114e-02	   3.3301674e-02	   3.0457655e-02	   2.9409541e-02	   2.6886534e-02	
   1.1405325e+01	   4.7477257e-02	   3.2370453e-02	   3.3313292e-02	   3.0456169e-02	   2.9404507e-02	   2.6877898e-02	
   1.1449704e+01	   4.7484637e-02	   3.2369128e-02	   3.3319591e-02	   3.0455910e-02	   2.9399932e-02	   2.6869392e-02	
   1.1494083e+01	   4.7492033e-02	   3.2368008e-02	   3.3323182e-02	   3.0458041e-02	   2.9395917e-02	   2.6861229e-02	
   1.1538462e+01	   4.7500319e-02	   3.2367080e-02	   3.3325636e-02	   3.0460958e-02	   2.9392153e-02	   2.6853133e-02	
   1.1582840e+01	   4.7511850e-02	   3.2366427e-02	   3.3326277e-02	   3.0462132e-02	   2.9388207e-02	   2.6844561e-02	
   1.1627219e+01	   4.7531830e-02	   3.2366013e-02	   3.3320552e-02	   3.0461693e-02	   2.9384174e-02	   2.6835414e-02	
   1.1671598e+01	   4.7559404e-02	   3.2365688e-02	   3.3309509e-02	   3.0460672e-02	   2.9379976e-02	   2.6825824e-02	
   1.1715976e+01	   4.7590419e-02	   3.2365321e-02	   3.3297812e-02	   3.0459193e-02	   2.9375242e-02	   2.6815795e-02	
   1.1760355e+01	   4.7627474e-02	   3.2364911e-02	   3.3284444e-02	   3.0454578e-02	   2.9369700e-02	   2.6805090e-02	
   1.1804734e+01	   4.7670408e-02	   3.2364458e-02	   3.3269711e-02	   3.0446394e-02	   2.9363431e-02	   2.6793889e-02	
   1.1849112e+01	   4.7712806e-02	   3.2363859e-02	   3.3258751e-02	   3.0437284e-02	   2.9356591e-02	   2.6782729e-02	
   1.1893491e+01	   4.7753837e-02	   3.2362915e-02	   3.3251917e-02	   3.0427521e-02	   2.9349011e-02	   2.6771669e-02	
   1.1937870e+01	   4.7794650e-02	   3.2361559e-02	   3.3246386e-02	   3.0416323e-02	   2.9340641e-02	   2.6760622e-02	
   1.1982249e+01	   4.7830247e-02	   3.2359932e-02	   3.3243751e-02	   3.0405389e-02	   2.9331929e-02	   2.6750044e-02	
   1.2026627e+01	   4.7858429e-02	   3.2357863e-02	   3.3248254e-02	   3.0395365e-02	   2.9322877e-02	   2.6740245e-02	
   1.2071006e+01	   4.7877766e-02	   3.2355364e-02	   3.3258111e-02	   3.0387379e-02	   2.9313899e-02	   2.6731330e-02	
   1.2115385e+01	   4.7889731e-02	   3.2352611e-02	   3.3271618e-02	   3.0381864e-02	   2.9305437e-02	   2.6723220e-02	
   1.2159763e+01	   4.7895561e-02	   3.2349724e-02	   3.3286382e-02	   3.0378710e-02	   2.9297749e-02	   2.6715726e-02	
   1.2204142e+01	   4.7898816e-02	   3.2346859e-02	   3.3300179e-02	   3.0377983e-02	   2.9291010e-02	   2.6708437e-02	
   1.2248521e+01	   4.7901854e-02	   3.2344123e-02	   3.3311353e-02	   3.0377917e-02	   2.9285205e-02	   2.6701082e-02	
   1.2292899e+01	   4.7907555e-02	   3.2341607e-02	   3.3319245e-02	   3.0378683e-02	   2.9280282e-02	   2.6693363e-02	
   1.2337278e+01	   4.7917018e-02	   3.2339485e-02	   3.3319133e-02	   3.0378576e-02	   2.9276107e-02	   2.6685035e-02	
   1.2381657e+01	   4.7931176e-02	   3.2337496e-02	   3.3317583e-02	   3.0378001e-02	   2.9272337e-02	   2.6676327e-02	
   1.2426036e+01	   4.7949496e-02	   3.2335775e-02	   3.3314886e-02	   3.0376995e-02	   2.9268811e-02	   2.6667142e-02	
   1.2470414e+01	   4.7971411e-02	   3.2334468e-02	   3.3311070e-02	   3.0375561e-02	   2.9265371e-02	   2.6657372e-02	
   1.2514793e+01	   4.8004668e-02	   3.2333637e-02	   3.3297998e-02	   3.0370531e-02	   2.9262104e-02	   2.6646405e-02	
   1.2559172e+01	   4.8041857e-02	   3.2333006e-02	   3.3283749e-02	   3.0363585e-02	   2.9258325e-02	   2.6635128e-02	
   1.2603550e+01	   4.8079739e-02	   3.2332432e-02	   3.3270933e-02	   3.0355395e-02	   2.9253810e-02	   2.6623944e-02	
   1.2647929e+01	   4.8116058e-02	   3.2331811e-02	   3.3260829e-02	   3.0346570e-02	   2.9248488e-02	   2.6613146e-02	
   1.2692308e+01	   4.8148907e-02	   3.2331056e-02	   3.3254353e-02	   3.0337802e-02	   2.9242390e-02	   2.6602964e-02	
   1.2736686e+01	   4.8177013e-02	   3.2330097e-02	   3.3251984e-02	   3.0329707e-02	   2.9235628e-02	   2.6593537e-02	
   1.2781065e+01	   4.8199811e-02	   3.2328890e-02	   3.3252791e-02	   3.0322733e-02	   2.9228362e-02	   2.6584900e-02	
   1.2825444e+01	   4.8217315e-02	   3.2327380e-02	   3.3257188e-02	   3.0317108e-02	   2.9220766e-02	   2.6576969e-02	
   1.2869822e+01	   4.8230498e-02	   3.2325653e-02	   3.3263711e-02	   3.0312964e-02	   2.9213117e-02	   2.6569626e-02	
   1.2914201e+01	   4.8240705e-02	   3.2323725e-02	   3.3271316e-02	   3.0310130e-02	   2.9205605e-02	   2.6562632e-02	
   1.2958580e+01	   4.8249484e-02	   3.2321638e-02	   3.3279018e-02	   3.0308285e-02	   2.9198369e-02	   2.6555760e-02	
   1.3002959e+01	   4.8258871e-02	   3.2319469e-02	   3.3284781e-02	   3.0306840e-02	   2.9191684e-02	   2.6548690e-02	
   1.3047337e+01	   4.8269302e-02	   3.2317264e-02	   3.3289475e-02	   3.0305584e-02	   2.9185348e-02	   2.6541461e-02	
   1.3091716e+01	   4.8280993e-02	   3.2315048e-02	   3.3293327e-02	   3.0304323e-02	   2.9179323e-02	   2.6534007e-02	
   1.3136095e+01	   4.8294688e-02	   3.2312863e-02	   3.3295638e-02	   3.0302751e-02	   2.9173726e-02	   2.6526148e-02	
   1.3180473e+01	   4.8312121e-02	   3.2310744e-02	   3.3294904e-02	   3.0300368e-02	   2.9168729e-02	   2.6517594e-02	
   1.3224852e+01	   4.8335798e-02	   3.2308722e-02	   3.3289628e-02	   3.0296417e-02	   2.9164316e-02	   2.6508121e-02	
   1.3269231e+01	   4.8362125e-02	   3.2306818e-02	   3.3283226e-02	   3.0291220e-02	   2.9160027e-02	   2.6498261e-02	
   1.3313609e+01	   4.8390252e-02	   3.2305023e-02	   3.3276385e-02	   3.0284909e-02	   2.9155729e-02	   2.6488173e-02	
   1.3357988e+01	   4.8418672e-02	   3.2303316e-02	   3.3270013e-02	   3.0277879e-02	   2.9151294e-02	   2.6478101e-02	
   1.3402367e+01	   4.8446075e-02	   3.2301677e-02	   3.3264798e-02	   3.0270553e-02	   2.9146640e-02	   2.6468251e-02	
   1.3446746e+01	   4.8471329e-02	   3.2300096e-02	   3.3261312e-02	   3.0263392e-02	   2.9141718e-02	   2.6458804e-02	
   1.3491124e+01	   4.8493961e-02	   3.2298541e-02	   3.3259531e-02	   3.0256690e-02	   2.9136520e-02	   2.6449811e-02	
   1.3535503e+01	   4.8513116e-02	   3.2296903e-02	   3.3259691e-02	   3.0250687e-02	   2.9130969e-02	   2.6441306e-02	
   1.3579882e+01	   4.8529758e-02	   3.2295405e-02	   3.3260613e-02	   3.0245805e-02	   2.9125299e-02	   2.6433377e-02	
   1.3624260e+01	   4.8544302e-02	   3.2294015e-02	   3.3263291e-02	   3.0241932e-02	   2.9119547e-02	   2.6425929e-02	
   1.3668639e+01	   4.8556764e-02	   3.2292527e-02	   3.3266102e-02	   3.0238898e-02	   2.9113631e-02	   2.6418736e-02	
   1.3713018e+01	   4.8568666e-02	   3.2291027e-02	   3.3268652e-02	   3.0236525e-02	   2.9107707e-02	   2.6411663e-02	
   1.3757396e+01	   4.8580642e-02	   3.2289520e-02	   3.3270554e-02	   3.0234549e-02	   2.9101824e-02	   2.6404609e-02	
   1.3801775e+01	   4.8593735e-02	   3.2287988e-02	   3.3271430e-02	   3.0232674e-02	   2.9096037e-02	   2.6397405e-02	
   1.3846154e+01	   4.8608477e-02	   3.2286403e-02	   3.3271046e-02	   3.0230525e-02	   2.9090352e-02	   2.6389942e-02	
   1.3890533e+01	   4.8625141e-02	   3.2284758e-02	   3.3269617e-02	   3.0227861e-02	   2.9084775e-02	   2.6382176e-02	
   1.3934911e+01	   4.8643737e-02	   3.2283060e-02	   3.3267297e-02	   3.0224548e-02	   2.9079312e-02	   2.6374120e-02	
   1.3979290e+01	   4.8663901e-02	   3.2281287e-02	   3.3264433e-02	   3.0220520e-02	   2.9073931e-02	   2.6365809e-02	
   1.4023669e+01	   4.8685237e-02	   3.2279468e-02	   3.3261466e-02	   3.0215835e-02	   2.9068640e-02	   2.6357336e-02	
   1.4068047e+01	   4.8707087e-02	   3.2277602e-02	   3.3258732e-02	   3.0210643e-02	   2.9063410e-02	   2.6348788e-02	
   1.4112426e+01	   4.8728733e-02	   3.2275634e-02	   3.3256425e-02	   3.0205010e-02	   2.9058185e-02	   2.6340212e-02	
   1.4156805e+01	   4.8749264e-02	   3.2273532e-02	   3.3254775e-02	   3.0199172e-02	   2.9052915e-02	   2.6331688e-02	
   1.4201183e+01	   4.8768724e-02	   3.2271409e-02	   3.3254035e-02	   3.0193384e-02	   2.9047667e-02	   2.6323319e-02	
   1.4245562e+01	   4.8787405e-02	   3.2269474e-02	   3.3254205e-02	   3.0187994e-02	   2.9042580e-02	   2.6315265e-02	
   1.4289941e+01	   4.8804280e-02	   3.2267501e-02	   3.3254747e-02	   3.0183008e-02	   2.9037467e-02	   2.6307399e-02	
   1.4334320e+01	   4.8819751e-02	   3.2265528e-02	   3.3255808e-02	   3.0178434e-02	   2.9032354e-02	   2.6299712e-02	
   1.4378698e+01	   4.8834150e-02	   3.2263651e-02	   3.3256909e-02	   3.0174455e-02	   2.9027296e-02	   2.6292220e-02	
   1.4423077e+01	   4.8848005e-02	   3.2261861e-02	   3.3257736e-02	   3.0170939e-02	   2.9022282e-02	   2.6284836e-02	
   1.4467456e+01	   4.8862216e-02	   3.2260250e-02	   3.3258185e-02	   3.0167837e-02	   2.9017363e-02	   2.6277547e-02	
   1.4511834e+01	   4.8876339e-02	   3.2258655e-02	   3.3257983e-02	   3.0164888e-02	   2.9012425e-02	   2.6270224e-02	
   1.4556213e+01	   4.8890439e-02	   3.2257010e-02	   3.3256938e-02	   3.0161913e-02	   2.9007420e-02	   2.6262806e-02	
   1.4600592e+01	   4.8905843e-02	   3.2255503e-02	   3.3255385e-02	   3.0158907e-02	   2.9002465e-02	   2.6255354e-02	
   1.4644970e+01	   4.8922861e-02	   3.2254155e-02	   3.3253505e-02	   3.0155796e-02	   2.8997575e-02	   2.6247880e-02	
   1.4689349e+01	   4.8940561e-02	   3.2252770e-02	   3.3251278e-02	   3.0152377e-02	   2.8992625e-02	   2.6240319e-02	
   1.4733728e+01	   4.8956973e-02	   3.2251031e-02	   3.3248570e-02	   3.0148392e-02	   2.8987407e-02	   2.6232552e-02	
   1.4778107e+01	   4.8975053e-02	   3.2249457e-02	   3.3246233e-02	   3.0144259e-02	   2.8982282e-02	   2.6224860e-02	
   1.4822485e+01	   4.8993485e-02	   3.2247866e-02	   3.3244276e-02	   3.0139911e-02	   2.8977144e-02	   2.6217204e-02	
   1.4866864e+01	   4.9011712e-02	   3.2246199e-02	   3.3242767e-02	   3.0135382e-02	   2.8971971e-02	   2.6209593e-02	
   1.4911243e+01	   4.9028596e-02	   3.2244303e-02	   3.3241589e-02	   3.0130648e-02	   2.8966680e-02	   2.6201985e-02	
   1.4955621e+01	   4.9045412e-02	   3.2242436e-02	   3.3241045e-02	   3.0126005e-02	   2.8961460e-02	   2.6194514e-02	
   1.5000000e+01	   4.9062092e-02	   3.2240612e-02	   3.3241038e-02	   3.0121542e-02	   2.8956332e-02	   2.6187179e-02	
   1.5044379e+01	   4.9077121e-02	   3.2238598e-02	   3.3241167e-02	   3.0117124e-02	   2.8951154e-02	   2.6179868e-02	
   1.5088757e+01	   4.9091895e-02	   3.2236626e-02	   3.3241512e-02	   3.0112954e-02	   2.8946083e-02	   2.6172659e-02	
   1.5133136e+01	   4.9106468e-02	   3.2234708e-02	   3.3241929e-02	   3.0109035e-02	   2.8941121e-02	   2.6165528e-02	
   1.5177515e+01	   4.9121033e-02	   3.2232862e-02	   3.3242252e-02	   3.0105350e-02	   2.8936273e-02	   2.6158449e-02	
   1.5221893e+01	   4.9135003e-02	   3.2230975e-02	   3.3242206e-02	   3.0101762e-02	   2.8931454e-02	   2.6151343e-02	
   1.5266272e+01	   4.9148793e-02	   3.2229092e-02	   3.3241727e-02	   3.0098249e-02	   2.8926680e-02	   2.6144210e-02	
   1.5310651e+01	   4.9163214e-02	   3.2227328e-02	   3.3240943e-02	   3.0094822e-02	   2.8922001e-02	   2.6137078e-02	
   1.5355030e+01	   4.9178520e-02	   3.2225711e-02	   3.3239901e-02	   3.0091443e-02	   2.8917415e-02	   2.6129955e-02	
   1.5399408e+01	   4.9194088e-02	   3.2224122e-02	   3.3238529e-02	   3.0087985e-02	   2.8912834e-02	   2.6122800e-02	
   1.5443787e+01	   4.9208634e-02	   3.2222362e-02	   3.3236709e-02	   3.0084272e-02	   2.8908118e-02	   2.6115543e-02	
   1.5488166e+01	   4.9224344e-02	   3.2220765e-02	   3.3234947e-02	   3.0080545e-02	   2.8903471e-02	   2.6108344e-02	
   1.5532544e+01	   4.9240482e-02	   3.2219226e-02	   3.3233266e-02	   3.0076741e-02	   2.8898822e-02	   2.6101186e-02	
   1.5576923e+01	   4.9256610e-02	   3.2217681e-02	   3.3231700e-02	   3.0072841e-02	   2.8894132e-02	   2.6094064e-02	
   1.5621302e+01	   4.9271665e-02	   3.2215976e-02	   3.3230157e-02	   3.0068769e-02	   2.8889314e-02	   2.6086936e-02	
   1.5665680e+01	   4.9287237e-02	   3.2214356e-02	   3.3228981e-02	   3.0064754e-02	   2.8884533e-02	   2.6079919e-02	
   1.5710059e+01	   4.9302446e-02	   3.2212701e-02	   3.3228055e-02	   3.0060754e-02	   2.8879726e-02	   2.6072972e-02	
   1.5754438e+01	   4.9317744e-02	   3.2211082e-02	   3.3227430e-02	   3.0056851e-02	   2.8874950e-02	   2.6066121e-02	
   1.5798817e+01	   4.9332589e-02	   3.2209415e-02	   3.3226968e-02	   3.0053011e-02	   2.8870168e-02	   2.6059326e-02	
   1.5843195e+01	   4.9345898e-02	   3.2207545e-02	   3.3226425e-02	   3.0049129e-02	   2.8865294e-02	   2.6052515e-02	
   1.5887574e+01	   4.9359840e-02	   3.2205784e-02	   3.3226075e-02	   3.0045436e-02	   2.8860532e-02	   2.6045796e-02	
   1.5931953e+01	   4.9373986e-02	   3.2204070e-02	   3.3225760e-02	   3.0041866e-02	   2.8855845e-02	   2.6039120e-02	
   1.5976331e+01	   4.9388026e-02	   3.2202350e-02	   3.3225358e-02	   3.0038358e-02	   2.8851203e-02	   2.6032455e-02	
   1.6020710e+01	   4.9401163e-02	   3.2200508e-02	   3.3224692e-02	   3.0034801e-02	   2.8846533e-02	   2.6025742e-02	
   1.6065089e+01	   4.9415094e-02	   3.2198781e-02	   3.3223992e-02	   3.0031334e-02	   2.8841975e-02	   2.6019061e-02	
   1.6109467e+01	   4.9429092e-02	   3.2197067e-02	   3.3223141e-02	   3.0027851e-02	   2.8837457e-02	   2.6012370e-02	
   1.6153846e+01	   4.9443638e-02	   3.2195434e-02	   3.3222235e-02	   3.0024385e-02	   2.8833014e-02	   2.6005695e-02	
   1.6198225e+01	   4.9458208e-02	   3.2193808e-02	   3.3221211e-02	   3.0020867e-02	   2.8828591e-02	   2.5999014e-02	
   1.6242604e+01	   4.9471477e-02	   3.2192012e-02	   3.3219912e-02	   3.0017168e-02	   2.8824074e-02	   2.5992268e-02	
   1.6286982e+01	   4.9485739e-02	   3.2190362e-02	   3.3218745e-02	   3.0013520e-02	   2.8819650e-02	   2.5985590e-02	
   1.6331361e+01	   4.9500183e-02	   3.2188756e-02	   3.3217637e-02	   3.0009863e-02	   2.8815249e-02	   2.5978951e-02	
   1.6375740e+01	   4.9514555e-02	   3.2187162e-02	   3.3216584e-02	   3.0006192e-02	   2.8810849e-02	   2.5972350e-02	
   1.6420118e+01	   4.9528094e-02	   3.2185480e-02	   3.3215492e-02	   3.0002456e-02	   2.8806393e-02	   2.5965759e-02	
   1.6464497e+01	   4.9542043e-02	   3.2183875e-02	   3.3214564e-02	   2.9998796e-02	   2.8801980e-02	   2.5959245e-02	
   1.6508876e+01	   4.9555712e-02	   3.2182259e-02	   3.3213697e-02	   2.9995167e-02	   2.8797560e-02	   2.5952777e-02	
   1.6553254e+01	   4.9569811e-02	   3.2180723e-02	   3.3212982e-02	   2.9991643e-02	   2.8793191e-02	   2.5946386e-02	
   1.6597633e+01	   4.9583615e-02	   3.2179164e-02	   3.3212279e-02	   2.9988159e-02	   2.8788816e-02	   2.5940031e-02	
   1.6642012e+01	   4.9595789e-02	   3.2177415e-02	   3.3211380e-02	   2.9984592e-02	   2.8784339e-02	   2.5933645e-02	
   1.6686391e+01	   4.9609082e-02	   3.2175814e-02	   3.3210644e-02	   2.9981183e-02	   2.8779967e-02	   2.5927346e-02	
   1.6730769e+01	   4.9622231e-02	   3.2174203e-02	   3.3209874e-02	   2.9977804e-02	   2.8775606e-02	   2.5921067e-02	
   1.6775148e+01	   4.9635552e-02	   3.2172620e-02	   3.3209103e-02	   2.9974469e-02	   2.8771279e-02	   2.5914816e-02	
   1.6819527e+01	   4.9648523e-02	   3.2170995e-02	   3.3208243e-02	   2.9971113e-02	   2.8766948e-02	   2.5908563e-02	
   1.6863905e+01	   4.9661524e-02	   3.2169374e-02	   3.3207348e-02	   2.9967759e-02	   2.8762640e-02	   2.5902322e-02	
   1.6908284e+01	   4.9674589e-02	   3.2167761e-02	   3.3206432e-02	   2.9964396e-02	   2.8758359e-02	   2.5896095e-02	
   1.6952663e+01	   4.9688327e-02	   3.2166237e-02	   3.3205600e-02	   2.9961074e-02	   2.8754146e-02	   2.5889909e-02	
   1.6997041e+01	   4.9700983e-02	   3.2164584e-02	   3.3204611e-02	   2.9957641e-02	   2.8749878e-02	   2.5883692e-02	
   1.7041420e+01	   4.9713992e-02	   3.2162981e-02	   3.3203683e-02	   2.9954222e-02	   2.8745657e-02	   2.5877510e-02	
   1.7085799e+01	   4.9727084e-02	   3.2161398e-02	   3.3202792e-02	   2.9950803e-02	   2.8741464e-02	   2.5871356e-02	
   1.7130178e+01	   4.9740477e-02	   3.2159866e-02	   3.3201980e-02	   2.9947412e-02	   2.8737315e-02	   2.5865244e-02	
   1.7174556e+01	   4.9753730e-02	   3.2158332e-02	   3.3201186e-02	   2.9944023e-02	   2.8733179e-02	   2.5859159e-02	
   1.7218935e+01	   4.9765750e-02	   3.2156671e-02	   3.3200262e-02	   2.9940554e-02	   2.8728985e-02	   2.5853060e-02	
   1.7263314e+01	   4.9778516e-02	   3.2155115e-02	   3.3199470e-02	   2.9937181e-02	   2.8724864e-02	   2.5847028e-02	
   1.7307692e+01	   4.9791209e-02	   3.2153570e-02	   3.3198694e-02	   2.9933841e-02	   2.8720762e-02	   2.5841029e-02	
   1.7352071e+01	   4.9804021e-02	   3.2152060e-02	   3.3197948e-02	   2.9930553e-02	   2.8716691e-02	   2.5835072e-02	
   1.7396450e+01	   4.9816635e-02	   3.2150544e-02	   3.3197179e-02	   2.9927292e-02	   2.8712628e-02	   2.5829140e-02	
   1.7440828e+01	   4.9828520e-02	   3.2148959e-02	   3.3196301e-02	   2.9924009e-02	   2.8708538e-02	   2.5823211e-02	
   1.7485207e+01	   4.9840855e-02	   3.2147439e-02	   3.3195471e-02	   2.9920795e-02	   2.8704495e-02	   2.5817328e-02	
   1.7529586e+01	   4.9853186e-02	   3.2145931e-02	   3.3194624e-02	   2.9917605e-02	   2.8700470e-02	   2.5811470e-02	
   1.7573964e+01	   4.9865481e-02	   3.2144429e-02	   3.3193759e-02	   2.9914431e-02	   2.8696457e-02	   2.5805634e-02	
   1.7618343e+01	   4.9877774e-02	   3.2142937e-02	   3.3192882e-02	   2.9911269e-02	   2.8692460e-02	   2.5799822e-02	
   1.7662722e+01	   4.9890040e-02	   3.2141449e-02	   3.3191999e-02	   2.9908109e-02	   2.8688475e-02	   2.5794030e-02	
   1.7707101e+01	   4.9902283e-02	   3.2139965e-02	   3.3191118e-02	   2.9904949e-02	   2.8684504e-02	   2.5788261e-02	
   1.7751479e+01	   4.9914497e-02	   3.2138486e-02	   3.3190248e-02	   2.9901786e-02	   2.8680546e-02	   2.5782514e-02	
   1.7795858e+01	   4.9926671e-02	   3.2137009e-02	   3.3189395e-02	   2.9898621e-02	   2.8676602e-02	   2.5776790e-02	
   1.7840237e+01	   4.9938796e-02	   3.2135535e-02	   3.3188564e-02	   2.9895455e-02	   2.8672673e-02	   2.5771092e-02	
   1.7884615e+01	   4.9950862e-02	   3.2134063e-02	   3.3187757e-02	   2.9892292e-02	   2.8668760e-02	   2.5765419e-02	
   1.7928994e+01	   4.9962914e-02	   3.2132600e-02	   3.3186981e-02	   2.9889141e-02	   2.8664866e-02	   2.5759774e-02	
   1.7973373e+01	   4.9974803e-02	   3.2131130e-02	   3.3186213e-02	   2.9885996e-02	   2.8660985e-02	   2.5754153e-02	
   1.8017751e+01	   4.9986703e-02	   3.2129674e-02	   3.3185469e-02	   2.9882872e-02	   2.8657128e-02	   2.5748561e-02	
   1.8062130e+01	   4.9998477e-02	   3.2128216e-02	   3.3184726e-02	   2.9879765e-02	   2.8653288e-02	   2.5742994e-02	
   1.8106509e+01	   5.0010196e-02	   3.2126766e-02	   3.3183986e-02	   2.9876680e-02	   2.8649467e-02	   2.5737453e-02	
   1.8150888e+01	   5.0021880e-02	   3.2125325e-02	   3.3183243e-02	   2.9873620e-02	   2.8645669e-02	   2.5731937e-02	
   1.8195266e+01	   5.0033514e-02	   3.2123892e-02	   3.3182491e-02	   2.9870582e-02	   2.8641890e-02	   2.5726446e-02	
   1.8239645e+01	   5.0045097e-02	   3.2122468e-02	   3.3181726e-02	   2.9867564e-02	   2.8638130e-02	   2.5720978e-02	
   1.8284024e+01	   5.0056645e-02	   3.2121052e-02	   3.3180947e-02	   2.9864564e-02	   2.8634388e-02	   2.5715534e-02	
   1.8328402e+01	   5.0068160e-02	   3.2119646e-02	   3.3180155e-02	   2.9861580e-02	   2.8630664e-02	   2.5710112e-02	
   1.8372781e+01	   5.0079644e-02	   3.2118248e-02	   3.3179355e-02	   2.9858607e-02	   2.8626955e-02	   2.5704713e-02	
   1.8417160e+01	   5.0091100e-02	   3.2116859e-02	   3.3178550e-02	   2.9855645e-02	   2.8623262e-02	   2.5699337e-02	
   1.8461538e+01	   5.0102521e-02	   3.2115477e-02	   3.3177745e-02	   2.9852691e-02	   2.8619583e-02	   2.5693985e-02	
   1.8505917e+01	   5.0113906e-02	   3.2114103e-02	   3.3176945e-02	   2.9849744e-02	   2.8615917e-02	   2.5688658e-02	
   1.8550296e+01	   5.0125253e-02	   3.2112735e-02	   3.3176155e-02	   2.9846804e-02	   2.8612265e-02	   2.5683356e-02	
   1.8594675e+01	   5.0136549e-02	   3.2111373e-02	   3.3175378e-02	   2.9843872e-02	   2.8608625e-02	   2.5678078e-02	
   1.8639053e+01	   5.0147797e-02	   3.2110016e-02	   3.3174615e-02	   2.9840949e-02	   2.8605000e-02	   2.5672827e-02	
   1.8683432e+01	   5.0158994e-02	   3.2108664e-02	   3.3173867e-02	   2.9838037e-02	   2.8601389e-02	   2.5667602e-02	
   1.8727811e+01	   5.0170137e-02	   3.2107317e-02	   3.3173134e-02	   2.9835138e-02	   2.8597792e-02	   2.5662403e-02	
   1.8772189e+01	   5.0181225e-02	   3.2105975e-02	   3.3172413e-02	   2.9832253e-02	   2.8594212e-02	   2.5657229e-02	
   1.8816568e+01	   5.0192262e-02	   3.2104638e-02	   3.3171701e-02	   2.9829383e-02	   2.8590648e-02	   2.5652080e-02	
   1.8860947e+01	   5.0203250e-02	   3.2103306e-02	   3.3170995e-02	   2.9826530e-02	   2.8587101e-02	   2.5646955e-02	
   1.8905325e+01	   5.0214196e-02	   3.2101980e-02	   3.3170293e-02	   2.9823694e-02	   2.8583573e-02	   2.5641854e-02	
   1.8949704e+01	   5.0225090e-02	   3.2100660e-02	   3.3169590e-02	   2.9820874e-02	   2.8580062e-02	   2.5636776e-02	
   1.8994083e+01	   5.0235944e-02	   3.2099346e-02	   3.3168886e-02	   2.9818068e-02	   2.8576569e-02	   2.5631721e-02	
   1.9038462e+01	   5.0246760e-02	   3.2098040e-02	   3.3168179e-02	   2.9815278e-02	   2.8573094e-02	   2.5626688e-02	
   1.9082840e+01	   5.0257540e-02	   3.2096741e-02	   3.3167470e-02	   2.9812500e-02	   2.8569637e-02	   2.5621677e-02	
   1.9127219e+01	   5.0268284e-02	   3.2095449e-02	   3.3166759e-02	   2.9809735e-02	   2.8566197e-02	   2.5616688e-02	
   1.9171598e+01	   5.0278993e-02	   3.2094165e-02	   3.3166047e-02	   2.9806980e-02	   2.8562774e-02	   2.5611722e-02	
   1.9215976e+01	   5.0289665e-02	   3.2092889e-02	   3.3165336e-02	   2.9804237e-02	   2.8559367e-02	   2.5606778e-02	
   1.9260355e+01	   5.0300306e-02	   3.2091621e-02	   3.3164629e-02	   2.9801504e-02	   2.8555976e-02	   2.5601858e-02	
   1.9304734e+01	   5.0310897e-02	   3.2090360e-02	   3.3163925e-02	   2.9798782e-02	   2.8552600e-02	   2.5596960e-02	
   1.9349112e+01	   5.0321448e-02	   3.2089106e-02	   3.3163227e-02	   2.9796071e-02	   2.8549240e-02	   2.5592087e-02	
   1.9393491e+01	   5.0331958e-02	   3.2087860e-02	   3.3162536e-02	   2.9793371e-02	   2.8545894e-02	   2.5587238e-02	
   1.9437870e+01	   5.0342424e-02	   3.2086620e-02	   3.3161852e-02	   2.9790685e-02	   2.8542563e-02	   2.5582414e-02	
   1.9482249e+01	   5.0352846e-02	   3.2085387e-02	   3.3161176e-02	   2.9788012e-02	   2.8539247e-02	   2.5577613e-02	
   1.9526627e+01	   5.0363223e-02	   3.2084161e-02	   3.3160506e-02	   2.9785352e-02	   2.8535946e-02	   2.5572837e-02	
   1.9571006e+01	   5.0373556e-02	   3.2082942e-02	   3.3159842e-02	   2.9782707e-02	   2.8532660e-02	   2.5568085e-02	
   1.9615385e+01	   5.0383847e-02	   3.2081728e-02	   3.3159184e-02	   2.9780077e-02	   2.8529390e-02	   2.5563356e-02	
   1.9659763e+01	   5.0394103e-02	   3.2080522e-02	   3.3158532e-02	   2.9777461e-02	   2.8526135e-02	   2.5558651e-02	
   1.9704142e+01	   5.0404310e-02	   3.2079321e-02	   3.3157882e-02	   2.9774858e-02	   2.8522895e-02	   2.5553968e-02	
   1.9748521e+01	   5.0414479e-02	   3.2078127e-02	   3.3157235e-02	   2.9772270e-02	   2.8519672e-02	   2.5549307e-02	
   1.9792899e+01	   5.0424611e-02	   3.2076939e-02	   3.3156592e-02	   2.9769694e-02	   2.8516464e-02	   2.5544669e-02	
   1.9837278e+01	   5.0434704e-02	   3.2075758e-02	   3.3155951e-02	   2.9767130e-02	   2.8513272e-02	   2.5540053e-02	
   1.9881657e+01	   5.0444763e-02	   3.2074583e-02	   3.3155314e-02	   2.9764579e-02	   2.8510096e-02	   2.5535459e-02	
   1.9926036e+01	   5.0454785e-02	   3.2073415e-02	   3.3154681e-02	   2.9762039e-02	   2.8506937e-02	   2.5530887e-02	
   1.9970414e+01	   5.0464770e-02	   3.2072254e-02	   3.3154052e-02	   2.9759510e-02	   2.8503793e-02	   2.5526337e-02	
   2.0014793e+01	   5.0474724e-02	   3.2071100e-02	   3.3153428e-02	   2.9756992e-02	   2.8500665e-02	   2.5521809e-02	
   2.0059172e+01	   5.0484630e-02	   3.2069953e-02	   3.3152807e-02	   2.9754486e-02	   2.8497553e-02	   2.5517302e-02	
   2.0103550e+01	   5.0494499e-02	   3.2068812e-02	   3.3152192e-02	   2.9751991e-02	   2.8494456e-02	   2.5512819e-02	
   2.0147929e+01	   5.0504329e-02	   3.2067679e-02	   3.3151582e-02	   2.9749509e-02	   2.8491375e-02	   2.5508357e-02	
   2.0192308e+01	   5.0514121e-02	   3.2066552e-02	   3.3150976e-02	   2.9747039e-02	   2.8488310e-02	   2.5503918e-02	
   2.0236686e+01	   5.0523872e-02	   3.2065433e-02	   3.3150375e-02	   2.9744582e-02	   2.8485259e-02	   2.5499502e-02	
   2.0281065e+01	   5.0533586e-02	   3.2064321e-02	   3.3149778e-02	   2.9742138e-02	   2.8482224e-02	   2.5495108e-02	
   2.0325444e+01	   5.0543263e-02	   3.2063216e-02	   3.3149185e-02	   2.9739707e-02	   2.8479204e-02	   2.5490736e-02	
   2.0369822e+01	   5.0552923e-02	   3.2062120e-02	   3.3148598e-02	   2.9737291e-02	   2.8476201e-02	   2.5486387e-02	
   2.0414201e+01	   5.0562506e-02	   3.2061027e-02	   3.3148011e-02	   2.9734886e-02	   2.8473210e-02	   2.5482058e-02	
   2.0458580e+01	   5.0572060e-02	   3.2059942e-02	   3.3147428e-02	   2.9732495e-02	   2.8470234e-02	   2.5477752e-02	
   2.0502959e+01	   5.0581583e-02	   3.2058864e-02	   3.3146849e-02	   2.9730116e-02	   2.8467274e-02	   2.5473468e-02	
   2.0547337e+01	   5.0591075e-02	   3.2057793e-02	   3.3146275e-02	   2.9727751e-02	   2.8464329e-02	   2.5469206e-02	
   2.0591716e+01	   5.0600528e-02	   3.2056728e-02	   3.3145704e-02	   2.9725397e-02	   2.8461398e-02	   2.5464964e-02	
   2.0636095e+01	   5.0609944e-02	   3.2055670e-02	   3.3145138e-02	   2.9723055e-02	   2.8458481e-02	   2.5460745e-02	
   2.0680473e+01	   5.0619322e-02	   3.2054618e-02	   3.3144576e-02	   2.9720724e-02	   2.8455580e-02	   2.5456546e-02	
   2.0724852e+01	   5.0628757e-02	   3.2053581e-02	   3.3144029e-02	   2.9718410e-02	   2.8452697e-02	   2.5452371e-02	
   2.0769231e+01	   5.0638150e-02	   3.2052550e-02	   3.3143486e-02	   2.9716108e-02	   2.8449829e-02	   2.5448217e-02	
   2.0813609e+01	   5.0647268e-02	   3.2051505e-02	   3.3142924e-02	   2.9713803e-02	   2.8446965e-02	   2.5444078e-02	
   2.0857988e+01	   5.0656552e-02	   3.2050483e-02	   3.3142387e-02	   2.9711521e-02	   2.8444124e-02	   2.5439965e-02	
   2.0902367e+01	   5.0665704e-02	   3.2049459e-02	   3.3141844e-02	   2.9709244e-02	   2.8441294e-02	   2.5435871e-02	
   2.0946746e+01	   5.0674857e-02	   3.2048445e-02	   3.3141311e-02	   2.9706982e-02	   2.8438481e-02	   2.5431799e-02	
   2.0991124e+01	   5.0684001e-02	   3.2047440e-02	   3.3140785e-02	   2.9704734e-02	   2.8435683e-02	   2.5427749e-02	
   2.1035503e+01	   5.0693089e-02	   3.2046440e-02	   3.3140262e-02	   2.9702496e-02	   2.8432899e-02	   2.5423719e-02	
   2.1079882e+01	   5.0702144e-02	   3.2045447e-02	   3.3139743e-02	   2.9700271e-02	   2.8430130e-02	   2.5419709e-02	
   2.1124260e+01	   5.0711165e-02	   3.2044461e-02	   3.3139229e-02	   2.9698058e-02	   2.8427376e-02	   2.5415721e-02	
   2.1168639e+01	   5.0720150e-02	   3.2043481e-02	   3.3138717e-02	   2.9695857e-02	   2.8424637e-02	   2.5411753e-02	
   2.1213018e+01	   5.0729103e-02	   3.2042509e-02	   3.3138210e-02	   2.9693669e-02	   2.8421912e-02	   2.5407806e-02	
   2.1257396e+01	   5.0738022e-02	   3.2041543e-02	   3.3137706e-02	   2.9691493e-02	   2.8419201e-02	   2.5403878e-02	
   2.1301775e+01	   5.0746904e-02	   3.2040584e-02	   3.3137207e-02	   2.9689329e-02	   2.8416506e-02	   2.5399974e-02	
   2.1346154e+01	   5.0755756e-02	   3.2039631e-02	   3.3136710e-02	   2.9687176e-02	   2.8413823e-02	   2.5396087e-02	
   2.1390533e+01	   5.0764569e-02	   3.2038684e-02	   3.3136217e-02	   2.9685034e-02	   2.8411154e-02	   2.5392220e-02	
   2.1434911e+01	   5.0773343e-02	   3.2037743e-02	   3.3135727e-02	   2.9682903e-02	   2.8408499e-02	   2.5388374e-02	
   2.1479290e+01	   5.0782087e-02	   3.2036809e-02	   3.3135241e-02	   2.9680784e-02	   2.8405858e-02	   2.5384548e-02	
   2.1523669e+01	   5.0790798e-02	   3.2035882e-02	   3.3134761e-02	   2.9678676e-02	   2.8403231e-02	   2.5380743e-02	
   2.1568047e+01	   5.0799477e-02	   3.2034961e-02	   3.3134285e-02	   2.9676580e-02	   2.8400619e-02	   2.5376958e-02	
   2.1612426e+01	   5.0808124e-02	   3.2034047e-02	   3.3133815e-02	   2.9674496e-02	   2.8398020e-02	   2.5373192e-02	
   2.1656805e+01	   5.0816740e-02	   3.2033139e-02	   3.3133349e-02	   2.9672421e-02	   2.8395434e-02	   2.5369445e-02	
   2.1701183e+01	   5.0825337e-02	   3.2032235e-02	   3.3132886e-02	   2.9670353e-02	   2.8392856e-02	   2.5365710e-02	
   2.1745562e+01	   5.0833848e-02	   3.2031347e-02	   3.3132435e-02	   2.9668315e-02	   2.8390313e-02	   2.5362026e-02	
   2.1789941e+01	   5.0842309e-02	   3.2030469e-02	   3.3131991e-02	   2.9666295e-02	   2.8387794e-02	   2.5358374e-02	
   2.1834320e+01	   5.0850751e-02	   3.2029597e-02	   3.3131550e-02	   2.9664283e-02	   2.8385284e-02	   2.5354736e-02	
   2.1878698e+01	   5.0859173e-02	   3.2028728e-02	   3.3131112e-02	   2.9662279e-02	   2.8382784e-02	   2.5351112e-02	
   2.1923077e+01	   5.0867573e-02	   3.2027865e-02	   3.3130678e-02	   2.9660283e-02	   2.8380294e-02	   2.5347502e-02	
   2.1967456e+01	   5.0875951e-02	   3.2027005e-02	   3.3130246e-02	   2.9658294e-02	   2.8377813e-02	   2.5343906e-02	
   2.2011834e+01	   5.0884305e-02	   3.2026150e-02	   3.3129818e-02	   2.9656314e-02	   2.8375341e-02	   2.5340323e-02	
   2.2056213e+01	   5.0892634e-02	   3.2025299e-02	   3.3129392e-02	   2.9654341e-02	   2.8372879e-02	   2.5336753e-02	
   2.2100592e+01	   5.0900937e-02	   3.2024452e-02	   3.3128968e-02	   2.9652376e-02	   2.8370427e-02	   2.5333197e-02	
   2.2144970e+01	   5.0909213e-02	   3.2023609e-02	   3.3128547e-02	   2.9650419e-02	   2.8367984e-02	   2.5329655e-02	
   2.2189349e+01	   5.0917460e-02	   3.2022770e-02	   3.3128129e-02	   2.9648469e-02	   2.8365551e-02	   2.5326125e-02	
   2.2233728e+01	   5.0925677e-02	   3.2021935e-02	   3.3127713e-02	   2.9646527e-02	   2.8363126e-02	   2.5322609e-02	
   2.2278107e+01	   5.0933864e-02	   3.2021103e-02	   3.3127299e-02	   2.9644593e-02	   2.8360712e-02	   2.5319106e-02	
   2.2322485e+01	   5.0942018e-02	   3.2020275e-02	   3.3126888e-02	   2.9642667e-02	   2.8358306e-02	   2.5315616e-02	
   2.2366864e+01	   5.0950104e-02	   3.2019455e-02	   3.3126481e-02	   2.9640757e-02	   2.8355920e-02	   2.5312153e-02	
   2.2411243e+01	   5.0958108e-02	   3.2018649e-02	   3.3126082e-02	   2.9638875e-02	   2.8353569e-02	   2.5308739e-02	
   2.2455621e+01	   5.0966140e-02	   3.2017848e-02	   3.3125683e-02	   2.9637000e-02	   2.8351226e-02	   2.5305337e-02	
   2.2500000e+01	   5.0974138e-02	   3.2017054e-02	   3.3125287e-02	   2.9635136e-02	   2.8348896e-02	   2.5301953e-02	
   2.2544379e+01	   5.0982105e-02	   3.2016267e-02	   3.3124894e-02	   2.9633282e-02	   2.8346578e-02	   2.5298587e-02	
   2.2588757e+01	   5.0990047e-02	   3.2015486e-02	   3.3124505e-02	   2.9631437e-02	   2.8344272e-02	   2.5295236e-02	
   2.2633136e+01	   5.0997941e-02	   3.2014714e-02	   3.3124123e-02	   2.9629607e-02	   2.8341984e-02	   2.5291914e-02	
   2.2677515e+01	   5.1005802e-02	   3.2013949e-02	   3.3123746e-02	   2.9627787e-02	   2.8339709e-02	   2.5288610e-02	
   2.2721893e+01	   5.1013643e-02	   3.2013187e-02	   3.3123371e-02	   2.9625974e-02	   2.8337442e-02	   2.5285317e-02	
   2.2766272e+01	   5.1021459e-02	   3.2012429e-02	   3.3123000e-02	   2.9624168e-02	   2.8335185e-02	   2.5282039e-02	
   2.2810651e+01	   5.1029246e-02	   3.2011676e-02	   3.3122632e-02	   2.9622370e-02	   2.8332938e-02	   2.5278776e-02	
   2.2855030e+01	   5.1037001e-02	   3.2010929e-02	   3.3122270e-02	   2.9620584e-02	   2.8330704e-02	   2.5275532e-02	
   2.2899408e+01	   5.1044719e-02	   3.2010188e-02	   3.3121913e-02	   2.9618809e-02	   2.8328485e-02	   2.5272310e-02	
   2.2943787e+01	   5.1052399e-02	   3.2009453e-02	   3.3121563e-02	   2.9617047e-02	   2.8326281e-02	   2.5269109e-02	
   2.2988166e+01	   5.1060043e-02	   3.2008724e-02	   3.3121217e-02	   2.9615295e-02	   2.8324091e-02	   2.5265929e-02	
   2.3032544e+01	   5.1067657e-02	   3.2008000e-02	   3.3120875e-02	   2.9613554e-02	   2.8321912e-02	   2.5262765e-02	
   2.3076923e+01	   5.1075245e-02	   3.2007280e-02	   3.3120537e-02	   2.9611820e-02	   2.8319743e-02	   2.5259616e-02	
   2.3121302e+01	   5.1082813e-02	   3.2006564e-02	   3.3120202e-02	   2.9610094e-02	   2.8317583e-02	   2.5256480e-02	
   2.3165680e+01	   5.1090366e-02	   3.2005850e-02	   3.3119870e-02	   2.9608373e-02	   2.8315430e-02	   2.5253353e-02	
   2.3210059e+01	   5.1097819e-02	   3.2005139e-02	   3.3119538e-02	   2.9606666e-02	   2.8313293e-02	   2.5250252e-02	
   2.3254438e+01	   5.1105365e-02	   3.2004448e-02	   3.3119221e-02	   2.9604979e-02	   2.8311175e-02	   2.5247173e-02	
   2.3298817e+01	   5.1112785e-02	   3.2003752e-02	   3.3118895e-02	   2.9603296e-02	   2.8309065e-02	   2.5244107e-02	
   2.3343195e+01	   5.1120199e-02	   3.2003065e-02	   3.3118573e-02	   2.9601624e-02	   2.8306968e-02	   2.5241057e-02	
   2.3387574e+01	   5.1127585e-02	   3.2002383e-02	   3.3118253e-02	   2.9599962e-02	   2.8304883e-02	   2.5238025e-02	
   2.3431953e+01	   5.1134949e-02	   3.2001707e-02	   3.3117935e-02	   2.9598310e-02	   2.8302811e-02	   2.5235008e-02	
   2.3476331e+01	   5.1142276e-02	   3.2001036e-02	   3.3117620e-02	   2.9596666e-02	   2.8300750e-02	   2.5232008e-02	
   2.3520710e+01	   5.1149605e-02	   3.2000373e-02	   3.3117312e-02	   2.9595033e-02	   2.8298703e-02	   2.5229025e-02	
   2.3565089e+01	   5.1157112e-02	   3.1999737e-02	   3.3117031e-02	   2.9593421e-02	   2.8296675e-02	   2.5226058e-02	
   2.3609467e+01	   5.1164591e-02	   3.1999107e-02	   3.3116755e-02	   2.9591815e-02	   2.8294654e-02	   2.5223098e-02	
   2.3653846e+01	   5.1171318e-02	   3.1998420e-02	   3.3116412e-02	   2.9590170e-02	   2.8292603e-02	   2.5220123e-02	
   2.3698225e+01	   5.1178568e-02	   3.1997780e-02	   3.3116133e-02	   2.9588555e-02	   2.8290570e-02	   2.5217154e-02	
   2.3742604e+01	   5.1185824e-02	   3.1997144e-02	   3.3115862e-02	   2.9586939e-02	   2.8288529e-02	   2.5214174e-02	
   2.3786982e+01	   5.1193086e-02	   3.1996510e-02	   3.3115599e-02	   2.9585324e-02	   2.8286485e-02	   2.5211187e-02	
   2.3831361e+01	   5.1200351e-02	   3.1995881e-02	   3.3115341e-02	   2.9583711e-02	   2.8284442e-02	   2.5208194e-02	
   2.3875740e+01	   5.1207621e-02	   3.1995256e-02	   3.3115091e-02	   2.9582100e-02	   2.8282398e-02	   2.5205194e-02	
   2.3920118e+01	   5.1214895e-02	   3.1994633e-02	   3.3114845e-02	   2.9580491e-02	   2.8280354e-02	   2.5202187e-02	
   2.3964497e+01	   5.1222170e-02	   3.1994014e-02	   3.3114603e-02	   2.9578884e-02	   2.8278313e-02	   2.5199175e-02	
   2.4008876e+01	   5.1229448e-02	   3.1993399e-02	   3.3114365e-02	   2.9577281e-02	   2.8276274e-02	   2.5196156e-02	
   2.4053254e+01	   5.1236726e-02	   3.1992785e-02	   3.3114131e-02	   2.9575680e-02	   2.8274236e-02	   2.5193132e-02	
   2.4097633e+01	   5.1244028e-02	   3.1992175e-02	   3.3113900e-02	   2.9574082e-02	   2.8272200e-02	   2.5190107e-02	
   2.4142012e+01	   5.1251022e-02	   3.1991540e-02	   3.3113640e-02	   2.9572468e-02	   2.8270153e-02	   2.5187071e-02	
   2.4186391e+01	   5.1258541e-02	   3.1990955e-02	   3.3113438e-02	   2.9570889e-02	   2.8268134e-02	   2.5184044e-02	
   2.4230769e+01	   5.1265787e-02	   3.1990354e-02	   3.3113216e-02	   2.9569304e-02	   2.8266112e-02	   2.5181009e-02	
   2.4275148e+01	   5.1273018e-02	   3.1989756e-02	   3.3112997e-02	   2.9567723e-02	   2.8264096e-02	   2.5177974e-02	
   2.4319527e+01	   5.1280229e-02	   3.1989161e-02	   3.3112782e-02	   2.9566149e-02	   2.8262086e-02	   2.5174941e-02	
   2.4363905e+01	   5.1287419e-02	   3.1988569e-02	   3.3112569e-02	   2.9564579e-02	   2.8260081e-02	   2.5171910e-02	
   2.4408284e+01	   5.1294590e-02	   3.1987981e-02	   3.3112360e-02	   2.9563016e-02	   2.8258082e-02	   2.5168883e-02	
   2.4452663e+01	   5.1301740e-02	   3.1987395e-02	   3.3112154e-02	   2.9561458e-02	   2.8256088e-02	   2.5165860e-02	
   2.4497041e+01	   5.1308865e-02	   3.1986812e-02	   3.3111950e-02	   2.9559908e-02	   2.8254102e-02	   2.5162845e-02	
   2.4541420e+01	   5.1315968e-02	   3.1986232e-02	   3.3111749e-02	   2.9558364e-02	   2.8252121e-02	   2.5159835e-02	
   2.4585799e+01	   5.1323059e-02	   3.1985654e-02	   3.3111549e-02	   2.9556823e-02	   2.8250144e-02	   2.5156828e-02	
   2.4630178e+01	   5.1329846e-02	   3.1985051e-02	   3.3111318e-02	   2.9555268e-02	   2.8248156e-02	   2.5153817e-02	
   2.4674556e+01	   5.1337192e-02	   3.1984506e-02	   3.3111158e-02	   2.9553755e-02	   2.8246202e-02	   2.5150827e-02	
   2.4718935e+01	   5.1344187e-02	   3.1983939e-02	   3.3110969e-02	   2.9552237e-02	   2.8244246e-02	   2.5147846e-02	
   2.4763314e+01	   5.1351155e-02	   3.1983376e-02	   3.3110784e-02	   2.9550727e-02	   2.8242298e-02	   2.5144876e-02	
   2.4807692e+01	   5.1358094e-02	   3.1982815e-02	   3.3110600e-02	   2.9549225e-02	   2.8240358e-02	   2.5141916e-02	
   2.4852071e+01	   5.1365006e-02	   3.1982258e-02	   3.3110419e-02	   2.9547729e-02	   2.8238425e-02	   2.5138965e-02	
   2.4896450e+01	   5.1371888e-02	   3.1981703e-02	   3.3110240e-02	   2.9546240e-02	   2.8236499e-02	   2.5136024e-02	
   2.4940828e+01	   5.1378743e-02	   3.1981151e-02	   3.3110062e-02	   2.9544758e-02	   2.8234580e-02	   2.5133093e-02	
   2.4985207e+01	   5.1385569e-02	   3.1980601e-02	   3.3109885e-02	   2.9543283e-02	   2.8232670e-02	   2.5130174e-02	
   2.5029586e+01	   5.1392368e-02	   3.1980054e-02	   3.3109709e-02	   2.9541815e-02	   2.8230767e-02	   2.5127266e-02	
   2.5073964e+01	   5.1399151e-02	   3.1979508e-02	   3.3109534e-02	   2.9540351e-02	   2.8228868e-02	   2.5124364e-02	
   2.5118343e+01	   5.1405911e-02	   3.1978965e-02	   3.3109361e-02	   2.9538891e-02	   2.8226975e-02	   2.5121468e-02	
   2.5162722e+01	   5.1412703e-02	   3.1978429e-02	   3.3109195e-02	   2.9537440e-02	   2.8225090e-02	   2.5118583e-02	
   2.5207101e+01	   5.1419369e-02	   3.1977886e-02	   3.3109020e-02	   2.9535989e-02	   2.8223208e-02	   2.5115705e-02	
   2.5251479e+01	   5.1426052e-02	   3.1977349e-02	   3.3108850e-02	   2.9534547e-02	   2.8221336e-02	   2.5112840e-02	
   2.5295858e+01	   5.1432748e-02	   3.1976818e-02	   3.3108687e-02	   2.9533114e-02	   2.8219473e-02	   2.5109989e-02	
   2.5340237e+01	   5.1440213e-02	   3.1976364e-02	   3.3108611e-02	   2.9531738e-02	   2.8217660e-02	   2.5107178e-02	
   2.5384615e+01	   5.1445991e-02	   3.1975750e-02	   3.3108341e-02	   2.9530265e-02	   2.8215775e-02	   2.5104345e-02	
   2.5428994e+01	   5.1452429e-02	   3.1975201e-02	   3.3108143e-02	   2.9528848e-02	   2.8213942e-02	   2.5101560e-02	
   2.5473373e+01	   5.1458929e-02	   3.1974665e-02	   3.3107949e-02	   2.9527451e-02	   2.8212136e-02	   2.5098811e-02	
   2.5517751e+01	   5.1465640e-02	   3.1974160e-02	   3.3107785e-02	   2.9526087e-02	   2.8210369e-02	   2.5096105e-02	
   2.5562130e+01	   5.1472231e-02	   3.1973656e-02	   3.3107612e-02	   2.9524737e-02	   2.8208625e-02	   2.5093435e-02	
   2.5606509e+01	   5.1478021e-02	   3.1973087e-02	   3.3107355e-02	   2.9523356e-02	   2.8206868e-02	   2.5090783e-02	
   2.5650888e+01	   5.1484237e-02	   3.1972569e-02	   3.3107152e-02	   2.9522022e-02	   2.8205161e-02	   2.5088183e-02	
   2.5695266e+01	   5.1490331e-02	   3.1972048e-02	   3.3106940e-02	   2.9520698e-02	   2.8203472e-02	   2.5085619e-02	
   2.5739645e+01	   5.1496698e-02	   3.1971565e-02	   3.3106771e-02	   2.9519410e-02	   2.8201820e-02	   2.5083103e-02	
   2.5784024e+01	   5.1502911e-02	   3.1971077e-02	   3.3106591e-02	   2.9518129e-02	   2.8200181e-02	   2.5080622e-02	
   2.5828402e+01	   5.1508650e-02	   3.1970552e-02	   3.3106364e-02	   2.9516833e-02	   2.8198536e-02	   2.5078165e-02	
   2.5872781e+01	   5.1514335e-02	   3.1970029e-02	   3.3106134e-02	   2.9515548e-02	   2.8196906e-02	   2.5075744e-02	
   2.5917160e+01	   5.1520166e-02	   3.1969529e-02	   3.3105928e-02	   2.9514287e-02	   2.8195301e-02	   2.5073362e-02	
   2.5961538e+01	   5.1526175e-02	   3.1969056e-02	   3.3105753e-02	   2.9513052e-02	   2.8193722e-02	   2.5071020e-02	
   2.6005917e+01	   5.1532144e-02	   3.1968590e-02	   3.3105580e-02	   2.9511828e-02	   2.8192157e-02	   2.5068709e-02	
   2.6050296e+01	   5.1537860e-02	   3.1968109e-02	   3.3105386e-02	   2.9510601e-02	   2.8190595e-02	   2.5066422e-02	
   2.6094675e+01	   5.1543143e-02	   3.1967589e-02	   3.3105141e-02	   2.9509357e-02	   2.8189024e-02	   2.5064151e-02	
   2.6139053e+01	   5.1548776e-02	   3.1967113e-02	   3.3104942e-02	   2.9508147e-02	   2.8187487e-02	   2.5061917e-02	
   2.6183432e+01	   5.1554531e-02	   3.1966657e-02	   3.3104764e-02	   2.9506957e-02	   2.8185971e-02	   2.5059711e-02	
   2.6227811e+01	   5.1560363e-02	   3.1966217e-02	   3.3104600e-02	   2.9505783e-02	   2.8184474e-02	   2.5057532e-02	
   2.6272189e+01	   5.1566107e-02	   3.1965775e-02	   3.3104428e-02	   2.9504613e-02	   2.8182987e-02	   2.5055372e-02	
   2.6316568e+01	   5.1571009e-02	   3.1965253e-02	   3.3104157e-02	   2.9503395e-02	   2.8181468e-02	   2.5053207e-02	
   2.6360947e+01	   5.1576515e-02	   3.1964796e-02	   3.3103959e-02	   2.9502226e-02	   2.8179993e-02	   2.5051079e-02	
   2.6405325e+01	   5.1582093e-02	   3.1964354e-02	   3.3103772e-02	   2.9501070e-02	   2.8178536e-02	   2.5048971e-02	
   2.6449704e+01	   5.1587792e-02	   3.1963930e-02	   3.3103604e-02	   2.9499931e-02	   2.8177098e-02	   2.5046883e-02	
   2.6494083e+01	   5.1593390e-02	   3.1963502e-02	   3.3103427e-02	   2.9498793e-02	   2.8175667e-02	   2.5044809e-02	
   2.6538462e+01	   5.1598272e-02	   3.1963005e-02	   3.3103163e-02	   2.9497612e-02	   2.8174207e-02	   2.5042728e-02	
   2.6582840e+01	   5.1603667e-02	   3.1962566e-02	   3.3102964e-02	   2.9496474e-02	   2.8172787e-02	   2.5040678e-02	
   2.6627219e+01	   5.1609177e-02	   3.1962144e-02	   3.3102784e-02	   2.9495351e-02	   2.8171385e-02	   2.5038646e-02	
   2.6671598e+01	   5.1614815e-02	   3.1961743e-02	   3.3102625e-02	   2.9494245e-02	   2.8170001e-02	   2.5036633e-02	
   2.6715976e+01	   5.1620401e-02	   3.1961341e-02	   3.3102461e-02	   2.9493143e-02	   2.8168624e-02	   2.5034632e-02	
   2.6760355e+01	   5.1625030e-02	   3.1960848e-02	   3.3102190e-02	   2.9491982e-02	   2.8167204e-02	   2.5032615e-02	
   2.6804734e+01	   5.1630335e-02	   3.1960428e-02	   3.3102001e-02	   2.9490875e-02	   2.8165832e-02	   2.5030633e-02	
   2.6849112e+01	   5.1635714e-02	   3.1960022e-02	   3.3101830e-02	   2.9489782e-02	   2.8164472e-02	   2.5028668e-02	
   2.6893491e+01	   5.1641202e-02	   3.1959636e-02	   3.3101679e-02	   2.9488705e-02	   2.8163129e-02	   2.5026720e-02	
   2.6937870e+01	   5.1646541e-02	   3.1959242e-02	   3.3101520e-02	   2.9487628e-02	   2.8161787e-02	   2.5024782e-02	
   2.6982249e+01	   5.1651290e-02	   3.1958789e-02	   3.3101288e-02	   2.9486516e-02	   2.8160420e-02	   2.5022839e-02	
   2.7026627e+01	   5.1656465e-02	   3.1958387e-02	   3.3101116e-02	   2.9485443e-02	   2.8159086e-02	   2.5020923e-02	
   2.7071006e+01	   5.1661812e-02	   3.1958012e-02	   3.3100975e-02	   2.9484392e-02	   2.8157772e-02	   2.5019027e-02	
   2.7115385e+01	   5.1667239e-02	   3.1957653e-02	   3.3100851e-02	   2.9483357e-02	   2.8156473e-02	   2.5017148e-02	
   2.7159763e+01	   5.1672571e-02	   3.1957291e-02	   3.3100721e-02	   2.9482324e-02	   2.8155178e-02	   2.5015280e-02	
   2.7204142e+01	   5.1677077e-02	   3.1956846e-02	   3.3100492e-02	   2.9481240e-02	   2.8153844e-02	   2.5013398e-02	
   2.7248521e+01	   5.1681987e-02	   3.1956450e-02	   3.3100318e-02	   2.9480195e-02	   2.8152544e-02	   2.5011543e-02	
   2.7292899e+01	   5.1687070e-02	   3.1956077e-02	   3.3100168e-02	   2.9479170e-02	   2.8151263e-02	   2.5009707e-02	
   2.7337278e+01	   5.1692100e-02	   3.1955707e-02	   3.3100018e-02	   2.9478151e-02	   2.8149990e-02	   2.5007882e-02	
   2.7381657e+01	   5.1697110e-02	   3.1955341e-02	   3.3099872e-02	   2.9477139e-02	   2.8148726e-02	   2.5006069e-02	
   2.7426036e+01	   5.1702099e-02	   3.1954981e-02	   3.3099729e-02	   2.9476135e-02	   2.8147471e-02	   2.5004270e-02	
   2.7470414e+01	   5.1707065e-02	   3.1954624e-02	   3.3099589e-02	   2.9475138e-02	   2.8146226e-02	   2.5002483e-02	
   2.7514793e+01	   5.1712009e-02	   3.1954273e-02	   3.3099451e-02	   2.9474149e-02	   2.8144989e-02	   2.5000708e-02	
   2.7559172e+01	   5.1716930e-02	   3.1953925e-02	   3.3099315e-02	   2.9473167e-02	   2.8143762e-02	   2.4998945e-02	
   2.7603550e+01	   5.1721833e-02	   3.1953581e-02	   3.3099182e-02	   2.9472192e-02	   2.8142543e-02	   2.4997194e-02	
   2.7647929e+01	   5.1726709e-02	   3.1953240e-02	   3.3099049e-02	   2.9471224e-02	   2.8141333e-02	   2.4995455e-02	
   2.7692308e+01	   5.1731567e-02	   3.1952903e-02	   3.3098918e-02	   2.9470262e-02	   2.8140131e-02	   2.4993727e-02	
   2.7736686e+01	   5.1736405e-02	   3.1952570e-02	   3.3098789e-02	   2.9469307e-02	   2.8138936e-02	   2.4992012e-02	
   2.7781065e+01	   5.1741224e-02	   3.1952240e-02	   3.3098662e-02	   2.9468359e-02	   2.8137749e-02	   2.4990307e-02	
   2.7825444e+01	   5.1746021e-02	   3.1951913e-02	   3.3098536e-02	   2.9467417e-02	   2.8136569e-02	   2.4988615e-02	
   2.7869822e+01	   5.1750795e-02	   3.1951590e-02	   3.3098413e-02	   2.9466481e-02	   2.8135397e-02	   2.4986933e-02	
   2.7914201e+01	   5.1755624e-02	   3.1951278e-02	   3.3098301e-02	   2.9465557e-02	   2.8134237e-02	   2.4985265e-02	
   2.7958580e+01	   5.1760334e-02	   3.1950958e-02	   3.3098180e-02	   2.9464633e-02	   2.8133078e-02	   2.4983605e-02	
   2.8002959e+01	   5.1765051e-02	   3.1950645e-02	   3.3098064e-02	   2.9463716e-02	   2.8131929e-02	   2.4981957e-02	
   2.8047337e+01	   5.1769699e-02	   3.1950330e-02	   3.3097945e-02	   2.9462803e-02	   2.8130784e-02	   2.4980318e-02	
   2.8091716e+01	   5.1774405e-02	   3.1950026e-02	   3.3097838e-02	   2.9461901e-02	   2.8129651e-02	   2.4978692e-02	
   2.8136095e+01	   5.1779033e-02	   3.1949719e-02	   3.3097727e-02	   2.9461001e-02	   2.8128523e-02	   2.4977075e-02	
   2.8180473e+01	   5.1783656e-02	   3.1949418e-02	   3.3097621e-02	   2.9460109e-02	   2.8127403e-02	   2.4975469e-02	
   2.8224852e+01	   5.1788279e-02	   3.1949122e-02	   3.3097520e-02	   2.9459224e-02	   2.8126293e-02	   2.4973875e-02	
   2.8269231e+01	   5.1792858e-02	   3.1948827e-02	   3.3097419e-02	   2.9458344e-02	   2.8125189e-02	   2.4972290e-02	
   2.8313609e+01	   5.1797421e-02	   3.1948536e-02	   3.3097321e-02	   2.9457470e-02	   2.8124094e-02	   2.4970716e-02	
   2.8357988e+01	   5.1801966e-02	   3.1948248e-02	   3.3097226e-02	   2.9456603e-02	   2.8123006e-02	   2.4969153e-02	
   2.8402367e+01	   5.1806491e-02	   3.1947964e-02	   3.3097133e-02	   2.9455742e-02	   2.8121926e-02	   2.4967599e-02	
   2.8446746e+01	   5.1810996e-02	   3.1947684e-02	   3.3097042e-02	   2.9454887e-02	   2.8120853e-02	   2.4966057e-02	
   2.8491124e+01	   5.1815480e-02	   3.1947406e-02	   3.3096952e-02	   2.9454038e-02	   2.8119788e-02	   2.4964524e-02	
   2.8535503e+01	   5.1819946e-02	   3.1947132e-02	   3.3096865e-02	   2.9453195e-02	   2.8118731e-02	   2.4963001e-02	
   2.8579882e+01	   5.1824391e-02	   3.1946861e-02	   3.3096779e-02	   2.9452358e-02	   2.8117680e-02	   2.4961489e-02	
   2.8624260e+01	   5.1828826e-02	   3.1946594e-02	   3.3096695e-02	   2.9451528e-02	   2.8116637e-02	   2.4959987e-02	
   2.8668639e+01	   5.1833227e-02	   3.1946328e-02	   3.3096612e-02	   2.9450702e-02	   2.8115600e-02	   2.4958495e-02	
   2.8713018e+01	   5.1837613e-02	   3.1946066e-02	   3.3096530e-02	   2.9449883e-02	   2.8114570e-02	   2.4957013e-02	
   2.8757396e+01	   5.1841982e-02	   3.1945807e-02	   3.3096450e-02	   2.9449070e-02	   2.8113547e-02	   2.4955541e-02	
   2.8801775e+01	   5.1846333e-02	   3.1945551e-02	   3.3096371e-02	   2.9448263e-02	   2.8112531e-02	   2.4954078e-02	
   2.8846154e+01	   5.1850664e-02	   3.1945298e-02	   3.3096294e-02	   2.9447461e-02	   2.8111521e-02	   2.4952626e-02	
   2.8890533e+01	   5.1854975e-02	   3.1945047e-02	   3.3096219e-02	   2.9446665e-02	   2.8110518e-02	   2.4951183e-02	
   2.8934911e+01	   5.1859271e-02	   3.1944800e-02	   3.3096147e-02	   2.9445874e-02	   2.8109523e-02	   2.4949750e-02	
   2.8979290e+01	   5.1863598e-02	   3.1944562e-02	   3.3096083e-02	   2.9445094e-02	   2.8108537e-02	   2.4948328e-02	
   2.9023669e+01	   5.1867808e-02	   3.1944315e-02	   3.3096007e-02	   2.9444311e-02	   2.8107552e-02	   2.4946913e-02	
   2.9068047e+01	   5.1872058e-02	   3.1944077e-02	   3.3095942e-02	   2.9443538e-02	   2.8106577e-02	   2.4945509e-02	
   2.9112426e+01	   5.1876262e-02	   3.1943839e-02	   3.3095875e-02	   2.9442768e-02	   2.8105607e-02	   2.4944113e-02	
   2.9156805e+01	   5.1880446e-02	   3.1943603e-02	   3.3095809e-02	   2.9442004e-02	   2.8104644e-02	   2.4942726e-02	
   2.9201183e+01	   5.1884613e-02	   3.1943371e-02	   3.3095746e-02	   2.9441245e-02	   2.8103688e-02	   2.4941349e-02	
   2.9245562e+01	   5.1888776e-02	   3.1943142e-02	   3.3095687e-02	   2.9440492e-02	   2.8102739e-02	   2.4939982e-02	
   2.9289941e+01	   5.1892915e-02	   3.1942917e-02	   3.3095629e-02	   2.9439745e-02	   2.8101796e-02	   2.4938624e-02	
   2.9334320e+01	   5.1897032e-02	   3.1942693e-02	   3.3095572e-02	   2.9439002e-02	   2.8100860e-02	   2.4937274e-02	
   2.9378698e+01	   5.1901131e-02	   3.1942472e-02	   3.3095518e-02	   2.9438265e-02	   2.8099931e-02	   2.4935934e-02	
   2.9423077e+01	   5.1905214e-02	   3.1942254e-02	   3.3095465e-02	   2.9437533e-02	   2.8099008e-02	   2.4934603e-02	
   2.9467456e+01	   5.1909276e-02	   3.1942039e-02	   3.3095414e-02	   2.9436807e-02	   2.8098091e-02	   2.4933281e-02	
   2.9511834e+01	   5.1913321e-02	   3.1941826e-02	   3.3095365e-02	   2.9436085e-02	   2.8097181e-02	   2.4931968e-02	
   2.9556213e+01	   5.1917347e-02	   3.1941616e-02	   3.3095317e-02	   2.9435369e-02	   2.8096277e-02	   2.4930663e-02	
   2.9600592e+01	   5.1921370e-02	   3.1941411e-02	   3.3095272e-02	   2.9434660e-02	   2.8095381e-02	   2.4929369e-02	
   2.9644970e+01	   5.1925354e-02	   3.1941205e-02	   3.3095226e-02	   2.9433954e-02	   2.8094489e-02	   2.4928082e-02	
   2.9689349e+01	   5.1929322e-02	   3.1941002e-02	   3.3095181e-02	   2.9433253e-02	   2.8093604e-02	   2.4926804e-02	
   2.9733728e+01	   5.1933273e-02	   3.1940802e-02	   3.3095138e-02	   2.9432557e-02	   2.8092724e-02	   2.4925534e-02	
   2.9778107e+01	   5.1937204e-02	   3.1940604e-02	   3.3095096e-02	   2.9431866e-02	   2.8091851e-02	   2.4924274e-02	
   2.9822485e+01	   5.1941122e-02	   3.1940409e-02	   3.3095055e-02	   2.9431181e-02	   2.8090984e-02	   2.4923022e-02	
   2.9866864e+01	   5.1945020e-02	   3.1940217e-02	   3.3095016e-02	   2.9430501e-02	   2.8090123e-02	   2.4921778e-02	
   2.9911243e+01	   5.1948901e-02	   3.1940026e-02	   3.3094979e-02	   2.9429825e-02	   2.8089268e-02	   2.4920544e-02	
   2.9955621e+01	   5.1952774e-02	   3.1939840e-02	   3.3094944e-02	   2.9429155e-02	   2.8088419e-02	   2.4919318e-02	
   3.0000000e+01	   5.1956611e-02	   3.1939653e-02	   3.3094908e-02	   2.9428488e-02	   2.8087576e-02	   2.4918099e-02	
   3.0044379e+01	   5.1960436e-02	   3.1939470e-02	   3.3094874e-02	   2.9427827e-02	   2.8086738e-02	   2.4916890e-02	
   3.0088757e+01	   5.1964245e-02	   3.1939289e-02	   3.3094842e-02	   2.9427171e-02	   2.8085907e-02	   2.4915688e-02	
   3.0133136e+01	   5.1968036e-02	   3.1939110e-02	   3.3094811e-02	   2.9426519e-02	   2.8085081e-02	   2.4914495e-02	
   3.0177515e+01	   5.1971811e-02	   3.1938933e-02	   3.3094782e-02	   2.9425872e-02	   2.8084261e-02	   2.4913310e-02	
   3.0221893e+01	   5.1975566e-02	   3.1938759e-02	   3.3094754e-02	   2.9425229e-02	   2.8083447e-02	   2.4912134e-02	
   3.0266272e+01	   5.1979356e-02	   3.1938593e-02	   3.3094735e-02	   2.9424596e-02	   2.8082643e-02	   2.4910967e-02	
   3.0310651e+01	   5.1983143e-02	   3.1938431e-02	   3.3094719e-02	   2.9423969e-02	   2.8081845e-02	   2.4909810e-02	
   3.0355030e+01	   5.1986760e-02	   3.1938253e-02	   3.3094683e-02	   2.9423332e-02	   2.8081042e-02	   2.4908653e-02	
   3.0399408e+01	   5.1990464e-02	   3.1938089e-02	   3.3094663e-02	   2.9422710e-02	   2.8080252e-02	   2.4907510e-02	
   3.0443787e+01	   5.1994103e-02	   3.1937921e-02	   3.3094637e-02	   2.9422087e-02	   2.8079464e-02	   2.4906372e-02	
   3.0488166e+01	   5.1997726e-02	   3.1937756e-02	   3.3094612e-02	   2.9421470e-02	   2.8078681e-02	   2.4905241e-02	
   3.0532544e+01	   5.2001378e-02	   3.1937598e-02	   3.3094595e-02	   2.9420860e-02	   2.8077908e-02	   2.4904121e-02	
   3.0576923e+01	   5.2004988e-02	   3.1937439e-02	   3.3094575e-02	   2.9420253e-02	   2.8077138e-02	   2.4903008e-02	
   3.0621302e+01	   5.2008579e-02	   3.1937283e-02	   3.3094557e-02	   2.9419650e-02	   2.8076373e-02	   2.4901902e-02	
   3.0665680e+01	   5.2012157e-02	   3.1937129e-02	   3.3094540e-02	   2.9419053e-02	   2.8075614e-02	   2.4900804e-02	
   3.0710059e+01	   5.2015720e-02	   3.1936977e-02	   3.3094525e-02	   2.9418459e-02	   2.8074861e-02	   2.4899714e-02	
   3.0754438e+01	   5.2019264e-02	   3.1936827e-02	   3.3094511e-02	   2.9417870e-02	   2.8074113e-02	   2.4898632e-02	
   3.0798817e+01	   5.2022794e-02	   3.1936680e-02	   3.3094498e-02	   2.9417285e-02	   2.8073370e-02	   2.4897557e-02	
   3.0843195e+01	   5.2026309e-02	   3.1936534e-02	   3.3094487e-02	   2.9416705e-02	   2.8072633e-02	   2.4896489e-02	
   3.0887574e+01	   5.2029793e-02	   3.1936392e-02	   3.3094477e-02	   2.9416132e-02	   2.8071904e-02	   2.4895435e-02	
   3.0931953e+01	   5.2033265e-02	   3.1936251e-02	   3.3094468e-02	   2.9415562e-02	   2.8071180e-02	   2.4894386e-02	
   3.0976331e+01	   5.2036725e-02	   3.1936112e-02	   3.3094459e-02	   2.9414995e-02	   2.8070459e-02	   2.4893343e-02	
   3.1020710e+01	   5.2040174e-02	   3.1935974e-02	   3.3094451e-02	   2.9414431e-02	   2.8069742e-02	   2.4892305e-02	
   3.1065089e+01	   5.2043609e-02	   3.1935837e-02	   3.3094444e-02	   2.9413870e-02	   2.8069029e-02	   2.4891272e-02	
   3.1109467e+01	   5.2047032e-02	   3.1935702e-02	   3.3094438e-02	   2.9413313e-02	   2.8068320e-02	   2.4890245e-02	
   3.1153846e+01	   5.2050434e-02	   3.1935568e-02	   3.3094432e-02	   2.9412760e-02	   2.8067617e-02	   2.4889227e-02	
   3.1198225e+01	   5.2053810e-02	   3.1935438e-02	   3.3094427e-02	   2.9412213e-02	   2.8066921e-02	   2.4888220e-02	
   3.1242604e+01	   5.2057195e-02	   3.1935312e-02	   3.3094426e-02	   2.9411672e-02	   2.8066232e-02	   2.4887220e-02	
   3.1286982e+01	   5.2060498e-02	   3.1935178e-02	   3.3094417e-02	   2.9411128e-02	   2.8065541e-02	   2.4886223e-02	
   3.1331361e+01	   5.2063852e-02	   3.1935055e-02	   3.3094418e-02	   2.9410595e-02	   2.8064862e-02	   2.4885237e-02	
   3.1375740e+01	   5.2067182e-02	   3.1934933e-02	   3.3094419e-02	   2.9410065e-02	   2.8064187e-02	   2.4884258e-02	
   3.1420118e+01	   5.2070472e-02	   3.1934810e-02	   3.3094417e-02	   2.9409537e-02	   2.8063514e-02	   2.4883285e-02	
   3.1464497e+01	   5.2073747e-02	   3.1934688e-02	   3.3094417e-02	   2.9409013e-02	   2.8062847e-02	   2.4882319e-02	
   3.1508876e+01	   5.2077010e-02	   3.1934569e-02	   3.3094418e-02	   2.9408492e-02	   2.8062184e-02	   2.4881359e-02	
   3.1553254e+01	   5.2080261e-02	   3.1934451e-02	   3.3094420e-02	   2.9407976e-02	   2.8061527e-02	   2.4880407e-02	
   3.1597633e+01	   5.2083490e-02	   3.1934335e-02	   3.3094423e-02	   2.9407464e-02	   2.8060874e-02	   2.4879462e-02	
   3.1642012e+01	   5.2086707e-02	   3.1934220e-02	   3.3094427e-02	   2.9406955e-02	   2.8060226e-02	   2.4878523e-02	
   3.1686391e+01	   5.2089900e-02	   3.1934108e-02	   3.3094432e-02	   2.9406451e-02	   2.8059584e-02	   2.4877594e-02	
   3.1730769e+01	   5.2093075e-02	   3.1933998e-02	   3.3094438e-02	   2.9405952e-02	   2.8058948e-02	   2.4876672e-02	
   3.1775148e+01	   5.2096240e-02	   3.1933889e-02	   3.3094444e-02	   2.9405455e-02	   2.8058315e-02	   2.4875756e-02	
   3.1819527e+01	   5.2099393e-02	   3.1933780e-02	   3.3094452e-02	   2.9404961e-02	   2.8057685e-02	   2.4874844e-02	
   3.1863905e+01	   5.2102533e-02	   3.1933673e-02	   3.3094459e-02	   2.9404469e-02	   2.8057059e-02	   2.4873937e-02	
   3.1908284e+01	   5.2105662e-02	   3.1933567e-02	   3.3094467e-02	   2.9403981e-02	   2.8056436e-02	   2.4873035e-02	
   3.1952663e+01	   5.2108775e-02	   3.1933463e-02	   3.3094475e-02	   2.9403495e-02	   2.8055817e-02	   2.4872139e-02	
   3.1997041e+01	   5.2111862e-02	   3.1933360e-02	   3.3094485e-02	   2.9403016e-02	   2.8055206e-02	   2.4871254e-02	
   3.2041420e+01	   5.2114934e-02	   3.1933259e-02	   3.3094495e-02	   2.9402540e-02	   2.8054599e-02	   2.4870375e-02	
   3.2085799e+01	   5.2117991e-02	   3.1933160e-02	   3.3094505e-02	   2.9402067e-02	   2.8053996e-02	   2.4869502e-02	
   3.2130178e+01	   5.2121032e-02	   3.1933061e-02	   3.3094515e-02	   2.9401597e-02	   2.8053397e-02	   2.4868635e-02	
   3.2174556e+01	   5.2124070e-02	   3.1932965e-02	   3.3094528e-02	   2.9401132e-02	   2.8052804e-02	   2.4867776e-02	
   3.2218935e+01	   5.2127074e-02	   3.1932869e-02	   3.3094538e-02	   2.9400669e-02	   2.8052213e-02	   2.4866921e-02	
   3.2263314e+01	   5.2130090e-02	   3.1932777e-02	   3.3094553e-02	   2.9400212e-02	   2.8051629e-02	   2.4866075e-02	
   3.2307692e+01	   5.2133053e-02	   3.1932681e-02	   3.3094563e-02	   2.9399754e-02	   2.8051046e-02	   2.4865232e-02	
   3.2352071e+01	   5.2136030e-02	   3.1932591e-02	   3.3094578e-02	   2.9399303e-02	   2.8050469e-02	   2.4864397e-02	
   3.2396450e+01	   5.2138982e-02	   3.1932501e-02	   3.3094592e-02	   2.9398853e-02	   2.8049896e-02	   2.4863568e-02	
   3.2440828e+01	   5.2141912e-02	   3.1932410e-02	   3.3094605e-02	   2.9398407e-02	   2.8049327e-02	   2.4862745e-02	
   3.2485207e+01	   5.2144829e-02	   3.1932322e-02	   3.3094619e-02	   2.9397964e-02	   2.8048761e-02	   2.4861927e-02	
   3.2529586e+01	   5.2147731e-02	   3.1932235e-02	   3.3094633e-02	   2.9397524e-02	   2.8048200e-02	   2.4861116e-02	
   3.2573964e+01	   5.2150617e-02	   3.1932149e-02	   3.3094648e-02	   2.9397087e-02	   2.8047643e-02	   2.4860311e-02	
   3.2618343e+01	   5.2153493e-02	   3.1932064e-02	   3.3094665e-02	   2.9396654e-02	   2.8047090e-02	   2.4859512e-02	
   3.2662722e+01	   5.2156352e-02	   3.1931981e-02	   3.3094682e-02	   2.9396223e-02	   2.8046541e-02	   2.4858718e-02	
   3.2707101e+01	   5.2159218e-02	   3.1931901e-02	   3.3094702e-02	   2.9395798e-02	   2.8045998e-02	   2.4857932e-02	
   3.2751479e+01	   5.2162026e-02	   3.1931818e-02	   3.3094717e-02	   2.9395372e-02	   2.8045455e-02	   2.4857149e-02	
   3.2795858e+01	   5.2164866e-02	   3.1931741e-02	   3.3094739e-02	   2.9394954e-02	   2.8044920e-02	   2.4856375e-02	
   3.2840237e+01	   5.2167652e-02	   3.1931660e-02	   3.3094755e-02	   2.9394534e-02	   2.8044386e-02	   2.4855604e-02	
   3.2884615e+01	   5.2170431e-02	   3.1931582e-02	   3.3094773e-02	   2.9394119e-02	   2.8043856e-02	   2.4854839e-02	
   3.2928994e+01	   5.2173199e-02	   3.1931505e-02	   3.3094791e-02	   2.9393707e-02	   2.8043330e-02	   2.4854081e-02	
   3.2973373e+01	   5.2175954e-02	   3.1931429e-02	   3.3094810e-02	   2.9393298e-02	   2.8042809e-02	   2.4853327e-02	
   3.3017751e+01	   5.2178695e-02	   3.1931354e-02	   3.3094829e-02	   2.9392892e-02	   2.8042291e-02	   2.4852580e-02	
   3.3062130e+01	   5.2181420e-02	   3.1931280e-02	   3.3094849e-02	   2.9392489e-02	   2.8041776e-02	   2.4851838e-02	
   3.3106509e+01	   5.2184132e-02	   3.1931208e-02	   3.3094869e-02	   2.9392089e-02	   2.8041266e-02	   2.4851102e-02	
   3.3150888e+01	   5.2186830e-02	   3.1931136e-02	   3.3094889e-02	   2.9391691e-02	   2.8040759e-02	   2.4850371e-02	
   3.3195266e+01	   5.2189516e-02	   3.1931066e-02	   3.3094910e-02	   2.9391297e-02	   2.8040256e-02	   2.4849646e-02	
   3.3239645e+01	   5.2192196e-02	   3.1930998e-02	   3.3094933e-02	   2.9390907e-02	   2.8039758e-02	   2.4848927e-02	
   3.3284024e+01	   5.2194852e-02	   3.1930930e-02	   3.3094954e-02	   2.9390519e-02	   2.8039262e-02	   2.4848212e-02	
   3.3328402e+01	   5.2197487e-02	   3.1930861e-02	   3.3094974e-02	   2.9390132e-02	   2.8038770e-02	   2.4847503e-02	
   3.3372781e+01	   5.2200111e-02	   3.1930794e-02	   3.3094995e-02	   2.9389749e-02	   2.8038281e-02	   2.4846799e-02	
   3.3417160e+01	   5.2202719e-02	   3.1930728e-02	   3.3095016e-02	   2.9389368e-02	   2.8037796e-02	   2.4846100e-02	
   3.3461538e+01	   5.2205316e-02	   3.1930663e-02	   3.3095038e-02	   2.9388991e-02	   2.8037314e-02	   2.4845407e-02	
   3.3505917e+01	   5.2207900e-02	   3.1930599e-02	   3.3095060e-02	   2.9388616e-02	   2.8036836e-02	   2.4844719e-02	
   3.3550296e+01	   5.2210470e-02	   3.1930536e-02	   3.3095082e-02	   2.9388244e-02	   2.8036361e-02	   2.4844037e-02	
   3.3594675e+01	   5.2213026e-02	   3.1930474e-02	   3.3095105e-02	   2.9387874e-02	   2.8035890e-02	   2.4843359e-02	
   3.3639053e+01	   5.2215584e-02	   3.1930414e-02	   3.3095130e-02	   2.9387509e-02	   2.8035424e-02	   2.4842688e-02	
   3.3683432e+01	   5.2218105e-02	   3.1930353e-02	   3.3095152e-02	   2.9387144e-02	   2.8034959e-02	   2.4842020e-02	
   3.3727811e+01	   5.2220615e-02	   3.1930293e-02	   3.3095174e-02	   2.9386782e-02	   2.8034498e-02	   2.4841358e-02	
   3.3772189e+01	   5.2223115e-02	   3.1930233e-02	   3.3095197e-02	   2.9386423e-02	   2.8034040e-02	   2.4840701e-02	
   3.3816568e+01	   5.2225598e-02	   3.1930175e-02	   3.3095220e-02	   2.9386067e-02	   2.8033586e-02	   2.4840048e-02	
   3.3860947e+01	   5.2228071e-02	   3.1930117e-02	   3.3095243e-02	   2.9385713e-02	   2.8033135e-02	   2.4839401e-02	
   3.3905325e+01	   5.2230529e-02	   3.1930061e-02	   3.3095267e-02	   2.9385361e-02	   2.8032687e-02	   2.4838759e-02	
   3.3949704e+01	   5.2232975e-02	   3.1930005e-02	   3.3095291e-02	   2.9385012e-02	   2.8032243e-02	   2.4838122e-02	
   3.3994083e+01	   5.2235418e-02	   3.1929951e-02	   3.3095316e-02	   2.9384667e-02	   2.8031803e-02	   2.4837490e-02	
   3.4038462e+01	   5.2237826e-02	   3.1929896e-02	   3.3095339e-02	   2.9384323e-02	   2.8031364e-02	   2.4836862e-02	
   3.4082840e+01	   5.2240230e-02	   3.1929842e-02	   3.3095362e-02	   2.9383981e-02	   2.8030929e-02	   2.4836239e-02	
   3.4127219e+01	   5.2242621e-02	   3.1929789e-02	   3.3095386e-02	   2.9383642e-02	   2.8030498e-02	   2.4835621e-02	
   3.4171598e+01	   5.2244999e-02	   3.1929737e-02	   3.3095410e-02	   2.9383306e-02	   2.8030070e-02	   2.4835008e-02	
   3.4215976e+01	   5.2247365e-02	   3.1929685e-02	   3.3095434e-02	   2.9382972e-02	   2.8029645e-02	   2.4834400e-02	
   3.4260355e+01	   5.2249717e-02	   3.1929634e-02	   3.3095458e-02	   2.9382640e-02	   2.8029222e-02	   2.4833796e-02	
   3.4304734e+01	   5.2252054e-02	   3.1929584e-02	   3.3095482e-02	   2.9382310e-02	   2.8028803e-02	   2.4833197e-02	
   3.4349112e+01	   5.2254378e-02	   3.1929535e-02	   3.3095506e-02	   2.9381983e-02	   2.8028387e-02	   2.4832603e-02	
   3.4393491e+01	   5.2256727e-02	   3.1929491e-02	   3.3095536e-02	   2.9381662e-02	   2.8027978e-02	   2.4832015e-02	
   3.4437870e+01	   5.2259004e-02	   3.1929440e-02	   3.3095557e-02	   2.9381338e-02	   2.8027566e-02	   2.4831429e-02	
   3.4482249e+01	   5.2261279e-02	   3.1929391e-02	   3.3095579e-02	   2.9381017e-02	   2.8027158e-02	   2.4830848e-02	
   3.4526627e+01	   5.2263546e-02	   3.1929343e-02	   3.3095602e-02	   2.9380698e-02	   2.8026754e-02	   2.4830272e-02	
   3.4571006e+01	   5.2265805e-02	   3.1929296e-02	   3.3095626e-02	   2.9380383e-02	   2.8026353e-02	   2.4829700e-02	
   3.4615385e+01	   5.2268052e-02	   3.1929250e-02	   3.3095650e-02	   2.9380070e-02	   2.8025955e-02	   2.4829133e-02	
   3.4659763e+01	   5.2270287e-02	   3.1929205e-02	   3.3095674e-02	   2.9379759e-02	   2.8025560e-02	   2.4828571e-02	
   3.4704142e+01	   5.2272508e-02	   3.1929161e-02	   3.3095698e-02	   2.9379450e-02	   2.8025167e-02	   2.4828013e-02	
   3.4748521e+01	   5.2274765e-02	   3.1929123e-02	   3.3095730e-02	   2.9379148e-02	   2.8024782e-02	   2.4827462e-02	
   3.4792899e+01	   5.2277065e-02	   3.1929093e-02	   3.3095771e-02	   2.9378853e-02	   2.8024404e-02	   2.4826918e-02	
   3.4837278e+01	   5.2279109e-02	   3.1929033e-02	   3.3095773e-02	   2.9378538e-02	   2.8024009e-02	   2.4826366e-02	
   3.4881657e+01	   5.2281305e-02	   3.1928994e-02	   3.3095800e-02	   2.9378240e-02	   2.8023631e-02	   2.4825826e-02	
   3.4926036e+01	   5.2283439e-02	   3.1928948e-02	   3.3095819e-02	   2.9377939e-02	   2.8023250e-02	   2.4825288e-02	
   3.4970414e+01	   5.2285567e-02	   3.1928904e-02	   3.3095840e-02	   2.9377641e-02	   2.8022873e-02	   2.4824755e-02	
   3.5014793e+01	   5.2287690e-02	   3.1928861e-02	   3.3095861e-02	   2.9377346e-02	   2.8022500e-02	   2.4824226e-02	
   3.5059172e+01	   5.2289818e-02	   3.1928822e-02	   3.3095886e-02	   2.9377055e-02	   2.8022131e-02	   2.4823703e-02	
   3.5103550e+01	   5.2291925e-02	   3.1928782e-02	   3.3095909e-02	   2.9376765e-02	   2.8021763e-02	   2.4823183e-02	
   3.5147929e+01	   5.2294016e-02	   3.1928741e-02	   3.3095932e-02	   2.9376477e-02	   2.8021399e-02	   2.4822668e-02	
   3.5192308e+01	   5.2296097e-02	   3.1928702e-02	   3.3095956e-02	   2.9376191e-02	   2.8021037e-02	   2.4822156e-02	
   3.5236686e+01	   5.2298164e-02	   3.1928663e-02	   3.3095979e-02	   2.9375907e-02	   2.8020677e-02	   2.4821649e-02	
   3.5281065e+01	   5.2300311e-02	   3.1928635e-02	   3.3096015e-02	   2.9375633e-02	   2.8020328e-02	   2.4821150e-02	
   3.5325444e+01	   5.2302269e-02	   3.1928589e-02	   3.3096027e-02	   2.9375346e-02	   2.8019968e-02	   2.4820647e-02	
   3.5369822e+01	   5.2304302e-02	   3.1928551e-02	   3.3096049e-02	   2.9375068e-02	   2.8019617e-02	   2.4820152e-02	
   3.5414201e+01	   5.2306337e-02	   3.1928516e-02	   3.3096074e-02	   2.9374794e-02	   2.8019269e-02	   2.4819662e-02	
   3.5458580e+01	   5.2308340e-02	   3.1928479e-02	   3.3096095e-02	   2.9374519e-02	   2.8018923e-02	   2.4819174e-02	
   3.5502959e+01	   5.2310333e-02	   3.1928443e-02	   3.3096117e-02	   2.9374247e-02	   2.8018579e-02	   2.4818691e-02	
   3.5547337e+01	   5.2312311e-02	   3.1928406e-02	   3.3096137e-02	   2.9373976e-02	   2.8018238e-02	   2.4818211e-02	
   3.5591716e+01	   5.2314285e-02	   3.1928371e-02	   3.3096159e-02	   2.9373708e-02	   2.8017900e-02	   2.4817736e-02	
   3.5636095e+01	   5.2316248e-02	   3.1928337e-02	   3.3096181e-02	   2.9373442e-02	   2.8017564e-02	   2.4817264e-02	
   3.5680473e+01	   5.2318190e-02	   3.1928303e-02	   3.3096203e-02	   2.9373179e-02	   2.8017233e-02	   2.4816800e-02	
   3.5724852e+01	   5.2320123e-02	   3.1928270e-02	   3.3096224e-02	   2.9372918e-02	   2.8016903e-02	   2.4816338e-02	
   3.5769231e+01	   5.2322048e-02	   3.1928237e-02	   3.3096246e-02	   2.9372658e-02	   2.8016575e-02	   2.4815878e-02	
   3.5813609e+01	   5.2323965e-02	   3.1928204e-02	   3.3096267e-02	   2.9372399e-02	   2.8016249e-02	   2.4815422e-02	
   3.5857988e+01	   5.2325872e-02	   3.1928171e-02	   3.3096289e-02	   2.9372142e-02	   2.8015925e-02	   2.4814968e-02	
   3.5902367e+01	   5.2327770e-02	   3.1928139e-02	   3.3096310e-02	   2.9371886e-02	   2.8015603e-02	   2.4814517e-02	
   3.5946746e+01	   5.2329651e-02	   3.1928107e-02	   3.3096331e-02	   2.9371632e-02	   2.8015284e-02	   2.4814072e-02	
   3.5991124e+01	   5.2331517e-02	   3.1928075e-02	   3.3096351e-02	   2.9371381e-02	   2.8014968e-02	   2.4813631e-02	
   3.6035503e+01	   5.2333372e-02	   3.1928044e-02	   3.3096372e-02	   2.9371132e-02	   2.8014655e-02	   2.4813194e-02	
   3.6079882e+01	   5.2335218e-02	   3.1928013e-02	   3.3096392e-02	   2.9370884e-02	   2.8014343e-02	   2.4812760e-02	
   3.6124260e+01	   5.2337048e-02	   3.1927983e-02	   3.3096412e-02	   2.9370638e-02	   2.8014034e-02	   2.4812330e-02	
   3.6168639e+01	   5.2338872e-02	   3.1927953e-02	   3.3096432e-02	   2.9370394e-02	   2.8013728e-02	   2.4811904e-02	
   3.6213018e+01	   5.2340679e-02	   3.1927923e-02	   3.3096452e-02	   2.9370152e-02	   2.8013424e-02	   2.4811482e-02	
   3.6257396e+01	   5.2342474e-02	   3.1927893e-02	   3.3096471e-02	   2.9369911e-02	   2.8013122e-02	   2.4811062e-02	
   3.6301775e+01	   5.2344263e-02	   3.1927864e-02	   3.3096490e-02	   2.9369671e-02	   2.8012822e-02	   2.4810646e-02	
   3.6346154e+01	   5.2346049e-02	   3.1927836e-02	   3.3096510e-02	   2.9369434e-02	   2.8012525e-02	   2.4810234e-02	
   3.6390533e+01	   5.2347839e-02	   3.1927809e-02	   3.3096532e-02	   2.9369200e-02	   2.8012230e-02	   2.4809826e-02	
   3.6434911e+01	   5.2349620e-02	   3.1927783e-02	   3.3096553e-02	   2.9368967e-02	   2.8011939e-02	   2.4809421e-02	
   3.6479290e+01	   5.2351375e-02	   3.1927755e-02	   3.3096572e-02	   2.9368735e-02	   2.8011648e-02	   2.4809020e-02	
   3.6523669e+01	   5.2353104e-02	   3.1927726e-02	   3.3096588e-02	   2.9368503e-02	   2.8011359e-02	   2.4808621e-02	
   3.6568047e+01	   5.2354812e-02	   3.1927695e-02	   3.3096603e-02	   2.9368272e-02	   2.8011071e-02	   2.4808225e-02	
   3.6612426e+01	   5.2356479e-02	   3.1927663e-02	   3.3096615e-02	   2.9368042e-02	   2.8010784e-02	   2.4807832e-02	
   3.6656805e+01	   5.2358091e-02	   3.1927628e-02	   3.3096622e-02	   2.9367810e-02	   2.8010498e-02	   2.4807441e-02	
   3.6701183e+01	   5.2359657e-02	   3.1927591e-02	   3.3096626e-02	   2.9367579e-02	   2.8010212e-02	   2.4807053e-02	
   3.6745562e+01	   5.2361188e-02	   3.1927552e-02	   3.3096630e-02	   2.9367348e-02	   2.8009927e-02	   2.4806668e-02	
   3.6789941e+01	   5.2362688e-02	   3.1927513e-02	   3.3096634e-02	   2.9367118e-02	   2.8009645e-02	   2.4806285e-02	
   3.6834320e+01	   5.2364093e-02	   3.1927464e-02	   3.3096637e-02	   2.9366884e-02	   2.8009360e-02	   2.4805904e-02	
   3.6878698e+01	   5.2365506e-02	   3.1927420e-02	   3.3096640e-02	   2.9366654e-02	   2.8009079e-02	   2.4805527e-02	
   3.6923077e+01	   5.2367076e-02	   3.1927401e-02	   3.3096645e-02	   2.9366439e-02	   2.8008811e-02	   2.4805159e-02	
   3.6967456e+01	   5.2368991e-02	   3.1927411e-02	   3.3096690e-02	   2.9366246e-02	   2.8008561e-02	   2.4804805e-02	
   3.7011834e+01	   5.2371101e-02	   3.1927428e-02	   3.3096772e-02	   2.9366064e-02	   2.8008322e-02	   2.4804460e-02	
   3.7056213e+01	   5.2373065e-02	   3.1927438e-02	   3.3096834e-02	   2.9365877e-02	   2.8008080e-02	   2.4804114e-02	
   3.7100592e+01	   5.2374739e-02	   3.1927429e-02	   3.3096862e-02	   2.9365677e-02	   2.8007828e-02	   2.4803764e-02	
   3.7144970e+01	   5.2376290e-02	   3.1927406e-02	   3.3096884e-02	   2.9365471e-02	   2.8007572e-02	   2.4803414e-02	
   3.7189349e+01	   5.2377822e-02	   3.1927382e-02	   3.3096900e-02	   2.9365265e-02	   2.8007317e-02	   2.4803066e-02	
   3.7233728e+01	   5.2379384e-02	   3.1927362e-02	   3.3096915e-02	   2.9365064e-02	   2.8007067e-02	   2.4802723e-02	
   3.7278107e+01	   5.2380934e-02	   3.1927341e-02	   3.3096927e-02	   2.9364863e-02	   2.8006817e-02	   2.4802383e-02	
   3.7322485e+01	   5.2382457e-02	   3.1927316e-02	   3.3096933e-02	   2.9364661e-02	   2.8006567e-02	   2.4802043e-02	
   3.7366864e+01	   5.2383944e-02	   3.1927284e-02	   3.3096928e-02	   2.9364453e-02	   2.8006313e-02	   2.4801703e-02	
   3.7411243e+01	   5.2385404e-02	   3.1927245e-02	   3.3096915e-02	   2.9364243e-02	   2.8006056e-02	   2.4801364e-02	
   3.7455621e+01	   5.2386838e-02	   3.1927206e-02	   3.3096902e-02	   2.9364034e-02	   2.8005802e-02	   2.4801028e-02	
   3.7500000e+01	   5.2388232e-02	   3.1927167e-02	   3.3096893e-02	   2.9363827e-02	   2.8005550e-02	   2.4800695e-02	
   3.7544379e+01	   5.2389591e-02	   3.1927128e-02	   3.3096885e-02	   2.9363622e-02	   2.8005299e-02	   2.4800366e-02	
   3.7588757e+01	   5.2390975e-02	   3.1927097e-02	   3.3096880e-02	   2.9363422e-02	   2.8005054e-02	   2.4800042e-02	
   3.7633136e+01	   5.2392431e-02	   3.1927081e-02	   3.3096885e-02	   2.9363231e-02	   2.8004819e-02	   2.4799727e-02	
   3.7677515e+01	   5.2393944e-02	   3.1927069e-02	   3.3096903e-02	   2.9363047e-02	   2.8004589e-02	   2.4799418e-02	
   3.7721893e+01	   5.2395490e-02	   3.1927059e-02	   3.3096930e-02	   2.9362867e-02	   2.8004364e-02	   2.4799113e-02	
   3.7766272e+01	   5.2397047e-02	   3.1927051e-02	   3.3096964e-02	   2.9362690e-02	   2.8004142e-02	   2.4798811e-02	
   3.7810651e+01	   5.2398592e-02	   3.1927042e-02	   3.3097001e-02	   2.9362513e-02	   2.8003921e-02	   2.4798511e-02	
   3.7855030e+01	   5.2400103e-02	   3.1927033e-02	   3.3097036e-02	   2.9362336e-02	   2.8003701e-02	   2.4798212e-02	
   3.7899408e+01	   5.2401558e-02	   3.1927020e-02	   3.3097067e-02	   2.9362156e-02	   2.8003479e-02	   2.4797913e-02	
   3.7943787e+01	   5.2402867e-02	   3.1927001e-02	   3.3097094e-02	   2.9361975e-02	   2.8003258e-02	   2.4797619e-02	
   3.7988166e+01	   5.2404335e-02	   3.1926983e-02	   3.3097119e-02	   2.9361794e-02	   2.8003038e-02	   2.4797324e-02	
   3.8032544e+01	   5.2405668e-02	   3.1926963e-02	   3.3097136e-02	   2.9361614e-02	   2.8002820e-02	   2.4797033e-02	
   3.8076923e+01	   5.2407026e-02	   3.1926942e-02	   3.3097150e-02	   2.9361434e-02	   2.8002604e-02	   2.4796744e-02	
   3.8121302e+01	   5.2408392e-02	   3.1926924e-02	   3.3097161e-02	   2.9361257e-02	   2.8002389e-02	   2.4796459e-02	
   3.8165680e+01	   5.2409733e-02	   3.1926902e-02	   3.3097166e-02	   2.9361079e-02	   2.8002174e-02	   2.4796174e-02	
   3.8210059e+01	   5.2411071e-02	   3.1926881e-02	   3.3097168e-02	   2.9360902e-02	   2.8001960e-02	   2.4795892e-02	
   3.8254438e+01	   5.2412403e-02	   3.1926860e-02	   3.3097167e-02	   2.9360727e-02	   2.8001747e-02	   2.4795612e-02	
   3.8298817e+01	   5.2413727e-02	   3.1926838e-02	   3.3097166e-02	   2.9360553e-02	   2.8001535e-02	   2.4795335e-02	
   3.8343195e+01	   5.2415049e-02	   3.1926817e-02	   3.3097164e-02	   2.9360381e-02	   2.8001325e-02	   2.4795061e-02	
   3.8387574e+01	   5.2416359e-02	   3.1926795e-02	   3.3097161e-02	   2.9360210e-02	   2.8001116e-02	   2.4794790e-02	
   3.8431953e+01	   5.2417662e-02	   3.1926773e-02	   3.3097160e-02	   2.9360040e-02	   2.8000908e-02	   2.4794521e-02	
   3.8476331e+01	   5.2418968e-02	   3.1926753e-02	   3.3097162e-02	   2.9359873e-02	   2.8000704e-02	   2.4794256e-02	
   3.8520710e+01	   5.2420243e-02	   3.1926730e-02	   3.3097162e-02	   2.9359706e-02	   2.8000500e-02	   2.4793992e-02	
   3.8565089e+01	   5.2421511e-02	   3.1926708e-02	   3.3097165e-02	   2.9359539e-02	   2.8000298e-02	   2.4793732e-02	
   3.8609467e+01	   5.2422769e-02	   3.1926687e-02	   3.3097169e-02	   2.9359374e-02	   2.8000098e-02	   2.4793474e-02	
   3.8653846e+01	   5.2424017e-02	   3.1926666e-02	   3.3097175e-02	   2.9359210e-02	   2.7999900e-02	   2.4793218e-02	
   3.8698225e+01	   5.2425252e-02	   3.1926646e-02	   3.3097183e-02	   2.9359046e-02	   2.7999704e-02	   2.4792966e-02	
   3.8742604e+01	   5.2426480e-02	   3.1926626e-02	   3.3097192e-02	   2.9358885e-02	   2.7999510e-02	   2.4792716e-02	
   3.8786982e+01	   5.2427698e-02	   3.1926607e-02	   3.3097202e-02	   2.9358724e-02	   2.7999318e-02	   2.4792469e-02	
   3.8831361e+01	   5.2428926e-02	   3.1926592e-02	   3.3097215e-02	   2.9358567e-02	   2.7999129e-02	   2.4792225e-02	
   3.8875740e+01	   5.2430106e-02	   3.1926571e-02	   3.3097221e-02	   2.9358407e-02	   2.7998939e-02	   2.4791982e-02	
   3.8920118e+01	   5.2431305e-02	   3.1926554e-02	   3.3097232e-02	   2.9358251e-02	   2.7998752e-02	   2.4791743e-02	
   3.8964497e+01	   5.2432492e-02	   3.1926537e-02	   3.3097240e-02	   2.9358097e-02	   2.7998568e-02	   2.4791506e-02	
   3.9008876e+01	   5.2433663e-02	   3.1926519e-02	   3.3097247e-02	   2.9357942e-02	   2.7998384e-02	   2.4791271e-02	
   3.9053254e+01	   5.2434829e-02	   3.1926501e-02	   3.3097251e-02	   2.9357790e-02	   2.7998202e-02	   2.4791039e-02	
   3.9097633e+01	   5.2435985e-02	   3.1926483e-02	   3.3097255e-02	   2.9357639e-02	   2.7998021e-02	   2.4790809e-02	
   3.9142012e+01	   5.2437139e-02	   3.1926465e-02	   3.3097258e-02	   2.9357489e-02	   2.7997842e-02	   2.4790582e-02	
   3.9186391e+01	   5.2438319e-02	   3.1926453e-02	   3.3097264e-02	   2.9357345e-02	   2.7997668e-02	   2.4790359e-02	
   3.9230769e+01	   5.2439551e-02	   3.1926450e-02	   3.3097282e-02	   2.9357208e-02	   2.7997501e-02	   2.4790142e-02	
   3.9275148e+01	   5.2440576e-02	   3.1926417e-02	   3.3097263e-02	   2.9357052e-02	   2.7997318e-02	   2.4789917e-02	
   3.9319527e+01	   5.2441685e-02	   3.1926397e-02	   3.3097259e-02	   2.9356906e-02	   2.7997144e-02	   2.4789699e-02	
   3.9363905e+01	   5.2442811e-02	   3.1926378e-02	   3.3097259e-02	   2.9356761e-02	   2.7996972e-02	   2.4789484e-02	
   3.9408284e+01	   5.2443916e-02	   3.1926356e-02	   3.3097257e-02	   2.9356614e-02	   2.7996797e-02	   2.4789268e-02	
   3.9452663e+01	   5.2445041e-02	   3.1926338e-02	   3.3097261e-02	   2.9356468e-02	   2.7996623e-02	   2.4789054e-02	
   3.9497041e+01	   5.2446160e-02	   3.1926319e-02	   3.3097266e-02	   2.9356322e-02	   2.7996447e-02	   2.4788840e-02	
   3.9541420e+01	   5.2447278e-02	   3.1926302e-02	   3.3097275e-02	   2.9356175e-02	   2.7996271e-02	   2.4788626e-02	
   3.9585799e+01	   5.2448389e-02	   3.1926285e-02	   3.3097284e-02	   2.9356029e-02	   2.7996094e-02	   2.4788412e-02	
   3.9630178e+01	   5.2449501e-02	   3.1926269e-02	   3.3097295e-02	   2.9355883e-02	   2.7995918e-02	   2.4788197e-02	
   3.9674556e+01	   5.2450605e-02	   3.1926256e-02	   3.3097309e-02	   2.9355741e-02	   2.7995746e-02	   2.4787983e-02	
   3.9718935e+01	   5.2451702e-02	   3.1926246e-02	   3.3097326e-02	   2.9355606e-02	   2.7995581e-02	   2.4787772e-02	
   3.9763314e+01	   5.2452795e-02	   3.1926238e-02	   3.3097344e-02	   2.9355473e-02	   2.7995418e-02	   2.4787563e-02	
   3.9807692e+01	   5.2453888e-02	   3.1926229e-02	   3.3097361e-02	   2.9355338e-02	   2.7995252e-02	   2.4787351e-02	
   3.9852071e+01	   5.2454985e-02	   3.1926217e-02	   3.3097375e-02	   2.9355194e-02	   2.7995079e-02	   2.4787133e-02	
   3.9896450e+01	   5.2456090e-02	   3.1926200e-02	   3.3097382e-02	   2.9355038e-02	   2.7994895e-02	   2.4786904e-02	
   3.9940828e+01	   5.2457211e-02	   3.1926161e-02	   3.3097364e-02	   2.9354851e-02	   2.7994684e-02	   2.4786656e-02	
   3.9985207e+01	   5.2458358e-02	   3.1926058e-02	   3.3097286e-02	   2.9354609e-02	   2.7994428e-02	   2.4786376e-02	
   4.0029586e+01	   5.2459516e-02	   3.1925918e-02	   3.3097169e-02	   2.9354340e-02	   2.7994151e-02	   2.4786081e-02	
   4.0073964e+01	   5.2460668e-02	   3.1925770e-02	   3.3097043e-02	   2.9354080e-02	   2.7993880e-02	   2.4785788e-02	
   4.0118343e+01	   5.2461798e-02	   3.1925646e-02	   3.3096935e-02	   2.9353862e-02	   2.7993642e-02	   2.4785516e-02	
   4.0162722e+01	   5.2462888e-02	   3.1925577e-02	   3.3096874e-02	   2.9353720e-02	   2.7993464e-02	   2.4785284e-02	
   4.0207101e+01	   5.2463925e-02	   3.1925590e-02	   3.3096893e-02	   2.9353666e-02	   2.7993360e-02	   2.4785101e-02	
   4.0251479e+01	   5.2464918e-02	   3.1925685e-02	   3.3097011e-02	   2.9353633e-02	   2.7993285e-02	   2.4784949e-02	
   4.0295858e+01	   5.2465882e-02	   3.1925827e-02	   3.3097191e-02	   2.9353610e-02	   2.7993226e-02	   2.4784815e-02	
   4.0340237e+01	   5.2466830e-02	   3.1925985e-02	   3.3097391e-02	   2.9353591e-02	   2.7993173e-02	   2.4784689e-02	
   4.0384615e+01	   5.2467776e-02	   3.1926126e-02	   3.3097572e-02	   2.9353569e-02	   2.7993117e-02	   2.4784560e-02	
   4.0428994e+01	   5.2468734e-02	   3.1926215e-02	   3.3097692e-02	   2.9353537e-02	   2.7993046e-02	   2.4784418e-02	
   4.0473373e+01	   5.2469713e-02	   3.1926238e-02	   3.3097732e-02	   2.9353485e-02	   2.7992952e-02	   2.4784254e-02	
   4.0517751e+01	   5.2470705e-02	   3.1926250e-02	   3.3097759e-02	   2.9353401e-02	   2.7992832e-02	   2.4784073e-02	
   4.0562130e+01	   5.2471702e-02	   3.1926260e-02	   3.3097781e-02	   2.9353292e-02	   2.7992693e-02	   2.4783881e-02	
   4.0606509e+01	   5.2472699e-02	   3.1926267e-02	   3.3097799e-02	   2.9353169e-02	   2.7992543e-02	   2.4783682e-02	
   4.0650888e+01	   5.2473690e-02	   3.1926273e-02	   3.3097813e-02	   2.9353042e-02	   2.7992390e-02	   2.4783483e-02	
   4.0695266e+01	   5.2474669e-02	   3.1926280e-02	   3.3097822e-02	   2.9352921e-02	   2.7992242e-02	   2.4783286e-02	
   4.0739645e+01	   5.2475647e-02	   3.1926286e-02	   3.3097828e-02	   2.9352812e-02	   2.7992103e-02	   2.4783096e-02	
   4.0784024e+01	   5.2476598e-02	   3.1926291e-02	   3.3097831e-02	   2.9352705e-02	   2.7991967e-02	   2.4782908e-02	
   4.0828402e+01	   5.2477333e-02	   3.1926304e-02	   3.3097842e-02	   2.9352608e-02	   2.7991841e-02	   2.4782730e-02	
   4.0872781e+01	   5.2478035e-02	   3.1926317e-02	   3.3097856e-02	   2.9352513e-02	   2.7991717e-02	   2.4782555e-02	
   4.0917160e+01	   5.2479142e-02	   3.1926311e-02	   3.3097862e-02	   2.9352401e-02	   2.7991576e-02	   2.4782367e-02	
   4.0961538e+01	   5.2480300e-02	   3.1926305e-02	   3.3097870e-02	   2.9352287e-02	   2.7991434e-02	   2.4782182e-02	
   4.1005917e+01	   5.2481218e-02	   3.1926305e-02	   3.3097895e-02	   2.9352183e-02	   2.7991302e-02	   2.4782008e-02	
   4.1050296e+01	   5.2482095e-02	   3.1926304e-02	   3.3097925e-02	   2.9352079e-02	   2.7991169e-02	   2.4781838e-02	
   4.1094675e+01	   5.2482958e-02	   3.1926294e-02	   3.3097954e-02	   2.9351970e-02	   2.7991032e-02	   2.4781669e-02	
   4.1139053e+01	   5.2483830e-02	   3.1926291e-02	   3.3097989e-02	   2.9351864e-02	   2.7990900e-02	   2.4781505e-02	
   4.1183432e+01	   5.2484716e-02	   3.1926291e-02	   3.3098031e-02	   2.9351760e-02	   2.7990771e-02	   2.4781346e-02	
   4.1227811e+01	   5.2485606e-02	   3.1926290e-02	   3.3098076e-02	   2.9351659e-02	   2.7990644e-02	   2.4781189e-02	
   4.1272189e+01	   5.2486491e-02	   3.1926290e-02	   3.3098120e-02	   2.9351559e-02	   2.7990520e-02	   2.4781035e-02	
   4.1316568e+01	   5.2487363e-02	   3.1926290e-02	   3.3098160e-02	   2.9351460e-02	   2.7990399e-02	   2.4780883e-02	
   4.1360947e+01	   5.2488216e-02	   3.1926290e-02	   3.3098194e-02	   2.9351361e-02	   2.7990279e-02	   2.4780732e-02	
   4.1405325e+01	   5.2489057e-02	   3.1926292e-02	   3.3098226e-02	   2.9351263e-02	   2.7990162e-02	   2.4780584e-02	
   4.1449704e+01	   5.2489890e-02	   3.1926295e-02	   3.3098256e-02	   2.9351167e-02	   2.7990047e-02	   2.4780437e-02	
   4.1494083e+01	   5.2490722e-02	   3.1926299e-02	   3.3098283e-02	   2.9351073e-02	   2.7989935e-02	   2.4780292e-02	
   4.1538462e+01	   5.2491560e-02	   3.1926305e-02	   3.3098304e-02	   2.9350982e-02	   2.7989828e-02	   2.4780149e-02	
   4.1582840e+01	   5.2492400e-02	   3.1926318e-02	   3.3098321e-02	   2.9350897e-02	   2.7989726e-02	   2.4780008e-02	
   4.1627219e+01	   5.2493154e-02	   3.1926337e-02	   3.3098340e-02	   2.9350820e-02	   2.7989632e-02	   2.4779872e-02	
   4.1671598e+01	   5.2493974e-02	   3.1926351e-02	   3.3098349e-02	   2.9350741e-02	   2.7989534e-02	   2.4779735e-02	
   4.1715976e+01	   5.2494855e-02	   3.1926361e-02	   3.3098353e-02	   2.9350659e-02	   2.7989433e-02	   2.4779595e-02	
   4.1760355e+01	   5.2495597e-02	   3.1926380e-02	   3.3098367e-02	   2.9350588e-02	   2.7989340e-02	   2.4779465e-02	
   4.1804734e+01	   5.2496363e-02	   3.1926398e-02	   3.3098381e-02	   2.9350516e-02	   2.7989245e-02	   2.4779336e-02	
   4.1849112e+01	   5.2497154e-02	   3.1926418e-02	   3.3098398e-02	   2.9350447e-02	   2.7989151e-02	   2.4779210e-02	
   4.1893491e+01	   5.2497973e-02	   3.1926442e-02	   3.3098425e-02	   2.9350382e-02	   2.7989060e-02	   2.4779088e-02	
   4.1937870e+01	   5.2498744e-02	   3.1926461e-02	   3.3098450e-02	   2.9350312e-02	   2.7988966e-02	   2.4778967e-02	
   4.1982249e+01	   5.2499465e-02	   3.1926474e-02	   3.3098470e-02	   2.9350239e-02	   2.7988869e-02	   2.4778846e-02	
   4.2026627e+01	   5.2500208e-02	   3.1926489e-02	   3.3098497e-02	   2.9350167e-02	   2.7988775e-02	   2.4778728e-02	
   4.2071006e+01	   5.2500950e-02	   3.1926504e-02	   3.3098528e-02	   2.9350096e-02	   2.7988683e-02	   2.4778613e-02	
   4.2115385e+01	   5.2501688e-02	   3.1926519e-02	   3.3098562e-02	   2.9350025e-02	   2.7988593e-02	   2.4778501e-02	
   4.2159763e+01	   5.2502419e-02	   3.1926532e-02	   3.3098597e-02	   2.9349955e-02	   2.7988505e-02	   2.4778390e-02	
   4.2204142e+01	   5.2503147e-02	   3.1926545e-02	   3.3098633e-02	   2.9349885e-02	   2.7988420e-02	   2.4778283e-02	
   4.2248521e+01	   5.2503868e-02	   3.1926559e-02	   3.3098670e-02	   2.9349817e-02	   2.7988337e-02	   2.4778177e-02	
   4.2292899e+01	   5.2504585e-02	   3.1926572e-02	   3.3098707e-02	   2.9349750e-02	   2.7988256e-02	   2.4778074e-02	
   4.2337278e+01	   5.2505305e-02	   3.1926587e-02	   3.3098744e-02	   2.9349685e-02	   2.7988178e-02	   2.4777974e-02	
   4.2381657e+01	   5.2506000e-02	   3.1926600e-02	   3.3098777e-02	   2.9349620e-02	   2.7988100e-02	   2.4777876e-02	
   4.2426036e+01	   5.2506713e-02	   3.1926618e-02	   3.3098812e-02	   2.9349560e-02	   2.7988026e-02	   2.4777781e-02	
   4.2470414e+01	   5.2507398e-02	   3.1926636e-02	   3.3098840e-02	   2.9349502e-02	   2.7987954e-02	   2.4777690e-02	
   4.2514793e+01	   5.2508073e-02	   3.1926654e-02	   3.3098867e-02	   2.9349445e-02	   2.7987883e-02	   2.4777600e-02	
   4.2559172e+01	   5.2508745e-02	   3.1926674e-02	   3.3098894e-02	   2.9349390e-02	   2.7987815e-02	   2.4777513e-02	
   4.2603550e+01	   5.2509413e-02	   3.1926697e-02	   3.3098921e-02	   2.9349337e-02	   2.7987748e-02	   2.4777429e-02	
   4.2647929e+01	   5.2510077e-02	   3.1926720e-02	   3.3098948e-02	   2.9349285e-02	   2.7987683e-02	   2.4777346e-02	
   4.2692308e+01	   5.2510736e-02	   3.1926743e-02	   3.3098974e-02	   2.9349234e-02	   2.7987619e-02	   2.4777266e-02	
   4.2736686e+01	   5.2511391e-02	   3.1926766e-02	   3.3099000e-02	   2.9349185e-02	   2.7987556e-02	   2.4777187e-02	
   4.2781065e+01	   5.2512044e-02	   3.1926789e-02	   3.3099025e-02	   2.9349135e-02	   2.7987493e-02	   2.4777110e-02	
   4.2825444e+01	   5.2512674e-02	   3.1926813e-02	   3.3099050e-02	   2.9349084e-02	   2.7987430e-02	   2.4777033e-02	
   4.2869822e+01	   5.2513302e-02	   3.1926838e-02	   3.3099078e-02	   2.9349036e-02	   2.7987370e-02	   2.4776960e-02	
   4.2914201e+01	   5.2514479e-02	   3.1926917e-02	   3.3099170e-02	   2.9349042e-02	   2.7987355e-02	   2.4776908e-02	
   4.2958580e+01	   5.2516928e-02	   3.1927143e-02	   3.3099429e-02	   2.9349114e-02	   2.7987394e-02	   2.4776911e-02	
   4.3002959e+01	   5.2520198e-02	   3.1927507e-02	   3.3099839e-02	   2.9349320e-02	   2.7987545e-02	   2.4776964e-02	
   4.3047337e+01	   5.2515975e-02	   3.1926885e-02	   3.3099092e-02	   2.9348815e-02	   2.7987104e-02	   2.4776656e-02	
   4.3091716e+01	   5.2516327e-02	   3.1926878e-02	   3.3099064e-02	   2.9348740e-02	   2.7987017e-02	   2.4776561e-02	
   4.3136095e+01	   5.2518591e-02	   3.1927097e-02	   3.3099308e-02	   2.9348838e-02	   2.7987080e-02	   2.4776568e-02	
   4.3180473e+01	   5.2517928e-02	   3.1926950e-02	   3.3099144e-02	   2.9348689e-02	   2.7986941e-02	   2.4776457e-02	
   4.3224852e+01	   5.2517858e-02	   3.1926908e-02	   3.3099104e-02	   2.9348585e-02	   2.7986833e-02	   2.4776358e-02	
   4.3269231e+01	   5.2518530e-02	   3.1926930e-02	   3.3099157e-02	   2.9348545e-02	   2.7986785e-02	   2.4776305e-02	
   4.3313609e+01	   5.2519210e-02	   3.1926956e-02	   3.3099215e-02	   2.9348509e-02	   2.7986741e-02	   2.4776256e-02	
   4.3357988e+01	   5.2519776e-02	   3.1926982e-02	   3.3099272e-02	   2.9348469e-02	   2.7986693e-02	   2.4776205e-02	
   4.3402367e+01	   5.2520338e-02	   3.1927011e-02	   3.3099332e-02	   2.9348433e-02	   2.7986649e-02	   2.4776157e-02	
   4.3446746e+01	   5.2520892e-02	   3.1927043e-02	   3.3099389e-02	   2.9348399e-02	   2.7986608e-02	   2.4776113e-02	
   4.3491124e+01	   5.2521441e-02	   3.1927078e-02	   3.3099445e-02	   2.9348369e-02	   2.7986571e-02	   2.4776071e-02	
   4.3535503e+01	   5.2521989e-02	   3.1927114e-02	   3.3099501e-02	   2.9348340e-02	   2.7986535e-02	   2.4776030e-02	
   4.3579882e+01	   5.2522376e-02	   3.1927132e-02	   3.3099533e-02	   2.9348302e-02	   2.7986492e-02	   2.4775985e-02	
   4.3624260e+01	   5.2523074e-02	   3.1927188e-02	   3.3099601e-02	   2.9348287e-02	   2.7986469e-02	   2.4775955e-02	
   4.3668639e+01	   5.2523617e-02	   3.1927225e-02	   3.3099640e-02	   2.9348265e-02	   2.7986440e-02	   2.4775921e-02	
   4.3713018e+01	   5.2524157e-02	   3.1927264e-02	   3.3099675e-02	   2.9348245e-02	   2.7986412e-02	   2.4775890e-02	
   4.3757396e+01	   5.2524693e-02	   3.1927302e-02	   3.3099707e-02	   2.9348226e-02	   2.7986385e-02	   2.4775860e-02	
   4.3801775e+01	   5.2525226e-02	   3.1927341e-02	   3.3099737e-02	   2.9348209e-02	   2.7986360e-02	   2.4775832e-02	
   4.3846154e+01	   5.2525755e-02	   3.1927379e-02	   3.3099765e-02	   2.9348193e-02	   2.7986336e-02	   2.4775806e-02	
   4.3890533e+01	   5.2526281e-02	   3.1927416e-02	   3.3099791e-02	   2.9348177e-02	   2.7986312e-02	   2.4775782e-02	
   4.3934911e+01	   5.2526805e-02	   3.1927453e-02	   3.3099816e-02	   2.9348161e-02	   2.7986289e-02	   2.4775760e-02	
   4.3979290e+01	   5.2527332e-02	   3.1927490e-02	   3.3099841e-02	   2.9348146e-02	   2.7986266e-02	   2.4775738e-02	
   4.4023669e+01	   5.2527865e-02	   3.1927530e-02	   3.3099870e-02	   2.9348134e-02	   2.7986247e-02	   2.4775719e-02	
   4.4068047e+01	   5.2528371e-02	   3.1927569e-02	   3.3099901e-02	   2.9348121e-02	   2.7986227e-02	   2.4775702e-02	
   4.4112426e+01	   5.2528851e-02	   3.1927605e-02	   3.3099931e-02	   2.9348108e-02	   2.7986208e-02	   2.4775686e-02	
   4.4156805e+01	   5.2529324e-02	   3.1927641e-02	   3.3099963e-02	   2.9348095e-02	   2.7986190e-02	   2.4775673e-02	
   4.4201183e+01	   5.2529797e-02	   3.1927679e-02	   3.3100000e-02	   2.9348085e-02	   2.7986174e-02	   2.4775663e-02	
   4.4245562e+01	   5.2530266e-02	   3.1927718e-02	   3.3100039e-02	   2.9348075e-02	   2.7986160e-02	   2.4775654e-02	
   4.4289941e+01	   5.2530730e-02	   3.1927757e-02	   3.3100079e-02	   2.9348065e-02	   2.7986147e-02	   2.4775647e-02	
   4.4334320e+01	   5.2531188e-02	   3.1927795e-02	   3.3100118e-02	   2.9348055e-02	   2.7986135e-02	   2.4775642e-02	
   4.4378698e+01	   5.2531642e-02	   3.1927833e-02	   3.3100159e-02	   2.9348046e-02	   2.7986123e-02	   2.4775638e-02	
   4.4423077e+01	   5.2532073e-02	   3.1927869e-02	   3.3100197e-02	   2.9348036e-02	   2.7986111e-02	   2.4775635e-02	
   4.4467456e+01	   5.2532558e-02	   3.1927913e-02	   3.3100246e-02	   2.9348032e-02	   2.7986104e-02	   2.4775635e-02	
   4.4511834e+01	   5.2532986e-02	   3.1927953e-02	   3.3100288e-02	   2.9348026e-02	   2.7986097e-02	   2.4775637e-02	
   4.4556213e+01	   5.2533400e-02	   3.1927992e-02	   3.3100329e-02	   2.9348020e-02	   2.7986090e-02	   2.4775641e-02	
   4.4600592e+01	   5.2533813e-02	   3.1928031e-02	   3.3100371e-02	   2.9348016e-02	   2.7986086e-02	   2.4775646e-02	
   4.4644970e+01	   5.2534227e-02	   3.1928072e-02	   3.3100413e-02	   2.9348014e-02	   2.7986082e-02	   2.4775654e-02	
   4.4689349e+01	   5.2534639e-02	   3.1928114e-02	   3.3100454e-02	   2.9348012e-02	   2.7986080e-02	   2.4775664e-02	
   4.4733728e+01	   5.2535048e-02	   3.1928155e-02	   3.3100494e-02	   2.9348011e-02	   2.7986079e-02	   2.4775675e-02	
   4.4778107e+01	   5.2535454e-02	   3.1928195e-02	   3.3100532e-02	   2.9348010e-02	   2.7986079e-02	   2.4775688e-02	
   4.4822485e+01	   5.2535859e-02	   3.1928235e-02	   3.3100569e-02	   2.9348010e-02	   2.7986078e-02	   2.4775701e-02	
   4.4866864e+01	   5.2536101e-02	   3.1928256e-02	   3.3100584e-02	   2.9347998e-02	   2.7986069e-02	   2.4775709e-02	
   4.4911243e+01	   5.2536675e-02	   3.1928322e-02	   3.3100648e-02	   2.9348015e-02	   2.7986084e-02	   2.4775734e-02	
   4.4955621e+01	   5.2537052e-02	   3.1928363e-02	   3.3100684e-02	   2.9348018e-02	   2.7986087e-02	   2.4775753e-02	
   4.5000000e+01	   5.2537421e-02	   3.1928404e-02	   3.3100719e-02	   2.9348021e-02	   2.7986091e-02	   2.4775773e-02	
   4.5044379e+01	   5.2537794e-02	   3.1928446e-02	   3.3100756e-02	   2.9348026e-02	   2.7986097e-02	   2.4775795e-02	
   4.5088757e+01	   5.2538165e-02	   3.1928490e-02	   3.3100794e-02	   2.9348032e-02	   2.7986104e-02	   2.4775819e-02	
   4.5133136e+01	   5.2538534e-02	   3.1928533e-02	   3.3100831e-02	   2.9348039e-02	   2.7986113e-02	   2.4775845e-02	
   4.5177515e+01	   5.2538904e-02	   3.1928574e-02	   3.3100868e-02	   2.9348046e-02	   2.7986121e-02	   2.4775871e-02	
   4.5221893e+01	   5.2539269e-02	   3.1928616e-02	   3.3100905e-02	   2.9348053e-02	   2.7986129e-02	   2.4775899e-02	
   4.5266272e+01	   5.2539610e-02	   3.1928662e-02	   3.3100940e-02	   2.9348063e-02	   2.7986142e-02	   2.4775930e-02	
   4.5310651e+01	   5.2539934e-02	   3.1928715e-02	   3.3100974e-02	   2.9348082e-02	   2.7986161e-02	   2.4775964e-02	
   4.5355030e+01	   5.2540239e-02	   3.1928771e-02	   3.3101007e-02	   2.9348106e-02	   2.7986187e-02	   2.4776002e-02	
   4.5399408e+01	   5.2540522e-02	   3.1928827e-02	   3.3101033e-02	   2.9348134e-02	   2.7986218e-02	   2.4776045e-02	
   4.5443787e+01	   5.2540790e-02	   3.1928883e-02	   3.3101055e-02	   2.9348167e-02	   2.7986257e-02	   2.4776095e-02	
   4.5488166e+01	   5.2541038e-02	   3.1928939e-02	   3.3101074e-02	   2.9348205e-02	   2.7986305e-02	   2.4776152e-02	
   4.5532544e+01	   5.2541255e-02	   3.1928994e-02	   3.3101092e-02	   2.9348246e-02	   2.7986358e-02	   2.4776216e-02	
   4.5576923e+01	   5.2541445e-02	   3.1929049e-02	   3.3101110e-02	   2.9348292e-02	   2.7986420e-02	   2.4776292e-02	
   4.5621302e+01	   5.2541616e-02	   3.1929103e-02	   3.3101126e-02	   2.9348343e-02	   2.7986489e-02	   2.4776376e-02	
   4.5665680e+01	   5.2541771e-02	   3.1929156e-02	   3.3101142e-02	   2.9348394e-02	   2.7986560e-02	   2.4776464e-02	
   4.5710059e+01	   5.2541941e-02	   3.1929210e-02	   3.3101160e-02	   2.9348449e-02	   2.7986635e-02	   2.4776559e-02	
   4.5754438e+01	   5.2542053e-02	   3.1929256e-02	   3.3101172e-02	   2.9348502e-02	   2.7986711e-02	   2.4776660e-02	
   4.5798817e+01	   5.2542184e-02	   3.1929304e-02	   3.3101188e-02	   2.9348558e-02	   2.7986792e-02	   2.4776772e-02	
   4.5843195e+01	   5.2542279e-02	   3.1929346e-02	   3.3101202e-02	   2.9348614e-02	   2.7986872e-02	   2.4776892e-02	
   4.5887574e+01	   5.2542354e-02	   3.1929385e-02	   3.3101215e-02	   2.9348669e-02	   2.7986952e-02	   2.4777022e-02	
   4.5931953e+01	   5.2542423e-02	   3.1929422e-02	   3.3101230e-02	   2.9348724e-02	   2.7987033e-02	   2.4777161e-02	
   4.5976331e+01	   5.2542485e-02	   3.1929457e-02	   3.3101244e-02	   2.9348780e-02	   2.7987114e-02	   2.4777308e-02	
   4.6020710e+01	   5.2542540e-02	   3.1929491e-02	   3.3101257e-02	   2.9348835e-02	   2.7987194e-02	   2.4777463e-02	
   4.6065089e+01	   5.2542589e-02	   3.1929523e-02	   3.3101269e-02	   2.9348889e-02	   2.7987275e-02	   2.4777625e-02	
   4.6109467e+01	   5.2542631e-02	   3.1929553e-02	   3.3101278e-02	   2.9348942e-02	   2.7987355e-02	   2.4777792e-02	
   4.6153846e+01	   5.2542672e-02	   3.1929582e-02	   3.3101285e-02	   2.9348995e-02	   2.7987436e-02	   2.4777965e-02	
   4.6198225e+01	   5.2542710e-02	   3.1929610e-02	   3.3101287e-02	   2.9349046e-02	   2.7987517e-02	   2.4778141e-02	
   4.6242604e+01	   5.2542765e-02	   3.1929640e-02	   3.3101288e-02	   2.9349099e-02	   2.7987601e-02	   2.4778320e-02	
   4.6286982e+01	   5.2542792e-02	   3.1929666e-02	   3.3101281e-02	   2.9349148e-02	   2.7987684e-02	   2.4778500e-02	
   4.6331361e+01	   5.2542821e-02	   3.1929691e-02	   3.3101270e-02	   2.9349196e-02	   2.7987767e-02	   2.4778681e-02	
   4.6375740e+01	   5.2542863e-02	   3.1929718e-02	   3.3101256e-02	   2.9349244e-02	   2.7987852e-02	   2.4778863e-02	
   4.6420118e+01	   5.2542902e-02	   3.1929744e-02	   3.3101239e-02	   2.9349291e-02	   2.7987936e-02	   2.4779044e-02	
   4.6464497e+01	   5.2542942e-02	   3.1929770e-02	   3.3101220e-02	   2.9349337e-02	   2.7988021e-02	   2.4779224e-02	
   4.6508876e+01	   5.2542986e-02	   3.1929796e-02	   3.3101198e-02	   2.9349383e-02	   2.7988106e-02	   2.4779403e-02	
   4.6553254e+01	   5.2543029e-02	   3.1929822e-02	   3.3101176e-02	   2.9349427e-02	   2.7988190e-02	   2.4779580e-02	
   4.6597633e+01	   5.2543073e-02	   3.1929848e-02	   3.3101154e-02	   2.9349470e-02	   2.7988273e-02	   2.4779755e-02	
   4.6642012e+01	   5.2543118e-02	   3.1929874e-02	   3.3101132e-02	   2.9349513e-02	   2.7988356e-02	   2.4779928e-02	
   4.6686391e+01	   5.2543178e-02	   3.1929901e-02	   3.3101113e-02	   2.9349555e-02	   2.7988439e-02	   2.4780100e-02	
   4.6730769e+01	   5.2543216e-02	   3.1929926e-02	   3.3101093e-02	   2.9349595e-02	   2.7988519e-02	   2.4780269e-02	
   4.6775148e+01	   5.2543257e-02	   3.1929951e-02	   3.3101076e-02	   2.9349634e-02	   2.7988598e-02	   2.4780437e-02	
   4.6819527e+01	   5.2543299e-02	   3.1929975e-02	   3.3101060e-02	   2.9349673e-02	   2.7988676e-02	   2.4780602e-02	
   4.6863905e+01	   5.2543343e-02	   3.1930000e-02	   3.3101048e-02	   2.9349710e-02	   2.7988753e-02	   2.4780766e-02	
   4.6908284e+01	   5.2543386e-02	   3.1930025e-02	   3.3101037e-02	   2.9349748e-02	   2.7988829e-02	   2.4780929e-02	
   4.6952663e+01	   5.2543426e-02	   3.1930050e-02	   3.3101027e-02	   2.9349784e-02	   2.7988904e-02	   2.4781090e-02	
   4.6997041e+01	   5.2543468e-02	   3.1930075e-02	   3.3101020e-02	   2.9349821e-02	   2.7988978e-02	   2.4781251e-02	
   4.7041420e+01	   5.2543507e-02	   3.1930099e-02	   3.3101013e-02	   2.9349858e-02	   2.7989051e-02	   2.4781410e-02	
   4.7085799e+01	   5.2543553e-02	   3.1930126e-02	   3.3101008e-02	   2.9349895e-02	   2.7989124e-02	   2.4781568e-02	
   4.7130178e+01	   5.2543583e-02	   3.1930150e-02	   3.3101002e-02	   2.9349931e-02	   2.7989195e-02	   2.4781725e-02	
   4.7174556e+01	   5.2543621e-02	   3.1930176e-02	   3.3100996e-02	   2.9349968e-02	   2.7989266e-02	   2.4781882e-02	
   4.7218935e+01	   5.2543657e-02	   3.1930202e-02	   3.3100989e-02	   2.9350006e-02	   2.7989337e-02	   2.4782037e-02	
   4.7263314e+01	   5.2543694e-02	   3.1930229e-02	   3.3100983e-02	   2.9350044e-02	   2.7989409e-02	   2.4782192e-02	
   4.7307692e+01	   5.2543729e-02	   3.1930256e-02	   3.3100975e-02	   2.9350083e-02	   2.7989479e-02	   2.4782346e-02	
   4.7352071e+01	   5.2543762e-02	   3.1930283e-02	   3.3100966e-02	   2.9350122e-02	   2.7989550e-02	   2.4782499e-02	
   4.7396450e+01	   5.2543795e-02	   3.1930311e-02	   3.3100957e-02	   2.9350161e-02	   2.7989622e-02	   2.4782651e-02	
   4.7440828e+01	   5.2543827e-02	   3.1930339e-02	   3.3100947e-02	   2.9350201e-02	   2.7989693e-02	   2.4782802e-02	
   4.7485207e+01	   5.2543876e-02	   3.1930369e-02	   3.3100939e-02	   2.9350243e-02	   2.7989765e-02	   2.4782953e-02	
   4.7529586e+01	   5.2543897e-02	   3.1930396e-02	   3.3100928e-02	   2.9350282e-02	   2.7989836e-02	   2.4783102e-02	
   4.7573964e+01	   5.2543923e-02	   3.1930424e-02	   3.3100917e-02	   2.9350322e-02	   2.7989907e-02	   2.4783251e-02	
   4.7618343e+01	   5.2543950e-02	   3.1930452e-02	   3.3100907e-02	   2.9350362e-02	   2.7989978e-02	   2.4783398e-02	
   4.7662722e+01	   5.2543977e-02	   3.1930481e-02	   3.3100898e-02	   2.9350402e-02	   2.7990049e-02	   2.4783545e-02	
   4.7707101e+01	   5.2544001e-02	   3.1930509e-02	   3.3100889e-02	   2.9350442e-02	   2.7990120e-02	   2.4783691e-02	
   4.7751479e+01	   5.2544025e-02	   3.1930537e-02	   3.3100882e-02	   2.9350483e-02	   2.7990190e-02	   2.4783837e-02	
   4.7795858e+01	   5.2544048e-02	   3.1930565e-02	   3.3100876e-02	   2.9350523e-02	   2.7990259e-02	   2.4783981e-02	
   4.7840237e+01	   5.2544086e-02	   3.1930595e-02	   3.3100873e-02	   2.9350564e-02	   2.7990330e-02	   2.4784126e-02	
   4.7884615e+01	   5.2544099e-02	   3.1930623e-02	   3.3100868e-02	   2.9350604e-02	   2.7990398e-02	   2.4784269e-02	
   4.7928994e+01	   5.2544131e-02	   3.1930653e-02	   3.3100867e-02	   2.9350646e-02	   2.7990468e-02	   2.4784413e-02	
   4.7973373e+01	   5.2544137e-02	   3.1930680e-02	   3.3100864e-02	   2.9350685e-02	   2.7990535e-02	   2.4784555e-02	
   4.8017751e+01	   5.2544149e-02	   3.1930707e-02	   3.3100862e-02	   2.9350725e-02	   2.7990603e-02	   2.4784696e-02	
   4.8062130e+01	   5.2544161e-02	   3.1930736e-02	   3.3100861e-02	   2.9350766e-02	   2.7990671e-02	   2.4784837e-02	
   4.8106509e+01	   5.2544174e-02	   3.1930764e-02	   3.3100861e-02	   2.9350807e-02	   2.7990739e-02	   2.4784978e-02	
   4.8150888e+01	   5.2544183e-02	   3.1930793e-02	   3.3100861e-02	   2.9350848e-02	   2.7990808e-02	   2.4785119e-02	
   4.8195266e+01	   5.2544194e-02	   3.1930823e-02	   3.3100861e-02	   2.9350889e-02	   2.7990876e-02	   2.4785259e-02	
   4.8239645e+01	   5.2544203e-02	   3.1930852e-02	   3.3100861e-02	   2.9350931e-02	   2.7990946e-02	   2.4785398e-02	
   4.8284024e+01	   5.2544207e-02	   3.1930887e-02	   3.3100861e-02	   2.9350980e-02	   2.7991022e-02	   2.4785540e-02	
   4.8328402e+01	   5.2544211e-02	   3.1930927e-02	   3.3100861e-02	   2.9351037e-02	   2.7991107e-02	   2.4785686e-02	
   4.8372781e+01	   5.2544213e-02	   3.1930968e-02	   3.3100861e-02	   2.9351093e-02	   2.7991192e-02	   2.4785832e-02	
   4.8417160e+01	   5.2544216e-02	   3.1931004e-02	   3.3100861e-02	   2.9351144e-02	   2.7991270e-02	   2.4785974e-02	
   4.8461538e+01	   5.2544219e-02	   3.1931031e-02	   3.3100861e-02	   2.9351181e-02	   2.7991334e-02	   2.4786109e-02	
   4.8505917e+01	   5.2544225e-02	   3.1931043e-02	   3.3100861e-02	   2.9351198e-02	   2.7991377e-02	   2.4786232e-02	
   4.8550296e+01	   5.2544268e-02	   3.1931030e-02	   3.3100838e-02	   2.9351193e-02	   2.7991399e-02	   2.4786339e-02	
   4.8594675e+01	   5.2544393e-02	   3.1930985e-02	   3.3100761e-02	   2.9351175e-02	   2.7991413e-02	   2.4786432e-02	
   4.8639053e+01	   5.2544565e-02	   3.1930922e-02	   3.3100651e-02	   2.9351149e-02	   2.7991423e-02	   2.4786517e-02	
   4.8683432e+01	   5.2544748e-02	   3.1930855e-02	   3.3100535e-02	   2.9351122e-02	   2.7991433e-02	   2.4786602e-02	
   4.8727811e+01	   5.2544903e-02	   3.1930798e-02	   3.3100435e-02	   2.9351098e-02	   2.7991445e-02	   2.4786695e-02	
   4.8772189e+01	   5.2544994e-02	   3.1930764e-02	   3.3100377e-02	   2.9351085e-02	   2.7991463e-02	   2.4786802e-02	
   4.8816568e+01	   5.2544981e-02	   3.1930776e-02	   3.3100386e-02	   2.9351098e-02	   2.7991503e-02	   2.4786936e-02	
   4.8860947e+01	   5.2544858e-02	   3.1930862e-02	   3.3100469e-02	   2.9351182e-02	   2.7991607e-02	   2.4787107e-02	
   4.8905325e+01	   5.2544664e-02	   3.1931001e-02	   3.3100598e-02	   2.9351319e-02	   2.7991759e-02	   2.4787305e-02	
   4.8949704e+01	   5.2544443e-02	   3.1931164e-02	   3.3100744e-02	   2.9351481e-02	   2.7991935e-02	   2.4787516e-02	
   4.8994083e+01	   5.2544237e-02	   3.1931323e-02	   3.3100876e-02	   2.9351642e-02	   2.7992111e-02	   2.4787725e-02	
   4.9038462e+01	   5.2544091e-02	   3.1931450e-02	   3.3100964e-02	   2.9351778e-02	   2.7992265e-02	   2.4787919e-02	
   4.9082840e+01	   5.2544038e-02	   3.1931523e-02	   3.3100984e-02	   2.9351864e-02	   2.7992376e-02	   2.4788085e-02	
   4.9127219e+01	   5.2544018e-02	   3.1931571e-02	   3.3100985e-02	   2.9351927e-02	   2.7992464e-02	   2.4788234e-02	
   4.9171598e+01	   5.2544003e-02	   3.1931611e-02	   3.3100986e-02	   2.9351982e-02	   2.7992544e-02	   2.4788374e-02	
   4.9215976e+01	   5.2543991e-02	   3.1931645e-02	   3.3100987e-02	   2.9352030e-02	   2.7992617e-02	   2.4788508e-02	
   4.9260355e+01	   5.2543981e-02	   3.1931677e-02	   3.3100987e-02	   2.9352076e-02	   2.7992687e-02	   2.4788639e-02	
   4.9304734e+01	   5.2543968e-02	   3.1931709e-02	   3.3100987e-02	   2.9352122e-02	   2.7992757e-02	   2.4788769e-02	
   4.9349112e+01	   5.2543952e-02	   3.1931744e-02	   3.3100987e-02	   2.9352172e-02	   2.7992831e-02	   2.4788900e-02	
   4.9393491e+01	   5.2543934e-02	   3.1931781e-02	   3.3100977e-02	   2.9352222e-02	   2.7992906e-02	   2.4789029e-02	
   4.9437870e+01	   5.2543878e-02	   3.1931818e-02	   3.3100966e-02	   2.9352274e-02	   2.7992983e-02	   2.4789160e-02	
   4.9482249e+01	   5.2543510e-02	   3.1931858e-02	   3.3100958e-02	   2.9352330e-02	   2.7993065e-02	   2.4789295e-02	
   4.9526627e+01	   5.2543422e-02	   3.1931894e-02	   3.3100956e-02	   2.9352382e-02	   2.7993142e-02	   2.4789426e-02	
   4.9571006e+01	   5.2543732e-02	   3.1931926e-02	   3.3100957e-02	   2.9352427e-02	   2.7993211e-02	   2.4789550e-02	
   4.9615385e+01	   5.2543799e-02	   3.1931959e-02	   3.3100961e-02	   2.9352475e-02	   2.7993282e-02	   2.4789680e-02	
   4.9659763e+01	   5.2543757e-02	   3.1931993e-02	   3.3100975e-02	   2.9352525e-02	   2.7993357e-02	   2.4789814e-02	
   4.9704142e+01	   5.2543707e-02	   3.1932024e-02	   3.3100991e-02	   2.9352573e-02	   2.7993428e-02	   2.4789949e-02	
   4.9748521e+01	   5.2543648e-02	   3.1932052e-02	   3.3101009e-02	   2.9352619e-02	   2.7993497e-02	   2.4790084e-02	
   4.9792899e+01	   5.2543604e-02	   3.1932086e-02	   3.3101032e-02	   2.9352668e-02	   2.7993570e-02	   2.4790223e-02	
   4.9837278e+01	   5.2543571e-02	   3.1932127e-02	   3.3101062e-02	   2.9352723e-02	   2.7993647e-02	   2.4790365e-02	
   4.9881657e+01	   5.2543539e-02	   3.1932166e-02	   3.3101091e-02	   2.9352777e-02	   2.7993723e-02	   2.4790507e-02	
   4.9926036e+01	   5.2543496e-02	   3.1932195e-02	   3.3101113e-02	   2.9352823e-02	   2.7993794e-02	   2.4790646e-02	
   4.9970414e+01	   5.2543427e-02	   3.1932203e-02	   3.3101119e-02	   2.9352854e-02	   2.7993855e-02	   2.4790778e-02	
   5.0014793e+01	   5.2543220e-02	   3.1932194e-02	   3.3101096e-02	   2.9352872e-02	   2.7993905e-02	   2.4790901e-02	
   5.0059172e+01	   5.2542868e-02	   3.1932177e-02	   3.3101051e-02	   2.9352886e-02	   2.7993948e-02	   2.4791018e-02	
   5.0103550e+01	   5.2542437e-02	   3.1932159e-02	   3.3101000e-02	   2.9352899e-02	   2.7993990e-02	   2.4791135e-02	
   5.0147929e+01	   5.2541991e-02	   3.1932147e-02	   3.3100959e-02	   2.9352916e-02	   2.7994039e-02	   2.4791256e-02	
   5.0192308e+01	   5.2541573e-02	   3.1932149e-02	   3.3100938e-02	   2.9352943e-02	   2.7994098e-02	   2.4791385e-02	
   5.0236686e+01	   5.2541131e-02	   3.1932164e-02	   3.3100920e-02	   2.9352984e-02	   2.7994169e-02	   2.4791519e-02	
   5.0281065e+01	   5.2540657e-02	   3.1932189e-02	   3.3100906e-02	   2.9353036e-02	   2.7994248e-02	   2.4791658e-02	
   5.0325444e+01	   5.2540154e-02	   3.1932219e-02	   3.3100896e-02	   2.9353094e-02	   2.7994332e-02	   2.4791800e-02	
   5.0369822e+01	   5.2539625e-02	   3.1932251e-02	   3.3100892e-02	   2.9353154e-02	   2.7994418e-02	   2.4791944e-02	
   5.0414201e+01	   5.2539061e-02	   3.1932290e-02	   3.3100896e-02	   2.9353218e-02	   2.7994509e-02	   2.4792089e-02	
   5.0458580e+01	   5.2538457e-02	   3.1932338e-02	   3.3100906e-02	   2.9353290e-02	   2.7994604e-02	   2.4792238e-02	
   5.0502959e+01	   5.2537819e-02	   3.1932394e-02	   3.3100921e-02	   2.9353367e-02	   2.7994705e-02	   2.4792390e-02	
   5.0547337e+01	   5.2537153e-02	   3.1932454e-02	   3.3100940e-02	   2.9353447e-02	   2.7994808e-02	   2.4792544e-02	
   5.0591716e+01	   5.2536428e-02	   3.1932513e-02	   3.3100960e-02	   2.9353529e-02	   2.7994913e-02	   2.4792700e-02	
   5.0636095e+01	   5.2535470e-02	   3.1932571e-02	   3.3100989e-02	   2.9353609e-02	   2.7995016e-02	   2.4792856e-02	
   5.0680473e+01	   5.2534454e-02	   3.1932632e-02	   3.3101028e-02	   2.9353692e-02	   2.7995123e-02	   2.4793014e-02	
   5.0724852e+01	   5.2533626e-02	   3.1932706e-02	   3.3101080e-02	   2.9353786e-02	   2.7995239e-02	   2.4793179e-02	
   5.0769231e+01	   5.2533229e-02	   3.1932798e-02	   3.3101145e-02	   2.9353897e-02	   2.7995371e-02	   2.4793355e-02	
   5.0813609e+01	   5.2534034e-02	   3.1932956e-02	   3.3101289e-02	   2.9354051e-02	   2.7995537e-02	   2.4793552e-02	
   5.0857988e+01	   5.2536466e-02	   3.1933213e-02	   3.3101570e-02	   2.9354263e-02	   2.7995747e-02	   2.4793771e-02	
   5.0902367e+01	   5.2539543e-02	   3.1933509e-02	   3.3101897e-02	   2.9354497e-02	   2.7995974e-02	   2.4794001e-02	
   5.0946746e+01	   5.2542265e-02	   3.1933779e-02	   3.3102177e-02	   2.9354719e-02	   2.7996192e-02	   2.4794226e-02	
   5.0991124e+01	   5.2543632e-02	   3.1933960e-02	   3.3102318e-02	   2.9354894e-02	   2.7996373e-02	   2.4794435e-02	
   5.1035503e+01	   5.2543626e-02	   3.1934050e-02	   3.3102324e-02	   2.9355014e-02	   2.7996513e-02	   2.4794623e-02	
   5.1079882e+01	   5.2543519e-02	   3.1934126e-02	   3.3102327e-02	   2.9355117e-02	   2.7996636e-02	   2.4794800e-02	
   5.1124260e+01	   5.2543362e-02	   3.1934187e-02	   3.3102329e-02	   2.9355208e-02	   2.7996748e-02	   2.4794970e-02	
   5.1168639e+01	   5.2543179e-02	   3.1934233e-02	   3.3102331e-02	   2.9355289e-02	   2.7996851e-02	   2.4795136e-02	
   5.1213018e+01	   5.2542995e-02	   3.1934263e-02	   3.3102331e-02	   2.9355364e-02	   2.7996949e-02	   2.4795300e-02	
   5.1257396e+01	   5.2542807e-02	   3.1934281e-02	   3.3102313e-02	   2.9355435e-02	   2.7997044e-02	   2.4795464e-02	
   5.1301775e+01	   5.2542586e-02	   3.1934295e-02	   3.3102258e-02	   2.9355500e-02	   2.7997132e-02	   2.4795625e-02	
   5.1346154e+01	   5.2542344e-02	   3.1934306e-02	   3.3102185e-02	   2.9355560e-02	   2.7997216e-02	   2.4795783e-02	
   5.1390533e+01	   5.2542094e-02	   3.1934316e-02	   3.3102113e-02	   2.9355615e-02	   2.7997297e-02	   2.4795940e-02	
   5.1434911e+01	   5.2541849e-02	   3.1934324e-02	   3.3102061e-02	   2.9355668e-02	   2.7997376e-02	   2.4796095e-02	
   5.1479290e+01	   5.2541613e-02	   3.1934331e-02	   3.3102033e-02	   2.9355716e-02	   2.7997453e-02	   2.4796247e-02	
   5.1523669e+01	   5.2541373e-02	   3.1934336e-02	   3.3102006e-02	   2.9355761e-02	   2.7997527e-02	   2.4796398e-02	
   5.1568047e+01	   5.2541132e-02	   3.1934341e-02	   3.3101984e-02	   2.9355802e-02	   2.7997599e-02	   2.4796547e-02	
   5.1612426e+01	   5.2540894e-02	   3.1934346e-02	   3.3101968e-02	   2.9355844e-02	   2.7997672e-02	   2.4796694e-02	
   5.1656805e+01	   5.2540660e-02	   3.1934354e-02	   3.3101961e-02	   2.9355886e-02	   2.7997747e-02	   2.4796842e-02	
   5.1701183e+01	   5.2540431e-02	   3.1934369e-02	   3.3101977e-02	   2.9355931e-02	   2.7997828e-02	   2.4796990e-02	
   5.1745562e+01	   5.2540202e-02	   3.1934396e-02	   3.3102025e-02	   2.9355975e-02	   2.7997911e-02	   2.4797138e-02	
   5.1789941e+01	   5.2539976e-02	   3.1934429e-02	   3.3102093e-02	   2.9356020e-02	   2.7997996e-02	   2.4797285e-02	
   5.1834320e+01	   5.2539760e-02	   3.1934466e-02	   3.3102166e-02	   2.9356066e-02	   2.7998082e-02	   2.4797431e-02	
   5.1878698e+01	   5.2539558e-02	   3.1934501e-02	   3.3102229e-02	   2.9356114e-02	   2.7998169e-02	   2.4797577e-02	
   5.1923077e+01	   5.2539364e-02	   3.1934536e-02	   3.3102281e-02	   2.9356162e-02	   2.7998256e-02	   2.4797722e-02	
   5.1967456e+01	   5.2539165e-02	   3.1934573e-02	   3.3102337e-02	   2.9356212e-02	   2.7998344e-02	   2.4797867e-02	
   5.2011834e+01	   5.2538969e-02	   3.1934611e-02	   3.3102394e-02	   2.9356263e-02	   2.7998434e-02	   2.4798011e-02	
   5.2056213e+01	   5.2538785e-02	   3.1934651e-02	   3.3102447e-02	   2.9356315e-02	   2.7998523e-02	   2.4798155e-02	
   5.2100592e+01	   5.2538621e-02	   3.1934690e-02	   3.3102491e-02	   2.9356368e-02	   2.7998612e-02	   2.4798298e-02	
   5.2144970e+01	   5.2538486e-02	   3.1934727e-02	   3.3102521e-02	   2.9356422e-02	   2.7998699e-02	   2.4798441e-02	
   5.2189349e+01	   5.2538389e-02	   3.1934763e-02	   3.3102533e-02	   2.9356477e-02	   2.7998784e-02	   2.4798583e-02	
   5.2233728e+01	   5.2538317e-02	   3.1934796e-02	   3.3102528e-02	   2.9356534e-02	   2.7998867e-02	   2.4798724e-02	
   5.2278107e+01	   5.2538249e-02	   3.1934829e-02	   3.3102512e-02	   2.9356592e-02	   2.7998949e-02	   2.4798864e-02	
   5.2322485e+01	   5.2538188e-02	   3.1934861e-02	   3.3102487e-02	   2.9356651e-02	   2.7999030e-02	   2.4799004e-02	
   5.2366864e+01	   5.2538136e-02	   3.1934892e-02	   3.3102454e-02	   2.9356712e-02	   2.7999109e-02	   2.4799143e-02	
   5.2411243e+01	   5.2538096e-02	   3.1934922e-02	   3.3102414e-02	   2.9356774e-02	   2.7999187e-02	   2.4799281e-02	
   5.2455621e+01	   5.2538070e-02	   3.1934952e-02	   3.3102369e-02	   2.9356837e-02	   2.7999262e-02	   2.4799419e-02	
   5.2500000e+01	   5.2538067e-02	   3.1934980e-02	   3.3102318e-02	   2.9356901e-02	   2.7999335e-02	   2.4799557e-02	
   5.2544379e+01	   5.2538113e-02	   3.1935003e-02	   3.3102227e-02	   2.9356965e-02	   2.7999402e-02	   2.4799693e-02	
   5.2588757e+01	   5.2538266e-02	   3.1935040e-02	   3.3102166e-02	   2.9357039e-02	   2.7999475e-02	   2.4799832e-02	
   5.2633136e+01	   5.2538201e-02	   3.1935071e-02	   3.3102112e-02	   2.9357110e-02	   2.7999549e-02	   2.4799971e-02	
   5.2677515e+01	   5.2538151e-02	   3.1935108e-02	   3.3102085e-02	   2.9357183e-02	   2.7999630e-02	   2.4800112e-02	
   5.2721893e+01	   5.2538064e-02	   3.1935150e-02	   3.3102082e-02	   2.9357258e-02	   2.7999718e-02	   2.4800254e-02	
   5.2766272e+01	   5.2537945e-02	   3.1935198e-02	   3.3102104e-02	   2.9357334e-02	   2.7999813e-02	   2.4800400e-02	
   5.2810651e+01	   5.2537784e-02	   3.1935250e-02	   3.3102149e-02	   2.9357408e-02	   2.7999913e-02	   2.4800546e-02	
   5.2855030e+01	   5.2537599e-02	   3.1935308e-02	   3.3102214e-02	   2.9357483e-02	   2.8000018e-02	   2.4800695e-02	
   5.2899408e+01	   5.2537390e-02	   3.1935369e-02	   3.3102293e-02	   2.9357557e-02	   2.8000126e-02	   2.4800846e-02	
   5.2943787e+01	   5.2537170e-02	   3.1935435e-02	   3.3102383e-02	   2.9357631e-02	   2.8000236e-02	   2.4800998e-02	
   5.2988166e+01	   5.2536946e-02	   3.1935502e-02	   3.3102478e-02	   2.9357706e-02	   2.8000348e-02	   2.4801153e-02	
   5.3032544e+01	   5.2536714e-02	   3.1935571e-02	   3.3102579e-02	   2.9357782e-02	   2.8000461e-02	   2.4801309e-02	
   5.3076923e+01	   5.2536480e-02	   3.1935642e-02	   3.3102683e-02	   2.9357859e-02	   2.8000575e-02	   2.4801466e-02	
   5.3121302e+01	   5.2536254e-02	   3.1935711e-02	   3.3102781e-02	   2.9357937e-02	   2.8000689e-02	   2.4801624e-02	
   5.3165680e+01	   5.2536042e-02	   3.1935780e-02	   3.3102867e-02	   2.9358017e-02	   2.8000801e-02	   2.4801783e-02	
   5.3210059e+01	   5.2535855e-02	   3.1935845e-02	   3.3102932e-02	   2.9358098e-02	   2.8000911e-02	   2.4801943e-02	
   5.3254438e+01	   5.2535698e-02	   3.1935907e-02	   3.3102974e-02	   2.9358182e-02	   2.8001017e-02	   2.4802104e-02	
   5.3298817e+01	   5.2535571e-02	   3.1935964e-02	   3.3103002e-02	   2.9358271e-02	   2.8001120e-02	   2.4802266e-02	
   5.3343195e+01	   5.2535467e-02	   3.1936017e-02	   3.3103006e-02	   2.9358363e-02	   2.8001222e-02	   2.4802429e-02	
   5.3387574e+01	   5.2535382e-02	   3.1936067e-02	   3.3102999e-02	   2.9358458e-02	   2.8001323e-02	   2.4802592e-02	
   5.3431953e+01	   5.2535308e-02	   3.1936115e-02	   3.3102982e-02	   2.9358554e-02	   2.8001425e-02	   2.4802756e-02	
   5.3476331e+01	   5.2535240e-02	   3.1936163e-02	   3.3102958e-02	   2.9358651e-02	   2.8001529e-02	   2.4802922e-02	
   5.3520710e+01	   5.2535163e-02	   3.1936212e-02	   3.3102935e-02	   2.9358748e-02	   2.8001635e-02	   2.4803088e-02	
   5.3565089e+01	   5.2535093e-02	   3.1936265e-02	   3.3102918e-02	   2.9358846e-02	   2.8001744e-02	   2.4803257e-02	
   5.3609467e+01	   5.2534979e-02	   3.1936317e-02	   3.3102904e-02	   2.9358939e-02	   2.8001854e-02	   2.4803426e-02	
   5.3653846e+01	   5.2534884e-02	   3.1936377e-02	   3.3102905e-02	   2.9359034e-02	   2.8001969e-02	   2.4803597e-02	
   5.3698225e+01	   5.2534743e-02	   3.1936437e-02	   3.3102914e-02	   2.9359124e-02	   2.8002084e-02	   2.4803768e-02	
   5.3742604e+01	   5.2534589e-02	   3.1936500e-02	   3.3102935e-02	   2.9359212e-02	   2.8002201e-02	   2.4803940e-02	
   5.3786982e+01	   5.2534424e-02	   3.1936566e-02	   3.3102968e-02	   2.9359299e-02	   2.8002320e-02	   2.4804113e-02	
   5.3831361e+01	   5.2534245e-02	   3.1936632e-02	   3.3103011e-02	   2.9359385e-02	   2.8002438e-02	   2.4804286e-02	
   5.3875740e+01	   5.2534062e-02	   3.1936698e-02	   3.3103064e-02	   2.9359470e-02	   2.8002558e-02	   2.4804461e-02	
   5.3920118e+01	   5.2533873e-02	   3.1936763e-02	   3.3103124e-02	   2.9359555e-02	   2.8002677e-02	   2.4804635e-02	
   5.3964497e+01	   5.2533681e-02	   3.1936826e-02	   3.3103189e-02	   2.9359640e-02	   2.8002795e-02	   2.4804811e-02	
   5.4008876e+01	   5.2533486e-02	   3.1936888e-02	   3.3103257e-02	   2.9359726e-02	   2.8002913e-02	   2.4804988e-02	
   5.4053254e+01	   5.2533289e-02	   3.1936950e-02	   3.3103328e-02	   2.9359812e-02	   2.8003031e-02	   2.4805165e-02	
   5.4097633e+01	   5.2533094e-02	   3.1937010e-02	   3.3103397e-02	   2.9359899e-02	   2.8003148e-02	   2.4805342e-02	
   5.4142012e+01	   5.2532904e-02	   3.1937069e-02	   3.3103462e-02	   2.9359988e-02	   2.8003266e-02	   2.4805521e-02	
   5.4186391e+01	   5.2532719e-02	   3.1937126e-02	   3.3103521e-02	   2.9360078e-02	   2.8003382e-02	   2.4805700e-02	
   5.4230769e+01	   5.2532545e-02	   3.1937180e-02	   3.3103571e-02	   2.9360171e-02	   2.8003498e-02	   2.4805880e-02	
   5.4275148e+01	   5.2532380e-02	   3.1937230e-02	   3.3103614e-02	   2.9360268e-02	   2.8003613e-02	   2.4806062e-02	
   5.4319527e+01	   5.2532217e-02	   3.1937284e-02	   3.3103648e-02	   2.9360367e-02	   2.8003729e-02	   2.4806245e-02	
   5.4363905e+01	   5.2532057e-02	   3.1937339e-02	   3.3103673e-02	   2.9360467e-02	   2.8003847e-02	   2.4806429e-02	
   5.4408284e+01	   5.2531891e-02	   3.1937399e-02	   3.3103691e-02	   2.9360569e-02	   2.8003968e-02	   2.4806613e-02	
   5.4452663e+01	   5.2531733e-02	   3.1937464e-02	   3.3103704e-02	   2.9360671e-02	   2.8004091e-02	   2.4806800e-02	
   5.4497041e+01	   5.2531560e-02	   3.1937532e-02	   3.3103713e-02	   2.9360774e-02	   2.8004216e-02	   2.4806986e-02	
   5.4541420e+01	   5.2531408e-02	   3.1937607e-02	   3.3103725e-02	   2.9360878e-02	   2.8004345e-02	   2.4807175e-02	
   5.4585799e+01	   5.2531211e-02	   3.1937678e-02	   3.3103731e-02	   2.9360977e-02	   2.8004471e-02	   2.4807362e-02	
   5.4630178e+01	   5.2531033e-02	   3.1937754e-02	   3.3103744e-02	   2.9361078e-02	   2.8004599e-02	   2.4807550e-02	
   5.4674556e+01	   5.2530854e-02	   3.1937828e-02	   3.3103760e-02	   2.9361177e-02	   2.8004727e-02	   2.4807738e-02	
   5.4718935e+01	   5.2530662e-02	   3.1937900e-02	   3.3103779e-02	   2.9361274e-02	   2.8004852e-02	   2.4807927e-02	
   5.4763314e+01	   5.2530473e-02	   3.1937969e-02	   3.3103805e-02	   2.9361369e-02	   2.8004977e-02	   2.4808115e-02	
   5.4807692e+01	   5.2530285e-02	   3.1938035e-02	   3.3103836e-02	   2.9361464e-02	   2.8005100e-02	   2.4808303e-02	
   5.4852071e+01	   5.2530095e-02	   3.1938097e-02	   3.3103874e-02	   2.9361557e-02	   2.8005221e-02	   2.4808491e-02	
   5.4896450e+01	   5.2529911e-02	   3.1938156e-02	   3.3103917e-02	   2.9361651e-02	   2.8005340e-02	   2.4808679e-02	
   5.4940828e+01	   5.2529725e-02	   3.1938211e-02	   3.3103965e-02	   2.9361743e-02	   2.8005459e-02	   2.4808866e-02	
   5.4985207e+01	   5.2529555e-02	   3.1938266e-02	   3.3104018e-02	   2.9361837e-02	   2.8005578e-02	   2.4809055e-02	
   5.5029586e+01	   5.2529381e-02	   3.1938320e-02	   3.3104073e-02	   2.9361931e-02	   2.8005697e-02	   2.4809243e-02	
   5.5073964e+01	   5.2529187e-02	   3.1938371e-02	   3.3104126e-02	   2.9362023e-02	   2.8005815e-02	   2.4809431e-02	
   5.5118343e+01	   5.2528985e-02	   3.1938422e-02	   3.3104177e-02	   2.9362116e-02	   2.8005933e-02	   2.4809618e-02	
   5.5162722e+01	   5.2528786e-02	   3.1938476e-02	   3.3104226e-02	   2.9362210e-02	   2.8006053e-02	   2.4809806e-02	
   5.5207101e+01	   5.2528590e-02	   3.1938532e-02	   3.3104274e-02	   2.9362305e-02	   2.8006175e-02	   2.4809994e-02	
   5.5251479e+01	   5.2528395e-02	   3.1938591e-02	   3.3104318e-02	   2.9362401e-02	   2.8006298e-02	   2.4810182e-02	
   5.5295858e+01	   5.2528199e-02	   3.1938654e-02	   3.3104358e-02	   2.9362498e-02	   2.8006423e-02	   2.4810371e-02	
   5.5340237e+01	   5.2528003e-02	   3.1938719e-02	   3.3104394e-02	   2.9362596e-02	   2.8006549e-02	   2.4810560e-02	
   5.5384615e+01	   5.2527805e-02	   3.1938786e-02	   3.3104426e-02	   2.9362695e-02	   2.8006676e-02	   2.4810749e-02	
   5.5428994e+01	   5.2527607e-02	   3.1938855e-02	   3.3104455e-02	   2.9362794e-02	   2.8006803e-02	   2.4810939e-02	
   5.5473373e+01	   5.2527410e-02	   3.1938925e-02	   3.3104480e-02	   2.9362893e-02	   2.8006931e-02	   2.4811128e-02	
   5.5517751e+01	   5.2527219e-02	   3.1938996e-02	   3.3104506e-02	   2.9362993e-02	   2.8007058e-02	   2.4811318e-02	
   5.5562130e+01	   5.2527019e-02	   3.1939065e-02	   3.3104528e-02	   2.9363092e-02	   2.8007184e-02	   2.4811508e-02	
   5.5606509e+01	   5.2526826e-02	   3.1939134e-02	   3.3104552e-02	   2.9363191e-02	   2.8007310e-02	   2.4811698e-02	
   5.5650888e+01	   5.2526633e-02	   3.1939201e-02	   3.3104578e-02	   2.9363291e-02	   2.8007435e-02	   2.4811888e-02	
   5.5695266e+01	   5.2526442e-02	   3.1939267e-02	   3.3104605e-02	   2.9363390e-02	   2.8007560e-02	   2.4812079e-02	
   5.5739645e+01	   5.2526249e-02	   3.1939330e-02	   3.3104635e-02	   2.9363489e-02	   2.8007683e-02	   2.4812269e-02	
   5.5784024e+01	   5.2526055e-02	   3.1939392e-02	   3.3104668e-02	   2.9363587e-02	   2.8007806e-02	   2.4812459e-02	
   5.5828402e+01	   5.2525861e-02	   3.1939453e-02	   3.3104704e-02	   2.9363685e-02	   2.8007928e-02	   2.4812649e-02	
   5.5872781e+01	   5.2525665e-02	   3.1939512e-02	   3.3104743e-02	   2.9363783e-02	   2.8008051e-02	   2.4812839e-02	
   5.5917160e+01	   5.2525482e-02	   3.1939572e-02	   3.3104786e-02	   2.9363882e-02	   2.8008174e-02	   2.4813030e-02	
   5.5961538e+01	   5.2525279e-02	   3.1939630e-02	   3.3104829e-02	   2.9363979e-02	   2.8008295e-02	   2.4813219e-02	
   5.6005917e+01	   5.2525074e-02	   3.1939688e-02	   3.3104872e-02	   2.9364076e-02	   2.8008417e-02	   2.4813409e-02	
   5.6050296e+01	   5.2524870e-02	   3.1939747e-02	   3.3104917e-02	   2.9364172e-02	   2.8008540e-02	   2.4813598e-02	
   5.6094675e+01	   5.2524663e-02	   3.1939806e-02	   3.3104960e-02	   2.9364269e-02	   2.8008662e-02	   2.4813787e-02	
   5.6139053e+01	   5.2524459e-02	   3.1939867e-02	   3.3105003e-02	   2.9364366e-02	   2.8008786e-02	   2.4813976e-02	
   5.6183432e+01	   5.2524255e-02	   3.1939929e-02	   3.3105045e-02	   2.9364462e-02	   2.8008909e-02	   2.4814165e-02	
   5.6227811e+01	   5.2524051e-02	   3.1939992e-02	   3.3105085e-02	   2.9364559e-02	   2.8009034e-02	   2.4814354e-02	
   5.6272189e+01	   5.2523857e-02	   3.1940056e-02	   3.3105125e-02	   2.9364657e-02	   2.8009159e-02	   2.4814543e-02	
   5.6316568e+01	   5.2523644e-02	   3.1940119e-02	   3.3105160e-02	   2.9364754e-02	   2.8009283e-02	   2.4814731e-02	
   5.6360947e+01	   5.2523445e-02	   3.1940184e-02	   3.3105195e-02	   2.9364852e-02	   2.8009408e-02	   2.4814920e-02	
   5.6405325e+01	   5.2523243e-02	   3.1940249e-02	   3.3105228e-02	   2.9364950e-02	   2.8009534e-02	   2.4815108e-02	
   5.6449704e+01	   5.2523039e-02	   3.1940314e-02	   3.3105260e-02	   2.9365048e-02	   2.8009659e-02	   2.4815297e-02	
   5.6494083e+01	   5.2522837e-02	   3.1940378e-02	   3.3105291e-02	   2.9365146e-02	   2.8009784e-02	   2.4815485e-02	
   5.6538462e+01	   5.2522636e-02	   3.1940442e-02	   3.3105322e-02	   2.9365245e-02	   2.8009909e-02	   2.4815674e-02	
   5.6582840e+01	   5.2522434e-02	   3.1940506e-02	   3.3105354e-02	   2.9365344e-02	   2.8010033e-02	   2.4815863e-02	
   5.6627219e+01	   5.2522232e-02	   3.1940569e-02	   3.3105386e-02	   2.9365443e-02	   2.8010158e-02	   2.4816052e-02	
   5.6671598e+01	   5.2522040e-02	   3.1940633e-02	   3.3105421e-02	   2.9365543e-02	   2.8010283e-02	   2.4816241e-02	
   5.6715976e+01	   5.2521827e-02	   3.1940695e-02	   3.3105454e-02	   2.9365641e-02	   2.8010406e-02	   2.4816429e-02	
   5.6760355e+01	   5.2521637e-02	   3.1940758e-02	   3.3105492e-02	   2.9365741e-02	   2.8010530e-02	   2.4816618e-02	
   5.6804734e+01	   5.2521429e-02	   3.1940820e-02	   3.3105528e-02	   2.9365839e-02	   2.8010653e-02	   2.4816806e-02	
   5.6849112e+01	   5.2521221e-02	   3.1940881e-02	   3.3105565e-02	   2.9365937e-02	   2.8010776e-02	   2.4816994e-02	
   5.6893491e+01	   5.2521013e-02	   3.1940942e-02	   3.3105603e-02	   2.9366035e-02	   2.8010898e-02	   2.4817182e-02	
   5.6937870e+01	   5.2520804e-02	   3.1941003e-02	   3.3105642e-02	   2.9366132e-02	   2.8011020e-02	   2.4817369e-02	
   5.6982249e+01	   5.2520599e-02	   3.1941065e-02	   3.3105681e-02	   2.9366229e-02	   2.8011142e-02	   2.4817556e-02	
   5.7026627e+01	   5.2520391e-02	   3.1941126e-02	   3.3105721e-02	   2.9366326e-02	   2.8011264e-02	   2.4817743e-02	
   5.7071006e+01	   5.2520233e-02	   3.1941194e-02	   3.3105767e-02	   2.9366428e-02	   2.8011390e-02	   2.4817932e-02	
   5.7115385e+01	   5.2519982e-02	   3.1941250e-02	   3.3105799e-02	   2.9366520e-02	   2.8011509e-02	   2.4818116e-02	
   5.7159763e+01	   5.2519818e-02	   3.1941318e-02	   3.3105845e-02	   2.9366621e-02	   2.8011635e-02	   2.4818304e-02	
   5.7204142e+01	   5.2519587e-02	   3.1941376e-02	   3.3105878e-02	   2.9366716e-02	   2.8011756e-02	   2.4818489e-02	
   5.7248521e+01	   5.2519366e-02	   3.1941436e-02	   3.3105913e-02	   2.9366811e-02	   2.8011877e-02	   2.4818674e-02	
   5.7292899e+01	   5.2519171e-02	   3.1941500e-02	   3.3105951e-02	   2.9366909e-02	   2.8012001e-02	   2.4818860e-02	
   5.7337278e+01	   5.2518968e-02	   3.1941562e-02	   3.3105987e-02	   2.9367007e-02	   2.8012124e-02	   2.4819045e-02	
   5.7381657e+01	   5.2518759e-02	   3.1941624e-02	   3.3106022e-02	   2.9367104e-02	   2.8012247e-02	   2.4819230e-02	
   5.7426036e+01	   5.2518552e-02	   3.1941685e-02	   3.3106057e-02	   2.9367201e-02	   2.8012370e-02	   2.4819415e-02	
   5.7470414e+01	   5.2518342e-02	   3.1941747e-02	   3.3106091e-02	   2.9367298e-02	   2.8012492e-02	   2.4819600e-02	
   5.7514793e+01	   5.2518138e-02	   3.1941809e-02	   3.3106127e-02	   2.9367396e-02	   2.8012615e-02	   2.4819785e-02	
   5.7559172e+01	   5.2517934e-02	   3.1941871e-02	   3.3106162e-02	   2.9367493e-02	   2.8012738e-02	   2.4819970e-02	
   5.7603550e+01	   5.2517730e-02	   3.1941934e-02	   3.3106198e-02	   2.9367591e-02	   2.8012861e-02	   2.4820154e-02	
   5.7647929e+01	   5.2517525e-02	   3.1941996e-02	   3.3106234e-02	   2.9367688e-02	   2.8012983e-02	   2.4820339e-02	
   5.7692308e+01	   5.2517321e-02	   3.1942058e-02	   3.3106270e-02	   2.9367786e-02	   2.8013105e-02	   2.4820523e-02	
   5.7736686e+01	   5.2517117e-02	   3.1942120e-02	   3.3106306e-02	   2.9367884e-02	   2.8013227e-02	   2.4820707e-02	
   5.7781065e+01	   5.2516913e-02	   3.1942182e-02	   3.3106343e-02	   2.9367981e-02	   2.8013349e-02	   2.4820891e-02	
   5.7825444e+01	   5.2516709e-02	   3.1942244e-02	   3.3106380e-02	   2.9368078e-02	   2.8013470e-02	   2.4821075e-02	
   5.7869822e+01	   5.2516504e-02	   3.1942306e-02	   3.3106417e-02	   2.9368175e-02	   2.8013591e-02	   2.4821258e-02	
   5.7914201e+01	   5.2516300e-02	   3.1942368e-02	   3.3106456e-02	   2.9368272e-02	   2.8013711e-02	   2.4821441e-02	
   5.7958580e+01	   5.2516097e-02	   3.1942430e-02	   3.3106494e-02	   2.9368368e-02	   2.8013831e-02	   2.4821624e-02	
   5.8002959e+01	   5.2515894e-02	   3.1942491e-02	   3.3106532e-02	   2.9368464e-02	   2.8013951e-02	   2.4821806e-02	
   5.8047337e+01	   5.2515684e-02	   3.1942552e-02	   3.3106570e-02	   2.9368560e-02	   2.8014071e-02	   2.4821988e-02	
   5.8091716e+01	   5.2515488e-02	   3.1942614e-02	   3.3106609e-02	   2.9368656e-02	   2.8014192e-02	   2.4822169e-02	
   5.8136095e+01	   5.2515286e-02	   3.1942675e-02	   3.3106647e-02	   2.9368753e-02	   2.8014312e-02	   2.4822351e-02	
   5.8180473e+01	   5.2515114e-02	   3.1942741e-02	   3.3106690e-02	   2.9368851e-02	   2.8014435e-02	   2.4822533e-02	
   5.8224852e+01	   5.2514894e-02	   3.1942799e-02	   3.3106724e-02	   2.9368946e-02	   2.8014554e-02	   2.4822713e-02	
   5.8269231e+01	   5.2514683e-02	   3.1942859e-02	   3.3106760e-02	   2.9369041e-02	   2.8014674e-02	   2.4822893e-02	
   5.8313609e+01	   5.2514476e-02	   3.1942920e-02	   3.3106796e-02	   2.9369137e-02	   2.8014794e-02	   2.4823073e-02	
   5.8357988e+01	   5.2514272e-02	   3.1942981e-02	   3.3106833e-02	   2.9369232e-02	   2.8014914e-02	   2.4823253e-02	
   5.8402367e+01	   5.2514073e-02	   3.1943042e-02	   3.3106870e-02	   2.9369329e-02	   2.8015034e-02	   2.4823432e-02	
   5.8446746e+01	   5.2513868e-02	   3.1943103e-02	   3.3106906e-02	   2.9369424e-02	   2.8015154e-02	   2.4823612e-02	
   5.8491124e+01	   5.2513667e-02	   3.1943164e-02	   3.3106942e-02	   2.9369520e-02	   2.8015274e-02	   2.4823791e-02	
   5.8535503e+01	   5.2513466e-02	   3.1943225e-02	   3.3106978e-02	   2.9369616e-02	   2.8015394e-02	   2.4823969e-02	
   5.8579882e+01	   5.2513266e-02	   3.1943287e-02	   3.3107015e-02	   2.9369711e-02	   2.8015513e-02	   2.4824148e-02	
   5.8624260e+01	   5.2513066e-02	   3.1943348e-02	   3.3107051e-02	   2.9369807e-02	   2.8015632e-02	   2.4824326e-02	
   5.8668639e+01	   5.2512866e-02	   3.1943409e-02	   3.3107088e-02	   2.9369902e-02	   2.8015751e-02	   2.4824504e-02	
   5.8713018e+01	   5.2512666e-02	   3.1943470e-02	   3.3107125e-02	   2.9369997e-02	   2.8015870e-02	   2.4824682e-02	
   5.8757396e+01	   5.2512466e-02	   3.1943532e-02	   3.3107162e-02	   2.9370092e-02	   2.8015988e-02	   2.4824859e-02	
   5.8801775e+01	   5.2512267e-02	   3.1943593e-02	   3.3107199e-02	   2.9370187e-02	   2.8016106e-02	   2.4825037e-02	
   5.8846154e+01	   5.2512068e-02	   3.1943654e-02	   3.3107237e-02	   2.9370282e-02	   2.8016224e-02	   2.4825213e-02	
   5.8890533e+01	   5.2511870e-02	   3.1943715e-02	   3.3107275e-02	   2.9370377e-02	   2.8016341e-02	   2.4825390e-02	
   5.8934911e+01	   5.2511672e-02	   3.1943775e-02	   3.3107313e-02	   2.9370471e-02	   2.8016458e-02	   2.4825566e-02	
   5.8979290e+01	   5.2511474e-02	   3.1943836e-02	   3.3107351e-02	   2.9370565e-02	   2.8016575e-02	   2.4825741e-02	
   5.9023669e+01	   5.2511279e-02	   3.1943896e-02	   3.3107389e-02	   2.9370660e-02	   2.8016692e-02	   2.4825916e-02	
   5.9068047e+01	   5.2511080e-02	   3.1943956e-02	   3.3107427e-02	   2.9370754e-02	   2.8016809e-02	   2.4826091e-02	
   5.9112426e+01	   5.2510898e-02	   3.1944018e-02	   3.3107468e-02	   2.9370849e-02	   2.8016926e-02	   2.4826266e-02	
   5.9156805e+01	   5.2510692e-02	   3.1944077e-02	   3.3107504e-02	   2.9370942e-02	   2.8017043e-02	   2.4826440e-02	
   5.9201183e+01	   5.2510514e-02	   3.1944139e-02	   3.3107544e-02	   2.9371037e-02	   2.8017160e-02	   2.4826614e-02	
   5.9245562e+01	   5.2510306e-02	   3.1944197e-02	   3.3107580e-02	   2.9371130e-02	   2.8017276e-02	   2.4826787e-02	
   5.9289941e+01	   5.2510106e-02	   3.1944256e-02	   3.3107616e-02	   2.9371223e-02	   2.8017392e-02	   2.4826960e-02	
   5.9334320e+01	   5.2509910e-02	   3.1944316e-02	   3.3107652e-02	   2.9371316e-02	   2.8017508e-02	   2.4827132e-02	
   5.9378698e+01	   5.2509715e-02	   3.1944376e-02	   3.3107689e-02	   2.9371409e-02	   2.8017624e-02	   2.4827304e-02	
   5.9423077e+01	   5.2509521e-02	   3.1944436e-02	   3.3107726e-02	   2.9371502e-02	   2.8017740e-02	   2.4827476e-02	
   5.9467456e+01	   5.2509326e-02	   3.1944495e-02	   3.3107762e-02	   2.9371595e-02	   2.8017855e-02	   2.4827647e-02	
   5.9511834e+01	   5.2509134e-02	   3.1944555e-02	   3.3107799e-02	   2.9371687e-02	   2.8017971e-02	   2.4827818e-02	
   5.9556213e+01	   5.2508975e-02	   3.1944619e-02	   3.3107841e-02	   2.9371783e-02	   2.8018088e-02	   2.4827990e-02	
   5.9600592e+01	   5.2508774e-02	   3.1944678e-02	   3.3107877e-02	   2.9371875e-02	   2.8018202e-02	   2.4828160e-02	
   5.9644970e+01	   5.2508589e-02	   3.1944739e-02	   3.3107915e-02	   2.9371968e-02	   2.8018317e-02	   2.4828331e-02	
   5.9689349e+01	   5.2508376e-02	   3.1944796e-02	   3.3107949e-02	   2.9372058e-02	   2.8018429e-02	   2.4828499e-02	
   5.9733728e+01	   5.2508181e-02	   3.1944855e-02	   3.3107985e-02	   2.9372150e-02	   2.8018542e-02	   2.4828668e-02	
   5.9778107e+01	   5.2508003e-02	   3.1944915e-02	   3.3108024e-02	   2.9372242e-02	   2.8018657e-02	   2.4828837e-02	
   5.9822485e+01	   5.2507806e-02	   3.1944973e-02	   3.3108061e-02	   2.9372333e-02	   2.8018769e-02	   2.4829005e-02	
   5.9866864e+01	   5.2507614e-02	   3.1945032e-02	   3.3108098e-02	   2.9372424e-02	   2.8018882e-02	   2.4829173e-02	
   5.9911243e+01	   5.2507425e-02	   3.1945091e-02	   3.3108135e-02	   2.9372516e-02	   2.8018994e-02	   2.4829340e-02	
   5.9955621e+01	   5.2507233e-02	   3.1945149e-02	   3.3108173e-02	   2.9372606e-02	   2.8019106e-02	   2.4829507e-02	
   6.0000000e+01	   5.2507046e-02	   3.1945208e-02	   3.3108210e-02	   2.9372697e-02	   2.8019219e-02	   2.4829673e-02	


==> MTDC-AC Control IEEE TPS (Arxiv v2)/PlotData_coordinated/ACC_PSet.txt <==
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   4.4378698e-02	   2.7611821e-16	  -4.4667411e-16	  -1.2674236e-16	  -3.5993873e-18	   3.6114804e-16	  -1.3592834e-18	
   8.8757396e-02	   1.6771584e-16	   6.1445890e-17	  -4.0493164e-16	  -2.5021511e-16	   4.6532919e-16	  -1.0252178e-16	
   1.3313609e-01	  -4.9370202e-18	   7.4748997e-16	  -5.0808901e-16	  -4.3904727e-16	   4.9012492e-16	  -1.5941557e-16	
   1.7751479e-01	  -3.0422783e-16	   1.4831789e-15	  -3.2582073e-16	  -3.1050335e-16	  -2.8695221e-16	  -3.5055625e-17	
   2.2189349e-01	  -5.8224364e-16	   2.0632651e-15	  -8.2887574e-17	  -1.3917082e-16	  -1.3226544e-15	   1.3069536e-16	
   2.6627219e-01	  -5.2370397e-16	   1.8178610e-15	  -2.5528237e-16	  -1.8969880e-16	  -8.4479907e-16	   9.0475710e-17	
   3.1065089e-01	  -3.4073172e-16	   1.1123757e-15	  -7.1138213e-16	  -3.6107054e-16	   4.9236093e-16	  -3.3324303e-17	
   3.5502959e-01	  -3.0193896e-16	   8.7172421e-16	  -8.0853180e-16	  -4.6510173e-16	   8.2532845e-16	  -5.6939017e-17	
   3.9940828e-01	  -3.0338968e-16	   7.8552280e-16	  -8.0824560e-16	  -5.2973737e-16	   8.7836248e-16	  -3.5280745e-17	
   4.4378698e-01	  -3.0610709e-16	   7.2316963e-16	  -8.0715640e-16	  -5.7720297e-16	   9.2539358e-16	   5.2885235e-18	
   4.8816568e-01	  -3.0988085e-16	   6.8031594e-16	  -8.0472489e-16	  -6.1118287e-16	   9.6676316e-16	   6.1628585e-17	
   5.3254438e-01	  -3.1450064e-16	   6.5261295e-16	  -8.0041176e-16	  -6.3536143e-16	   1.0028126e-15	   1.3059923e-16	
   5.7692308e-01	  -3.1975612e-16	   6.3571190e-16	  -7.9367771e-16	  -6.5342299e-16	   1.0338833e-15	   2.0906027e-16	
   6.2130178e-01	  -3.2543694e-16	   6.2526403e-16	  -7.8398342e-16	  -6.6905189e-16	   1.0603167e-15	   2.9387148e-16	
   6.6568047e-01	  -3.3133277e-16	   6.1692057e-16	  -7.7078958e-16	  -6.8593248e-16	   1.0824542e-15	   3.8189267e-16	
   7.1005917e-01	  -3.3723328e-16	   6.0633276e-16	  -7.5355690e-16	  -7.0774911e-16	   1.1006372e-15	   4.6998363e-16	
   7.5443787e-01	  -3.4292812e-16	   5.8915184e-16	  -7.3174605e-16	  -7.3818612e-16	   1.1152070e-15	   5.5500415e-16	
   7.9881657e-01	  -3.4820696e-16	   5.6102904e-16	  -7.0481773e-16	  -7.8092787e-16	   1.1265051e-15	   6.3381404e-16	
   8.4319527e-01	  -3.5285947e-16	   5.1761560e-16	  -6.7223263e-16	  -8.3965869e-16	   1.1348729e-15	   7.0327308e-16	
   8.8757396e-01	  -3.5667530e-16	   4.5456275e-16	  -6.3345144e-16	  -9.1806293e-16	   1.1406518e-15	   7.6024108e-16	
   9.3195266e-01	  -3.5944411e-16	   3.6752173e-16	  -5.8793486e-16	  -1.0198249e-15	   1.1441831e-15	   8.0157782e-16	
   9.7633136e-01	  -3.6095558e-16	   2.5214377e-16	  -5.3514357e-16	  -1.1486291e-15	   1.1458084e-15	   8.2414311e-16	
   1.0207101e+00	  -9.7607252e-03	   3.3803143e-03	   3.6983819e-03	   8.4520799e-04	   5.6540359e-04	   2.1315967e-04	
   1.0650888e+00	  -3.9390270e-02	   1.2504064e-02	   1.4782287e-02	   5.1251209e-03	   4.1358185e-03	   1.6061183e-03	
   1.1094675e+00	  -6.3323303e-02	   1.8251492e-02	   2.3193777e-02	   9.1897841e-03	   8.1826319e-03	   3.2184234e-03	
   1.1538462e+00	  -8.2688076e-02	   2.2008694e-02	   2.9654697e-02	   1.2711897e-02	   1.2120412e-02	   4.9206243e-03	
   1.1982249e+00	  -9.8489649e-02	   2.4730992e-02	   3.4583608e-02	   1.5670402e-02	   1.5636503e-02	   6.6481420e-03	
   1.2426036e+00	  -1.1145749e-01	   2.6976636e-02	   3.8216252e-02	   1.8157160e-02	   1.8593010e-02	   8.3657556e-03	
   1.2869822e+00	  -1.2207105e-01	   2.9003340e-02	   4.0689475e-02	   2.0288749e-02	   2.0969128e-02	   1.0053066e-02	
   1.3313609e+00	  -1.3062104e-01	   3.0871401e-02	   4.2086886e-02	   2.2165534e-02	   2.2813993e-02	   1.1696295e-02	
   1.3757396e+00	  -1.3731347e-01	   3.2537730e-02	   4.2488611e-02	   2.3858718e-02	   2.4217810e-02	   1.3284954e-02	
   1.4201183e+00	  -1.4231474e-01	   3.3921049e-02	   4.2049758e-02	   2.5409575e-02	   2.5282362e-02	   1.4809937e-02	
   1.4644970e+00	  -1.4581904e-01	   3.4951531e-02	   4.0870578e-02	   2.6836707e-02	   2.6108522e-02	   1.6264066e-02	
   1.5088757e+00	  -1.4807057e-01	   3.5596650e-02	   3.9154420e-02	   2.8143655e-02	   2.6785599e-02	   1.7642147e-02	
   1.5532544e+00	  -1.4936157e-01	   3.5860086e-02	   3.7119047e-02	   2.9327244e-02	   2.7385578e-02	   1.8941849e-02	
   1.5976331e+00	  -1.5000474e-01	   3.5816448e-02	   3.4969423e-02	   3.0383607e-02	   2.7957258e-02	   2.0163114e-02	
   1.6420118e+00	  -1.5032340e-01	   3.5528842e-02	   3.2923094e-02	   3.1309542e-02	   2.8538005e-02	   2.1307584e-02	
   1.6863905e+00	  -1.5060669e-01	   3.5091141e-02	   3.1154250e-02	   3.2104957e-02	   2.9147507e-02	   2.2377959e-02	
   1.7307692e+00	  -1.5109932e-01	   3.4603476e-02	   2.9817841e-02	   3.2769088e-02	   2.9794270e-02	   2.3376331e-02	
   1.7751479e+00	  -1.5195838e-01	   3.4140023e-02	   2.8987968e-02	   3.3307433e-02	   3.0474869e-02	   2.4305994e-02	
   1.8195266e+00	  -1.5328698e-01	   3.3765775e-02	   2.8699039e-02	   3.3719965e-02	   3.1179280e-02	   2.5166564e-02	
   1.8639053e+00	  -1.5507794e-01	   3.3517810e-02	   2.8929412e-02	   3.4009330e-02	   3.1888136e-02	   2.5957633e-02	
   1.9082840e+00	  -1.5723374e-01	   3.3403297e-02	   2.9641527e-02	   3.4176701e-02	   3.2576500e-02	   2.6676716e-02	
   1.9526627e+00	  -1.5958436e-01	   3.3395293e-02	   3.0688118e-02	   3.4227437e-02	   3.3216159e-02	   2.7319897e-02	
   1.9970414e+00	  -1.6192864e-01	   3.3463264e-02	   3.1934178e-02	   3.4156006e-02	   3.3781767e-02	   2.7884371e-02	
   2.0414201e+00	  -1.6403541e-01	   3.3554979e-02	   3.3221553e-02	   3.3988503e-02	   3.4243437e-02	   2.8364789e-02	
   2.0857988e+00	  -1.6571253e-01	   3.3607194e-02	   3.4417688e-02	   3.3720252e-02	   3.4580703e-02	   2.8760054e-02	
   2.1301775e+00	  -1.6679328e-01	   3.3615524e-02	   3.5405518e-02	   3.3374050e-02	   3.4774568e-02	   2.9072503e-02	
   2.1745562e+00	  -1.6727976e-01	   3.3512842e-02	   3.6113840e-02	   3.2973568e-02	   3.4844535e-02	   2.9307701e-02	
   2.2189349e+00	  -1.6702257e-01	   3.3308972e-02	   3.6477368e-02	   3.2549928e-02	   3.4769065e-02	   2.9471106e-02	
   2.2633136e+00	  -1.6627883e-01	   3.3010923e-02	   3.6454984e-02	   3.2135095e-02	   3.4590584e-02	   2.9572491e-02	
   2.3076923e+00	  -1.6499896e-01	   3.2641570e-02	   3.6214988e-02	   3.1760020e-02	   3.4312062e-02	   2.9626708e-02	
   2.3520710e+00	  -1.6341669e-01	   3.2236759e-02	   3.5655765e-02	   3.1450635e-02	   3.3972298e-02	   2.9649590e-02	
   2.3964497e+00	  -1.6173469e-01	   3.1841620e-02	   3.4939681e-02	   3.1225136e-02	   3.3608144e-02	   2.9652921e-02	
   2.4408284e+00	  -1.6015658e-01	   3.1505449e-02	   3.4150199e-02	   3.1120404e-02	   3.3256379e-02	   2.9652592e-02	
   2.4852071e+00	  -1.5884381e-01	   3.1271532e-02	   3.3365518e-02	   3.1111182e-02	   3.2946467e-02	   2.9654560e-02	
   2.5295858e+00	  -1.5792567e-01	   3.1164891e-02	   3.2659250e-02	   3.1200989e-02	   3.2701982e-02	   2.9670319e-02	
   2.5739645e+00	  -1.5742387e-01	   3.1202416e-02	   3.2077534e-02	   3.1388264e-02	   3.2528961e-02	   2.9703323e-02	
   2.6183432e+00	  -1.5747348e-01	   3.1343746e-02	   3.1673624e-02	   3.1633714e-02	   3.2465969e-02	   2.9751685e-02	
   2.6627219e+00	  -1.5782101e-01	   3.1638365e-02	   3.1474065e-02	   3.1919619e-02	   3.2454602e-02	   2.9814755e-02	
   2.7071006e+00	  -1.5862217e-01	   3.2029691e-02	   3.1417623e-02	   3.2217373e-02	   3.2529818e-02	   2.9887866e-02	
   2.7514793e+00	  -1.5961025e-01	   3.2469880e-02	   3.1507317e-02	   3.2493723e-02	   3.2645620e-02	   2.9962886e-02	
   2.7958580e+00	  -1.6069691e-01	   3.2922484e-02	   3.1716181e-02	   3.2726684e-02	   3.2788626e-02	   3.0033464e-02	
   2.8402367e+00	  -1.6175966e-01	   3.3348072e-02	   3.2008346e-02	   3.2903446e-02	   3.2932487e-02	   3.0094236e-02	
   2.8846154e+00	  -1.6268992e-01	   3.3711582e-02	   3.2329498e-02	   3.3013678e-02	   3.3058292e-02	   3.0141348e-02	
   2.9289941e+00	  -1.6337337e-01	   3.3962217e-02	   3.2652116e-02	   3.3052422e-02	   3.3128948e-02	   3.0167095e-02	
   2.9733728e+00	  -1.6385859e-01	   3.4121458e-02	   3.2956616e-02	   3.3029912e-02	   3.3154587e-02	   3.0177106e-02	
   3.0177515e+00	  -1.6395419e-01	   3.4144056e-02	   3.3214585e-02	   3.2982544e-02	   3.3147643e-02	   3.0176267e-02	
   3.0621302e+00	  -1.6388734e-01	   3.4063494e-02	   3.3429432e-02	   3.2881946e-02	   3.3063784e-02	   3.0157464e-02	
   3.1065089e+00	  -1.6368282e-01	   3.3913675e-02	   3.3587322e-02	   3.2778966e-02	   3.2949863e-02	   3.0134006e-02	
   3.1508876e+00	  -1.6324291e-01	   3.3661449e-02	   3.3703532e-02	   3.2681070e-02	   3.2797059e-02	   3.0106395e-02	
   3.1952663e+00	  -1.6278774e-01	   3.3386891e-02	   3.3779551e-02	   3.2609058e-02	   3.2636011e-02	   3.0081774e-02	
   3.2396450e+00	  -1.6235443e-01	   3.3110366e-02	   3.3823906e-02	   3.2577218e-02	   3.2480736e-02	   3.0067465e-02	
   3.2840237e+00	  -1.6197606e-01	   3.2853826e-02	   3.3846105e-02	   3.2591336e-02	   3.2340645e-02	   3.0063855e-02	
   3.3284024e+00	  -1.6178007e-01	   3.2673437e-02	   3.3852539e-02	   3.2621923e-02	   3.2244962e-02	   3.0063443e-02	
   3.3727811e+00	  -1.6171399e-01	   3.2552819e-02	   3.3836500e-02	   3.2706946e-02	   3.2183120e-02	   3.0079336e-02	
   3.4171598e+00	  -1.6170947e-01	   3.2521188e-02	   3.3806989e-02	   3.2815275e-02	   3.2167088e-02	   3.0102083e-02	
   3.4615385e+00	  -1.6189219e-01	   3.2582440e-02	   3.3747532e-02	   3.2940278e-02	   3.2198080e-02	   3.0130527e-02	
   3.5059172e+00	  -1.6213122e-01	   3.2687218e-02	   3.3665041e-02	   3.3059931e-02	   3.2249530e-02	   3.0157444e-02	
   3.5502959e+00	  -1.6241905e-01	   3.2881811e-02	   3.3548032e-02	   3.3172333e-02	   3.2340308e-02	   3.0183029e-02	
   3.5946746e+00	  -1.6267021e-01	   3.3100101e-02	   3.3407048e-02	   3.3251114e-02	   3.2437287e-02	   3.0191819e-02	
   3.6390533e+00	  -1.6289123e-01	   3.3338893e-02	   3.3236084e-02	   3.3309018e-02	   3.2537767e-02	   3.0194246e-02	
   3.6834320e+00	  -1.6292958e-01	   3.3552888e-02	   3.3057400e-02	   3.3316224e-02	   3.2617751e-02	   3.0190163e-02	
   3.7278107e+00	  -1.6292693e-01	   3.3747947e-02	   3.2870512e-02	   3.3300655e-02	   3.2685359e-02	   3.0163902e-02	
   3.7721893e+00	  -1.6289649e-01	   3.3864825e-02	   3.2709453e-02	   3.3272054e-02	   3.2699493e-02	   3.0130193e-02	
   3.8165680e+00	  -1.6268892e-01	   3.3942067e-02	   3.2559510e-02	   3.3206397e-02	   3.2693693e-02	   3.0084100e-02	
   3.8609467e+00	  -1.6244308e-01	   3.3957091e-02	   3.2508870e-02	   3.3136077e-02	   3.2678865e-02	   3.0034276e-02	
   3.9053254e+00	  -1.6216385e-01	   3.3898737e-02	   3.2500913e-02	   3.3062956e-02	   3.2614824e-02	   2.9980847e-02	
   3.9497041e+00	  -1.6191509e-01	   3.3809941e-02	   3.2504279e-02	   3.3006237e-02	   3.2534005e-02	   2.9930796e-02	
   3.9940828e+00	  -1.6168411e-01	   3.3668863e-02	   3.2624917e-02	   3.2961335e-02	   3.2441436e-02	   2.9884659e-02	
   4.0384615e+00	  -1.6157896e-01	   3.3511387e-02	   3.2805770e-02	   3.2943831e-02	   3.2349221e-02	   2.9847178e-02	
   4.0828402e+00	  -1.6156701e-01	   3.3351021e-02	   3.3034474e-02	   3.2952611e-02	   3.2261727e-02	   2.9817868e-02	
   4.1272189e+00	  -1.6156319e-01	   3.3212875e-02	   3.3290559e-02	   3.2970067e-02	   3.2191099e-02	   2.9797071e-02	
   4.1715976e+00	  -1.6167364e-01	   3.3097757e-02	   3.3553966e-02	   3.3009551e-02	   3.2135840e-02	   2.9784576e-02	
   4.2159763e+00	  -1.6186754e-01	   3.3034435e-02	   3.3794243e-02	   3.3062785e-02	   3.2106284e-02	   2.9775398e-02	
   4.2603550e+00	  -1.6207031e-01	   3.3037561e-02	   3.4001901e-02	   3.3115443e-02	   3.2107173e-02	   2.9768662e-02	
   4.3047337e+00	  -1.6227014e-01	   3.3047455e-02	   3.4134077e-02	   3.3162908e-02	   3.2110150e-02	   2.9762035e-02	
   4.3491124e+00	  -1.6241621e-01	   3.3097891e-02	   3.4136207e-02	   3.3194148e-02	   3.2128406e-02	   2.9750752e-02	
   4.3934911e+00	  -1.6251798e-01	   3.3205517e-02	   3.4133145e-02	   3.3214827e-02	   3.2167352e-02	   2.9734364e-02	
   4.4378698e+00	  -1.6250553e-01	   3.3317091e-02	   3.4075279e-02	   3.3211520e-02	   3.2204697e-02	   2.9711778e-02	
   4.4822485e+00	  -1.6242422e-01	   3.3442351e-02	   3.3880362e-02	   3.3192603e-02	   3.2243559e-02	   2.9680442e-02	
   4.5266272e+00	  -1.6229239e-01	   3.3551986e-02	   3.3666355e-02	   3.3164863e-02	   3.2273000e-02	   2.9644536e-02	
   4.5710059e+00	  -1.6204497e-01	   3.3652145e-02	   3.3410529e-02	   3.3118728e-02	   3.2297431e-02	   2.9602213e-02	
   4.6153846e+00	  -1.6177408e-01	   3.3705282e-02	   3.3169553e-02	   3.3072246e-02	   3.2302930e-02	   2.9559176e-02	
   4.6597633e+00	  -1.6147281e-01	   3.3735338e-02	   3.2935705e-02	   3.3024609e-02	   3.2299356e-02	   2.9515010e-02	
   4.7041420e+00	  -1.6119937e-01	   3.3742892e-02	   3.2775065e-02	   3.2988986e-02	   3.2292368e-02	   2.9474819e-02	
   4.7485207e+00	  -1.6094759e-01	   3.3705138e-02	   3.2664830e-02	   3.2961826e-02	   3.2269477e-02	   2.9438573e-02	
   4.7928994e+00	  -1.6077928e-01	   3.3645834e-02	   3.2618357e-02	   3.2949943e-02	   3.2238434e-02	   2.9408874e-02	
   4.8372781e+00	  -1.6069045e-01	   3.3568841e-02	   3.2664345e-02	   3.2955170e-02	   3.2204289e-02	   2.9386051e-02	
   4.8816568e+00	  -1.6063857e-01	   3.3478186e-02	   3.2762274e-02	   3.2966508e-02	   3.2166572e-02	   2.9367734e-02	
   4.9260355e+00	  -1.6065789e-01	   3.3394204e-02	   3.2896282e-02	   3.2984082e-02	   3.2130111e-02	   2.9354511e-02	
   4.9704142e+00	  -1.6075065e-01	   3.3311904e-02	   3.3101308e-02	   3.3012437e-02	   3.2093734e-02	   2.9344492e-02	
   5.0147929e+00	  -1.6085592e-01	   3.3257033e-02	   3.3306496e-02	   3.3033808e-02	   3.2060589e-02	   2.9333089e-02	
   5.0591716e+00	  -1.6099062e-01	   3.3217419e-02	   3.3518360e-02	   3.3050182e-02	   3.2030317e-02	   2.9320120e-02	
   5.1035503e+00	  -1.6109892e-01	   3.3197279e-02	   3.3697768e-02	   3.3058922e-02	   3.2003361e-02	   2.9304092e-02	
   5.1479290e+00	  -1.6114648e-01	   3.3207310e-02	   3.3828097e-02	   3.3050665e-02	   3.1980032e-02	   2.9281131e-02	
   5.1923077e+00	  -1.6117674e-01	   3.3235062e-02	   3.3924551e-02	   3.3027755e-02	   3.1959588e-02	   2.9250638e-02	
   5.2366864e+00	  -1.6116385e-01	   3.3270877e-02	   3.3934278e-02	   3.2997308e-02	   3.1942557e-02	   2.9214800e-02	
   5.2810651e+00	  -1.6105322e-01	   3.3325814e-02	   3.3896776e-02	   3.2948727e-02	   3.1927741e-02	   2.9170558e-02	
   5.3254438e+00	  -1.6090587e-01	   3.3380248e-02	   3.3839108e-02	   3.2896191e-02	   3.1916690e-02	   2.9123223e-02	
   5.3698225e+00	  -1.6071193e-01	   3.3433088e-02	   3.3723983e-02	   3.2840591e-02	   3.1907641e-02	   2.9072639e-02	
   5.4142012e+00	  -1.6048584e-01	   3.3475428e-02	   3.3572210e-02	   3.2788551e-02	   3.1901991e-02	   2.9021868e-02	
   5.4585799e+00	  -1.6027019e-01	   3.3494239e-02	   3.3428778e-02	   3.2748952e-02	   3.1901842e-02	   2.8975469e-02	
   5.5029586e+00	  -1.6005375e-01	   3.3506616e-02	   3.3281580e-02	   3.2715200e-02	   3.1902661e-02	   2.8931731e-02	
   5.5473373e+00	  -1.5988823e-01	   3.3509371e-02	   3.3175185e-02	   3.2704720e-02	   3.1904118e-02	   2.8896964e-02	
   5.5917160e+00	  -1.5974786e-01	   3.3489404e-02	   3.3092707e-02	   3.2709849e-02	   3.1909690e-02	   2.8868509e-02	
   5.6360947e+00	  -1.5965970e-01	   3.3456094e-02	   3.3042316e-02	   3.2719944e-02	   3.1916455e-02	   2.8846933e-02	
   5.6804734e+00	  -1.5965546e-01	   3.3420006e-02	   3.3048260e-02	   3.2738921e-02	   3.1920537e-02	   2.8834550e-02	
   5.7248521e+00	  -1.5966325e-01	   3.3375398e-02	   3.3085267e-02	   3.2774378e-02	   3.1923805e-02	   2.8826079e-02	
   5.7692308e+00	  -1.5967722e-01	   3.3335970e-02	   3.3135225e-02	   3.2806912e-02	   3.1924654e-02	   2.8818936e-02	
   5.8136095e+00	  -1.5973646e-01	   3.3298621e-02	   3.3219587e-02	   3.2838675e-02	   3.1917813e-02	   2.8813486e-02	
   5.8579882e+00	  -1.5979919e-01	   3.3271484e-02	   3.3320603e-02	   3.2860885e-02	   3.1904897e-02	   2.8807567e-02	
   5.9023669e+00	  -1.5981251e-01	   3.3264215e-02	   3.3410820e-02	   3.2860765e-02	   3.1886938e-02	   2.8796883e-02	
   5.9467456e+00	  -1.5981798e-01	   3.3260543e-02	   3.3499518e-02	   3.2852437e-02	   3.1858203e-02	   2.8779303e-02	
   5.9911243e+00	  -1.5981797e-01	   3.3259826e-02	   3.3555149e-02	   3.2839373e-02	   3.1825330e-02	   2.8757114e-02	
   6.0355030e+00	  -1.5975652e-01	   3.3272485e-02	   3.3589020e-02	   3.2805302e-02	   3.1786657e-02	   2.8726739e-02	
   6.0798817e+00	  -1.5963967e-01	   3.3294963e-02	   3.3612663e-02	   3.2753763e-02	   3.1743950e-02	   2.8689223e-02	
   6.1242604e+00	  -1.5951290e-01	   3.3315850e-02	   3.3618850e-02	   3.2701421e-02	   3.1703542e-02	   2.8649312e-02	
   6.1686391e+00	  -1.5936052e-01	   3.3337185e-02	   3.3597762e-02	   3.2645138e-02	   3.1663884e-02	   2.8605055e-02	
   6.2130178e+00	  -1.5918473e-01	   3.3357205e-02	   3.3558413e-02	   3.2586512e-02	   3.1626454e-02	   2.8557633e-02	
   6.2573964e+00	  -1.5901351e-01	   3.3368557e-02	   3.3514947e-02	   3.2535290e-02	   3.1596289e-02	   2.8511355e-02	
   6.3017751e+00	  -1.5885778e-01	   3.3370870e-02	   3.3465696e-02	   3.2497040e-02	   3.1576286e-02	   2.8468201e-02	
   6.3461538e+00	  -1.5874472e-01	   3.3362975e-02	   3.3431485e-02	   3.2477463e-02	   3.1568709e-02	   2.8432405e-02	
   6.3905325e+00	  -1.5867464e-01	   3.3346791e-02	   3.3412345e-02	   3.2475703e-02	   3.1570623e-02	   2.8404169e-02	
   6.4349112e+00	  -1.5864208e-01	   3.3326061e-02	   3.3407407e-02	   3.2486494e-02	   3.1581873e-02	   2.8382839e-02	
   6.4792899e+00	  -1.5863878e-01	   3.3303734e-02	   3.3411127e-02	   3.2507844e-02	   3.1599023e-02	   2.8367106e-02	
   6.5236686e+00	  -1.5865269e-01	   3.3282554e-02	   3.3421266e-02	   3.2534257e-02	   3.1618915e-02	   2.8355378e-02	
   6.5680473e+00	  -1.5867182e-01	   3.3264839e-02	   3.3433065e-02	   3.2560946e-02	   3.1638205e-02	   2.8345759e-02	
   6.6124260e+00	  -1.5868441e-01	   3.3252221e-02	   3.3442755e-02	   3.2583542e-02	   3.1653786e-02	   2.8336351e-02	
   6.6568047e+00	  -1.5868205e-01	   3.3245407e-02	   3.3447602e-02	   3.2598740e-02	   3.1663272e-02	   2.8325515e-02	
   6.7011834e+00	  -1.5865825e-01	   3.3244854e-02	   3.3446287e-02	   3.2603739e-02	   3.1664191e-02	   2.8311942e-02	
   6.7455621e+00	  -1.5860923e-01	   3.3249698e-02	   3.3438766e-02	   3.2598268e-02	   3.1655830e-02	   2.8294855e-02	
   6.7899408e+00	  -1.5853626e-01	   3.3258497e-02	   3.3426709e-02	   3.2582331e-02	   3.1638304e-02	   2.8273958e-02	
   6.8343195e+00	  -1.5844358e-01	   3.3269531e-02	   3.3412777e-02	   3.2557749e-02	   3.1612424e-02	   2.8249544e-02	
   6.8786982e+00	  -1.5833814e-01	   3.3280827e-02	   3.3400247e-02	   3.2527226e-02	   3.1580020e-02	   2.8222365e-02	
   6.9230769e+00	  -1.5822756e-01	   3.3289948e-02	   3.3396733e-02	   3.2493537e-02	   3.1543022e-02	   2.8193264e-02	
   6.9674556e+00	  -1.5811548e-01	   3.3297541e-02	   3.3397191e-02	   3.2458474e-02	   3.1503592e-02	   2.8163177e-02	
   7.0118343e+00	  -1.5801470e-01	   3.3301952e-02	   3.3398037e-02	   3.2427251e-02	   3.1466281e-02	   2.8133726e-02	
   7.0562130e+00	  -1.5793162e-01	   3.3300935e-02	   3.3404735e-02	   3.2401740e-02	   3.1432846e-02	   2.8105808e-02	
   7.1005917e+00	  -1.5785615e-01	   3.3295304e-02	   3.3428244e-02	   3.2377687e-02	   3.1400485e-02	   2.8078667e-02	
   7.1449704e+00	  -1.5780113e-01	   3.3287369e-02	   3.3457711e-02	   3.2363706e-02	   3.1376590e-02	   2.8053638e-02	
   7.1893491e+00	  -1.5777142e-01	   3.3276992e-02	   3.3487639e-02	   3.2362583e-02	   3.1363872e-02	   2.8031608e-02	
   7.2337278e+00	  -1.5774996e-01	   3.3261672e-02	   3.3523069e-02	   3.2362305e-02	   3.1354183e-02	   2.8011614e-02	
   7.2781065e+00	  -1.5773583e-01	   3.3245957e-02	   3.3553603e-02	   3.2362190e-02	   3.1349412e-02	   2.7993238e-02	
   7.3224852e+00	  -1.5772854e-01	   3.3231362e-02	   3.3575427e-02	   3.2366410e-02	   3.1352420e-02	   2.7976532e-02	
   7.3668639e+00	  -1.5772432e-01	   3.3216504e-02	   3.3594494e-02	   3.2377898e-02	   3.1362196e-02	   2.7961300e-02	
   7.4112426e+00	  -1.5771805e-01	   3.3207089e-02	   3.3604015e-02	   3.2386743e-02	   3.1373381e-02	   2.7945965e-02	
   7.4556213e+00	  -1.5769966e-01	   3.3204115e-02	   3.3598283e-02	   3.2388959e-02	   3.1385214e-02	   2.7929867e-02	
   7.5000000e+00	  -1.5766360e-01	   3.3202120e-02	   3.3580855e-02	   3.2390426e-02	   3.1398527e-02	   2.7913459e-02	
   7.5443787e+00	  -1.5761819e-01	   3.3201309e-02	   3.3558817e-02	   3.2391026e-02	   3.1405480e-02	   2.7896000e-02	
   7.5887574e+00	  -1.5756104e-01	   3.3204525e-02	   3.3531393e-02	   3.2386292e-02	   3.1404461e-02	   2.7877035e-02	
   7.6331361e+00	  -1.5748536e-01	   3.3213469e-02	   3.3494609e-02	   3.2372883e-02	   3.1401025e-02	   2.7856815e-02	
   7.6775148e+00	  -1.5739838e-01	   3.3225231e-02	   3.3454634e-02	   3.2354657e-02	   3.1395381e-02	   2.7835553e-02	
   7.7218935e+00	  -1.5730595e-01	   3.3237265e-02	   3.3417057e-02	   3.2334800e-02	   3.1386544e-02	   2.7813334e-02	
   7.7662722e+00	  -1.5720110e-01	   3.3251074e-02	   3.3383478e-02	   3.2308590e-02	   3.1361706e-02	   2.7789552e-02	
   7.8106509e+00	  -1.5710764e-01	   3.3261407e-02	   3.3364923e-02	   3.2284777e-02	   3.1333233e-02	   2.7766784e-02	
   7.8550296e+00	  -1.5703054e-01	   3.3267510e-02	   3.3363328e-02	   3.2265016e-02	   3.1302319e-02	   2.7745716e-02	
   7.8994083e+00	  -1.5697256e-01	   3.3268315e-02	   3.3377150e-02	   3.2250549e-02	   3.1271352e-02	   2.7726742e-02	
   7.9437870e+00	  -1.5693253e-01	   3.3265261e-02	   3.3404683e-02	   3.2241108e-02	   3.1242058e-02	   2.7709836e-02	
   7.9881657e+00	  -1.5691423e-01	   3.3258263e-02	   3.3441814e-02	   3.2240343e-02	   3.1217148e-02	   2.7694891e-02	
   8.0325444e+00	  -1.5690284e-01	   3.3247783e-02	   3.3486003e-02	   3.2240658e-02	   3.1193701e-02	   2.7681110e-02	
   8.0769231e+00	  -1.5689425e-01	   3.3235891e-02	   3.3529100e-02	   3.2241184e-02	   3.1176398e-02	   2.7667697e-02	
   8.1213018e+00	  -1.5688664e-01	   3.3223974e-02	   3.3566245e-02	   3.2242685e-02	   3.1168379e-02	   2.7654173e-02	
   8.1656805e+00	  -1.5688136e-01	   3.3210302e-02	   3.3604854e-02	   3.2247391e-02	   3.1162853e-02	   2.7641055e-02	
   8.2100592e+00	  -1.5687518e-01	   3.3197905e-02	   3.3632878e-02	   3.2251964e-02	   3.1159493e-02	   2.7627460e-02	
   8.2544379e+00	  -1.5686278e-01	   3.3189831e-02	   3.3638096e-02	   3.2252653e-02	   3.1159443e-02	   2.7612363e-02	
   8.2988166e+00	  -1.5683093e-01	   3.3183286e-02	   3.3633814e-02	   3.2249251e-02	   3.1164411e-02	   2.7595630e-02	
   8.3431953e+00	  -1.5678492e-01	   3.3178624e-02	   3.3625883e-02	   3.2243299e-02	   3.1171022e-02	   2.7577656e-02	
   8.3875740e+00	  -1.5673336e-01	   3.3177501e-02	   3.3614745e-02	   3.2235902e-02	   3.1175153e-02	   2.7558745e-02	
   8.4319527e+00	  -1.5666628e-01	   3.3180747e-02	   3.3586095e-02	   3.2222867e-02	   3.1177771e-02	   2.7538136e-02	
   8.4763314e+00	  -1.5658768e-01	   3.3186695e-02	   3.3545761e-02	   3.2205613e-02	   3.1179740e-02	   2.7516635e-02	
   8.5207101e+00	  -1.5651042e-01	   3.3193286e-02	   3.3508972e-02	   3.2188524e-02	   3.1180412e-02	   2.7495754e-02	
   8.5650888e+00	  -1.5643125e-01	   3.3202094e-02	   3.3472139e-02	   3.2170435e-02	   3.1175447e-02	   2.7475093e-02	
   8.6094675e+00	  -1.5635218e-01	   3.3212429e-02	   3.3437111e-02	   3.2152054e-02	   3.1164701e-02	   2.7454878e-02	
   8.6538462e+00	  -1.5628764e-01	   3.3220361e-02	   3.3419980e-02	   3.2138394e-02	   3.1152080e-02	   2.7436815e-02	
   8.6982249e+00	  -1.5623668e-01	   3.3225210e-02	   3.3420926e-02	   3.2129699e-02	   3.1137841e-02	   2.7421150e-02	
   8.7426036e+00	  -1.5618773e-01	   3.3229600e-02	   3.3424286e-02	   3.2121882e-02	   3.1119723e-02	   2.7406610e-02	
   8.7869822e+00	  -1.5614698e-01	   3.3233103e-02	   3.3429617e-02	   3.2115682e-02	   3.1099646e-02	   2.7393274e-02	
   8.8313609e+00	  -1.5612073e-01	   3.3235265e-02	   3.3436582e-02	   3.2111871e-02	   3.1079558e-02	   2.7381233e-02	
   8.8757396e+00	  -1.5611408e-01	   3.3235475e-02	   3.3446086e-02	   3.2111360e-02	   3.1061081e-02	   2.7370614e-02	
   8.9201183e+00	  -1.5611345e-01	   3.3231546e-02	   3.3473092e-02	   3.2115878e-02	   3.1041513e-02	   2.7361751e-02	
   8.9644970e+00	  -1.5611312e-01	   3.3224224e-02	   3.3513753e-02	   3.2123384e-02	   3.1021666e-02	   2.7353934e-02	
   9.0088757e+00	  -1.5611279e-01	   3.3215203e-02	   3.3557344e-02	   3.2130866e-02	   3.1003975e-02	   2.7346188e-02	
   9.0532544e+00	  -1.5611216e-01	   3.3206176e-02	   3.3593140e-02	   3.2135308e-02	   3.0990878e-02	   2.7337538e-02	
   9.0976331e+00	  -1.5610848e-01	   3.3197273e-02	   3.3616788e-02	   3.2135550e-02	   3.0982826e-02	   2.7327402e-02	
   9.1420118e+00	  -1.5609564e-01	   3.3186088e-02	   3.3639450e-02	   3.2135323e-02	   3.0975742e-02	   2.7316345e-02	
   9.1863905e+00	  -1.5607540e-01	   3.3174770e-02	   3.3659080e-02	   3.2134913e-02	   3.0969960e-02	   2.7304299e-02	
   9.2307692e+00	  -1.5604996e-01	   3.3165754e-02	   3.3672625e-02	   3.2134329e-02	   3.0966137e-02	   2.7291141e-02	
   9.2751479e+00	  -1.5602144e-01	   3.3161440e-02	   3.3677008e-02	   3.2133519e-02	   3.0964926e-02	   2.7276735e-02	
   9.3195266e+00	  -1.5597762e-01	   3.3159816e-02	   3.3667805e-02	   3.2126380e-02	   3.0966433e-02	   2.7259848e-02	
   9.3639053e+00	  -1.5591565e-01	   3.3158515e-02	   3.3647046e-02	   3.2111444e-02	   3.0969511e-02	   2.7240603e-02	
   9.4082840e+00	  -1.5584447e-01	   3.3157592e-02	   3.3619992e-02	   3.2092511e-02	   3.0972857e-02	   2.7220271e-02	
   9.4526627e+00	  -1.5577303e-01	   3.3157102e-02	   3.3591905e-02	   3.2073382e-02	   3.0975168e-02	   2.7200123e-02	
   9.4970414e+00	  -1.5570737e-01	   3.3157674e-02	   3.3565920e-02	   3.2056671e-02	   3.0975342e-02	   2.7180995e-02	
   9.5414201e+00	  -1.5563729e-01	   3.3162284e-02	   3.3534379e-02	   3.2038293e-02	   3.0973875e-02	   2.7161354e-02	
   9.5857988e+00	  -1.5556641e-01	   3.3169911e-02	   3.3501050e-02	   3.2019480e-02	   3.0971085e-02	   2.7141810e-02	
   9.6301775e+00	  -1.5550139e-01	   3.3178837e-02	   3.3472028e-02	   3.2002683e-02	   3.0967142e-02	   2.7123438e-02	
   9.6745562e+00	  -1.5544888e-01	   3.3187345e-02	   3.3453404e-02	   3.1990351e-02	   3.0962211e-02	   2.7107310e-02	
   9.7189349e+00	  -1.5540875e-01	   3.3195807e-02	   3.3444807e-02	   3.1982188e-02	   3.0951736e-02	   2.7093893e-02	
   9.7633136e+00	  -1.5539232e-01	   3.3202151e-02	   3.3446713e-02	   3.1981363e-02	   3.0936893e-02	   2.7084231e-02	
   9.8076923e+00	  -1.5538820e-01	   3.3205005e-02	   3.3464104e-02	   3.1985869e-02	   3.0920332e-02	   2.7077692e-02	
   9.8520710e+00	  -1.5539948e-01	   3.3204599e-02	   3.3491572e-02	   3.1996339e-02	   3.0903014e-02	   2.7073595e-02	
   9.8964497e+00	  -1.5541404e-01	   3.3202030e-02	   3.3522518e-02	   3.2008613e-02	   3.0886297e-02	   2.7070342e-02	
   9.9408284e+00	  -1.5542663e-01	   3.3196510e-02	   3.3553367e-02	   3.2020843e-02	   3.0870744e-02	   2.7066966e-02	
   9.9852071e+00	  -1.5542925e-01	   3.3189838e-02	   3.3578822e-02	   3.2029963e-02	   3.0857106e-02	   2.7061999e-02	
   1.0029586e+01	  -1.5541905e-01	   3.3182559e-02	   3.3597285e-02	   3.2034677e-02	   3.0845401e-02	   2.7054845e-02	
   1.0073964e+01	  -1.5539481e-01	   3.3175271e-02	   3.3607656e-02	   3.2033895e-02	   3.0835653e-02	   2.7045124e-02	
   1.0118343e+01	  -1.5535696e-01	   3.3168529e-02	   3.3609919e-02	   3.2027644e-02	   3.0827687e-02	   2.7032787e-02	
   1.0162722e+01	  -1.5530810e-01	   3.3162788e-02	   3.3605687e-02	   3.2016491e-02	   3.0821227e-02	   2.7018148e-02	
   1.0207101e+01	  -1.5525202e-01	   3.3158325e-02	   3.3596685e-02	   3.2001560e-02	   3.0815950e-02	   2.7001766e-02	
   1.0251479e+01	  -1.5519306e-01	   3.3155184e-02	   3.3585294e-02	   3.1984407e-02	   3.0811492e-02	   2.6984381e-02	
   1.0295858e+01	  -1.5513558e-01	   3.3153326e-02	   3.3573745e-02	   3.1966698e-02	   3.0807522e-02	   2.6966771e-02	
   1.0340237e+01	  -1.5508316e-01	   3.3152589e-02	   3.3563860e-02	   3.1949993e-02	   3.0803757e-02	   2.6949650e-02	
   1.0384615e+01	  -1.5503883e-01	   3.3152955e-02	   3.3557817e-02	   3.1935141e-02	   3.0799965e-02	   2.6933691e-02	
   1.0428994e+01	  -1.5499909e-01	   3.3153820e-02	   3.3553122e-02	   3.1921763e-02	   3.0796090e-02	   2.6918518e-02	
   1.0473373e+01	  -1.5497006e-01	   3.3154849e-02	   3.3550970e-02	   3.1914312e-02	   3.0791899e-02	   2.6905091e-02	
   1.0517751e+01	  -1.5495236e-01	   3.3156135e-02	   3.3552827e-02	   3.1912732e-02	   3.0787236e-02	   2.6893715e-02	
   1.0562130e+01	  -1.5493896e-01	   3.3157784e-02	   3.3558111e-02	   3.1911708e-02	   3.0782134e-02	   2.6883616e-02	
   1.0606509e+01	  -1.5492854e-01	   3.3159059e-02	   3.3564260e-02	   3.1911239e-02	   3.0776602e-02	   2.6874583e-02	
   1.0650888e+01	  -1.5492071e-01	   3.3159607e-02	   3.3570485e-02	   3.1913143e-02	   3.0770575e-02	   2.6866636e-02	
   1.0695266e+01	  -1.5491522e-01	   3.3160010e-02	   3.3578048e-02	   3.1919436e-02	   3.0763954e-02	   2.6859708e-02	
   1.0739645e+01	  -1.5490867e-01	   3.3160232e-02	   3.3583278e-02	   3.1925565e-02	   3.0756896e-02	   2.6852799e-02	
   1.0784024e+01	  -1.5489693e-01	   3.3160025e-02	   3.3583668e-02	   3.1928117e-02	   3.0749485e-02	   2.6845175e-02	
   1.0828402e+01	  -1.5487683e-01	   3.3158879e-02	   3.3582713e-02	   3.1929850e-02	   3.0741569e-02	   2.6837246e-02	
   1.0872781e+01	  -1.5485088e-01	   3.3157233e-02	   3.3581105e-02	   3.1930897e-02	   3.0733318e-02	   2.6828664e-02	
   1.0917160e+01	  -1.5482064e-01	   3.3155490e-02	   3.3578395e-02	   3.1930186e-02	   3.0724889e-02	   2.6818950e-02	
   1.0961538e+01	  -1.5478069e-01	   3.3153248e-02	   3.3571452e-02	   3.1923715e-02	   3.0716152e-02	   2.6807838e-02	
   1.1005917e+01	  -1.5473450e-01	   3.3150694e-02	   3.3562456e-02	   3.1913521e-02	   3.0707241e-02	   2.6795686e-02	
   1.1050296e+01	  -1.5468628e-01	   3.3148128e-02	   3.3554106e-02	   3.1901985e-02	   3.0698324e-02	   2.6782755e-02	
   1.1094675e+01	  -1.5463488e-01	   3.3145484e-02	   3.3547004e-02	   3.1886643e-02	   3.0689397e-02	   2.6768642e-02	
   1.1139053e+01	  -1.5458893e-01	   3.3142971e-02	   3.3543736e-02	   3.1871662e-02	   3.0680681e-02	   2.6754792e-02	
   1.1183432e+01	  -1.5455091e-01	   3.3140578e-02	   3.3545552e-02	   3.1858193e-02	   3.0672341e-02	   2.6741660e-02	
   1.1227811e+01	  -1.5452186e-01	   3.3138300e-02	   3.3551093e-02	   3.1847242e-02	   3.0664548e-02	   2.6729545e-02	
   1.1272189e+01	  -1.5450121e-01	   3.3136136e-02	   3.3560317e-02	   3.1839126e-02	   3.0657407e-02	   2.6718524e-02	
   1.1316568e+01	  -1.5448789e-01	   3.3134164e-02	   3.3571184e-02	   3.1835024e-02	   3.0651127e-02	   2.6708619e-02	
   1.1360947e+01	  -1.5447949e-01	   3.3132335e-02	   3.3583523e-02	   3.1833237e-02	   3.0645511e-02	   2.6699548e-02	
   1.1405325e+01	  -1.5447235e-01	   3.3130672e-02	   3.3594470e-02	   3.1832168e-02	   3.0640375e-02	   2.6690920e-02	
   1.1449704e+01	  -1.5446374e-01	   3.3129283e-02	   3.3599882e-02	   3.1832005e-02	   3.0635745e-02	   2.6682447e-02	
   1.1494083e+01	  -1.5445423e-01	   3.3128096e-02	   3.3602544e-02	   3.1833874e-02	   3.0631740e-02	   2.6674350e-02	
   1.1538462e+01	  -1.5444320e-01	   3.3127068e-02	   3.3604307e-02	   3.1836432e-02	   3.0627993e-02	   2.6666331e-02	
   1.1582840e+01	  -1.5442872e-01	   3.3126213e-02	   3.3604719e-02	   3.1837452e-02	   3.0624001e-02	   2.6657821e-02	
   1.1627219e+01	  -1.5440624e-01	   3.3125547e-02	   3.3598728e-02	   3.1836551e-02	   3.0619844e-02	   2.6648715e-02	
   1.1671598e+01	  -1.5437673e-01	   3.3124967e-02	   3.3587245e-02	   3.1834555e-02	   3.0615457e-02	   2.6639151e-02	
   1.1715976e+01	  -1.5434414e-01	   3.3124329e-02	   3.3575248e-02	   3.1831855e-02	   3.0610460e-02	   2.6629134e-02	
   1.1760355e+01	  -1.5430630e-01	   3.3123631e-02	   3.3561858e-02	   3.1826211e-02	   3.0604521e-02	   2.6618421e-02	
   1.1804734e+01	  -1.5426356e-01	   3.3122873e-02	   3.3547331e-02	   3.1817289e-02	   3.0597719e-02	   2.6607194e-02	
   1.1849112e+01	  -1.5422193e-01	   3.3121945e-02	   3.3536806e-02	   3.1807555e-02	   3.0590278e-02	   2.6596001e-02	
   1.1893491e+01	  -1.5418218e-01	   3.3120699e-02	   3.3530595e-02	   3.1797290e-02	   3.0582015e-02	   2.6584904e-02	
   1.1937870e+01	  -1.5414315e-01	   3.3119104e-02	   3.3525659e-02	   3.1785847e-02	   3.0572860e-02	   2.6573815e-02	
   1.1982249e+01	  -1.5410947e-01	   3.3117255e-02	   3.3523333e-02	   3.1774891e-02	   3.0563332e-02	   2.6563197e-02	
   1.2026627e+01	  -1.5408320e-01	   3.3115000e-02	   3.3528138e-02	   3.1765090e-02	   3.0553449e-02	   2.6553367e-02	
   1.2071006e+01	  -1.5406513e-01	   3.3112369e-02	   3.3538371e-02	   3.1757503e-02	   3.0543673e-02	   2.6544427e-02	
   1.2115385e+01	  -1.5405357e-01	   3.3109521e-02	   3.3551917e-02	   3.1752411e-02	   3.0534498e-02	   2.6536299e-02	
   1.2159763e+01	  -1.5404721e-01	   3.3106570e-02	   3.3566499e-02	   3.1749626e-02	   3.0526207e-02	   2.6528788e-02	
   1.2204142e+01	  -1.5404242e-01	   3.3103664e-02	   3.3579895e-02	   3.1749108e-02	   3.0518997e-02	   2.6521475e-02	
   1.2248521e+01	  -1.5403732e-01	   3.3100903e-02	   3.3590442e-02	   3.1749086e-02	   3.0512845e-02	   2.6514089e-02	
   1.2292899e+01	  -1.5402908e-01	   3.3098369e-02	   3.3597563e-02	   3.1749656e-02	   3.0507690e-02	   2.6506330e-02	
   1.2337278e+01	  -1.5401686e-01	   3.3096213e-02	   3.3597255e-02	   3.1749427e-02	   3.0503393e-02	   2.6497961e-02	
   1.2381657e+01	  -1.5400029e-01	   3.3094195e-02	   3.3595120e-02	   3.1748448e-02	   3.0499549e-02	   2.6489209e-02	
   1.2426036e+01	  -1.5397977e-01	   3.3092424e-02	   3.3591541e-02	   3.1746820e-02	   3.0495980e-02	   2.6479982e-02	
   1.2470414e+01	  -1.5395569e-01	   3.3091025e-02	   3.3586671e-02	   3.1744621e-02	   3.0492514e-02	   2.6470172e-02	
   1.2514793e+01	  -1.5392135e-01	   3.3090076e-02	   3.3573138e-02	   3.1738833e-02	   3.0489248e-02	   2.6459172e-02	
   1.2559172e+01	  -1.5388397e-01	   3.3089284e-02	   3.3558659e-02	   3.1731200e-02	   3.0485405e-02	   2.6447878e-02	
   1.2603550e+01	  -1.5384661e-01	   3.3088510e-02	   3.3545794e-02	   3.1722457e-02	   3.0480729e-02	   2.6436700e-02	
   1.2647929e+01	  -1.5381133e-01	   3.3087656e-02	   3.3535799e-02	   3.1713236e-02	   3.0475135e-02	   2.6425929e-02	
   1.2692308e+01	  -1.5377975e-01	   3.3086639e-02	   3.3529576e-02	   3.1704223e-02	   3.0468652e-02	   2.6415792e-02	
   1.2736686e+01	  -1.5375290e-01	   3.3085399e-02	   3.3527403e-02	   3.1696005e-02	   3.0461400e-02	   2.6406420e-02	
   1.2781065e+01	  -1.5373108e-01	   3.3083903e-02	   3.3528535e-02	   3.1688998e-02	   3.0453560e-02	   2.6397844e-02	
   1.2825444e+01	  -1.5371399e-01	   3.3082150e-02	   3.3533199e-02	   3.1683420e-02	   3.0445361e-02	   2.6389994e-02	
   1.2869822e+01	  -1.5370074e-01	   3.3080165e-02	   3.3539886e-02	   3.1679298e-02	   3.0437058e-02	   2.6382703e-02	
   1.2914201e+01	  -1.5368990e-01	   3.3077993e-02	   3.3547544e-02	   3.1676430e-02	   3.0428885e-02	   2.6375740e-02	
   1.2958580e+01	  -1.5367999e-01	   3.3075687e-02	   3.3555206e-02	   3.1674469e-02	   3.0421009e-02	   2.6368874e-02	
   1.3002959e+01	  -1.5366917e-01	   3.3073310e-02	   3.3560690e-02	   3.1672796e-02	   3.0413732e-02	   2.6361773e-02	
   1.3047337e+01	  -1.5365720e-01	   3.3070884e-02	   3.3564927e-02	   3.1671213e-02	   3.0406814e-02	   2.6354473e-02	
   1.3091716e+01	  -1.5364390e-01	   3.3068452e-02	   3.3568332e-02	   3.1669555e-02	   3.0400240e-02	   2.6346926e-02	
   1.3136095e+01	  -1.5362855e-01	   3.3066076e-02	   3.3570348e-02	   3.1667528e-02	   3.0394169e-02	   2.6338965e-02	
   1.3180473e+01	  -1.5360949e-01	   3.3063818e-02	   3.3569439e-02	   3.1664627e-02	   3.0388819e-02	   2.6330310e-02	
   1.3224852e+01	  -1.5358450e-01	   3.3061700e-02	   3.3563658e-02	   3.1660088e-02	   3.0384161e-02	   2.6320733e-02	
   1.3269231e+01	  -1.5355733e-01	   3.3059701e-02	   3.3556888e-02	   3.1654349e-02	   3.0379671e-02	   2.6310782e-02	
   1.3313609e+01	  -1.5352884e-01	   3.3057806e-02	   3.3549748e-02	   3.1647566e-02	   3.0375201e-02	   2.6300624e-02	
   1.3357988e+01	  -1.5350046e-01	   3.3055989e-02	   3.3543147e-02	   3.1640154e-02	   3.0370595e-02	   2.6290505e-02	
   1.3402367e+01	  -1.5347337e-01	   3.3054223e-02	   3.3537764e-02	   3.1632540e-02	   3.0365757e-02	   2.6280632e-02	
   1.3446746e+01	  -1.5344856e-01	   3.3052487e-02	   3.3534144e-02	   3.1625171e-02	   3.0360617e-02	   2.6271182e-02	
   1.3491124e+01	  -1.5342633e-01	   3.3050768e-02	   3.3532279e-02	   3.1618335e-02	   3.0355169e-02	   2.6262211e-02	
   1.3535503e+01	  -1.5340708e-01	   3.3049049e-02	   3.3532456e-02	   3.1612336e-02	   3.0349400e-02	   2.6253804e-02	
   1.3579882e+01	  -1.5339051e-01	   3.3047327e-02	   3.3533331e-02	   3.1607340e-02	   3.0343378e-02	   2.6245904e-02	
   1.3624260e+01	  -1.5337603e-01	   3.3045598e-02	   3.3535762e-02	   3.1603268e-02	   3.0337149e-02	   2.6238429e-02	
   1.3668639e+01	  -1.5336300e-01	   3.3043861e-02	   3.3538446e-02	   3.1600072e-02	   3.0330799e-02	   2.6231263e-02	
   1.3713018e+01	  -1.5335025e-01	   3.3042113e-02	   3.3540857e-02	   3.1597460e-02	   3.0324422e-02	   2.6224205e-02	
   1.3757396e+01	  -1.5333722e-01	   3.3040350e-02	   3.3542585e-02	   3.1595181e-02	   3.0318066e-02	   2.6217151e-02	
   1.3801775e+01	  -1.5332294e-01	   3.3038567e-02	   3.3543283e-02	   3.1592920e-02	   3.0311801e-02	   2.6209926e-02	
   1.3846154e+01	  -1.5330696e-01	   3.3036754e-02	   3.3542743e-02	   3.1590336e-02	   3.0305654e-02	   2.6202435e-02	
   1.3890533e+01	  -1.5328911e-01	   3.3034899e-02	   3.3541156e-02	   3.1587204e-02	   3.0299634e-02	   2.6194632e-02	
   1.3934911e+01	  -1.5326953e-01	   3.3032992e-02	   3.3538683e-02	   3.1583396e-02	   3.0293735e-02	   2.6186521e-02	
   1.3979290e+01	  -1.5324857e-01	   3.3031023e-02	   3.3535681e-02	   3.1578883e-02	   3.0287941e-02	   2.6178149e-02	
   1.4023669e+01	  -1.5322676e-01	   3.3028989e-02	   3.3532550e-02	   3.1573719e-02	   3.0282234e-02	   2.6169595e-02	
   1.4068047e+01	  -1.5320470e-01	   3.3026896e-02	   3.3529635e-02	   3.1568073e-02	   3.0276590e-02	   2.6160955e-02	
   1.4112426e+01	  -1.5318289e-01	   3.3024745e-02	   3.3527182e-02	   3.1562072e-02	   3.0270997e-02	   2.6152312e-02	
   1.4156805e+01	  -1.5316196e-01	   3.3022557e-02	   3.3525495e-02	   3.1556000e-02	   3.0265440e-02	   2.6143779e-02	
   1.4201183e+01	  -1.5314216e-01	   3.3020347e-02	   3.3524679e-02	   3.1550024e-02	   3.0259917e-02	   2.6135407e-02	
   1.4245562e+01	  -1.5312376e-01	   3.3018139e-02	   3.3524571e-02	   3.1544337e-02	   3.0254424e-02	   2.6127252e-02	
   1.4289941e+01	  -1.5310677e-01	   3.3015967e-02	   3.3524861e-02	   3.1539139e-02	   3.0248968e-02	   2.6119336e-02	
   1.4334320e+01	  -1.5309095e-01	   3.3013839e-02	   3.3525734e-02	   3.1534398e-02	   3.0243549e-02	   2.6111628e-02	
   1.4378698e+01	  -1.5307607e-01	   3.3011787e-02	   3.3526602e-02	   3.1530228e-02	   3.0238177e-02	   2.6104114e-02	
   1.4423077e+01	  -1.5306158e-01	   3.3009819e-02	   3.3527186e-02	   3.1526492e-02	   3.0232848e-02	   2.6096711e-02	
   1.4467456e+01	  -1.5304709e-01	   3.3007936e-02	   3.3527291e-02	   3.1523066e-02	   3.0227554e-02	   2.6089361e-02	
   1.4511834e+01	  -1.5303225e-01	   3.3006130e-02	   3.3526827e-02	   3.1519803e-02	   3.0222280e-02	   2.6082009e-02	
   1.4556213e+01	  -1.5301677e-01	   3.3004385e-02	   3.3525684e-02	   3.1516561e-02	   3.0217009e-02	   2.6074611e-02	
   1.4600592e+01	  -1.5300050e-01	   3.3002679e-02	   3.3523939e-02	   3.1513182e-02	   3.0211718e-02	   2.6067134e-02	
   1.4644970e+01	  -1.5298343e-01	   3.3000989e-02	   3.3521736e-02	   3.1509568e-02	   3.0206390e-02	   2.6059570e-02	
   1.4689349e+01	  -1.5296566e-01	   3.2999290e-02	   3.3519246e-02	   3.1505654e-02	   3.0201011e-02	   2.6051927e-02	
   1.4733728e+01	  -1.5294737e-01	   3.2997556e-02	   3.3516666e-02	   3.1501424e-02	   3.0195572e-02	   2.6044225e-02	
   1.4778107e+01	  -1.5292880e-01	   3.2995765e-02	   3.3514225e-02	   3.1496885e-02	   3.0190069e-02	   2.6036494e-02	
   1.4822485e+01	  -1.5291026e-01	   3.2993907e-02	   3.3512114e-02	   3.1492113e-02	   3.0184513e-02	   2.6028773e-02	
   1.4866864e+01	  -1.5289200e-01	   3.2991977e-02	   3.3510454e-02	   3.1487186e-02	   3.0178917e-02	   2.6021096e-02	
   1.4911243e+01	  -1.5287422e-01	   3.2989976e-02	   3.3509300e-02	   3.1482200e-02	   3.0173305e-02	   2.6013490e-02	
   1.4955621e+01	  -1.5285708e-01	   3.2987912e-02	   3.3508652e-02	   3.1477259e-02	   3.0167703e-02	   2.6005975e-02	
   1.5000000e+01	  -1.5284059e-01	   3.2985806e-02	   3.3508428e-02	   3.1472448e-02	   3.0162139e-02	   2.5998557e-02	
   1.5044379e+01	  -1.5282475e-01	   3.2983674e-02	   3.3508488e-02	   3.1467821e-02	   3.0156637e-02	   2.5991231e-02	
   1.5088757e+01	  -1.5280943e-01	   3.2981537e-02	   3.3508697e-02	   3.1463408e-02	   3.0151217e-02	   2.5983982e-02	
   1.5133136e+01	  -1.5279450e-01	   3.2979414e-02	   3.3508903e-02	   3.1459213e-02	   3.0145890e-02	   2.5976792e-02	
   1.5177515e+01	  -1.5277978e-01	   3.2977326e-02	   3.3508932e-02	   3.1455213e-02	   3.0140661e-02	   2.5969637e-02	
   1.5221893e+01	  -1.5276507e-01	   3.2975285e-02	   3.3508701e-02	   3.1451362e-02	   3.0135528e-02	   2.5962491e-02	
   1.5266272e+01	  -1.5275023e-01	   3.2973296e-02	   3.3508097e-02	   3.1447605e-02	   3.0130479e-02	   2.5955338e-02	
   1.5310651e+01	  -1.5273511e-01	   3.2971364e-02	   3.3507106e-02	   3.1443871e-02	   3.0125492e-02	   2.5948160e-02	
   1.5355030e+01	  -1.5271968e-01	   3.2969485e-02	   3.3505761e-02	   3.1440103e-02	   3.0120546e-02	   2.5940956e-02	
   1.5399408e+01	  -1.5270393e-01	   3.2967653e-02	   3.3504122e-02	   3.1436257e-02	   3.0115617e-02	   2.5933729e-02	
   1.5443787e+01	  -1.5268789e-01	   3.2965851e-02	   3.3502281e-02	   3.1432304e-02	   3.0110683e-02	   2.5926486e-02	
   1.5488166e+01	  -1.5267165e-01	   3.2964066e-02	   3.3500354e-02	   3.1428227e-02	   3.0105723e-02	   2.5919245e-02	
   1.5532544e+01	  -1.5265534e-01	   3.2962286e-02	   3.3498465e-02	   3.1424040e-02	   3.0100723e-02	   2.5912025e-02	
   1.5576923e+01	  -1.5263908e-01	   3.2960498e-02	   3.3496706e-02	   3.1419764e-02	   3.0095678e-02	   2.5904844e-02	
   1.5621302e+01	  -1.5262296e-01	   3.2958692e-02	   3.3495145e-02	   3.1415433e-02	   3.0090587e-02	   2.5897715e-02	
   1.5665680e+01	  -1.5260709e-01	   3.2956859e-02	   3.3493829e-02	   3.1411085e-02	   3.0085456e-02	   2.5890652e-02	
   1.5710059e+01	  -1.5259154e-01	   3.2954996e-02	   3.3492768e-02	   3.1406768e-02	   3.0080298e-02	   2.5883661e-02	
   1.5754438e+01	  -1.5257631e-01	   3.2953106e-02	   3.3491938e-02	   3.1402510e-02	   3.0075127e-02	   2.5876739e-02	
   1.5798817e+01	  -1.5256140e-01	   3.2951192e-02	   3.3491288e-02	   3.1398337e-02	   3.0069963e-02	   2.5869880e-02	
   1.5843195e+01	  -1.5254676e-01	   3.2949255e-02	   3.3490757e-02	   3.1394258e-02	   3.0064818e-02	   2.5863075e-02	
   1.5887574e+01	  -1.5253231e-01	   3.2947307e-02	   3.3490265e-02	   3.1390278e-02	   3.0059710e-02	   2.5856308e-02	
   1.5931953e+01	  -1.5251798e-01	   3.2945357e-02	   3.3489744e-02	   3.1386379e-02	   3.0054650e-02	   2.5849564e-02	
   1.5976331e+01	  -1.5250370e-01	   3.2943412e-02	   3.3489138e-02	   3.1382546e-02	   3.0049645e-02	   2.5842832e-02	
   1.6020710e+01	  -1.5248940e-01	   3.2941478e-02	   3.3488408e-02	   3.1378751e-02	   3.0044698e-02	   2.5836100e-02	
   1.6065089e+01	  -1.5247501e-01	   3.2939559e-02	   3.3487527e-02	   3.1374968e-02	   3.0039807e-02	   2.5829360e-02	
   1.6109467e+01	  -1.5246053e-01	   3.2937660e-02	   3.3486499e-02	   3.1371168e-02	   3.0034965e-02	   2.5822611e-02	
   1.6153846e+01	  -1.5244595e-01	   3.2935784e-02	   3.3485345e-02	   3.1367338e-02	   3.0030167e-02	   2.5815856e-02	
   1.6198225e+01	  -1.5243128e-01	   3.2933928e-02	   3.3484096e-02	   3.1363465e-02	   3.0025401e-02	   2.5809101e-02	
   1.6242604e+01	  -1.5241656e-01	   3.2932089e-02	   3.3482785e-02	   3.1359546e-02	   3.0020659e-02	   2.5802353e-02	
   1.6286982e+01	  -1.5240183e-01	   3.2930263e-02	   3.3481459e-02	   3.1355585e-02	   3.0015931e-02	   2.5795623e-02	
   1.6331361e+01	  -1.5238715e-01	   3.2928451e-02	   3.3480161e-02	   3.1351597e-02	   3.0011207e-02	   2.5788924e-02	
   1.6375740e+01	  -1.5237258e-01	   3.2926648e-02	   3.3478921e-02	   3.1347599e-02	   3.0006485e-02	   2.5782263e-02	
   1.6420118e+01	  -1.5235813e-01	   3.2924850e-02	   3.3477754e-02	   3.1343609e-02	   3.0001761e-02	   2.5775648e-02	
   1.6464497e+01	  -1.5234385e-01	   3.2923053e-02	   3.3476667e-02	   3.1339645e-02	   2.9997035e-02	   2.5769083e-02	
   1.6508876e+01	  -1.5232972e-01	   3.2921258e-02	   3.3475658e-02	   3.1335725e-02	   2.9992307e-02	   2.5762569e-02	
   1.6553254e+01	  -1.5231576e-01	   3.2919464e-02	   3.3474710e-02	   3.1331857e-02	   2.9987581e-02	   2.5756104e-02	
   1.6597633e+01	  -1.5230195e-01	   3.2917670e-02	   3.3473804e-02	   3.1328045e-02	   2.9982862e-02	   2.5749683e-02	
   1.6642012e+01	  -1.5228824e-01	   3.2915875e-02	   3.3472916e-02	   3.1324287e-02	   2.9978153e-02	   2.5743300e-02	
   1.6686391e+01	  -1.5227460e-01	   3.2914078e-02	   3.3472021e-02	   3.1320576e-02	   2.9973457e-02	   2.5736948e-02	
   1.6730769e+01	  -1.5226100e-01	   3.2912282e-02	   3.3471104e-02	   3.1316900e-02	   2.9968780e-02	   2.5730618e-02	
   1.6775148e+01	  -1.5224743e-01	   3.2910491e-02	   3.3470155e-02	   3.1313248e-02	   2.9964123e-02	   2.5724307e-02	
   1.6819527e+01	  -1.5223386e-01	   3.2908703e-02	   3.3469169e-02	   3.1309606e-02	   2.9959490e-02	   2.5718008e-02	
   1.6863905e+01	  -1.5222028e-01	   3.2906918e-02	   3.3468148e-02	   3.1305962e-02	   2.9954880e-02	   2.5711721e-02	
   1.6908284e+01	  -1.5220669e-01	   3.2905138e-02	   3.3467099e-02	   3.1302304e-02	   2.9950295e-02	   2.5705443e-02	
   1.6952663e+01	  -1.5219311e-01	   3.2903365e-02	   3.3466037e-02	   3.1298630e-02	   2.9945734e-02	   2.5699179e-02	
   1.6997041e+01	  -1.5217954e-01	   3.2901596e-02	   3.3464971e-02	   3.1294939e-02	   2.9941197e-02	   2.5692929e-02	
   1.7041420e+01	  -1.5216600e-01	   3.2899832e-02	   3.3463914e-02	   3.1291233e-02	   2.9936683e-02	   2.5686698e-02	
   1.7085799e+01	  -1.5215252e-01	   3.2898075e-02	   3.3462876e-02	   3.1287519e-02	   2.9932190e-02	   2.5680490e-02	
   1.7130178e+01	  -1.5213911e-01	   3.2896324e-02	   3.3461864e-02	   3.1283805e-02	   2.9927717e-02	   2.5674309e-02	
   1.7174556e+01	  -1.5212579e-01	   3.2894582e-02	   3.3460880e-02	   3.1280101e-02	   2.9923266e-02	   2.5668158e-02	
   1.7218935e+01	  -1.5211255e-01	   3.2892845e-02	   3.3459920e-02	   3.1276416e-02	   2.9918833e-02	   2.5662040e-02	
   1.7263314e+01	  -1.5209942e-01	   3.2891115e-02	   3.3458978e-02	   3.1272759e-02	   2.9914420e-02	   2.5655955e-02	
   1.7307692e+01	  -1.5208637e-01	   3.2889393e-02	   3.3458046e-02	   3.1269136e-02	   2.9910024e-02	   2.5649904e-02	
   1.7352071e+01	  -1.5207341e-01	   3.2887682e-02	   3.3457118e-02	   3.1265549e-02	   2.9905646e-02	   2.5643885e-02	
   1.7396450e+01	  -1.5206053e-01	   3.2885981e-02	   3.3456182e-02	   3.1261998e-02	   2.9901287e-02	   2.5637898e-02	
   1.7440828e+01	  -1.5204770e-01	   3.2884287e-02	   3.3455232e-02	   3.1258479e-02	   2.9896943e-02	   2.5631939e-02	
   1.7485207e+01	  -1.5203491e-01	   3.2882602e-02	   3.3454262e-02	   3.1254988e-02	   2.9892616e-02	   2.5626007e-02	
   1.7529586e+01	  -1.5202216e-01	   3.2880925e-02	   3.3453274e-02	   3.1251518e-02	   2.9888303e-02	   2.5620100e-02	
   1.7573964e+01	  -1.5200943e-01	   3.2879255e-02	   3.3452270e-02	   3.1248064e-02	   2.9884005e-02	   2.5614214e-02	
   1.7618343e+01	  -1.5199673e-01	   3.2877593e-02	   3.3451254e-02	   3.1244619e-02	   2.9879721e-02	   2.5608351e-02	
   1.7662722e+01	  -1.5198405e-01	   3.2875937e-02	   3.3450233e-02	   3.1241177e-02	   2.9875451e-02	   2.5602510e-02	
   1.7707101e+01	  -1.5197140e-01	   3.2874286e-02	   3.3449217e-02	   3.1237734e-02	   2.9871194e-02	   2.5596690e-02	
   1.7751479e+01	  -1.5195879e-01	   3.2872639e-02	   3.3448212e-02	   3.1234290e-02	   2.9866952e-02	   2.5590892e-02	
   1.7795858e+01	  -1.5194622e-01	   3.2870996e-02	   3.3447226e-02	   3.1230845e-02	   2.9862724e-02	   2.5585118e-02	
   1.7840237e+01	  -1.5193370e-01	   3.2869356e-02	   3.3446263e-02	   3.1227402e-02	   2.9858512e-02	   2.5579369e-02	
   1.7884615e+01	  -1.5192124e-01	   3.2867720e-02	   3.3445323e-02	   3.1223965e-02	   2.9854318e-02	   2.5573645e-02	
   1.7928994e+01	  -1.5190885e-01	   3.2866088e-02	   3.3444407e-02	   3.1220537e-02	   2.9850142e-02	   2.5567948e-02	
   1.7973373e+01	  -1.5189653e-01	   3.2864461e-02	   3.3443511e-02	   3.1217125e-02	   2.9845985e-02	   2.5562277e-02	
   1.8017751e+01	  -1.5188427e-01	   3.2862839e-02	   3.3442628e-02	   3.1213731e-02	   2.9841850e-02	   2.5556634e-02	
   1.8062130e+01	  -1.5187209e-01	   3.2861224e-02	   3.3441753e-02	   3.1210359e-02	   2.9837736e-02	   2.5551017e-02	
   1.8106509e+01	  -1.5185996e-01	   3.2859616e-02	   3.3440879e-02	   3.1207011e-02	   2.9833644e-02	   2.5545425e-02	
   1.8150888e+01	  -1.5184789e-01	   3.2858016e-02	   3.3440000e-02	   3.1203686e-02	   2.9829574e-02	   2.5539860e-02	
   1.8195266e+01	  -1.5183587e-01	   3.2856424e-02	   3.3439112e-02	   3.1200384e-02	   2.9825525e-02	   2.5534318e-02	
   1.8239645e+01	  -1.5182389e-01	   3.2854842e-02	   3.3438211e-02	   3.1197104e-02	   2.9821497e-02	   2.5528800e-02	
   1.8284024e+01	  -1.5181195e-01	   3.2853270e-02	   3.3437297e-02	   3.1193841e-02	   2.9817489e-02	   2.5523306e-02	
   1.8328402e+01	  -1.5180004e-01	   3.2851707e-02	   3.3436372e-02	   3.1190594e-02	   2.9813499e-02	   2.5517834e-02	
   1.8372781e+01	  -1.5178817e-01	   3.2850153e-02	   3.3435439e-02	   3.1187359e-02	   2.9809526e-02	   2.5512386e-02	
   1.8417160e+01	  -1.5177633e-01	   3.2848608e-02	   3.3434503e-02	   3.1184134e-02	   2.9805569e-02	   2.5506962e-02	
   1.8461538e+01	  -1.5176453e-01	   3.2847070e-02	   3.3433568e-02	   3.1180918e-02	   2.9801626e-02	   2.5501561e-02	
   1.8505917e+01	  -1.5175276e-01	   3.2845541e-02	   3.3432639e-02	   3.1177709e-02	   2.9797698e-02	   2.5496184e-02	
   1.8550296e+01	  -1.5174104e-01	   3.2844017e-02	   3.3431720e-02	   3.1174509e-02	   2.9793783e-02	   2.5490833e-02	
   1.8594675e+01	  -1.5172937e-01	   3.2842501e-02	   3.3430815e-02	   3.1171318e-02	   2.9789883e-02	   2.5485508e-02	
   1.8639053e+01	  -1.5171776e-01	   3.2840989e-02	   3.3429926e-02	   3.1168138e-02	   2.9785996e-02	   2.5480208e-02	
   1.8683432e+01	  -1.5170619e-01	   3.2839484e-02	   3.3429052e-02	   3.1164970e-02	   2.9782125e-02	   2.5474934e-02	
   1.8727811e+01	  -1.5169468e-01	   3.2837984e-02	   3.3428193e-02	   3.1161816e-02	   2.9778269e-02	   2.5469686e-02	
   1.8772189e+01	  -1.5168322e-01	   3.2836489e-02	   3.3427346e-02	   3.1158678e-02	   2.9774431e-02	   2.5464463e-02	
   1.8816568e+01	  -1.5167182e-01	   3.2835000e-02	   3.3426508e-02	   3.1155557e-02	   2.9770610e-02	   2.5459266e-02	
   1.8860947e+01	  -1.5166047e-01	   3.2833517e-02	   3.3425677e-02	   3.1152453e-02	   2.9766807e-02	   2.5454092e-02	
   1.8905325e+01	  -1.5164916e-01	   3.2832041e-02	   3.3424848e-02	   3.1149367e-02	   2.9763023e-02	   2.5448943e-02	
   1.8949704e+01	  -1.5163790e-01	   3.2830572e-02	   3.3424020e-02	   3.1146298e-02	   2.9759259e-02	   2.5443816e-02	
   1.8994083e+01	  -1.5162668e-01	   3.2829109e-02	   3.3423190e-02	   3.1143245e-02	   2.9755514e-02	   2.5438712e-02	
   1.9038462e+01	  -1.5161550e-01	   3.2827655e-02	   3.3422358e-02	   3.1140207e-02	   2.9751788e-02	   2.5433630e-02	
   1.9082840e+01	  -1.5160436e-01	   3.2826208e-02	   3.3421523e-02	   3.1137183e-02	   2.9748082e-02	   2.5428571e-02	
   1.9127219e+01	  -1.5159326e-01	   3.2824770e-02	   3.3420687e-02	   3.1134171e-02	   2.9744394e-02	   2.5423534e-02	
   1.9171598e+01	  -1.5158220e-01	   3.2823340e-02	   3.3419851e-02	   3.1131172e-02	   2.9740723e-02	   2.5418519e-02	
   1.9215976e+01	  -1.5157117e-01	   3.2821917e-02	   3.3419016e-02	   3.1128184e-02	   2.9737071e-02	   2.5413527e-02	
   1.9260355e+01	  -1.5156018e-01	   3.2820503e-02	   3.3418185e-02	   3.1125208e-02	   2.9733435e-02	   2.5408559e-02	
   1.9304734e+01	  -1.5154924e-01	   3.2819097e-02	   3.3417358e-02	   3.1122243e-02	   2.9729815e-02	   2.5403614e-02	
   1.9349112e+01	  -1.5153834e-01	   3.2817699e-02	   3.3416538e-02	   3.1119291e-02	   2.9726211e-02	   2.5398693e-02	
   1.9393491e+01	  -1.5152748e-01	   3.2816308e-02	   3.3415725e-02	   3.1116351e-02	   2.9722623e-02	   2.5393797e-02	
   1.9437870e+01	  -1.5151667e-01	   3.2814925e-02	   3.3414920e-02	   3.1113425e-02	   2.9719051e-02	   2.5388925e-02	
   1.9482249e+01	  -1.5150591e-01	   3.2813549e-02	   3.3414123e-02	   3.1110513e-02	   2.9715494e-02	   2.5384077e-02	
   1.9526627e+01	  -1.5149519e-01	   3.2812180e-02	   3.3413333e-02	   3.1107617e-02	   2.9711953e-02	   2.5379253e-02	
   1.9571006e+01	  -1.5148452e-01	   3.2810817e-02	   3.3412549e-02	   3.1104735e-02	   2.9708428e-02	   2.5374454e-02	
   1.9615385e+01	  -1.5147389e-01	   3.2809462e-02	   3.3411771e-02	   3.1101869e-02	   2.9704919e-02	   2.5369678e-02	
   1.9659763e+01	  -1.5146331e-01	   3.2808113e-02	   3.3410998e-02	   3.1099018e-02	   2.9701426e-02	   2.5364925e-02	
   1.9704142e+01	  -1.5145276e-01	   3.2806771e-02	   3.3410229e-02	   3.1096182e-02	   2.9697950e-02	   2.5360195e-02	
   1.9748521e+01	  -1.5144226e-01	   3.2805436e-02	   3.3409464e-02	   3.1093361e-02	   2.9694491e-02	   2.5355487e-02	
   1.9792899e+01	  -1.5143180e-01	   3.2804108e-02	   3.3408702e-02	   3.1090553e-02	   2.9691048e-02	   2.5350801e-02	
   1.9837278e+01	  -1.5142137e-01	   3.2802788e-02	   3.3407943e-02	   3.1087758e-02	   2.9687623e-02	   2.5346138e-02	
   1.9881657e+01	  -1.5141098e-01	   3.2801474e-02	   3.3407188e-02	   3.1084976e-02	   2.9684214e-02	   2.5341497e-02	
   1.9926036e+01	  -1.5140063e-01	   3.2800167e-02	   3.3406437e-02	   3.1082206e-02	   2.9680823e-02	   2.5336877e-02	
   1.9970414e+01	  -1.5139033e-01	   3.2798868e-02	   3.3405690e-02	   3.1079448e-02	   2.9677448e-02	   2.5332280e-02	
   2.0014793e+01	  -1.5138006e-01	   3.2797575e-02	   3.3404948e-02	   3.1076702e-02	   2.9674090e-02	   2.5327704e-02	
   2.0059172e+01	  -1.5136983e-01	   3.2796291e-02	   3.3404210e-02	   3.1073969e-02	   2.9670749e-02	   2.5323151e-02	
   2.0103550e+01	  -1.5135964e-01	   3.2795014e-02	   3.3403478e-02	   3.1071248e-02	   2.9667425e-02	   2.5318620e-02	
   2.0147929e+01	  -1.5134949e-01	   3.2793744e-02	   3.3402751e-02	   3.1068541e-02	   2.9664117e-02	   2.5314112e-02	
   2.0192308e+01	  -1.5133938e-01	   3.2792482e-02	   3.3402029e-02	   3.1065846e-02	   2.9660825e-02	   2.5309626e-02	
   2.0236686e+01	  -1.5132932e-01	   3.2791227e-02	   3.3401311e-02	   3.1063166e-02	   2.9657549e-02	   2.5305162e-02	
   2.0281065e+01	  -1.5131929e-01	   3.2789979e-02	   3.3400598e-02	   3.1060500e-02	   2.9654290e-02	   2.5300721e-02	
   2.0325444e+01	  -1.5130931e-01	   3.2788739e-02	   3.3399889e-02	   3.1057847e-02	   2.9651047e-02	   2.5296302e-02	
   2.0369822e+01	  -1.5129936e-01	   3.2787507e-02	   3.3399185e-02	   3.1055209e-02	   2.9647819e-02	   2.5291906e-02	
   2.0414201e+01	  -1.5128946e-01	   3.2786281e-02	   3.3398484e-02	   3.1052585e-02	   2.9644607e-02	   2.5287531e-02	
   2.0458580e+01	  -1.5127959e-01	   3.2785063e-02	   3.3397787e-02	   3.1049975e-02	   2.9641411e-02	   2.5283178e-02	
   2.0502959e+01	  -1.5126976e-01	   3.2783852e-02	   3.3397094e-02	   3.1047378e-02	   2.9638230e-02	   2.5278848e-02	
   2.0547337e+01	  -1.5125997e-01	   3.2782648e-02	   3.3396405e-02	   3.1044795e-02	   2.9635065e-02	   2.5274538e-02	
   2.0591716e+01	  -1.5125022e-01	   3.2781451e-02	   3.3395720e-02	   3.1042224e-02	   2.9631915e-02	   2.5270250e-02	
   2.0636095e+01	  -1.5124050e-01	   3.2780261e-02	   3.3395040e-02	   3.1039666e-02	   2.9628781e-02	   2.5265984e-02	
   2.0680473e+01	  -1.5123082e-01	   3.2779078e-02	   3.3394366e-02	   3.1037120e-02	   2.9625662e-02	   2.5261738e-02	
   2.0724852e+01	  -1.5122118e-01	   3.2777901e-02	   3.3393696e-02	   3.1034586e-02	   2.9622559e-02	   2.5257514e-02	
   2.0769231e+01	  -1.5121158e-01	   3.2776732e-02	   3.3393032e-02	   3.1032065e-02	   2.9619471e-02	   2.5253311e-02	
   2.0813609e+01	  -1.5120202e-01	   3.2775570e-02	   3.3392373e-02	   3.1029556e-02	   2.9616399e-02	   2.5249130e-02	
   2.0857988e+01	  -1.5119249e-01	   3.2774414e-02	   3.3391719e-02	   3.1027059e-02	   2.9613343e-02	   2.5244969e-02	
   2.0902367e+01	  -1.5118300e-01	   3.2773264e-02	   3.3391070e-02	   3.1024574e-02	   2.9610302e-02	   2.5240829e-02	
   2.0946746e+01	  -1.5117355e-01	   3.2772122e-02	   3.3390425e-02	   3.1022103e-02	   2.9607276e-02	   2.5236710e-02	
   2.0991124e+01	  -1.5116413e-01	   3.2770987e-02	   3.3389786e-02	   3.1019643e-02	   2.9604266e-02	   2.5232612e-02	
   2.1035503e+01	  -1.5115475e-01	   3.2769859e-02	   3.3389152e-02	   3.1017197e-02	   2.9601272e-02	   2.5228535e-02	
   2.1079882e+01	  -1.5114542e-01	   3.2768738e-02	   3.3388521e-02	   3.1014765e-02	   2.9598293e-02	   2.5224479e-02	
   2.1124260e+01	  -1.5113612e-01	   3.2767624e-02	   3.3387895e-02	   3.1012345e-02	   2.9595330e-02	   2.5220444e-02	
   2.1168639e+01	  -1.5112685e-01	   3.2766518e-02	   3.3387273e-02	   3.1009938e-02	   2.9592382e-02	   2.5216429e-02	
   2.1213018e+01	  -1.5111762e-01	   3.2765418e-02	   3.3386654e-02	   3.1007544e-02	   2.9589449e-02	   2.5212435e-02	
   2.1257396e+01	  -1.5110843e-01	   3.2764325e-02	   3.3386040e-02	   3.1005162e-02	   2.9586531e-02	   2.5208460e-02	
   2.1301775e+01	  -1.5109928e-01	   3.2763240e-02	   3.3385429e-02	   3.1002794e-02	   2.9583630e-02	   2.5204509e-02	
   2.1346154e+01	  -1.5109016e-01	   3.2762160e-02	   3.3384822e-02	   3.1000437e-02	   2.9580742e-02	   2.5200574e-02	
   2.1390533e+01	  -1.5108108e-01	   3.2761088e-02	   3.3384219e-02	   3.0998093e-02	   2.9577868e-02	   2.5196661e-02	
   2.1434911e+01	  -1.5107203e-01	   3.2760023e-02	   3.3383620e-02	   3.0995761e-02	   2.9575010e-02	   2.5192768e-02	
   2.1479290e+01	  -1.5106301e-01	   3.2758964e-02	   3.3383026e-02	   3.0993441e-02	   2.9572166e-02	   2.5188896e-02	
   2.1523669e+01	  -1.5105404e-01	   3.2757912e-02	   3.3382436e-02	   3.0991133e-02	   2.9569337e-02	   2.5185043e-02	
   2.1568047e+01	  -1.5104510e-01	   3.2756867e-02	   3.3381851e-02	   3.0988837e-02	   2.9566522e-02	   2.5181210e-02	
   2.1612426e+01	  -1.5103619e-01	   3.2755828e-02	   3.3381271e-02	   3.0986552e-02	   2.9563722e-02	   2.5177398e-02	
   2.1656805e+01	  -1.5102732e-01	   3.2754796e-02	   3.3380695e-02	   3.0984279e-02	   2.9560935e-02	   2.5173603e-02	
   2.1701183e+01	  -1.5101846e-01	   3.2753767e-02	   3.3380122e-02	   3.0982012e-02	   2.9558156e-02	   2.5169820e-02	
   2.1745562e+01	  -1.5100970e-01	   3.2752755e-02	   3.3379561e-02	   3.0979777e-02	   2.9555414e-02	   2.5166088e-02	
   2.1789941e+01	  -1.5100100e-01	   3.2751754e-02	   3.3379008e-02	   3.0977562e-02	   2.9552697e-02	   2.5162388e-02	
   2.1834320e+01	  -1.5099232e-01	   3.2750758e-02	   3.3378458e-02	   3.0975354e-02	   2.9549990e-02	   2.5158702e-02	
   2.1878698e+01	  -1.5098367e-01	   3.2749767e-02	   3.3377911e-02	   3.0973156e-02	   2.9547293e-02	   2.5155031e-02	
   2.1923077e+01	  -1.5097505e-01	   3.2748780e-02	   3.3377367e-02	   3.0970965e-02	   2.9544606e-02	   2.5151372e-02	
   2.1967456e+01	  -1.5096645e-01	   3.2747798e-02	   3.3376826e-02	   3.0968783e-02	   2.9541929e-02	   2.5147728e-02	
   2.2011834e+01	  -1.5095787e-01	   3.2746820e-02	   3.3376289e-02	   3.0966609e-02	   2.9539262e-02	   2.5144097e-02	
   2.2056213e+01	  -1.5094932e-01	   3.2745847e-02	   3.3375754e-02	   3.0964444e-02	   2.9536605e-02	   2.5140479e-02	
   2.2100592e+01	  -1.5094079e-01	   3.2744878e-02	   3.3375222e-02	   3.0962287e-02	   2.9533958e-02	   2.5136875e-02	
   2.2144970e+01	  -1.5093228e-01	   3.2743914e-02	   3.3374693e-02	   3.0960138e-02	   2.9531321e-02	   2.5133285e-02	
   2.2189349e+01	  -1.5092380e-01	   3.2742954e-02	   3.3374167e-02	   3.0957998e-02	   2.9528694e-02	   2.5129707e-02	
   2.2233728e+01	  -1.5091535e-01	   3.2741998e-02	   3.3373643e-02	   3.0955866e-02	   2.9526077e-02	   2.5126143e-02	
   2.2278107e+01	  -1.5090691e-01	   3.2741047e-02	   3.3373122e-02	   3.0953742e-02	   2.9523470e-02	   2.5122592e-02	
   2.2322485e+01	  -1.5089850e-01	   3.2740099e-02	   3.3372603e-02	   3.0951627e-02	   2.9520873e-02	   2.5119054e-02	
   2.2366864e+01	  -1.5089015e-01	   3.2739160e-02	   3.3372090e-02	   3.0949529e-02	   2.9518297e-02	   2.5115544e-02	
   2.2411243e+01	  -1.5088187e-01	   3.2738237e-02	   3.3371586e-02	   3.0947462e-02	   2.9515758e-02	   2.5112082e-02	
   2.2455621e+01	  -1.5087361e-01	   3.2737317e-02	   3.3371080e-02	   3.0945401e-02	   2.9513226e-02	   2.5108631e-02	
   2.2500000e+01	  -1.5086539e-01	   3.2736405e-02	   3.3370576e-02	   3.0943352e-02	   2.9510708e-02	   2.5105198e-02	
   2.2544379e+01	  -1.5085720e-01	   3.2735500e-02	   3.3370077e-02	   3.0941313e-02	   2.9508203e-02	   2.5101783e-02	
   2.2588757e+01	  -1.5084903e-01	   3.2734601e-02	   3.3369582e-02	   3.0939283e-02	   2.9505710e-02	   2.5098384e-02	
   2.2633136e+01	  -1.5084092e-01	   3.2733712e-02	   3.3369094e-02	   3.0937270e-02	   2.9503236e-02	   2.5095013e-02	
   2.2677515e+01	  -1.5083285e-01	   3.2732829e-02	   3.3368611e-02	   3.0935267e-02	   2.9500776e-02	   2.5091661e-02	
   2.2721893e+01	  -1.5082479e-01	   3.2731950e-02	   3.3368130e-02	   3.0933271e-02	   2.9498324e-02	   2.5088319e-02	
   2.2766272e+01	  -1.5081676e-01	   3.2731075e-02	   3.3367654e-02	   3.0931284e-02	   2.9495881e-02	   2.5084992e-02	
   2.2810651e+01	  -1.5080876e-01	   3.2730206e-02	   3.3367181e-02	   3.0929306e-02	   2.9493451e-02	   2.5081681e-02	
   2.2855030e+01	  -1.5080079e-01	   3.2729343e-02	   3.3366714e-02	   3.0927339e-02	   2.9491034e-02	   2.5078388e-02	
   2.2899408e+01	  -1.5079286e-01	   3.2728485e-02	   3.3366252e-02	   3.0925384e-02	   2.9488631e-02	   2.5075116e-02	
   2.2943787e+01	  -1.5078497e-01	   3.2727635e-02	   3.3365796e-02	   3.0923443e-02	   2.9486245e-02	   2.5071866e-02	
   2.2988166e+01	  -1.5077712e-01	   3.2726790e-02	   3.3365345e-02	   3.0921513e-02	   2.9483873e-02	   2.5068636e-02	
   2.3032544e+01	  -1.5076930e-01	   3.2725951e-02	   3.3364899e-02	   3.0919594e-02	   2.9481513e-02	   2.5065423e-02	
   2.3076923e+01	  -1.5076151e-01	   3.2725116e-02	   3.3364456e-02	   3.0917684e-02	   2.9479164e-02	   2.5062225e-02	
   2.3121302e+01	  -1.5075374e-01	   3.2724284e-02	   3.3364017e-02	   3.0915781e-02	   2.9476823e-02	   2.5059039e-02	
   2.3165680e+01	  -1.5074598e-01	   3.2723456e-02	   3.3363579e-02	   3.0913884e-02	   2.9474490e-02	   2.5055862e-02	
   2.3210059e+01	  -1.5073828e-01	   3.2722635e-02	   3.3363148e-02	   3.0912005e-02	   2.9472176e-02	   2.5052714e-02	
   2.3254438e+01	  -1.5073061e-01	   3.2721822e-02	   3.3362718e-02	   3.0910138e-02	   2.9469876e-02	   2.5049582e-02	
   2.3298817e+01	  -1.5072297e-01	   3.2721015e-02	   3.3362290e-02	   3.0908282e-02	   2.9467589e-02	   2.5046466e-02	
   2.3343195e+01	  -1.5071536e-01	   3.2720214e-02	   3.3361863e-02	   3.0906437e-02	   2.9465315e-02	   2.5043367e-02	
   2.3387574e+01	  -1.5070779e-01	   3.2719418e-02	   3.3361439e-02	   3.0904602e-02	   2.9463053e-02	   2.5040283e-02	
   2.3431953e+01	  -1.5070024e-01	   3.2718629e-02	   3.3361016e-02	   3.0902777e-02	   2.9460804e-02	   2.5037217e-02	
   2.3476331e+01	  -1.5069272e-01	   3.2717845e-02	   3.3360597e-02	   3.0900962e-02	   2.9458568e-02	   2.5034166e-02	
   2.3520710e+01	  -1.5068523e-01	   3.2717067e-02	   3.3360181e-02	   3.0899155e-02	   2.9456344e-02	   2.5031131e-02	
   2.3565089e+01	  -1.5067777e-01	   3.2716297e-02	   3.3359771e-02	   3.0897358e-02	   2.9454132e-02	   2.5028109e-02	
   2.3609467e+01	  -1.5067034e-01	   3.2715536e-02	   3.3359369e-02	   3.0895569e-02	   2.9451926e-02	   2.5025092e-02	
   2.3653846e+01	  -1.5066292e-01	   3.2714780e-02	   3.3358975e-02	   3.0893784e-02	   2.9449723e-02	   2.5022078e-02	
   2.3698225e+01	  -1.5065549e-01	   3.2714028e-02	   3.3358592e-02	   3.0892000e-02	   2.9447514e-02	   2.5019057e-02	
   2.3742604e+01	  -1.5064806e-01	   3.2713280e-02	   3.3358219e-02	   3.0890218e-02	   2.9445297e-02	   2.5016025e-02	
   2.3786982e+01	  -1.5064062e-01	   3.2712536e-02	   3.3357853e-02	   3.0888437e-02	   2.9443077e-02	   2.5012986e-02	
   2.3831361e+01	  -1.5063318e-01	   3.2711796e-02	   3.3357492e-02	   3.0886659e-02	   2.9440857e-02	   2.5009940e-02	
   2.3875740e+01	  -1.5062575e-01	   3.2711059e-02	   3.3357138e-02	   3.0884884e-02	   2.9438636e-02	   2.5006888e-02	
   2.3920118e+01	  -1.5061832e-01	   3.2710326e-02	   3.3356788e-02	   3.0883112e-02	   2.9436414e-02	   2.5003829e-02	
   2.3964497e+01	  -1.5061090e-01	   3.2709596e-02	   3.3356443e-02	   3.0881344e-02	   2.9434195e-02	   2.5000765e-02	
   2.4008876e+01	  -1.5060348e-01	   3.2708870e-02	   3.3356101e-02	   3.0879580e-02	   2.9431978e-02	   2.4997694e-02	
   2.4053254e+01	  -1.5059606e-01	   3.2708146e-02	   3.3355763e-02	   3.0877818e-02	   2.9429763e-02	   2.4994619e-02	
   2.4097633e+01	  -1.5058865e-01	   3.2707424e-02	   3.3355426e-02	   3.0876059e-02	   2.9427549e-02	   2.4991542e-02	
   2.4142012e+01	  -1.5058124e-01	   3.2706704e-02	   3.3355091e-02	   3.0874302e-02	   2.9425337e-02	   2.4988461e-02	
   2.4186391e+01	  -1.5057384e-01	   3.2705987e-02	   3.3354759e-02	   3.0872549e-02	   2.9423129e-02	   2.4985378e-02	
   2.4230769e+01	  -1.5056647e-01	   3.2705276e-02	   3.3354433e-02	   3.0870805e-02	   2.9420930e-02	   2.4982292e-02	
   2.4275148e+01	  -1.5055912e-01	   3.2704570e-02	   3.3354111e-02	   3.0869068e-02	   2.9418738e-02	   2.4979206e-02	
   2.4319527e+01	  -1.5055178e-01	   3.2703866e-02	   3.3353792e-02	   3.0867337e-02	   2.9416552e-02	   2.4976123e-02	
   2.4363905e+01	  -1.5054446e-01	   3.2703166e-02	   3.3353476e-02	   3.0865611e-02	   2.9414372e-02	   2.4973043e-02	
   2.4408284e+01	  -1.5053716e-01	   3.2702470e-02	   3.3353164e-02	   3.0863892e-02	   2.9412198e-02	   2.4969965e-02	
   2.4452663e+01	  -1.5052989e-01	   3.2701776e-02	   3.3352855e-02	   3.0862179e-02	   2.9410029e-02	   2.4966893e-02	
   2.4497041e+01	  -1.5052264e-01	   3.2701086e-02	   3.3352548e-02	   3.0860473e-02	   2.9407868e-02	   2.4963827e-02	
   2.4541420e+01	  -1.5051541e-01	   3.2700399e-02	   3.3352244e-02	   3.0858774e-02	   2.9405713e-02	   2.4960767e-02	
   2.4585799e+01	  -1.5050819e-01	   3.2699714e-02	   3.3351942e-02	   3.0857078e-02	   2.9403561e-02	   2.4957710e-02	
   2.4630178e+01	  -1.5050099e-01	   3.2699031e-02	   3.3351642e-02	   3.0855386e-02	   2.9401414e-02	   2.4954656e-02	
   2.4674556e+01	  -1.5049381e-01	   3.2698351e-02	   3.3351345e-02	   3.0853700e-02	   2.9399271e-02	   2.4951608e-02	
   2.4718935e+01	  -1.5048668e-01	   3.2697677e-02	   3.3351054e-02	   3.0852028e-02	   2.9397142e-02	   2.4948576e-02	
   2.4763314e+01	  -1.5047958e-01	   3.2697008e-02	   3.3350767e-02	   3.0850364e-02	   2.9395022e-02	   2.4945555e-02	
   2.4807692e+01	  -1.5047252e-01	   3.2696341e-02	   3.3350482e-02	   3.0848707e-02	   2.9392909e-02	   2.4942543e-02	
   2.4852071e+01	  -1.5046547e-01	   3.2695677e-02	   3.3350199e-02	   3.0847057e-02	   2.9390803e-02	   2.4939540e-02	
   2.4896450e+01	  -1.5045846e-01	   3.2695016e-02	   3.3349918e-02	   3.0845414e-02	   2.9388704e-02	   2.4936547e-02	
   2.4940828e+01	  -1.5045147e-01	   3.2694358e-02	   3.3349638e-02	   3.0843778e-02	   2.9386613e-02	   2.4933564e-02	
   2.4985207e+01	  -1.5044451e-01	   3.2693703e-02	   3.3349360e-02	   3.0842150e-02	   2.9384531e-02	   2.4930593e-02	
   2.5029586e+01	  -1.5043758e-01	   3.2693050e-02	   3.3349083e-02	   3.0840528e-02	   2.9382457e-02	   2.4927631e-02	
   2.5073964e+01	  -1.5043066e-01	   3.2692399e-02	   3.3348807e-02	   3.0838911e-02	   2.9380386e-02	   2.4924675e-02	
   2.5118343e+01	  -1.5042376e-01	   3.2691750e-02	   3.3348532e-02	   3.0837297e-02	   2.9378322e-02	   2.4921726e-02	
   2.5162722e+01	  -1.5041688e-01	   3.2691104e-02	   3.3348259e-02	   3.0835690e-02	   2.9376263e-02	   2.4918785e-02	
   2.5207101e+01	  -1.5041004e-01	   3.2690460e-02	   3.3347988e-02	   3.0834088e-02	   2.9374213e-02	   2.4915854e-02	
   2.5251479e+01	  -1.5040321e-01	   3.2689819e-02	   3.3347718e-02	   3.0832494e-02	   2.9372171e-02	   2.4912934e-02	
   2.5295858e+01	  -1.5039642e-01	   3.2689179e-02	   3.3347448e-02	   3.0830905e-02	   2.9370136e-02	   2.4910027e-02	
   2.5340237e+01	  -1.5038965e-01	   3.2688541e-02	   3.3347177e-02	   3.0829324e-02	   2.9368110e-02	   2.4907138e-02	
   2.5384615e+01	  -1.5038292e-01	   3.2687900e-02	   3.3346899e-02	   3.0827751e-02	   2.9366098e-02	   2.4904273e-02	
   2.5428994e+01	  -1.5037622e-01	   3.2687258e-02	   3.3346613e-02	   3.0826189e-02	   2.9364103e-02	   2.4901437e-02	
   2.5473373e+01	  -1.5036958e-01	   3.2686618e-02	   3.3346320e-02	   3.0824639e-02	   2.9362130e-02	   2.4898632e-02	
   2.5517751e+01	  -1.5036301e-01	   3.2685982e-02	   3.3346024e-02	   3.0823106e-02	   2.9360183e-02	   2.4895863e-02	
   2.5562130e+01	  -1.5035650e-01	   3.2685353e-02	   3.3345725e-02	   3.0821588e-02	   2.9358264e-02	   2.4893132e-02	
   2.5606509e+01	  -1.5035007e-01	   3.2684729e-02	   3.3345425e-02	   3.0820087e-02	   2.9356371e-02	   2.4890438e-02	
   2.5650888e+01	  -1.5034369e-01	   3.2684107e-02	   3.3345123e-02	   3.0818600e-02	   2.9354503e-02	   2.4887782e-02	
   2.5695266e+01	  -1.5033739e-01	   3.2683489e-02	   3.3344820e-02	   3.0817126e-02	   2.9352658e-02	   2.4885164e-02	
   2.5739645e+01	  -1.5033114e-01	   3.2682876e-02	   3.3344518e-02	   3.0815666e-02	   2.9350832e-02	   2.4882583e-02	
   2.5784024e+01	  -1.5032495e-01	   3.2682266e-02	   3.3344217e-02	   3.0814219e-02	   2.9349026e-02	   2.4880038e-02	
   2.5828402e+01	  -1.5031882e-01	   3.2681660e-02	   3.3343918e-02	   3.0812783e-02	   2.9347237e-02	   2.4877530e-02	
   2.5872781e+01	  -1.5031273e-01	   3.2681056e-02	   3.3343618e-02	   3.0811359e-02	   2.9345463e-02	   2.4875056e-02	
   2.5917160e+01	  -1.5030669e-01	   3.2680456e-02	   3.3343318e-02	   3.0809946e-02	   2.9343703e-02	   2.4872616e-02	
   2.5961538e+01	  -1.5030070e-01	   3.2679861e-02	   3.3343021e-02	   3.0808543e-02	   2.9341958e-02	   2.4870207e-02	
   2.6005917e+01	  -1.5029477e-01	   3.2679271e-02	   3.3342726e-02	   3.0807152e-02	   2.9340227e-02	   2.4867829e-02	
   2.6050296e+01	  -1.5028887e-01	   3.2678686e-02	   3.3342432e-02	   3.0805771e-02	   2.9338510e-02	   2.4865479e-02	
   2.6094675e+01	  -1.5028302e-01	   3.2678103e-02	   3.3342138e-02	   3.0804399e-02	   2.9336806e-02	   2.4863157e-02	
   2.6139053e+01	  -1.5027720e-01	   3.2677525e-02	   3.3341843e-02	   3.0803037e-02	   2.9335116e-02	   2.4860861e-02	
   2.6183432e+01	  -1.5027142e-01	   3.2676951e-02	   3.3341549e-02	   3.0801684e-02	   2.9333439e-02	   2.4858587e-02	
   2.6227811e+01	  -1.5026568e-01	   3.2676381e-02	   3.3341256e-02	   3.0800340e-02	   2.9331775e-02	   2.4856336e-02	
   2.6272189e+01	  -1.5025997e-01	   3.2675816e-02	   3.3340962e-02	   3.0799005e-02	   2.9330125e-02	   2.4854106e-02	
   2.6316568e+01	  -1.5025428e-01	   3.2675253e-02	   3.3340666e-02	   3.0797678e-02	   2.9328487e-02	   2.4851896e-02	
   2.6360947e+01	  -1.5024862e-01	   3.2674693e-02	   3.3340369e-02	   3.0796358e-02	   2.9326861e-02	   2.4849704e-02	
   2.6405325e+01	  -1.5024299e-01	   3.2674137e-02	   3.3340071e-02	   3.0795045e-02	   2.9325248e-02	   2.4847528e-02	
   2.6449704e+01	  -1.5023739e-01	   3.2673585e-02	   3.3339775e-02	   3.0793740e-02	   2.9323646e-02	   2.4845370e-02	
   2.6494083e+01	  -1.5023181e-01	   3.2673037e-02	   3.3339479e-02	   3.0792442e-02	   2.9322056e-02	   2.4843227e-02	
   2.6538462e+01	  -1.5022625e-01	   3.2672492e-02	   3.3339181e-02	   3.0791150e-02	   2.9320478e-02	   2.4841099e-02	
   2.6582840e+01	  -1.5022072e-01	   3.2671949e-02	   3.3338884e-02	   3.0789865e-02	   2.9318910e-02	   2.4838986e-02	
   2.6627219e+01	  -1.5021521e-01	   3.2671411e-02	   3.3338589e-02	   3.0788587e-02	   2.9317353e-02	   2.4836887e-02	
   2.6671598e+01	  -1.5020972e-01	   3.2670878e-02	   3.3338296e-02	   3.0787315e-02	   2.9315806e-02	   2.4834802e-02	
   2.6715976e+01	  -1.5020427e-01	   3.2670349e-02	   3.3338007e-02	   3.0786051e-02	   2.9314269e-02	   2.4832732e-02	
   2.6760355e+01	  -1.5019883e-01	   3.2669823e-02	   3.3337718e-02	   3.0784794e-02	   2.9312742e-02	   2.4830675e-02	
   2.6804734e+01	  -1.5019341e-01	   3.2669300e-02	   3.3337430e-02	   3.0783543e-02	   2.9311224e-02	   2.4828631e-02	
   2.6849112e+01	  -1.5018802e-01	   3.2668781e-02	   3.3337147e-02	   3.0782299e-02	   2.9309714e-02	   2.4826601e-02	
   2.6893491e+01	  -1.5018266e-01	   3.2668267e-02	   3.3336869e-02	   3.0781064e-02	   2.9308212e-02	   2.4824586e-02	
   2.6937870e+01	  -1.5017733e-01	   3.2667759e-02	   3.3336595e-02	   3.0779836e-02	   2.9306720e-02	   2.4822584e-02	
   2.6982249e+01	  -1.5017201e-01	   3.2667253e-02	   3.3336324e-02	   3.0778616e-02	   2.9305235e-02	   2.4820595e-02	
   2.7026627e+01	  -1.5016673e-01	   3.2666751e-02	   3.3336055e-02	   3.0777404e-02	   2.9303759e-02	   2.4818620e-02	
   2.7071006e+01	  -1.5016147e-01	   3.2666254e-02	   3.3335792e-02	   3.0776200e-02	   2.9302291e-02	   2.4816659e-02	
   2.7115385e+01	  -1.5015624e-01	   3.2665762e-02	   3.3335532e-02	   3.0775005e-02	   2.9300832e-02	   2.4814711e-02	
   2.7159763e+01	  -1.5015103e-01	   3.2665275e-02	   3.3335277e-02	   3.0773818e-02	   2.9299383e-02	   2.4812777e-02	
   2.7204142e+01	  -1.5014585e-01	   3.2664790e-02	   3.3335021e-02	   3.0772639e-02	   2.9297942e-02	   2.4810856e-02	
   2.7248521e+01	  -1.5014069e-01	   3.2664309e-02	   3.3334767e-02	   3.0771467e-02	   2.9296510e-02	   2.4808947e-02	
   2.7292899e+01	  -1.5013555e-01	   3.2663832e-02	   3.3334515e-02	   3.0770303e-02	   2.9295087e-02	   2.4807051e-02	
   2.7337278e+01	  -1.5013044e-01	   3.2663360e-02	   3.3334266e-02	   3.0769147e-02	   2.9293673e-02	   2.4805168e-02	
   2.7381657e+01	  -1.5012536e-01	   3.2662893e-02	   3.3334019e-02	   3.0767999e-02	   2.9292269e-02	   2.4803298e-02	
   2.7426036e+01	  -1.5012031e-01	   3.2662430e-02	   3.3333776e-02	   3.0766858e-02	   2.9290874e-02	   2.4801441e-02	
   2.7470414e+01	  -1.5011528e-01	   3.2661972e-02	   3.3333535e-02	   3.0765726e-02	   2.9289490e-02	   2.4799596e-02	
   2.7514793e+01	  -1.5011027e-01	   3.2661518e-02	   3.3333296e-02	   3.0764602e-02	   2.9288115e-02	   2.4797763e-02	
   2.7559172e+01	  -1.5010529e-01	   3.2661068e-02	   3.3333060e-02	   3.0763484e-02	   2.9286749e-02	   2.4795943e-02	
   2.7603550e+01	  -1.5010034e-01	   3.2660622e-02	   3.3332825e-02	   3.0762375e-02	   2.9285393e-02	   2.4794135e-02	
   2.7647929e+01	  -1.5009540e-01	   3.2660179e-02	   3.3332592e-02	   3.0761273e-02	   2.9284045e-02	   2.4792338e-02	
   2.7692308e+01	  -1.5009049e-01	   3.2659741e-02	   3.3332361e-02	   3.0760178e-02	   2.9282706e-02	   2.4790554e-02	
   2.7736686e+01	  -1.5008561e-01	   3.2659306e-02	   3.3332131e-02	   3.0759089e-02	   2.9281375e-02	   2.4788781e-02	
   2.7781065e+01	  -1.5008074e-01	   3.2658874e-02	   3.3331903e-02	   3.0758008e-02	   2.9280052e-02	   2.4787020e-02	
   2.7825444e+01	  -1.5007589e-01	   3.2658447e-02	   3.3331677e-02	   3.0756934e-02	   2.9278737e-02	   2.4785271e-02	
   2.7869822e+01	  -1.5007107e-01	   3.2658022e-02	   3.3331454e-02	   3.0755867e-02	   2.9277429e-02	   2.4783533e-02	
   2.7914201e+01	  -1.5006627e-01	   3.2657602e-02	   3.3331233e-02	   3.0754807e-02	   2.9276129e-02	   2.4781806e-02	
   2.7958580e+01	  -1.5006149e-01	   3.2657185e-02	   3.3331015e-02	   3.0753754e-02	   2.9274837e-02	   2.4780090e-02	
   2.8002959e+01	  -1.5005674e-01	   3.2656771e-02	   3.3330799e-02	   3.0752707e-02	   2.9273553e-02	   2.4778385e-02	
   2.8047337e+01	  -1.5005200e-01	   3.2656361e-02	   3.3330586e-02	   3.0751668e-02	   2.9272277e-02	   2.4776691e-02	
   2.8091716e+01	  -1.5004729e-01	   3.2655954e-02	   3.3330376e-02	   3.0750635e-02	   2.9271009e-02	   2.4775008e-02	
   2.8136095e+01	  -1.5004260e-01	   3.2655550e-02	   3.3330168e-02	   3.0749608e-02	   2.9269749e-02	   2.4773335e-02	
   2.8180473e+01	  -1.5003793e-01	   3.2655150e-02	   3.3329963e-02	   3.0748588e-02	   2.9268497e-02	   2.4771673e-02	
   2.8224852e+01	  -1.5003328e-01	   3.2654753e-02	   3.3329761e-02	   3.0747575e-02	   2.9267253e-02	   2.4770022e-02	
   2.8269231e+01	  -1.5002866e-01	   3.2654360e-02	   3.3329562e-02	   3.0746568e-02	   2.9266017e-02	   2.4768381e-02	
   2.8313609e+01	  -1.5002406e-01	   3.2653971e-02	   3.3329366e-02	   3.0745568e-02	   2.9264790e-02	   2.4766750e-02	
   2.8357988e+01	  -1.5001948e-01	   3.2653585e-02	   3.3329171e-02	   3.0744575e-02	   2.9263571e-02	   2.4765130e-02	
   2.8402367e+01	  -1.5001493e-01	   3.2653202e-02	   3.3328979e-02	   3.0743588e-02	   2.9262360e-02	   2.4763520e-02	
   2.8446746e+01	  -1.5001039e-01	   3.2652823e-02	   3.3328789e-02	   3.0742607e-02	   2.9261156e-02	   2.4761921e-02	
   2.8491124e+01	  -1.5000588e-01	   3.2652448e-02	   3.3328601e-02	   3.0741633e-02	   2.9259961e-02	   2.4760331e-02	
   2.8535503e+01	  -1.5000138e-01	   3.2652076e-02	   3.3328414e-02	   3.0740666e-02	   2.9258773e-02	   2.4758752e-02	
   2.8579882e+01	  -1.4999691e-01	   3.2651707e-02	   3.3328229e-02	   3.0739704e-02	   2.9257592e-02	   2.4757183e-02	
   2.8624260e+01	  -1.4999246e-01	   3.2651341e-02	   3.3328046e-02	   3.0738750e-02	   2.9256419e-02	   2.4755624e-02	
   2.8668639e+01	  -1.4998803e-01	   3.2650979e-02	   3.3327864e-02	   3.0737801e-02	   2.9255253e-02	   2.4754075e-02	
   2.8713018e+01	  -1.4998362e-01	   3.2650619e-02	   3.3327684e-02	   3.0736859e-02	   2.9254094e-02	   2.4752536e-02	
   2.8757396e+01	  -1.4997923e-01	   3.2650263e-02	   3.3327505e-02	   3.0735923e-02	   2.9252943e-02	   2.4751006e-02	
   2.8801775e+01	  -1.4997486e-01	   3.2649910e-02	   3.3327328e-02	   3.0734993e-02	   2.9251798e-02	   2.4749487e-02	
   2.8846154e+01	  -1.4997051e-01	   3.2649560e-02	   3.3327153e-02	   3.0734070e-02	   2.9250660e-02	   2.4747977e-02	
   2.8890533e+01	  -1.4996617e-01	   3.2649213e-02	   3.3326980e-02	   3.0733152e-02	   2.9249530e-02	   2.4746476e-02	
   2.8934911e+01	  -1.4996186e-01	   3.2648868e-02	   3.3326808e-02	   3.0732240e-02	   2.9248406e-02	   2.4744986e-02	
   2.8979290e+01	  -1.4995757e-01	   3.2648527e-02	   3.3326639e-02	   3.0731335e-02	   2.9247289e-02	   2.4743504e-02	
   2.9023669e+01	  -1.4995330e-01	   3.2648189e-02	   3.3326472e-02	   3.0730435e-02	   2.9246180e-02	   2.4742032e-02	
   2.9068047e+01	  -1.4994905e-01	   3.2647853e-02	   3.3326307e-02	   3.0729540e-02	   2.9245077e-02	   2.4740570e-02	
   2.9112426e+01	  -1.4994482e-01	   3.2647521e-02	   3.3326143e-02	   3.0728652e-02	   2.9243981e-02	   2.4739116e-02	
   2.9156805e+01	  -1.4994061e-01	   3.2647191e-02	   3.3325982e-02	   3.0727769e-02	   2.9242893e-02	   2.4737672e-02	
   2.9201183e+01	  -1.4993642e-01	   3.2646864e-02	   3.3325822e-02	   3.0726892e-02	   2.9241811e-02	   2.4736237e-02	
   2.9245562e+01	  -1.4993225e-01	   3.2646540e-02	   3.3325665e-02	   3.0726020e-02	   2.9240736e-02	   2.4734811e-02	
   2.9289941e+01	  -1.4992810e-01	   3.2646219e-02	   3.3325510e-02	   3.0725155e-02	   2.9239668e-02	   2.4733394e-02	
   2.9334320e+01	  -1.4992397e-01	   3.2645901e-02	   3.3325356e-02	   3.0724294e-02	   2.9238607e-02	   2.4731986e-02	
   2.9378698e+01	  -1.4991986e-01	   3.2645585e-02	   3.3325205e-02	   3.0723440e-02	   2.9237552e-02	   2.4730587e-02	
   2.9423077e+01	  -1.4991577e-01	   3.2645272e-02	   3.3325055e-02	   3.0722591e-02	   2.9236505e-02	   2.4729197e-02	
   2.9467456e+01	  -1.4991169e-01	   3.2644962e-02	   3.3324907e-02	   3.0721747e-02	   2.9235464e-02	   2.4727816e-02	
   2.9511834e+01	  -1.4990764e-01	   3.2644655e-02	   3.3324760e-02	   3.0720909e-02	   2.9234430e-02	   2.4726444e-02	
   2.9556213e+01	  -1.4990361e-01	   3.2644351e-02	   3.3324615e-02	   3.0720077e-02	   2.9233402e-02	   2.4725080e-02	
   2.9600592e+01	  -1.4989960e-01	   3.2644049e-02	   3.3324471e-02	   3.0719250e-02	   2.9232380e-02	   2.4723725e-02	
   2.9644970e+01	  -1.4989560e-01	   3.2643750e-02	   3.3324329e-02	   3.0718429e-02	   2.9231366e-02	   2.4722379e-02	
   2.9689349e+01	  -1.4989162e-01	   3.2643453e-02	   3.3324188e-02	   3.0717613e-02	   2.9230357e-02	   2.4721041e-02	
   2.9733728e+01	  -1.4988767e-01	   3.2643159e-02	   3.3324048e-02	   3.0716802e-02	   2.9229355e-02	   2.4719712e-02	
   2.9778107e+01	  -1.4988373e-01	   3.2642868e-02	   3.3323910e-02	   3.0715997e-02	   2.9228359e-02	   2.4718391e-02	
   2.9822485e+01	  -1.4987981e-01	   3.2642579e-02	   3.3323772e-02	   3.0715197e-02	   2.9227370e-02	   2.4717079e-02	
   2.9866864e+01	  -1.4987591e-01	   3.2642293e-02	   3.3323637e-02	   3.0714402e-02	   2.9226386e-02	   2.4715775e-02	
   2.9911243e+01	  -1.4987203e-01	   3.2642009e-02	   3.3323502e-02	   3.0713613e-02	   2.9225409e-02	   2.4714480e-02	
   2.9955621e+01	  -1.4986817e-01	   3.2641728e-02	   3.3323370e-02	   3.0712829e-02	   2.9224438e-02	   2.4713193e-02	
   3.0000000e+01	  -1.4986432e-01	   3.2641449e-02	   3.3323238e-02	   3.0712049e-02	   2.9223473e-02	   2.4711914e-02	
   3.0044379e+01	  -1.4986050e-01	   3.2641172e-02	   3.3323109e-02	   3.0711275e-02	   2.9222514e-02	   2.4710644e-02	
   3.0088757e+01	  -1.4985669e-01	   3.2640898e-02	   3.3322980e-02	   3.0710506e-02	   2.9221561e-02	   2.4709381e-02	
   3.0133136e+01	  -1.4985290e-01	   3.2640627e-02	   3.3322853e-02	   3.0709742e-02	   2.9220615e-02	   2.4708127e-02	
   3.0177515e+01	  -1.4984913e-01	   3.2640357e-02	   3.3322728e-02	   3.0708982e-02	   2.9219674e-02	   2.4706881e-02	
   3.0221893e+01	  -1.4984538e-01	   3.2640090e-02	   3.3322604e-02	   3.0708228e-02	   2.9218739e-02	   2.4705643e-02	
   3.0266272e+01	  -1.4984165e-01	   3.2639825e-02	   3.3322481e-02	   3.0707478e-02	   2.9217811e-02	   2.4704413e-02	
   3.0310651e+01	  -1.4983793e-01	   3.2639562e-02	   3.3322360e-02	   3.0706734e-02	   2.9216888e-02	   2.4703191e-02	
   3.0355030e+01	  -1.4983424e-01	   3.2639302e-02	   3.3322240e-02	   3.0705994e-02	   2.9215971e-02	   2.4701976e-02	
   3.0399408e+01	  -1.4983056e-01	   3.2639044e-02	   3.3322121e-02	   3.0705259e-02	   2.9215060e-02	   2.4700770e-02	
   3.0443787e+01	  -1.4982690e-01	   3.2638787e-02	   3.3322003e-02	   3.0704529e-02	   2.9214154e-02	   2.4699571e-02	
   3.0488166e+01	  -1.4982326e-01	   3.2638533e-02	   3.3321886e-02	   3.0703803e-02	   2.9213255e-02	   2.4698380e-02	
   3.0532544e+01	  -1.4981963e-01	   3.2638281e-02	   3.3321771e-02	   3.0703082e-02	   2.9212361e-02	   2.4697196e-02	
   3.0576923e+01	  -1.4981603e-01	   3.2638032e-02	   3.3321657e-02	   3.0702366e-02	   2.9211472e-02	   2.4696021e-02	
   3.0621302e+01	  -1.4981244e-01	   3.2637784e-02	   3.3321544e-02	   3.0701654e-02	   2.9210590e-02	   2.4694853e-02	
   3.0665680e+01	  -1.4980887e-01	   3.2637539e-02	   3.3321432e-02	   3.0700947e-02	   2.9209712e-02	   2.4693692e-02	
   3.0710059e+01	  -1.4980532e-01	   3.2637296e-02	   3.3321322e-02	   3.0700245e-02	   2.9208841e-02	   2.4692539e-02	
   3.0754438e+01	  -1.4980178e-01	   3.2637054e-02	   3.3321212e-02	   3.0699547e-02	   2.9207975e-02	   2.4691394e-02	
   3.0798817e+01	  -1.4979827e-01	   3.2636815e-02	   3.3321104e-02	   3.0698854e-02	   2.9207115e-02	   2.4690256e-02	
   3.0843195e+01	  -1.4979477e-01	   3.2636578e-02	   3.3320997e-02	   3.0698165e-02	   2.9206259e-02	   2.4689125e-02	
   3.0887574e+01	  -1.4979130e-01	   3.2636345e-02	   3.3320891e-02	   3.0697484e-02	   2.9205414e-02	   2.4688008e-02	
   3.0931953e+01	  -1.4978785e-01	   3.2636112e-02	   3.3320786e-02	   3.0696807e-02	   2.9204572e-02	   2.4686896e-02	
   3.0976331e+01	  -1.4978441e-01	   3.2635882e-02	   3.3320682e-02	   3.0696132e-02	   2.9203734e-02	   2.4685789e-02	
   3.1020710e+01	  -1.4978098e-01	   3.2635652e-02	   3.3320579e-02	   3.0695461e-02	   2.9202900e-02	   2.4684687e-02	
   3.1065089e+01	  -1.4977756e-01	   3.2635424e-02	   3.3320476e-02	   3.0694793e-02	   2.9202070e-02	   2.4683590e-02	
   3.1109467e+01	  -1.4977416e-01	   3.2635198e-02	   3.3320374e-02	   3.0694128e-02	   2.9201244e-02	   2.4682500e-02	
   3.1153846e+01	  -1.4977078e-01	   3.2634974e-02	   3.3320273e-02	   3.0693469e-02	   2.9200424e-02	   2.4681417e-02	
   3.1198225e+01	  -1.4976742e-01	   3.2634752e-02	   3.3320173e-02	   3.0692816e-02	   2.9199613e-02	   2.4680346e-02	
   3.1242604e+01	  -1.4976408e-01	   3.2634532e-02	   3.3320074e-02	   3.0692166e-02	   2.9198805e-02	   2.4679280e-02	
   3.1286982e+01	  -1.4976075e-01	   3.2634314e-02	   3.3319975e-02	   3.0691521e-02	   2.9198003e-02	   2.4678222e-02	
   3.1331361e+01	  -1.4975745e-01	   3.2634098e-02	   3.3319878e-02	   3.0690880e-02	   2.9197206e-02	   2.4677171e-02	
   3.1375740e+01	  -1.4975416e-01	   3.2633883e-02	   3.3319781e-02	   3.0690243e-02	   2.9196414e-02	   2.4676126e-02	
   3.1420118e+01	  -1.4975089e-01	   3.2633670e-02	   3.3319686e-02	   3.0689610e-02	   2.9195627e-02	   2.4675088e-02	
   3.1464497e+01	  -1.4974763e-01	   3.2633459e-02	   3.3319591e-02	   3.0688981e-02	   2.9194845e-02	   2.4674058e-02	
   3.1508876e+01	  -1.4974439e-01	   3.2633249e-02	   3.3319497e-02	   3.0688356e-02	   2.9194068e-02	   2.4673034e-02	
   3.1553254e+01	  -1.4974117e-01	   3.2633042e-02	   3.3319404e-02	   3.0687735e-02	   2.9193295e-02	   2.4672016e-02	
   3.1597633e+01	  -1.4973797e-01	   3.2632835e-02	   3.3319312e-02	   3.0687119e-02	   2.9192528e-02	   2.4671006e-02	
   3.1642012e+01	  -1.4973478e-01	   3.2632631e-02	   3.3319221e-02	   3.0686506e-02	   2.9191765e-02	   2.4670002e-02	
   3.1686391e+01	  -1.4973161e-01	   3.2632428e-02	   3.3319131e-02	   3.0685898e-02	   2.9191010e-02	   2.4669008e-02	
   3.1730769e+01	  -1.4972847e-01	   3.2632228e-02	   3.3319042e-02	   3.0685295e-02	   2.9190260e-02	   2.4668021e-02	
   3.1775148e+01	  -1.4972534e-01	   3.2632029e-02	   3.3318954e-02	   3.0684695e-02	   2.9189513e-02	   2.4667039e-02	
   3.1819527e+01	  -1.4972222e-01	   3.2631831e-02	   3.3318866e-02	   3.0684098e-02	   2.9188769e-02	   2.4666061e-02	
   3.1863905e+01	  -1.4971911e-01	   3.2631634e-02	   3.3318778e-02	   3.0683503e-02	   2.9188029e-02	   2.4665088e-02	
   3.1908284e+01	  -1.4971602e-01	   3.2631438e-02	   3.3318692e-02	   3.0682911e-02	   2.9187293e-02	   2.4664121e-02	
   3.1952663e+01	  -1.4971294e-01	   3.2631244e-02	   3.3318605e-02	   3.0682323e-02	   2.9186561e-02	   2.4663159e-02	
   3.1997041e+01	  -1.4970988e-01	   3.2631052e-02	   3.3318520e-02	   3.0681741e-02	   2.9185837e-02	   2.4662208e-02	
   3.2041420e+01	  -1.4970685e-01	   3.2630861e-02	   3.3318435e-02	   3.0681163e-02	   2.9185117e-02	   2.4661264e-02	
   3.2085799e+01	  -1.4970383e-01	   3.2630672e-02	   3.3318350e-02	   3.0680588e-02	   2.9184402e-02	   2.4660325e-02	
   3.2130178e+01	  -1.4970082e-01	   3.2630484e-02	   3.3318266e-02	   3.0680017e-02	   2.9183690e-02	   2.4659392e-02	
   3.2174556e+01	  -1.4969783e-01	   3.2630298e-02	   3.3318182e-02	   3.0679449e-02	   2.9182984e-02	   2.4658466e-02	
   3.2218935e+01	  -1.4969486e-01	   3.2630113e-02	   3.3318099e-02	   3.0678886e-02	   2.9182282e-02	   2.4657545e-02	
   3.2263314e+01	  -1.4969190e-01	   3.2629930e-02	   3.3318017e-02	   3.0678325e-02	   2.9181584e-02	   2.4656631e-02	
   3.2307692e+01	  -1.4968896e-01	   3.2629747e-02	   3.3317935e-02	   3.0677768e-02	   2.9180891e-02	   2.4655723e-02	
   3.2352071e+01	  -1.4968603e-01	   3.2629567e-02	   3.3317853e-02	   3.0677215e-02	   2.9180202e-02	   2.4654821e-02	
   3.2396450e+01	  -1.4968312e-01	   3.2629387e-02	   3.3317772e-02	   3.0676665e-02	   2.9179517e-02	   2.4653926e-02	
   3.2440828e+01	  -1.4968023e-01	   3.2629209e-02	   3.3317692e-02	   3.0676119e-02	   2.9178837e-02	   2.4653036e-02	
   3.2485207e+01	  -1.4967735e-01	   3.2629032e-02	   3.3317612e-02	   3.0675576e-02	   2.9178160e-02	   2.4652152e-02	
   3.2529586e+01	  -1.4967449e-01	   3.2628856e-02	   3.3317532e-02	   3.0675036e-02	   2.9177488e-02	   2.4651274e-02	
   3.2573964e+01	  -1.4967165e-01	   3.2628682e-02	   3.3317454e-02	   3.0674500e-02	   2.9176821e-02	   2.4650402e-02	
   3.2618343e+01	  -1.4966882e-01	   3.2628509e-02	   3.3317376e-02	   3.0673967e-02	   2.9176157e-02	   2.4649536e-02	
   3.2662722e+01	  -1.4966600e-01	   3.2628337e-02	   3.3317298e-02	   3.0673438e-02	   2.9175498e-02	   2.4648675e-02	
   3.2707101e+01	  -1.4966321e-01	   3.2628166e-02	   3.3317221e-02	   3.0672911e-02	   2.9174843e-02	   2.4647821e-02	
   3.2751479e+01	  -1.4966042e-01	   3.2627997e-02	   3.3317145e-02	   3.0672388e-02	   2.9174192e-02	   2.4646972e-02	
   3.2795858e+01	  -1.4965766e-01	   3.2627828e-02	   3.3317068e-02	   3.0671869e-02	   2.9173544e-02	   2.4646129e-02	
   3.2840237e+01	  -1.4965491e-01	   3.2627661e-02	   3.3316992e-02	   3.0671352e-02	   2.9172902e-02	   2.4645292e-02	
   3.2884615e+01	  -1.4965217e-01	   3.2627495e-02	   3.3316917e-02	   3.0670839e-02	   2.9172263e-02	   2.4644460e-02	
   3.2928994e+01	  -1.4964945e-01	   3.2627330e-02	   3.3316842e-02	   3.0670329e-02	   2.9171628e-02	   2.4643634e-02	
   3.2973373e+01	  -1.4964674e-01	   3.2627166e-02	   3.3316767e-02	   3.0669822e-02	   2.9170996e-02	   2.4642813e-02	
   3.3017751e+01	  -1.4964406e-01	   3.2627003e-02	   3.3316692e-02	   3.0669318e-02	   2.9170369e-02	   2.4641998e-02	
   3.3062130e+01	  -1.4964138e-01	   3.2626842e-02	   3.3316617e-02	   3.0668818e-02	   2.9169746e-02	   2.4641189e-02	
   3.3106509e+01	  -1.4963872e-01	   3.2626681e-02	   3.3316543e-02	   3.0668320e-02	   2.9169127e-02	   2.4640385e-02	
   3.3150888e+01	  -1.4963608e-01	   3.2626522e-02	   3.3316470e-02	   3.0667826e-02	   2.9168511e-02	   2.4639587e-02	
   3.3195266e+01	  -1.4963345e-01	   3.2626364e-02	   3.3316396e-02	   3.0667335e-02	   2.9167900e-02	   2.4638794e-02	
   3.3239645e+01	  -1.4963083e-01	   3.2626206e-02	   3.3316323e-02	   3.0666846e-02	   2.9167292e-02	   2.4638006e-02	
   3.3284024e+01	  -1.4962824e-01	   3.2626050e-02	   3.3316250e-02	   3.0666361e-02	   2.9166688e-02	   2.4637224e-02	
   3.3328402e+01	  -1.4962565e-01	   3.2625895e-02	   3.3316177e-02	   3.0665879e-02	   2.9166088e-02	   2.4636447e-02	
   3.3372781e+01	  -1.4962308e-01	   3.2625740e-02	   3.3316105e-02	   3.0665400e-02	   2.9165492e-02	   2.4635675e-02	
   3.3417160e+01	  -1.4962053e-01	   3.2625587e-02	   3.3316033e-02	   3.0664923e-02	   2.9164899e-02	   2.4634909e-02	
   3.3461538e+01	  -1.4961799e-01	   3.2625435e-02	   3.3315961e-02	   3.0664450e-02	   2.9164310e-02	   2.4634147e-02	
   3.3505917e+01	  -1.4961546e-01	   3.2625283e-02	   3.3315889e-02	   3.0663979e-02	   2.9163724e-02	   2.4633391e-02	
   3.3550296e+01	  -1.4961295e-01	   3.2625133e-02	   3.3315817e-02	   3.0663512e-02	   2.9163142e-02	   2.4632641e-02	
   3.3594675e+01	  -1.4961046e-01	   3.2624983e-02	   3.3315746e-02	   3.0663047e-02	   2.9162564e-02	   2.4631895e-02	
   3.3639053e+01	  -1.4960798e-01	   3.2624835e-02	   3.3315675e-02	   3.0662585e-02	   2.9161989e-02	   2.4631154e-02	
   3.3683432e+01	  -1.4960551e-01	   3.2624687e-02	   3.3315605e-02	   3.0662126e-02	   2.9161418e-02	   2.4630419e-02	
   3.3727811e+01	  -1.4960306e-01	   3.2624540e-02	   3.3315534e-02	   3.0661669e-02	   2.9160851e-02	   2.4629688e-02	
   3.3772189e+01	  -1.4960063e-01	   3.2624394e-02	   3.3315464e-02	   3.0661216e-02	   2.9160286e-02	   2.4628963e-02	
   3.3816568e+01	  -1.4959820e-01	   3.2624249e-02	   3.3315393e-02	   3.0660765e-02	   2.9159726e-02	   2.4628242e-02	
   3.3860947e+01	  -1.4959580e-01	   3.2624104e-02	   3.3315323e-02	   3.0660317e-02	   2.9159169e-02	   2.4627527e-02	
   3.3905325e+01	  -1.4959340e-01	   3.2623961e-02	   3.3315253e-02	   3.0659871e-02	   2.9158615e-02	   2.4626816e-02	
   3.3949704e+01	  -1.4959102e-01	   3.2623818e-02	   3.3315184e-02	   3.0659428e-02	   2.9158065e-02	   2.4626110e-02	
   3.3994083e+01	  -1.4958866e-01	   3.2623676e-02	   3.3315114e-02	   3.0658988e-02	   2.9157518e-02	   2.4625409e-02	
   3.4038462e+01	  -1.4958631e-01	   3.2623535e-02	   3.3315045e-02	   3.0658551e-02	   2.9156974e-02	   2.4624713e-02	
   3.4082840e+01	  -1.4958397e-01	   3.2623395e-02	   3.3314975e-02	   3.0658116e-02	   2.9156434e-02	   2.4624022e-02	
   3.4127219e+01	  -1.4958165e-01	   3.2623255e-02	   3.3314906e-02	   3.0657684e-02	   2.9155897e-02	   2.4623335e-02	
   3.4171598e+01	  -1.4957934e-01	   3.2623117e-02	   3.3314836e-02	   3.0657254e-02	   2.9155364e-02	   2.4622654e-02	
   3.4215976e+01	  -1.4957705e-01	   3.2622979e-02	   3.3314767e-02	   3.0656827e-02	   2.9154833e-02	   2.4621976e-02	
   3.4260355e+01	  -1.4957477e-01	   3.2622841e-02	   3.3314698e-02	   3.0656403e-02	   2.9154306e-02	   2.4621304e-02	
   3.4304734e+01	  -1.4957250e-01	   3.2622705e-02	   3.3314629e-02	   3.0655981e-02	   2.9153783e-02	   2.4620636e-02	
   3.4349112e+01	  -1.4957025e-01	   3.2622569e-02	   3.3314559e-02	   3.0655562e-02	   2.9153262e-02	   2.4619973e-02	
   3.4393491e+01	  -1.4956801e-01	   3.2622434e-02	   3.3314491e-02	   3.0655145e-02	   2.9152745e-02	   2.4619315e-02	
   3.4437870e+01	  -1.4956578e-01	   3.2622300e-02	   3.3314422e-02	   3.0654730e-02	   2.9152230e-02	   2.4618661e-02	
   3.4482249e+01	  -1.4956357e-01	   3.2622166e-02	   3.3314353e-02	   3.0654318e-02	   2.9151719e-02	   2.4618011e-02	
   3.4526627e+01	  -1.4956137e-01	   3.2622033e-02	   3.3314284e-02	   3.0653909e-02	   2.9151211e-02	   2.4617366e-02	
   3.4571006e+01	  -1.4955919e-01	   3.2621901e-02	   3.3314215e-02	   3.0653502e-02	   2.9150706e-02	   2.4616726e-02	
   3.4615385e+01	  -1.4955702e-01	   3.2621769e-02	   3.3314146e-02	   3.0653097e-02	   2.9150205e-02	   2.4616090e-02	
   3.4659763e+01	  -1.4955486e-01	   3.2621638e-02	   3.3314077e-02	   3.0652695e-02	   2.9149706e-02	   2.4615458e-02	
   3.4704142e+01	  -1.4955272e-01	   3.2621507e-02	   3.3314008e-02	   3.0652295e-02	   2.9149210e-02	   2.4614831e-02	
   3.4748521e+01	  -1.4955059e-01	   3.2621378e-02	   3.3313939e-02	   3.0651897e-02	   2.9148717e-02	   2.4614208e-02	
   3.4792899e+01	  -1.4954847e-01	   3.2621249e-02	   3.3313871e-02	   3.0651502e-02	   2.9148228e-02	   2.4613589e-02	
   3.4837278e+01	  -1.4954637e-01	   3.2621120e-02	   3.3313802e-02	   3.0651109e-02	   2.9147741e-02	   2.4612975e-02	
   3.4881657e+01	  -1.4954428e-01	   3.2620992e-02	   3.3313733e-02	   3.0650718e-02	   2.9147257e-02	   2.4612365e-02	
   3.4926036e+01	  -1.4954220e-01	   3.2620864e-02	   3.3313664e-02	   3.0650330e-02	   2.9146776e-02	   2.4611760e-02	
   3.4970414e+01	  -1.4954013e-01	   3.2620737e-02	   3.3313594e-02	   3.0649944e-02	   2.9146298e-02	   2.4611158e-02	
   3.5014793e+01	  -1.4953808e-01	   3.2620611e-02	   3.3313525e-02	   3.0649560e-02	   2.9145823e-02	   2.4610561e-02	
   3.5059172e+01	  -1.4953604e-01	   3.2620485e-02	   3.3313456e-02	   3.0649178e-02	   2.9145351e-02	   2.4609968e-02	
   3.5103550e+01	  -1.4953402e-01	   3.2620360e-02	   3.3313387e-02	   3.0648799e-02	   2.9144881e-02	   2.4609379e-02	
   3.5147929e+01	  -1.4953201e-01	   3.2620235e-02	   3.3313318e-02	   3.0648421e-02	   2.9144415e-02	   2.4608794e-02	
   3.5192308e+01	  -1.4953001e-01	   3.2620111e-02	   3.3313249e-02	   3.0648046e-02	   2.9143951e-02	   2.4608213e-02	
   3.5236686e+01	  -1.4952802e-01	   3.2619988e-02	   3.3313181e-02	   3.0647673e-02	   2.9143491e-02	   2.4607637e-02	
   3.5281065e+01	  -1.4952605e-01	   3.2619865e-02	   3.3313112e-02	   3.0647303e-02	   2.9143033e-02	   2.4607065e-02	
   3.5325444e+01	  -1.4952409e-01	   3.2619743e-02	   3.3313043e-02	   3.0646935e-02	   2.9142578e-02	   2.4606496e-02	
   3.5369822e+01	  -1.4952215e-01	   3.2619621e-02	   3.3312974e-02	   3.0646568e-02	   2.9142125e-02	   2.4605932e-02	
   3.5414201e+01	  -1.4952021e-01	   3.2619499e-02	   3.3312905e-02	   3.0646204e-02	   2.9141676e-02	   2.4605371e-02	
   3.5458580e+01	  -1.4951829e-01	   3.2619378e-02	   3.3312835e-02	   3.0645842e-02	   2.9141229e-02	   2.4604815e-02	
   3.5502959e+01	  -1.4951638e-01	   3.2619258e-02	   3.3312765e-02	   3.0645482e-02	   2.9140784e-02	   2.4604262e-02	
   3.5547337e+01	  -1.4951448e-01	   3.2619138e-02	   3.3312695e-02	   3.0645124e-02	   2.9140343e-02	   2.4603714e-02	
   3.5591716e+01	  -1.4951260e-01	   3.2619018e-02	   3.3312625e-02	   3.0644768e-02	   2.9139904e-02	   2.4603169e-02	
   3.5636095e+01	  -1.4951073e-01	   3.2618899e-02	   3.3312555e-02	   3.0644414e-02	   2.9139468e-02	   2.4602628e-02	
   3.5680473e+01	  -1.4950888e-01	   3.2618781e-02	   3.3312485e-02	   3.0644064e-02	   2.9139036e-02	   2.4602094e-02	
   3.5724852e+01	  -1.4950704e-01	   3.2618663e-02	   3.3312415e-02	   3.0643715e-02	   2.9138606e-02	   2.4601563e-02	
   3.5769231e+01	  -1.4950520e-01	   3.2618546e-02	   3.3312344e-02	   3.0643368e-02	   2.9138178e-02	   2.4601034e-02	
   3.5813609e+01	  -1.4950338e-01	   3.2618429e-02	   3.3312274e-02	   3.0643022e-02	   2.9137752e-02	   2.4600508e-02	
   3.5857988e+01	  -1.4950157e-01	   3.2618312e-02	   3.3312204e-02	   3.0642678e-02	   2.9137328e-02	   2.4599985e-02	
   3.5902367e+01	  -1.4949976e-01	   3.2618195e-02	   3.3312133e-02	   3.0642335e-02	   2.9136906e-02	   2.4599464e-02	
   3.5946746e+01	  -1.4949797e-01	   3.2618080e-02	   3.3312063e-02	   3.0641995e-02	   2.9136487e-02	   2.4598949e-02	
   3.5991124e+01	  -1.4949620e-01	   3.2617964e-02	   3.3311992e-02	   3.0641657e-02	   2.9136072e-02	   2.4598440e-02	
   3.6035503e+01	  -1.4949444e-01	   3.2617849e-02	   3.3311921e-02	   3.0641322e-02	   2.9135660e-02	   2.4597933e-02	
   3.6079882e+01	  -1.4949269e-01	   3.2617735e-02	   3.3311850e-02	   3.0640988e-02	   2.9135249e-02	   2.4597430e-02	
   3.6124260e+01	  -1.4949096e-01	   3.2617620e-02	   3.3311779e-02	   3.0640656e-02	   2.9134841e-02	   2.4596930e-02	
   3.6168639e+01	  -1.4948923e-01	   3.2617507e-02	   3.3311708e-02	   3.0640325e-02	   2.9134436e-02	   2.4596434e-02	
   3.6213018e+01	  -1.4948752e-01	   3.2617393e-02	   3.3311636e-02	   3.0639998e-02	   2.9134033e-02	   2.4595943e-02	
   3.6257396e+01	  -1.4948582e-01	   3.2617280e-02	   3.3311564e-02	   3.0639671e-02	   2.9133633e-02	   2.4595454e-02	
   3.6301775e+01	  -1.4948413e-01	   3.2617168e-02	   3.3311493e-02	   3.0639347e-02	   2.9133234e-02	   2.4594968e-02	
   3.6346154e+01	  -1.4948245e-01	   3.2617056e-02	   3.3311421e-02	   3.0639024e-02	   2.9132839e-02	   2.4594486e-02	
   3.6390533e+01	  -1.4948079e-01	   3.2616944e-02	   3.3311349e-02	   3.0638703e-02	   2.9132445e-02	   2.4594008e-02	
   3.6434911e+01	  -1.4947913e-01	   3.2616833e-02	   3.3311277e-02	   3.0638385e-02	   2.9132055e-02	   2.4593534e-02	
   3.6479290e+01	  -1.4947749e-01	   3.2616722e-02	   3.3311205e-02	   3.0638067e-02	   2.9131666e-02	   2.4593062e-02	
   3.6523669e+01	  -1.4947586e-01	   3.2616611e-02	   3.3311132e-02	   3.0637752e-02	   2.9131280e-02	   2.4592595e-02	
   3.6568047e+01	  -1.4947424e-01	   3.2616500e-02	   3.3311059e-02	   3.0637438e-02	   2.9130896e-02	   2.4592130e-02	
   3.6612426e+01	  -1.4947263e-01	   3.2616389e-02	   3.3310985e-02	   3.0637126e-02	   2.9130514e-02	   2.4591669e-02	
   3.6656805e+01	  -1.4947103e-01	   3.2616278e-02	   3.3310912e-02	   3.0636816e-02	   2.9130135e-02	   2.4591212e-02	
   3.6701183e+01	  -1.4946944e-01	   3.2616168e-02	   3.3310838e-02	   3.0636507e-02	   2.9129757e-02	   2.4590758e-02	
   3.6745562e+01	  -1.4946787e-01	   3.2616059e-02	   3.3310764e-02	   3.0636200e-02	   2.9129382e-02	   2.4590307e-02	
   3.6789941e+01	  -1.4946631e-01	   3.2615950e-02	   3.3310692e-02	   3.0635896e-02	   2.9129010e-02	   2.4589860e-02	
   3.6834320e+01	  -1.4946476e-01	   3.2615843e-02	   3.3310621e-02	   3.0635593e-02	   2.9128640e-02	   2.4589416e-02	
   3.6878698e+01	  -1.4946323e-01	   3.2615736e-02	   3.3310551e-02	   3.0635293e-02	   2.9128273e-02	   2.4588976e-02	
   3.6923077e+01	  -1.4946171e-01	   3.2615630e-02	   3.3310482e-02	   3.0634994e-02	   2.9127909e-02	   2.4588539e-02	
   3.6967456e+01	  -1.4946021e-01	   3.2615526e-02	   3.3310414e-02	   3.0634699e-02	   2.9127548e-02	   2.4588107e-02	
   3.7011834e+01	  -1.4945872e-01	   3.2615423e-02	   3.3310348e-02	   3.0634405e-02	   2.9127189e-02	   2.4587678e-02	
   3.7056213e+01	  -1.4945724e-01	   3.2615320e-02	   3.3310280e-02	   3.0634113e-02	   2.9126833e-02	   2.4587252e-02	
   3.7100592e+01	  -1.4945578e-01	   3.2615217e-02	   3.3310211e-02	   3.0633824e-02	   2.9126480e-02	   2.4586829e-02	
   3.7144970e+01	  -1.4945432e-01	   3.2615115e-02	   3.3310142e-02	   3.0633536e-02	   2.9126130e-02	   2.4586410e-02	
   3.7189349e+01	  -1.4945287e-01	   3.2615012e-02	   3.3310069e-02	   3.0633250e-02	   2.9125781e-02	   2.4585994e-02	
   3.7233728e+01	  -1.4945143e-01	   3.2614908e-02	   3.3309993e-02	   3.0632965e-02	   2.9125434e-02	   2.4585581e-02	
   3.7278107e+01	  -1.4944999e-01	   3.2614804e-02	   3.3309914e-02	   3.0632681e-02	   2.9125089e-02	   2.4585171e-02	
   3.7322485e+01	  -1.4944856e-01	   3.2614700e-02	   3.3309833e-02	   3.0632399e-02	   2.9124745e-02	   2.4584764e-02	
   3.7366864e+01	  -1.4944714e-01	   3.2614595e-02	   3.3309749e-02	   3.0632117e-02	   2.9124402e-02	   2.4584359e-02	
   3.7411243e+01	  -1.4944572e-01	   3.2614490e-02	   3.3309663e-02	   3.0631836e-02	   2.9124061e-02	   2.4583957e-02	
   3.7455621e+01	  -1.4944431e-01	   3.2614384e-02	   3.3309577e-02	   3.0631557e-02	   2.9123721e-02	   2.4583558e-02	
   3.7500000e+01	  -1.4944291e-01	   3.2614278e-02	   3.3309493e-02	   3.0631278e-02	   2.9123382e-02	   2.4583161e-02	
   3.7544379e+01	  -1.4944151e-01	   3.2614172e-02	   3.3309408e-02	   3.0631000e-02	   2.9123044e-02	   2.4582767e-02	
   3.7588757e+01	  -1.4944014e-01	   3.2614066e-02	   3.3309326e-02	   3.0630725e-02	   2.9122709e-02	   2.4582378e-02	
   3.7633136e+01	  -1.4943878e-01	   3.2613962e-02	   3.3309248e-02	   3.0630452e-02	   2.9122378e-02	   2.4581992e-02	
   3.7677515e+01	  -1.4943744e-01	   3.2613859e-02	   3.3309170e-02	   3.0630180e-02	   2.9122048e-02	   2.4581610e-02	
   3.7721893e+01	  -1.4943611e-01	   3.2613755e-02	   3.3309094e-02	   3.0629910e-02	   2.9121721e-02	   2.4581230e-02	
   3.7766272e+01	  -1.4943478e-01	   3.2613653e-02	   3.3309019e-02	   3.0629641e-02	   2.9121395e-02	   2.4580853e-02	
   3.7810651e+01	  -1.4943347e-01	   3.2613551e-02	   3.3308946e-02	   3.0629373e-02	   2.9121071e-02	   2.4580478e-02	
   3.7855030e+01	  -1.4943217e-01	   3.2613450e-02	   3.3308877e-02	   3.0629107e-02	   2.9120749e-02	   2.4580105e-02	
   3.7899408e+01	  -1.4943088e-01	   3.2613349e-02	   3.3308811e-02	   3.0628842e-02	   2.9120429e-02	   2.4579734e-02	
   3.7943787e+01	  -1.4942962e-01	   3.2613250e-02	   3.3308749e-02	   3.0628581e-02	   2.9120115e-02	   2.4579370e-02	
   3.7988166e+01	  -1.4942837e-01	   3.2613151e-02	   3.3308683e-02	   3.0628320e-02	   2.9119803e-02	   2.4579007e-02	
   3.8032544e+01	  -1.4942711e-01	   3.2613051e-02	   3.3308613e-02	   3.0628061e-02	   2.9119492e-02	   2.4578648e-02	
   3.8076923e+01	  -1.4942587e-01	   3.2612951e-02	   3.3308539e-02	   3.0627803e-02	   2.9119184e-02	   2.4578290e-02	
   3.8121302e+01	  -1.4942462e-01	   3.2612851e-02	   3.3308461e-02	   3.0627546e-02	   2.9118876e-02	   2.4577935e-02	
   3.8165680e+01	  -1.4942339e-01	   3.2612751e-02	   3.3308379e-02	   3.0627290e-02	   2.9118570e-02	   2.4577583e-02	
   3.8210059e+01	  -1.4942215e-01	   3.2612652e-02	   3.3308294e-02	   3.0627036e-02	   2.9118264e-02	   2.4577233e-02	
   3.8254438e+01	  -1.4942093e-01	   3.2612552e-02	   3.3308208e-02	   3.0626783e-02	   2.9117960e-02	   2.4576885e-02	
   3.8298817e+01	  -1.4941971e-01	   3.2612452e-02	   3.3308120e-02	   3.0626532e-02	   2.9117657e-02	   2.4576540e-02	
   3.8343195e+01	  -1.4941850e-01	   3.2612352e-02	   3.3308031e-02	   3.0626282e-02	   2.9117356e-02	   2.4576198e-02	
   3.8387574e+01	  -1.4941730e-01	   3.2612252e-02	   3.3307942e-02	   3.0626034e-02	   2.9117056e-02	   2.4575859e-02	
   3.8431953e+01	  -1.4941611e-01	   3.2612152e-02	   3.3307855e-02	   3.0625787e-02	   2.9116757e-02	   2.4575522e-02	
   3.8476331e+01	  -1.4941493e-01	   3.2612052e-02	   3.3307769e-02	   3.0625542e-02	   2.9116461e-02	   2.4575188e-02	
   3.8520710e+01	  -1.4941376e-01	   3.2611952e-02	   3.3307684e-02	   3.0625298e-02	   2.9116167e-02	   2.4574857e-02	
   3.8565089e+01	  -1.4941261e-01	   3.2611852e-02	   3.3307601e-02	   3.0625055e-02	   2.9115874e-02	   2.4574528e-02	
   3.8609467e+01	  -1.4941146e-01	   3.2611753e-02	   3.3307520e-02	   3.0624813e-02	   2.9115584e-02	   2.4574203e-02	
   3.8653846e+01	  -1.4941033e-01	   3.2611654e-02	   3.3307441e-02	   3.0624572e-02	   2.9115296e-02	   2.4573879e-02	
   3.8698225e+01	  -1.4940921e-01	   3.2611556e-02	   3.3307363e-02	   3.0624333e-02	   2.9115010e-02	   2.4573559e-02	
   3.8742604e+01	  -1.4940810e-01	   3.2611459e-02	   3.3307286e-02	   3.0624095e-02	   2.9114725e-02	   2.4573241e-02	
   3.8786982e+01	  -1.4940699e-01	   3.2611362e-02	   3.3307210e-02	   3.0623858e-02	   2.9114443e-02	   2.4572926e-02	
   3.8831361e+01	  -1.4940590e-01	   3.2611266e-02	   3.3307134e-02	   3.0623623e-02	   2.9114163e-02	   2.4572614e-02	
   3.8875740e+01	  -1.4940482e-01	   3.2611170e-02	   3.3307057e-02	   3.0623389e-02	   2.9113885e-02	   2.4572304e-02	
   3.8920118e+01	  -1.4940375e-01	   3.2611074e-02	   3.3306980e-02	   3.0623156e-02	   2.9113608e-02	   2.4571997e-02	
   3.8964497e+01	  -1.4940269e-01	   3.2610978e-02	   3.3306902e-02	   3.0622926e-02	   2.9113334e-02	   2.4571692e-02	
   3.9008876e+01	  -1.4940163e-01	   3.2610883e-02	   3.3306823e-02	   3.0622696e-02	   2.9113061e-02	   2.4571389e-02	
   3.9053254e+01	  -1.4940058e-01	   3.2610788e-02	   3.3306742e-02	   3.0622468e-02	   2.9112790e-02	   2.4571090e-02	
   3.9097633e+01	  -1.4939954e-01	   3.2610693e-02	   3.3306660e-02	   3.0622242e-02	   2.9112520e-02	   2.4570792e-02	
   3.9142012e+01	  -1.4939851e-01	   3.2610598e-02	   3.3306577e-02	   3.0622018e-02	   2.9112253e-02	   2.4570498e-02	
   3.9186391e+01	  -1.4939748e-01	   3.2610503e-02	   3.3306493e-02	   3.0621794e-02	   2.9111987e-02	   2.4570206e-02	
   3.9230769e+01	  -1.4939647e-01	   3.2610409e-02	   3.3306408e-02	   3.0621573e-02	   2.9111723e-02	   2.4569916e-02	
   3.9275148e+01	  -1.4939546e-01	   3.2610314e-02	   3.3306322e-02	   3.0621353e-02	   2.9111461e-02	   2.4569629e-02	
   3.9319527e+01	  -1.4939446e-01	   3.2610219e-02	   3.3306236e-02	   3.0621133e-02	   2.9111200e-02	   2.4569344e-02	
   3.9363905e+01	  -1.4939346e-01	   3.2610122e-02	   3.3306149e-02	   3.0620914e-02	   2.9110939e-02	   2.4569061e-02	
   3.9408284e+01	  -1.4939246e-01	   3.2610026e-02	   3.3306065e-02	   3.0620693e-02	   2.9110677e-02	   2.4568779e-02	
   3.9452663e+01	  -1.4939147e-01	   3.2609930e-02	   3.3305983e-02	   3.0620473e-02	   2.9110414e-02	   2.4568498e-02	
   3.9497041e+01	  -1.4939048e-01	   3.2609834e-02	   3.3305903e-02	   3.0620252e-02	   2.9110149e-02	   2.4568216e-02	
   3.9541420e+01	  -1.4938949e-01	   3.2609740e-02	   3.3305826e-02	   3.0620032e-02	   2.9109884e-02	   2.4567934e-02	
   3.9585799e+01	  -1.4938850e-01	   3.2609646e-02	   3.3305751e-02	   3.0619811e-02	   2.9109619e-02	   2.4567652e-02	
   3.9630178e+01	  -1.4938752e-01	   3.2609553e-02	   3.3305677e-02	   3.0619592e-02	   2.9109354e-02	   2.4567370e-02	
   3.9674556e+01	  -1.4938655e-01	   3.2609463e-02	   3.3305604e-02	   3.0619374e-02	   2.9109091e-02	   2.4567086e-02	
   3.9718935e+01	  -1.4938558e-01	   3.2609373e-02	   3.3305532e-02	   3.0619157e-02	   2.9108829e-02	   2.4566802e-02	
   3.9763314e+01	  -1.4938461e-01	   3.2609284e-02	   3.3305460e-02	   3.0618941e-02	   2.9108568e-02	   2.4566518e-02	
   3.9807692e+01	  -1.4938365e-01	   3.2609196e-02	   3.3305389e-02	   3.0618726e-02	   2.9108308e-02	   2.4566234e-02	
   3.9852071e+01	  -1.4938269e-01	   3.2609108e-02	   3.3305318e-02	   3.0618512e-02	   2.9108049e-02	   2.4565950e-02	
   3.9896450e+01	  -1.4938173e-01	   3.2609021e-02	   3.3305248e-02	   3.0618299e-02	   2.9107792e-02	   2.4565666e-02	
   3.9940828e+01	  -1.4938078e-01	   3.2608933e-02	   3.3305178e-02	   3.0618088e-02	   2.9107537e-02	   2.4565383e-02	
   3.9985207e+01	  -1.4937984e-01	   3.2608846e-02	   3.3305109e-02	   3.0617878e-02	   2.9107283e-02	   2.4565099e-02	
   4.0029586e+01	  -1.4937890e-01	   3.2608759e-02	   3.3305041e-02	   3.0617668e-02	   2.9107031e-02	   2.4564816e-02	
   4.0073964e+01	  -1.4937796e-01	   3.2608673e-02	   3.3304973e-02	   3.0617461e-02	   2.9106781e-02	   2.4564534e-02	
   4.0118343e+01	  -1.4937703e-01	   3.2608587e-02	   3.3304904e-02	   3.0617254e-02	   2.9106532e-02	   2.4564252e-02	
   4.0162722e+01	  -1.4937610e-01	   3.2608502e-02	   3.3304836e-02	   3.0617050e-02	   2.9106285e-02	   2.4563973e-02	
   4.0207101e+01	  -1.4937519e-01	   3.2608417e-02	   3.3304767e-02	   3.0616848e-02	   2.9106039e-02	   2.4563696e-02	
   4.0251479e+01	  -1.4937427e-01	   3.2608333e-02	   3.3304698e-02	   3.0616646e-02	   2.9105795e-02	   2.4563419e-02	
   4.0295858e+01	  -1.4937336e-01	   3.2608248e-02	   3.3304629e-02	   3.0616446e-02	   2.9105552e-02	   2.4563144e-02	
   4.0340237e+01	  -1.4937246e-01	   3.2608165e-02	   3.3304560e-02	   3.0616248e-02	   2.9105311e-02	   2.4562871e-02	
   4.0384615e+01	  -1.4937156e-01	   3.2608083e-02	   3.3304490e-02	   3.0616052e-02	   2.9105072e-02	   2.4562600e-02	
   4.0428994e+01	  -1.4937068e-01	   3.2608004e-02	   3.3304421e-02	   3.0615859e-02	   2.9104835e-02	   2.4562331e-02	
   4.0473373e+01	  -1.4936980e-01	   3.2607927e-02	   3.3304350e-02	   3.0615669e-02	   2.9104602e-02	   2.4562065e-02	
   4.0517751e+01	  -1.4936894e-01	   3.2607851e-02	   3.3304279e-02	   3.0615482e-02	   2.9104371e-02	   2.4561801e-02	
   4.0562130e+01	  -1.4936808e-01	   3.2607777e-02	   3.3304208e-02	   3.0615296e-02	   2.9104142e-02	   2.4561540e-02	
   4.0606509e+01	  -1.4936723e-01	   3.2607705e-02	   3.3304137e-02	   3.0615113e-02	   2.9103915e-02	   2.4561280e-02	
   4.0650888e+01	  -1.4936639e-01	   3.2607635e-02	   3.3304065e-02	   3.0614932e-02	   2.9103690e-02	   2.4561023e-02	
   4.0695266e+01	  -1.4936555e-01	   3.2607566e-02	   3.3303994e-02	   3.0614753e-02	   2.9103468e-02	   2.4560767e-02	
   4.0739645e+01	  -1.4936473e-01	   3.2607501e-02	   3.3303922e-02	   3.0614577e-02	   2.9103248e-02	   2.4560514e-02	
   4.0784024e+01	  -1.4936393e-01	   3.2607438e-02	   3.3303850e-02	   3.0614405e-02	   2.9103034e-02	   2.4560264e-02	
   4.0828402e+01	  -1.4936313e-01	   3.2607376e-02	   3.3303780e-02	   3.0614235e-02	   2.9102821e-02	   2.4560017e-02	
   4.0872781e+01	  -1.4936234e-01	   3.2607313e-02	   3.3303713e-02	   3.0614066e-02	   2.9102610e-02	   2.4559772e-02	
   4.0917160e+01	  -1.4936156e-01	   3.2607250e-02	   3.3303652e-02	   3.0613898e-02	   2.9102399e-02	   2.4559530e-02	
   4.0961538e+01	  -1.4936079e-01	   3.2607184e-02	   3.3303596e-02	   3.0613730e-02	   2.9102189e-02	   2.4559291e-02	
   4.1005917e+01	  -1.4936002e-01	   3.2607117e-02	   3.3303547e-02	   3.0613562e-02	   2.9101978e-02	   2.4559056e-02	
   4.1050296e+01	  -1.4935927e-01	   3.2607048e-02	   3.3303503e-02	   3.0613393e-02	   2.9101767e-02	   2.4558824e-02	
   4.1094675e+01	  -1.4935851e-01	   3.2606977e-02	   3.3303463e-02	   3.0613223e-02	   2.9101555e-02	   2.4558595e-02	
   4.1139053e+01	  -1.4935777e-01	   3.2606906e-02	   3.3303425e-02	   3.0613054e-02	   2.9101345e-02	   2.4558370e-02	
   4.1183432e+01	  -1.4935703e-01	   3.2606835e-02	   3.3303389e-02	   3.0612884e-02	   2.9101136e-02	   2.4558147e-02	
   4.1227811e+01	  -1.4935629e-01	   3.2606763e-02	   3.3303354e-02	   3.0612715e-02	   2.9100928e-02	   2.4557926e-02	
   4.1272189e+01	  -1.4935556e-01	   3.2606692e-02	   3.3303317e-02	   3.0612547e-02	   2.9100721e-02	   2.4557707e-02	
   4.1316568e+01	  -1.4935483e-01	   3.2606623e-02	   3.3303277e-02	   3.0612382e-02	   2.9100519e-02	   2.4557491e-02	
   4.1360947e+01	  -1.4935411e-01	   3.2606555e-02	   3.3303234e-02	   3.0612218e-02	   2.9100320e-02	   2.4557276e-02	
   4.1405325e+01	  -1.4935340e-01	   3.2606487e-02	   3.3303189e-02	   3.0612055e-02	   2.9100123e-02	   2.4557064e-02	
   4.1449704e+01	  -1.4935269e-01	   3.2606421e-02	   3.3303140e-02	   3.0611894e-02	   2.9099929e-02	   2.4556854e-02	
   4.1494083e+01	  -1.4935199e-01	   3.2606357e-02	   3.3303089e-02	   3.0611735e-02	   2.9099738e-02	   2.4556646e-02	
   4.1538462e+01	  -1.4935129e-01	   3.2606295e-02	   3.3303034e-02	   3.0611579e-02	   2.9099551e-02	   2.4556438e-02	
   4.1582840e+01	  -1.4935061e-01	   3.2606238e-02	   3.3302971e-02	   3.0611428e-02	   2.9099371e-02	   2.4556234e-02	
   4.1627219e+01	  -1.4934993e-01	   3.2606183e-02	   3.3302906e-02	   3.0611281e-02	   2.9099193e-02	   2.4556031e-02	
   4.1671598e+01	  -1.4934927e-01	   3.2606129e-02	   3.3302840e-02	   3.0611138e-02	   2.9099019e-02	   2.4555830e-02	
   4.1715976e+01	  -1.4934861e-01	   3.2606077e-02	   3.3302775e-02	   3.0610997e-02	   2.9098846e-02	   2.4555632e-02	
   4.1760355e+01	  -1.4934796e-01	   3.2606026e-02	   3.3302710e-02	   3.0610859e-02	   2.9098673e-02	   2.4555437e-02	
   4.1804734e+01	  -1.4934732e-01	   3.2605974e-02	   3.3302647e-02	   3.0610722e-02	   2.9098500e-02	   2.4555244e-02	
   4.1849112e+01	  -1.4934668e-01	   3.2605922e-02	   3.3302586e-02	   3.0610586e-02	   2.9098326e-02	   2.4555053e-02	
   4.1893491e+01	  -1.4934605e-01	   3.2605870e-02	   3.3302529e-02	   3.0610450e-02	   2.9098152e-02	   2.4554865e-02	
   4.1937870e+01	  -1.4934542e-01	   3.2605819e-02	   3.3302476e-02	   3.0610314e-02	   2.9097978e-02	   2.4554680e-02	
   4.1982249e+01	  -1.4934480e-01	   3.2605767e-02	   3.3302426e-02	   3.0610178e-02	   2.9097805e-02	   2.4554497e-02	
   4.2026627e+01	  -1.4934418e-01	   3.2605713e-02	   3.3302378e-02	   3.0610042e-02	   2.9097634e-02	   2.4554316e-02	
   4.2071006e+01	  -1.4934358e-01	   3.2605659e-02	   3.3302333e-02	   3.0609906e-02	   2.9097463e-02	   2.4554137e-02	
   4.2115385e+01	  -1.4934297e-01	   3.2605604e-02	   3.3302289e-02	   3.0609771e-02	   2.9097295e-02	   2.4553961e-02	
   4.2159763e+01	  -1.4934238e-01	   3.2605549e-02	   3.3302248e-02	   3.0609636e-02	   2.9097129e-02	   2.4553787e-02	
   4.2204142e+01	  -1.4934179e-01	   3.2605493e-02	   3.3302207e-02	   3.0609501e-02	   2.9096965e-02	   2.4553615e-02	
   4.2248521e+01	  -1.4934120e-01	   3.2605437e-02	   3.3302166e-02	   3.0609368e-02	   2.9096803e-02	   2.4553446e-02	
   4.2292899e+01	  -1.4934062e-01	   3.2605381e-02	   3.3302125e-02	   3.0609237e-02	   2.9096644e-02	   2.4553279e-02	
   4.2337278e+01	  -1.4934005e-01	   3.2605325e-02	   3.3302082e-02	   3.0609107e-02	   2.9096487e-02	   2.4553115e-02	
   4.2381657e+01	  -1.4933949e-01	   3.2605271e-02	   3.3302038e-02	   3.0608979e-02	   2.9096332e-02	   2.4552952e-02	
   4.2426036e+01	  -1.4933893e-01	   3.2605217e-02	   3.3301992e-02	   3.0608853e-02	   2.9096179e-02	   2.4552793e-02	
   4.2470414e+01	  -1.4933838e-01	   3.2605166e-02	   3.3301943e-02	   3.0608731e-02	   2.9096029e-02	   2.4552637e-02	
   4.2514793e+01	  -1.4933784e-01	   3.2605116e-02	   3.3301892e-02	   3.0608610e-02	   2.9095881e-02	   2.4552484e-02	
   4.2559172e+01	  -1.4933730e-01	   3.2605068e-02	   3.3301842e-02	   3.0608492e-02	   2.9095734e-02	   2.4552333e-02	
   4.2603550e+01	  -1.4933677e-01	   3.2605021e-02	   3.3301791e-02	   3.0608375e-02	   2.9095590e-02	   2.4552185e-02	
   4.2647929e+01	  -1.4933625e-01	   3.2604975e-02	   3.3301740e-02	   3.0608259e-02	   2.9095448e-02	   2.4552038e-02	
   4.2692308e+01	  -1.4933573e-01	   3.2604928e-02	   3.3301688e-02	   3.0608144e-02	   2.9095306e-02	   2.4551894e-02	
   4.2736686e+01	  -1.4933522e-01	   3.2604882e-02	   3.3301635e-02	   3.0608030e-02	   2.9095166e-02	   2.4551752e-02	
   4.2781065e+01	  -1.4933471e-01	   3.2604836e-02	   3.3301583e-02	   3.0607917e-02	   2.9095026e-02	   2.4551611e-02	
   4.2825444e+01	  -1.4933420e-01	   3.2604793e-02	   3.3301532e-02	   3.0607806e-02	   2.9094888e-02	   2.4551472e-02	
   4.2869822e+01	  -1.4933371e-01	   3.2604749e-02	   3.3301483e-02	   3.0607696e-02	   2.9094753e-02	   2.4551335e-02	
   4.2914201e+01	  -1.4933316e-01	   3.2604691e-02	   3.3301421e-02	   3.0607576e-02	   2.9094609e-02	   2.4551196e-02	
   4.2958580e+01	  -1.4933261e-01	   3.2604634e-02	   3.3301353e-02	   3.0607455e-02	   2.9094463e-02	   2.4551056e-02	
   4.3002959e+01	  -1.4933207e-01	   3.2604583e-02	   3.3301281e-02	   3.0607337e-02	   2.9094318e-02	   2.4550915e-02	
   4.3047337e+01	  -1.4933155e-01	   3.2604537e-02	   3.3301205e-02	   3.0607227e-02	   2.9094179e-02	   2.4550777e-02	
   4.3091716e+01	  -1.4933104e-01	   3.2604490e-02	   3.3301133e-02	   3.0607121e-02	   2.9094045e-02	   2.4550643e-02	
   4.3136095e+01	  -1.4933054e-01	   3.2604444e-02	   3.3301073e-02	   3.0607015e-02	   2.9093913e-02	   2.4550511e-02	
   4.3180473e+01	  -1.4933005e-01	   3.2604394e-02	   3.3301021e-02	   3.0606908e-02	   2.9093780e-02	   2.4550382e-02	
   4.3224852e+01	  -1.4932959e-01	   3.2604345e-02	   3.3300985e-02	   3.0606801e-02	   2.9093649e-02	   2.4550258e-02	
   4.3269231e+01	  -1.4932915e-01	   3.2604298e-02	   3.3300957e-02	   3.0606695e-02	   2.9093520e-02	   2.4550138e-02	
   4.3313609e+01	  -1.4932871e-01	   3.2604253e-02	   3.3300933e-02	   3.0606591e-02	   2.9093394e-02	   2.4550021e-02	
   4.3357988e+01	  -1.4932829e-01	   3.2604210e-02	   3.3300912e-02	   3.0606489e-02	   2.9093270e-02	   2.4549907e-02	
   4.3402367e+01	  -1.4932789e-01	   3.2604169e-02	   3.3300892e-02	   3.0606389e-02	   2.9093148e-02	   2.4549795e-02	
   4.3446746e+01	  -1.4932749e-01	   3.2604131e-02	   3.3300870e-02	   3.0606292e-02	   2.9093031e-02	   2.4549687e-02	
   4.3491124e+01	  -1.4932710e-01	   3.2604095e-02	   3.3300846e-02	   3.0606198e-02	   2.9092917e-02	   2.4549581e-02	
   4.3535503e+01	  -1.4932672e-01	   3.2604060e-02	   3.3300821e-02	   3.0606106e-02	   2.9092804e-02	   2.4549476e-02	
   4.3579882e+01	  -1.4932633e-01	   3.2604025e-02	   3.3300793e-02	   3.0606014e-02	   2.9092693e-02	   2.4549373e-02	
   4.3624260e+01	  -1.4932595e-01	   3.2603991e-02	   3.3300759e-02	   3.0605925e-02	   2.9092584e-02	   2.4549272e-02	
   4.3668639e+01	  -1.4932558e-01	   3.2603957e-02	   3.3300717e-02	   3.0605840e-02	   2.9092479e-02	   2.4549175e-02	
   4.3713018e+01	  -1.4932520e-01	   3.2603924e-02	   3.3300670e-02	   3.0605756e-02	   2.9092375e-02	   2.4549079e-02	
   4.3757396e+01	  -1.4932483e-01	   3.2603892e-02	   3.3300622e-02	   3.0605673e-02	   2.9092272e-02	   2.4548986e-02	
   4.3801775e+01	  -1.4932446e-01	   3.2603860e-02	   3.3300571e-02	   3.0605593e-02	   2.9092171e-02	   2.4548894e-02	
   4.3846154e+01	  -1.4932409e-01	   3.2603828e-02	   3.3300519e-02	   3.0605513e-02	   2.9092071e-02	   2.4548804e-02	
   4.3890533e+01	  -1.4932373e-01	   3.2603795e-02	   3.3300466e-02	   3.0605434e-02	   2.9091972e-02	   2.4548717e-02	
   4.3934911e+01	  -1.4932337e-01	   3.2603761e-02	   3.3300413e-02	   3.0605356e-02	   2.9091873e-02	   2.4548631e-02	
   4.3979290e+01	  -1.4932301e-01	   3.2603728e-02	   3.3300359e-02	   3.0605279e-02	   2.9091775e-02	   2.4548546e-02	
   4.4023669e+01	  -1.4932265e-01	   3.2603696e-02	   3.3300306e-02	   3.0605202e-02	   2.9091678e-02	   2.4548462e-02	
   4.4068047e+01	  -1.4932231e-01	   3.2603665e-02	   3.3300257e-02	   3.0605127e-02	   2.9091583e-02	   2.4548381e-02	
   4.4112426e+01	  -1.4932198e-01	   3.2603634e-02	   3.3300212e-02	   3.0605054e-02	   2.9091490e-02	   2.4548304e-02	
   4.4156805e+01	  -1.4932166e-01	   3.2603603e-02	   3.3300168e-02	   3.0604981e-02	   2.9091399e-02	   2.4548228e-02	
   4.4201183e+01	  -1.4932134e-01	   3.2603573e-02	   3.3300128e-02	   3.0604909e-02	   2.9091309e-02	   2.4548154e-02	
   4.4245562e+01	  -1.4932103e-01	   3.2603543e-02	   3.3300089e-02	   3.0604838e-02	   2.9091220e-02	   2.4548083e-02	
   4.4289941e+01	  -1.4932073e-01	   3.2603513e-02	   3.3300052e-02	   3.0604767e-02	   2.9091133e-02	   2.4548013e-02	
   4.4334320e+01	  -1.4932043e-01	   3.2603483e-02	   3.3300014e-02	   3.0604697e-02	   2.9091047e-02	   2.4547945e-02	
   4.4378698e+01	  -1.4932013e-01	   3.2603453e-02	   3.3299978e-02	   3.0604628e-02	   2.9090961e-02	   2.4547879e-02	
   4.4423077e+01	  -1.4931983e-01	   3.2603423e-02	   3.3299942e-02	   3.0604559e-02	   2.9090877e-02	   2.4547814e-02	
   4.4467456e+01	  -1.4931955e-01	   3.2603395e-02	   3.3299907e-02	   3.0604492e-02	   2.9090794e-02	   2.4547750e-02	
   4.4511834e+01	  -1.4931927e-01	   3.2603368e-02	   3.3299873e-02	   3.0604426e-02	   2.9090714e-02	   2.4547690e-02	
   4.4556213e+01	  -1.4931900e-01	   3.2603341e-02	   3.3299840e-02	   3.0604362e-02	   2.9090635e-02	   2.4547632e-02	
   4.4600592e+01	  -1.4931874e-01	   3.2603314e-02	   3.3299806e-02	   3.0604299e-02	   2.9090558e-02	   2.4547576e-02	
   4.4644970e+01	  -1.4931848e-01	   3.2603289e-02	   3.3299771e-02	   3.0604238e-02	   2.9090482e-02	   2.4547522e-02	
   4.4689349e+01	  -1.4931822e-01	   3.2603263e-02	   3.3299736e-02	   3.0604177e-02	   2.9090408e-02	   2.4547469e-02	
   4.4733728e+01	  -1.4931797e-01	   3.2603237e-02	   3.3299700e-02	   3.0604118e-02	   2.9090334e-02	   2.4547418e-02	
   4.4778107e+01	  -1.4931772e-01	   3.2603211e-02	   3.3299662e-02	   3.0604058e-02	   2.9090262e-02	   2.4547369e-02	
   4.4822485e+01	  -1.4931747e-01	   3.2603186e-02	   3.3299624e-02	   3.0604000e-02	   2.9090190e-02	   2.4547321e-02	
   4.4866864e+01	  -1.4931722e-01	   3.2603161e-02	   3.3299585e-02	   3.0603943e-02	   2.9090118e-02	   2.4547274e-02	
   4.4911243e+01	  -1.4931698e-01	   3.2603137e-02	   3.3299548e-02	   3.0603887e-02	   2.9090049e-02	   2.4547229e-02	
   4.4955621e+01	  -1.4931675e-01	   3.2603113e-02	   3.3299509e-02	   3.0603833e-02	   2.9089982e-02	   2.4547187e-02	
   4.5000000e+01	  -1.4931652e-01	   3.2603090e-02	   3.3299472e-02	   3.0603780e-02	   2.9089916e-02	   2.4547146e-02	
   4.5044379e+01	  -1.4931630e-01	   3.2603068e-02	   3.3299434e-02	   3.0603728e-02	   2.9089851e-02	   2.4547107e-02	
   4.5088757e+01	  -1.4931609e-01	   3.2603046e-02	   3.3299397e-02	   3.0603677e-02	   2.9089787e-02	   2.4547070e-02	
   4.5133136e+01	  -1.4931587e-01	   3.2603023e-02	   3.3299359e-02	   3.0603626e-02	   2.9089724e-02	   2.4547034e-02	
   4.5177515e+01	  -1.4931565e-01	   3.2602999e-02	   3.3299322e-02	   3.0603575e-02	   2.9089660e-02	   2.4546999e-02	
   4.5221893e+01	  -1.4931544e-01	   3.2602976e-02	   3.3299285e-02	   3.0603524e-02	   2.9089598e-02	   2.4546966e-02	
   4.5266272e+01	  -1.4931525e-01	   3.2602959e-02	   3.3299246e-02	   3.0603481e-02	   2.9089543e-02	   2.4546937e-02	
   4.5310651e+01	  -1.4931508e-01	   3.2602948e-02	   3.3299206e-02	   3.0603443e-02	   2.9089491e-02	   2.4546908e-02	
   4.5355030e+01	  -1.4931493e-01	   3.2602939e-02	   3.3299164e-02	   3.0603410e-02	   2.9089446e-02	   2.4546884e-02	
   4.5399408e+01	  -1.4931479e-01	   3.2602930e-02	   3.3299119e-02	   3.0603383e-02	   2.9089411e-02	   2.4546872e-02	
   4.5443787e+01	  -1.4931467e-01	   3.2602922e-02	   3.3299068e-02	   3.0603359e-02	   2.9089381e-02	   2.4546864e-02	
   4.5488166e+01	  -1.4931456e-01	   3.2602914e-02	   3.3299013e-02	   3.0603339e-02	   2.9089357e-02	   2.4546860e-02	
   4.5532544e+01	  -1.4931450e-01	   3.2602905e-02	   3.3298959e-02	   3.0603326e-02	   2.9089351e-02	   2.4546859e-02	
   4.5576923e+01	  -1.4931445e-01	   3.2602896e-02	   3.3298904e-02	   3.0603317e-02	   2.9089351e-02	   2.4546874e-02	
   4.5621302e+01	  -1.4931442e-01	   3.2602887e-02	   3.3298848e-02	   3.0603309e-02	   2.9089351e-02	   2.4546900e-02	
   4.5665680e+01	  -1.4931440e-01	   3.2602877e-02	   3.3298791e-02	   3.0603305e-02	   2.9089353e-02	   2.4546929e-02	
   4.5710059e+01	  -1.4931439e-01	   3.2602864e-02	   3.3298734e-02	   3.0603301e-02	   2.9089362e-02	   2.4546963e-02	
   4.5754438e+01	  -1.4931440e-01	   3.2602850e-02	   3.3298677e-02	   3.0603299e-02	   2.9089374e-02	   2.4547005e-02	
   4.5798817e+01	  -1.4931442e-01	   3.2602832e-02	   3.3298619e-02	   3.0603298e-02	   2.9089389e-02	   2.4547057e-02	
   4.5843195e+01	  -1.4931446e-01	   3.2602812e-02	   3.3298562e-02	   3.0603298e-02	   2.9089405e-02	   2.4547119e-02	
   4.5887574e+01	  -1.4931451e-01	   3.2602790e-02	   3.3298505e-02	   3.0603298e-02	   2.9089422e-02	   2.4547189e-02	
   4.5931953e+01	  -1.4931457e-01	   3.2602766e-02	   3.3298448e-02	   3.0603299e-02	   2.9089438e-02	   2.4547269e-02	
   4.5976331e+01	  -1.4931464e-01	   3.2602740e-02	   3.3298391e-02	   3.0603299e-02	   2.9089454e-02	   2.4547357e-02	
   4.6020710e+01	  -1.4931472e-01	   3.2602712e-02	   3.3298333e-02	   3.0603299e-02	   2.9089470e-02	   2.4547452e-02	
   4.6065089e+01	  -1.4931480e-01	   3.2602682e-02	   3.3298274e-02	   3.0603298e-02	   2.9089485e-02	   2.4547553e-02	
   4.6109467e+01	  -1.4931489e-01	   3.2602651e-02	   3.3298212e-02	   3.0603297e-02	   2.9089500e-02	   2.4547660e-02	
   4.6153846e+01	  -1.4931499e-01	   3.2602620e-02	   3.3298146e-02	   3.0603296e-02	   2.9089516e-02	   2.4547772e-02	
   4.6198225e+01	  -1.4931509e-01	   3.2602587e-02	   3.3298077e-02	   3.0603294e-02	   2.9089532e-02	   2.4547888e-02	
   4.6242604e+01	  -1.4931519e-01	   3.2602554e-02	   3.3298004e-02	   3.0603291e-02	   2.9089549e-02	   2.4548006e-02	
   4.6286982e+01	  -1.4931530e-01	   3.2602521e-02	   3.3297927e-02	   3.0603288e-02	   2.9089568e-02	   2.4548125e-02	
   4.6331361e+01	  -1.4931540e-01	   3.2602487e-02	   3.3297846e-02	   3.0603285e-02	   2.9089587e-02	   2.4548246e-02	
   4.6375740e+01	  -1.4931550e-01	   3.2602453e-02	   3.3297761e-02	   3.0603281e-02	   2.9089606e-02	   2.4548367e-02	
   4.6420118e+01	  -1.4931561e-01	   3.2602419e-02	   3.3297673e-02	   3.0603277e-02	   2.9089627e-02	   2.4548487e-02	
   4.6464497e+01	  -1.4931571e-01	   3.2602386e-02	   3.3297583e-02	   3.0603272e-02	   2.9089647e-02	   2.4548607e-02	
   4.6508876e+01	  -1.4931582e-01	   3.2602352e-02	   3.3297492e-02	   3.0603266e-02	   2.9089668e-02	   2.4548726e-02	
   4.6553254e+01	  -1.4931593e-01	   3.2602318e-02	   3.3297400e-02	   3.0603260e-02	   2.9089688e-02	   2.4548843e-02	
   4.6597633e+01	  -1.4931603e-01	   3.2602285e-02	   3.3297307e-02	   3.0603254e-02	   2.9089708e-02	   2.4548959e-02	
   4.6642012e+01	  -1.4931614e-01	   3.2602251e-02	   3.3297216e-02	   3.0603246e-02	   2.9089727e-02	   2.4549072e-02	
   4.6686391e+01	  -1.4931625e-01	   3.2602218e-02	   3.3297126e-02	   3.0603239e-02	   2.9089745e-02	   2.4549185e-02	
   4.6730769e+01	  -1.4931636e-01	   3.2602184e-02	   3.3297038e-02	   3.0603230e-02	   2.9089762e-02	   2.4549295e-02	
   4.6775148e+01	  -1.4931647e-01	   3.2602150e-02	   3.3296952e-02	   3.0603221e-02	   2.9089778e-02	   2.4549404e-02	
   4.6819527e+01	  -1.4931658e-01	   3.2602116e-02	   3.3296868e-02	   3.0603211e-02	   2.9089793e-02	   2.4549512e-02	
   4.6863905e+01	  -1.4931670e-01	   3.2602081e-02	   3.3296786e-02	   3.0603200e-02	   2.9089807e-02	   2.4549618e-02	
   4.6908284e+01	  -1.4931681e-01	   3.2602047e-02	   3.3296706e-02	   3.0603189e-02	   2.9089820e-02	   2.4549723e-02	
   4.6952663e+01	  -1.4931693e-01	   3.2602013e-02	   3.3296627e-02	   3.0603178e-02	   2.9089832e-02	   2.4549827e-02	
   4.6997041e+01	  -1.4931705e-01	   3.2601978e-02	   3.3296550e-02	   3.0603167e-02	   2.9089842e-02	   2.4549930e-02	
   4.7041420e+01	  -1.4931717e-01	   3.2601944e-02	   3.3296474e-02	   3.0603156e-02	   2.9089852e-02	   2.4550033e-02	
   4.7085799e+01	  -1.4931730e-01	   3.2601910e-02	   3.3296399e-02	   3.0603145e-02	   2.9089861e-02	   2.4550134e-02	
   4.7130178e+01	  -1.4931742e-01	   3.2601877e-02	   3.3296323e-02	   3.0603135e-02	   2.9089870e-02	   2.4550234e-02	
   4.7174556e+01	  -1.4931755e-01	   3.2601844e-02	   3.3296248e-02	   3.0603125e-02	   2.9089878e-02	   2.4550334e-02	
   4.7218935e+01	  -1.4931768e-01	   3.2601811e-02	   3.3296171e-02	   3.0603116e-02	   2.9089886e-02	   2.4550433e-02	
   4.7263314e+01	  -1.4931781e-01	   3.2601779e-02	   3.3296095e-02	   3.0603107e-02	   2.9089894e-02	   2.4550531e-02	
   4.7307692e+01	  -1.4931794e-01	   3.2601747e-02	   3.3296017e-02	   3.0603098e-02	   2.9089902e-02	   2.4550629e-02	
   4.7352071e+01	  -1.4931807e-01	   3.2601715e-02	   3.3295939e-02	   3.0603090e-02	   2.9089910e-02	   2.4550726e-02	
   4.7396450e+01	  -1.4931820e-01	   3.2601684e-02	   3.3295860e-02	   3.0603083e-02	   2.9089918e-02	   2.4550821e-02	
   4.7440828e+01	  -1.4931833e-01	   3.2601653e-02	   3.3295780e-02	   3.0603076e-02	   2.9089927e-02	   2.4550916e-02	
   4.7485207e+01	  -1.4931847e-01	   3.2601622e-02	   3.3295701e-02	   3.0603069e-02	   2.9089935e-02	   2.4551011e-02	
   4.7529586e+01	  -1.4931861e-01	   3.2601591e-02	   3.3295621e-02	   3.0603062e-02	   2.9089944e-02	   2.4551104e-02	
   4.7573964e+01	  -1.4931874e-01	   3.2601561e-02	   3.3295542e-02	   3.0603056e-02	   2.9089953e-02	   2.4551197e-02	
   4.7618343e+01	  -1.4931888e-01	   3.2601531e-02	   3.3295463e-02	   3.0603049e-02	   2.9089962e-02	   2.4551289e-02	
   4.7662722e+01	  -1.4931902e-01	   3.2601500e-02	   3.3295385e-02	   3.0603043e-02	   2.9089971e-02	   2.4551380e-02	
   4.7707101e+01	  -1.4931916e-01	   3.2601470e-02	   3.3295308e-02	   3.0603036e-02	   2.9089979e-02	   2.4551471e-02	
   4.7751479e+01	  -1.4931931e-01	   3.2601440e-02	   3.3295232e-02	   3.0603030e-02	   2.9089987e-02	   2.4551560e-02	
   4.7795858e+01	  -1.4931945e-01	   3.2601410e-02	   3.3295157e-02	   3.0603024e-02	   2.9089995e-02	   2.4551650e-02	
   4.7840237e+01	  -1.4931960e-01	   3.2601379e-02	   3.3295084e-02	   3.0603018e-02	   2.9090002e-02	   2.4551738e-02	
   4.7884615e+01	  -1.4931974e-01	   3.2601349e-02	   3.3295011e-02	   3.0603011e-02	   2.9090009e-02	   2.4551826e-02	
   4.7928994e+01	  -1.4931989e-01	   3.2601319e-02	   3.3294940e-02	   3.0603006e-02	   2.9090016e-02	   2.4551914e-02	
   4.7973373e+01	  -1.4932004e-01	   3.2601290e-02	   3.3294870e-02	   3.0603000e-02	   2.9090022e-02	   2.4552001e-02	
   4.8017751e+01	  -1.4932019e-01	   3.2601260e-02	   3.3294800e-02	   3.0602994e-02	   2.9090028e-02	   2.4552088e-02	
   4.8062130e+01	  -1.4932034e-01	   3.2601230e-02	   3.3294732e-02	   3.0602989e-02	   2.9090034e-02	   2.4552174e-02	
   4.8106509e+01	  -1.4932050e-01	   3.2601201e-02	   3.3294663e-02	   3.0602984e-02	   2.9090040e-02	   2.4552259e-02	
   4.8150888e+01	  -1.4932065e-01	   3.2601173e-02	   3.3294595e-02	   3.0602979e-02	   2.9090047e-02	   2.4552344e-02	
   4.8195266e+01	  -1.4932081e-01	   3.2601144e-02	   3.3294527e-02	   3.0602975e-02	   2.9090054e-02	   2.4552429e-02	
   4.8239645e+01	  -1.4932097e-01	   3.2601116e-02	   3.3294458e-02	   3.0602971e-02	   2.9090062e-02	   2.4552513e-02	
   4.8284024e+01	  -1.4932113e-01	   3.2601089e-02	   3.3294390e-02	   3.0602968e-02	   2.9090070e-02	   2.4552597e-02	
   4.8328402e+01	  -1.4932129e-01	   3.2601063e-02	   3.3294322e-02	   3.0602965e-02	   2.9090079e-02	   2.4552680e-02	
   4.8372781e+01	  -1.4932145e-01	   3.2601036e-02	   3.3294254e-02	   3.0602962e-02	   2.9090088e-02	   2.4552763e-02	
   4.8417160e+01	  -1.4932161e-01	   3.2601010e-02	   3.3294186e-02	   3.0602960e-02	   2.9090097e-02	   2.4552846e-02	
   4.8461538e+01	  -1.4932178e-01	   3.2600983e-02	   3.3294118e-02	   3.0602957e-02	   2.9090107e-02	   2.4552929e-02	
   4.8505917e+01	  -1.4932194e-01	   3.2600956e-02	   3.3294051e-02	   3.0602955e-02	   2.9090116e-02	   2.4553011e-02	
   4.8550296e+01	  -1.4932210e-01	   3.2600929e-02	   3.3293985e-02	   3.0602953e-02	   2.9090126e-02	   2.4553094e-02	
   4.8594675e+01	  -1.4932227e-01	   3.2600901e-02	   3.3293919e-02	   3.0602951e-02	   2.9090135e-02	   2.4553177e-02	
   4.8639053e+01	  -1.4932243e-01	   3.2600873e-02	   3.3293853e-02	   3.0602949e-02	   2.9090145e-02	   2.4553259e-02	
   4.8683432e+01	  -1.4932260e-01	   3.2600845e-02	   3.3293788e-02	   3.0602947e-02	   2.9090155e-02	   2.4553342e-02	
   4.8727811e+01	  -1.4932276e-01	   3.2600816e-02	   3.3293722e-02	   3.0602945e-02	   2.9090164e-02	   2.4553424e-02	
   4.8772189e+01	  -1.4932293e-01	   3.2600787e-02	   3.3293656e-02	   3.0602943e-02	   2.9090174e-02	   2.4553507e-02	
   4.8816568e+01	  -1.4932309e-01	   3.2600758e-02	   3.3293590e-02	   3.0602942e-02	   2.9090183e-02	   2.4553589e-02	
   4.8860947e+01	  -1.4932325e-01	   3.2600728e-02	   3.3293523e-02	   3.0602940e-02	   2.9090191e-02	   2.4553671e-02	
   4.8905325e+01	  -1.4932341e-01	   3.2600697e-02	   3.3293456e-02	   3.0602939e-02	   2.9090200e-02	   2.4553754e-02	
   4.8949704e+01	  -1.4932357e-01	   3.2600667e-02	   3.3293389e-02	   3.0602937e-02	   2.9090208e-02	   2.4553836e-02	
   4.8994083e+01	  -1.4932373e-01	   3.2600637e-02	   3.3293321e-02	   3.0602936e-02	   2.9090217e-02	   2.4553918e-02	
   4.9038462e+01	  -1.4932389e-01	   3.2600609e-02	   3.3293253e-02	   3.0602935e-02	   2.9090227e-02	   2.4554000e-02	
   4.9082840e+01	  -1.4932406e-01	   3.2600584e-02	   3.3293185e-02	   3.0602935e-02	   2.9090238e-02	   2.4554081e-02	
   4.9127219e+01	  -1.4932423e-01	   3.2600559e-02	   3.3293116e-02	   3.0602937e-02	   2.9090249e-02	   2.4554161e-02	
   4.9171598e+01	  -1.4932439e-01	   3.2600535e-02	   3.3293046e-02	   3.0602941e-02	   2.9090262e-02	   2.4554242e-02	
   4.9215976e+01	  -1.4932457e-01	   3.2600512e-02	   3.3292976e-02	   3.0602945e-02	   2.9090276e-02	   2.4554322e-02	
   4.9260355e+01	  -1.4932474e-01	   3.2600491e-02	   3.3292907e-02	   3.0602951e-02	   2.9090291e-02	   2.4554401e-02	
   4.9304734e+01	  -1.4932492e-01	   3.2600472e-02	   3.3292837e-02	   3.0602958e-02	   2.9090306e-02	   2.4554481e-02	
   4.9349112e+01	  -1.4932510e-01	   3.2600456e-02	   3.3292768e-02	   3.0602965e-02	   2.9090323e-02	   2.4554560e-02	
   4.9393491e+01	  -1.4932529e-01	   3.2600442e-02	   3.3292698e-02	   3.0602975e-02	   2.9090343e-02	   2.4554638e-02	
   4.9437870e+01	  -1.4932548e-01	   3.2600430e-02	   3.3292630e-02	   3.0602987e-02	   2.9090365e-02	   2.4554716e-02	
   4.9482249e+01	  -1.4932568e-01	   3.2600418e-02	   3.3292565e-02	   3.0603000e-02	   2.9090388e-02	   2.4554795e-02	
   4.9526627e+01	  -1.4932589e-01	   3.2600406e-02	   3.3292505e-02	   3.0603013e-02	   2.9090410e-02	   2.4554874e-02	
   4.9571006e+01	  -1.4932609e-01	   3.2600393e-02	   3.3292449e-02	   3.0603025e-02	   2.9090432e-02	   2.4554954e-02	
   4.9615385e+01	  -1.4932630e-01	   3.2600379e-02	   3.3292399e-02	   3.0603037e-02	   2.9090453e-02	   2.4555035e-02	
   4.9659763e+01	  -1.4932651e-01	   3.2600363e-02	   3.3292354e-02	   3.0603047e-02	   2.9090472e-02	   2.4555118e-02	
   4.9704142e+01	  -1.4932673e-01	   3.2600345e-02	   3.3292314e-02	   3.0603056e-02	   2.9090490e-02	   2.4555202e-02	
   4.9748521e+01	  -1.4932694e-01	   3.2600327e-02	   3.3292276e-02	   3.0603064e-02	   2.9090506e-02	   2.4555288e-02	
   4.9792899e+01	  -1.4932715e-01	   3.2600308e-02	   3.3292238e-02	   3.0603072e-02	   2.9090522e-02	   2.4555374e-02	
   4.9837278e+01	  -1.4932736e-01	   3.2600288e-02	   3.3292202e-02	   3.0603080e-02	   2.9090538e-02	   2.4555460e-02	
   4.9881657e+01	  -1.4932757e-01	   3.2600268e-02	   3.3292165e-02	   3.0603087e-02	   2.9090553e-02	   2.4555547e-02	
   4.9926036e+01	  -1.4932778e-01	   3.2600249e-02	   3.3292128e-02	   3.0603094e-02	   2.9090570e-02	   2.4555635e-02	
   4.9970414e+01	  -1.4932799e-01	   3.2600231e-02	   3.3292088e-02	   3.0603103e-02	   2.9090588e-02	   2.4555723e-02	
   5.0014793e+01	  -1.4932820e-01	   3.2600213e-02	   3.3292045e-02	   3.0603113e-02	   2.9090607e-02	   2.4555810e-02	
   5.0059172e+01	  -1.4932841e-01	   3.2600195e-02	   3.3292001e-02	   3.0603124e-02	   2.9090627e-02	   2.4555899e-02	
   5.0103550e+01	  -1.4932862e-01	   3.2600179e-02	   3.3291956e-02	   3.0603137e-02	   2.9090649e-02	   2.4555987e-02	
   5.0147929e+01	  -1.4932884e-01	   3.2600165e-02	   3.3291909e-02	   3.0603150e-02	   2.9090673e-02	   2.4556076e-02	
   5.0192308e+01	  -1.4932906e-01	   3.2600155e-02	   3.3291862e-02	   3.0603166e-02	   2.9090700e-02	   2.4556166e-02	
   5.0236686e+01	  -1.4932928e-01	   3.2600144e-02	   3.3291810e-02	   3.0603185e-02	   2.9090729e-02	   2.4556255e-02	
   5.0281065e+01	  -1.4932951e-01	   3.2600135e-02	   3.3291759e-02	   3.0603207e-02	   2.9090760e-02	   2.4556346e-02	
   5.0325444e+01	  -1.4932976e-01	   3.2600129e-02	   3.3291710e-02	   3.0603231e-02	   2.9090795e-02	   2.4556437e-02	
   5.0369822e+01	  -1.4933002e-01	   3.2600126e-02	   3.3291668e-02	   3.0603258e-02	   2.9090832e-02	   2.4556530e-02	
   5.0414201e+01	  -1.4933029e-01	   3.2600130e-02	   3.3291629e-02	   3.0603289e-02	   2.9090872e-02	   2.4556625e-02	
   5.0458580e+01	  -1.4933059e-01	   3.2600141e-02	   3.3291590e-02	   3.0603325e-02	   2.9090917e-02	   2.4556721e-02	
   5.0502959e+01	  -1.4933090e-01	   3.2600155e-02	   3.3291556e-02	   3.0603365e-02	   2.9090965e-02	   2.4556819e-02	
   5.0547337e+01	  -1.4933123e-01	   3.2600172e-02	   3.3291536e-02	   3.0603408e-02	   2.9091016e-02	   2.4556919e-02	
   5.0591716e+01	  -1.4933158e-01	   3.2600191e-02	   3.3291533e-02	   3.0603453e-02	   2.9091071e-02	   2.4557023e-02	
   5.0636095e+01	  -1.4933196e-01	   3.2600216e-02	   3.3291533e-02	   3.0603503e-02	   2.9091130e-02	   2.4557129e-02	
   5.0680473e+01	  -1.4933236e-01	   3.2600248e-02	   3.3291533e-02	   3.0603558e-02	   2.9091193e-02	   2.4557239e-02	
   5.0724852e+01	  -1.4933277e-01	   3.2600283e-02	   3.3291534e-02	   3.0603615e-02	   2.9091259e-02	   2.4557351e-02	
   5.0769231e+01	  -1.4933319e-01	   3.2600317e-02	   3.3291534e-02	   3.0603674e-02	   2.9091327e-02	   2.4557465e-02	
   5.0813609e+01	  -1.4933361e-01	   3.2600354e-02	   3.3291534e-02	   3.0603734e-02	   2.9091397e-02	   2.4557582e-02	
   5.0857988e+01	  -1.4933405e-01	   3.2600396e-02	   3.3291533e-02	   3.0603799e-02	   2.9091471e-02	   2.4557702e-02	
   5.0902367e+01	  -1.4933449e-01	   3.2600439e-02	   3.3291532e-02	   3.0603864e-02	   2.9091546e-02	   2.4557824e-02	
   5.0946746e+01	  -1.4933492e-01	   3.2600475e-02	   3.3291530e-02	   3.0603929e-02	   2.9091621e-02	   2.4557947e-02	
   5.0991124e+01	  -1.4933531e-01	   3.2600500e-02	   3.3291528e-02	   3.0603990e-02	   2.9091691e-02	   2.4558069e-02	
   5.1035503e+01	  -1.4933567e-01	   3.2600515e-02	   3.3291513e-02	   3.0604049e-02	   2.9091758e-02	   2.4558191e-02	
   5.1079882e+01	  -1.4933601e-01	   3.2600528e-02	   3.3291468e-02	   3.0604107e-02	   2.9091825e-02	   2.4558314e-02	
   5.1124260e+01	  -1.4933633e-01	   3.2600538e-02	   3.3291404e-02	   3.0604163e-02	   2.9091890e-02	   2.4558436e-02	
   5.1168639e+01	  -1.4933663e-01	   3.2600546e-02	   3.3291329e-02	   3.0604215e-02	   2.9091950e-02	   2.4558557e-02	
   5.1213018e+01	  -1.4933689e-01	   3.2600549e-02	   3.3291254e-02	   3.0604260e-02	   2.9092002e-02	   2.4558675e-02	
   5.1257396e+01	  -1.4933711e-01	   3.2600543e-02	   3.3291173e-02	   3.0604300e-02	   2.9092048e-02	   2.4558790e-02	
   5.1301775e+01	  -1.4933730e-01	   3.2600526e-02	   3.3291074e-02	   3.0604336e-02	   2.9092089e-02	   2.4558904e-02	
   5.1346154e+01	  -1.4933747e-01	   3.2600501e-02	   3.3290967e-02	   3.0604370e-02	   2.9092127e-02	   2.4559015e-02	
   5.1390533e+01	  -1.4933764e-01	   3.2600474e-02	   3.3290864e-02	   3.0604399e-02	   2.9092162e-02	   2.4559125e-02	
   5.1434911e+01	  -1.4933781e-01	   3.2600448e-02	   3.3290776e-02	   3.0604426e-02	   2.9092195e-02	   2.4559233e-02	
   5.1479290e+01	  -1.4933799e-01	   3.2600424e-02	   3.3290702e-02	   3.0604448e-02	   2.9092226e-02	   2.4559338e-02	
   5.1523669e+01	  -1.4933816e-01	   3.2600396e-02	   3.3290625e-02	   3.0604468e-02	   2.9092253e-02	   2.4559442e-02	
   5.1568047e+01	  -1.4933833e-01	   3.2600368e-02	   3.3290556e-02	   3.0604486e-02	   2.9092279e-02	   2.4559544e-02	
   5.1612426e+01	  -1.4933851e-01	   3.2600344e-02	   3.3290504e-02	   3.0604503e-02	   2.9092305e-02	   2.4559646e-02	
   5.1656805e+01	  -1.4933871e-01	   3.2600328e-02	   3.3290481e-02	   3.0604521e-02	   2.9092334e-02	   2.4559746e-02	
   5.1701183e+01	  -1.4933894e-01	   3.2600319e-02	   3.3290484e-02	   3.0604539e-02	   2.9092367e-02	   2.4559847e-02	
   5.1745562e+01	  -1.4933920e-01	   3.2600312e-02	   3.3290496e-02	   3.0604556e-02	   2.9092402e-02	   2.4559947e-02	
   5.1789941e+01	  -1.4933948e-01	   3.2600306e-02	   3.3290510e-02	   3.0604574e-02	   2.9092439e-02	   2.4560046e-02	
   5.1834320e+01	  -1.4933976e-01	   3.2600302e-02	   3.3290523e-02	   3.0604592e-02	   2.9092478e-02	   2.4560145e-02	
   5.1878698e+01	  -1.4934002e-01	   3.2600297e-02	   3.3290530e-02	   3.0604610e-02	   2.9092516e-02	   2.4560243e-02	
   5.1923077e+01	  -1.4934028e-01	   3.2600292e-02	   3.3290529e-02	   3.0604630e-02	   2.9092554e-02	   2.4560340e-02	
   5.1967456e+01	  -1.4934054e-01	   3.2600288e-02	   3.3290525e-02	   3.0604649e-02	   2.9092594e-02	   2.4560437e-02	
   5.2011834e+01	  -1.4934080e-01	   3.2600285e-02	   3.3290518e-02	   3.0604670e-02	   2.9092635e-02	   2.4560533e-02	
   5.2056213e+01	  -1.4934105e-01	   3.2600282e-02	   3.3290509e-02	   3.0604691e-02	   2.9092675e-02	   2.4560628e-02	
   5.2100592e+01	  -1.4934129e-01	   3.2600278e-02	   3.3290497e-02	   3.0604713e-02	   2.9092715e-02	   2.4560723e-02	
   5.2144970e+01	  -1.4934151e-01	   3.2600273e-02	   3.3290484e-02	   3.0604735e-02	   2.9092752e-02	   2.4560817e-02	
   5.2189349e+01	  -1.4934170e-01	   3.2600268e-02	   3.3290468e-02	   3.0604759e-02	   2.9092786e-02	   2.4560910e-02	
   5.2233728e+01	  -1.4934187e-01	   3.2600261e-02	   3.3290438e-02	   3.0604783e-02	   2.9092818e-02	   2.4561003e-02	
   5.2278107e+01	  -1.4934203e-01	   3.2600251e-02	   3.3290381e-02	   3.0604809e-02	   2.9092849e-02	   2.4561094e-02	
   5.2322485e+01	  -1.4934218e-01	   3.2600239e-02	   3.3290302e-02	   3.0604835e-02	   2.9092880e-02	   2.4561185e-02	
   5.2366864e+01	  -1.4934232e-01	   3.2600225e-02	   3.3290207e-02	   3.0604863e-02	   2.9092908e-02	   2.4561275e-02	
   5.2411243e+01	  -1.4934245e-01	   3.2600210e-02	   3.3290100e-02	   3.0604891e-02	   2.9092935e-02	   2.4561365e-02	
   5.2455621e+01	  -1.4934255e-01	   3.2600195e-02	   3.3289986e-02	   3.0604921e-02	   2.9092958e-02	   2.4561454e-02	
   5.2500000e+01	  -1.4934264e-01	   3.2600179e-02	   3.3289871e-02	   3.0604950e-02	   2.9092978e-02	   2.4561542e-02	
   5.2544379e+01	  -1.4934270e-01	   3.2600161e-02	   3.3289731e-02	   3.0604983e-02	   2.9092993e-02	   2.4561630e-02	
   5.2588757e+01	  -1.4934279e-01	   3.2600149e-02	   3.3289609e-02	   3.0605019e-02	   2.9093010e-02	   2.4561718e-02	
   5.2633136e+01	  -1.4934292e-01	   3.2600140e-02	   3.3289508e-02	   3.0605058e-02	   2.9093033e-02	   2.4561809e-02	
   5.2677515e+01	  -1.4934308e-01	   3.2600135e-02	   3.3289431e-02	   3.0605098e-02	   2.9093063e-02	   2.4561901e-02	
   5.2721893e+01	  -1.4934327e-01	   3.2600135e-02	   3.3289378e-02	   3.0605139e-02	   2.9093100e-02	   2.4561995e-02	
   5.2766272e+01	  -1.4934351e-01	   3.2600139e-02	   3.3289350e-02	   3.0605180e-02	   2.9093144e-02	   2.4562091e-02	
   5.2810651e+01	  -1.4934378e-01	   3.2600147e-02	   3.3289344e-02	   3.0605220e-02	   2.9093194e-02	   2.4562189e-02	
   5.2855030e+01	  -1.4934407e-01	   3.2600160e-02	   3.3289358e-02	   3.0605260e-02	   2.9093249e-02	   2.4562289e-02	
   5.2899408e+01	  -1.4934439e-01	   3.2600177e-02	   3.3289386e-02	   3.0605299e-02	   2.9093308e-02	   2.4562391e-02	
   5.2943787e+01	  -1.4934472e-01	   3.2600196e-02	   3.3289423e-02	   3.0605338e-02	   2.9093370e-02	   2.4562494e-02	
   5.2988166e+01	  -1.4934506e-01	   3.2600217e-02	   3.3289460e-02	   3.0605379e-02	   2.9093432e-02	   2.4562600e-02	
   5.3032544e+01	  -1.4934540e-01	   3.2600240e-02	   3.3289499e-02	   3.0605420e-02	   2.9093496e-02	   2.4562707e-02	
   5.3076923e+01	  -1.4934575e-01	   3.2600263e-02	   3.3289538e-02	   3.0605461e-02	   2.9093561e-02	   2.4562815e-02	
   5.3121302e+01	  -1.4934609e-01	   3.2600286e-02	   3.3289573e-02	   3.0605504e-02	   2.9093625e-02	   2.4562925e-02	
   5.3165680e+01	  -1.4934642e-01	   3.2600306e-02	   3.3289601e-02	   3.0605547e-02	   2.9093688e-02	   2.4563034e-02	
   5.3210059e+01	  -1.4934673e-01	   3.2600323e-02	   3.3289617e-02	   3.0605593e-02	   2.9093748e-02	   2.4563145e-02	
   5.3254438e+01	  -1.4934701e-01	   3.2600336e-02	   3.3289616e-02	   3.0605642e-02	   2.9093804e-02	   2.4563256e-02	
   5.3298817e+01	  -1.4934726e-01	   3.2600345e-02	   3.3289578e-02	   3.0605695e-02	   2.9093855e-02	   2.4563369e-02	
   5.3343195e+01	  -1.4934750e-01	   3.2600351e-02	   3.3289527e-02	   3.0605751e-02	   2.9093906e-02	   2.4563483e-02	
   5.3387574e+01	  -1.4934771e-01	   3.2600354e-02	   3.3289458e-02	   3.0605810e-02	   2.9093956e-02	   2.4563597e-02	
   5.3431953e+01	  -1.4934792e-01	   3.2600356e-02	   3.3289381e-02	   3.0605870e-02	   2.9094007e-02	   2.4563711e-02	
   5.3476331e+01	  -1.4934813e-01	   3.2600358e-02	   3.3289300e-02	   3.0605932e-02	   2.9094059e-02	   2.4563827e-02	
   5.3520710e+01	  -1.4934834e-01	   3.2600362e-02	   3.3289220e-02	   3.0605993e-02	   2.9094115e-02	   2.4563945e-02	
   5.3565089e+01	  -1.4934857e-01	   3.2600368e-02	   3.3289146e-02	   3.0606053e-02	   2.9094172e-02	   2.4564063e-02	
   5.3609467e+01	  -1.4934881e-01	   3.2600378e-02	   3.3289081e-02	   3.0606112e-02	   2.9094233e-02	   2.4564184e-02	
   5.3653846e+01	  -1.4934907e-01	   3.2600391e-02	   3.3289026e-02	   3.0606170e-02	   2.9094296e-02	   2.4564305e-02	
   5.3698225e+01	  -1.4934934e-01	   3.2600408e-02	   3.3288983e-02	   3.0606225e-02	   2.9094362e-02	   2.4564427e-02	
   5.3742604e+01	  -1.4934963e-01	   3.2600427e-02	   3.3288953e-02	   3.0606279e-02	   2.9094430e-02	   2.4564551e-02	
   5.3786982e+01	  -1.4934993e-01	   3.2600448e-02	   3.3288934e-02	   3.0606332e-02	   2.9094500e-02	   2.4564675e-02	
   5.3831361e+01	  -1.4935024e-01	   3.2600469e-02	   3.3288925e-02	   3.0606383e-02	   2.9094570e-02	   2.4564799e-02	
   5.3875740e+01	  -1.4935056e-01	   3.2600490e-02	   3.3288925e-02	   3.0606434e-02	   2.9094640e-02	   2.4564924e-02	
   5.3920118e+01	  -1.4935089e-01	   3.2600510e-02	   3.3288932e-02	   3.0606485e-02	   2.9094711e-02	   2.4565050e-02	
   5.3964497e+01	  -1.4935122e-01	   3.2600527e-02	   3.3288941e-02	   3.0606537e-02	   2.9094780e-02	   2.4565178e-02	
   5.4008876e+01	  -1.4935155e-01	   3.2600544e-02	   3.3288954e-02	   3.0606590e-02	   2.9094850e-02	   2.4565306e-02	
   5.4053254e+01	  -1.4935188e-01	   3.2600560e-02	   3.3288967e-02	   3.0606642e-02	   2.9094919e-02	   2.4565434e-02	
   5.4097633e+01	  -1.4935221e-01	   3.2600575e-02	   3.3288979e-02	   3.0606696e-02	   2.9094988e-02	   2.4565563e-02	
   5.4142012e+01	  -1.4935254e-01	   3.2600589e-02	   3.3288989e-02	   3.0606752e-02	   2.9095056e-02	   2.4565693e-02	
   5.4186391e+01	  -1.4935287e-01	   3.2600600e-02	   3.3288994e-02	   3.0606809e-02	   2.9095124e-02	   2.4565824e-02	
   5.4230769e+01	  -1.4935318e-01	   3.2600608e-02	   3.3288991e-02	   3.0606869e-02	   2.9095191e-02	   2.4565956e-02	
   5.4275148e+01	  -1.4935349e-01	   3.2600615e-02	   3.3288974e-02	   3.0606933e-02	   2.9095257e-02	   2.4566089e-02	
   5.4319527e+01	  -1.4935379e-01	   3.2600624e-02	   3.3288952e-02	   3.0606998e-02	   2.9095325e-02	   2.4566224e-02	
   5.4363905e+01	  -1.4935410e-01	   3.2600635e-02	   3.3288919e-02	   3.0607066e-02	   2.9095394e-02	   2.4566360e-02	
   5.4408284e+01	  -1.4935440e-01	   3.2600652e-02	   3.3288880e-02	   3.0607134e-02	   2.9095466e-02	   2.4566497e-02	
   5.4452663e+01	  -1.4935472e-01	   3.2600673e-02	   3.3288837e-02	   3.0607203e-02	   2.9095541e-02	   2.4566635e-02	
   5.4497041e+01	  -1.4935503e-01	   3.2600698e-02	   3.3288792e-02	   3.0607272e-02	   2.9095618e-02	   2.4566774e-02	
   5.4541420e+01	  -1.4935535e-01	   3.2600726e-02	   3.3288746e-02	   3.0607341e-02	   2.9095697e-02	   2.4566913e-02	
   5.4585799e+01	  -1.4935568e-01	   3.2600756e-02	   3.3288701e-02	   3.0607409e-02	   2.9095777e-02	   2.4567054e-02	
   5.4630178e+01	  -1.4935600e-01	   3.2600787e-02	   3.3288660e-02	   3.0607476e-02	   2.9095857e-02	   2.4567194e-02	
   5.4674556e+01	  -1.4935633e-01	   3.2600818e-02	   3.3288623e-02	   3.0607542e-02	   2.9095937e-02	   2.4567335e-02	
   5.4718935e+01	  -1.4935666e-01	   3.2600846e-02	   3.3288591e-02	   3.0607607e-02	   2.9096016e-02	   2.4567475e-02	
   5.4763314e+01	  -1.4935699e-01	   3.2600872e-02	   3.3288565e-02	   3.0607671e-02	   2.9096093e-02	   2.4567616e-02	
   5.4807692e+01	  -1.4935732e-01	   3.2600894e-02	   3.3288545e-02	   3.0607734e-02	   2.9096169e-02	   2.4567757e-02	
   5.4852071e+01	  -1.4935765e-01	   3.2600913e-02	   3.3288531e-02	   3.0607796e-02	   2.9096243e-02	   2.4567897e-02	
   5.4896450e+01	  -1.4935798e-01	   3.2600928e-02	   3.3288523e-02	   3.0607858e-02	   2.9096315e-02	   2.4568038e-02	
   5.4940828e+01	  -1.4935831e-01	   3.2600941e-02	   3.3288518e-02	   3.0607919e-02	   2.9096386e-02	   2.4568179e-02	
   5.4985207e+01	  -1.4935864e-01	   3.2600951e-02	   3.3288516e-02	   3.0607981e-02	   2.9096456e-02	   2.4568319e-02	
   5.5029586e+01	  -1.4935897e-01	   3.2600961e-02	   3.3288517e-02	   3.0608043e-02	   2.9096527e-02	   2.4568460e-02	
   5.5073964e+01	  -1.4935931e-01	   3.2600970e-02	   3.3288517e-02	   3.0608106e-02	   2.9096598e-02	   2.4568601e-02	
   5.5118343e+01	  -1.4935964e-01	   3.2600981e-02	   3.3288516e-02	   3.0608169e-02	   2.9096670e-02	   2.4568742e-02	
   5.5162722e+01	  -1.4935998e-01	   3.2600993e-02	   3.3288513e-02	   3.0608233e-02	   2.9096744e-02	   2.4568883e-02	
   5.5207101e+01	  -1.4936032e-01	   3.2601008e-02	   3.3288507e-02	   3.0608298e-02	   2.9096819e-02	   2.4569025e-02	
   5.5251479e+01	  -1.4936066e-01	   3.2601026e-02	   3.3288497e-02	   3.0608364e-02	   2.9096896e-02	   2.4569167e-02	
   5.5295858e+01	  -1.4936100e-01	   3.2601047e-02	   3.3288483e-02	   3.0608431e-02	   2.9096974e-02	   2.4569309e-02	
   5.5340237e+01	  -1.4936134e-01	   3.2601070e-02	   3.3288465e-02	   3.0608499e-02	   2.9097054e-02	   2.4569452e-02	
   5.5384615e+01	  -1.4936168e-01	   3.2601096e-02	   3.3288443e-02	   3.0608567e-02	   2.9097134e-02	   2.4569595e-02	
   5.5428994e+01	  -1.4936203e-01	   3.2601123e-02	   3.3288418e-02	   3.0608636e-02	   2.9097216e-02	   2.4569738e-02	
   5.5473373e+01	  -1.4936237e-01	   3.2601152e-02	   3.3288391e-02	   3.0608705e-02	   2.9097297e-02	   2.4569881e-02	
   5.5517751e+01	  -1.4936271e-01	   3.2601180e-02	   3.3288363e-02	   3.0608774e-02	   2.9097378e-02	   2.4570025e-02	
   5.5562130e+01	  -1.4936305e-01	   3.2601208e-02	   3.3288335e-02	   3.0608844e-02	   2.9097459e-02	   2.4570169e-02	
   5.5606509e+01	  -1.4936339e-01	   3.2601235e-02	   3.3288307e-02	   3.0608914e-02	   2.9097539e-02	   2.4570313e-02	
   5.5650888e+01	  -1.4936372e-01	   3.2601260e-02	   3.3288281e-02	   3.0608983e-02	   2.9097618e-02	   2.4570457e-02	
   5.5695266e+01	  -1.4936406e-01	   3.2601284e-02	   3.3288257e-02	   3.0609053e-02	   2.9097697e-02	   2.4570602e-02	
   5.5739645e+01	  -1.4936440e-01	   3.2601306e-02	   3.3288236e-02	   3.0609122e-02	   2.9097775e-02	   2.4570746e-02	
   5.5784024e+01	  -1.4936474e-01	   3.2601327e-02	   3.3288218e-02	   3.0609191e-02	   2.9097852e-02	   2.4570891e-02	
   5.5828402e+01	  -1.4936507e-01	   3.2601346e-02	   3.3288203e-02	   3.0609260e-02	   2.9097928e-02	   2.4571035e-02	
   5.5872781e+01	  -1.4936541e-01	   3.2601365e-02	   3.3288191e-02	   3.0609329e-02	   2.9098004e-02	   2.4571180e-02	
   5.5917160e+01	  -1.4936576e-01	   3.2601383e-02	   3.3288182e-02	   3.0609397e-02	   2.9098081e-02	   2.4571324e-02	
   5.5961538e+01	  -1.4936610e-01	   3.2601400e-02	   3.3288174e-02	   3.0609466e-02	   2.9098157e-02	   2.4571468e-02	
   5.6005917e+01	  -1.4936644e-01	   3.2601419e-02	   3.3288167e-02	   3.0609534e-02	   2.9098234e-02	   2.4571613e-02	
   5.6050296e+01	  -1.4936679e-01	   3.2601438e-02	   3.3288160e-02	   3.0609603e-02	   2.9098311e-02	   2.4571757e-02	
   5.6094675e+01	  -1.4936714e-01	   3.2601457e-02	   3.3288153e-02	   3.0609671e-02	   2.9098389e-02	   2.4571901e-02	
   5.6139053e+01	  -1.4936748e-01	   3.2601478e-02	   3.3288145e-02	   3.0609740e-02	   2.9098467e-02	   2.4572045e-02	
   5.6183432e+01	  -1.4936783e-01	   3.2601500e-02	   3.3288136e-02	   3.0609809e-02	   2.9098546e-02	   2.4572188e-02	
   5.6227811e+01	  -1.4936818e-01	   3.2601523e-02	   3.3288124e-02	   3.0609877e-02	   2.9098625e-02	   2.4572332e-02	
   5.6272189e+01	  -1.4936852e-01	   3.2601547e-02	   3.3288111e-02	   3.0609947e-02	   2.9098705e-02	   2.4572476e-02	
   5.6316568e+01	  -1.4936887e-01	   3.2601571e-02	   3.3288096e-02	   3.0610016e-02	   2.9098785e-02	   2.4572620e-02	
   5.6360947e+01	  -1.4936921e-01	   3.2601596e-02	   3.3288080e-02	   3.0610086e-02	   2.9098866e-02	   2.4572763e-02	
   5.6405325e+01	  -1.4936955e-01	   3.2601621e-02	   3.3288062e-02	   3.0610156e-02	   2.9098946e-02	   2.4572907e-02	
   5.6449704e+01	  -1.4936990e-01	   3.2601646e-02	   3.3288044e-02	   3.0610227e-02	   2.9099027e-02	   2.4573051e-02	
   5.6494083e+01	  -1.4937024e-01	   3.2601671e-02	   3.3288025e-02	   3.0610297e-02	   2.9099108e-02	   2.4573195e-02	
   5.6538462e+01	  -1.4937058e-01	   3.2601696e-02	   3.3288006e-02	   3.0610368e-02	   2.9099189e-02	   2.4573339e-02	
   5.6582840e+01	  -1.4937093e-01	   3.2601720e-02	   3.3287987e-02	   3.0610440e-02	   2.9099269e-02	   2.4573484e-02	
   5.6627219e+01	  -1.4937127e-01	   3.2601744e-02	   3.3287970e-02	   3.0610511e-02	   2.9099350e-02	   2.4573628e-02	
   5.6671598e+01	  -1.4937161e-01	   3.2601768e-02	   3.3287954e-02	   3.0610583e-02	   2.9099430e-02	   2.4573772e-02	
   5.6715976e+01	  -1.4937196e-01	   3.2601791e-02	   3.3287939e-02	   3.0610654e-02	   2.9099509e-02	   2.4573917e-02	
   5.6760355e+01	  -1.4937230e-01	   3.2601814e-02	   3.3287925e-02	   3.0610726e-02	   2.9099589e-02	   2.4574061e-02	
   5.6804734e+01	  -1.4937265e-01	   3.2601837e-02	   3.3287912e-02	   3.0610797e-02	   2.9099668e-02	   2.4574205e-02	
   5.6849112e+01	  -1.4937299e-01	   3.2601860e-02	   3.3287901e-02	   3.0610869e-02	   2.9099746e-02	   2.4574349e-02	
   5.6893491e+01	  -1.4937334e-01	   3.2601883e-02	   3.3287890e-02	   3.0610940e-02	   2.9099825e-02	   2.4574492e-02	
   5.6937870e+01	  -1.4937368e-01	   3.2601906e-02	   3.3287880e-02	   3.0611010e-02	   2.9099904e-02	   2.4574636e-02	
   5.6982249e+01	  -1.4937403e-01	   3.2601929e-02	   3.3287870e-02	   3.0611081e-02	   2.9099982e-02	   2.4574779e-02	
   5.7026627e+01	  -1.4937437e-01	   3.2601952e-02	   3.3287861e-02	   3.0611152e-02	   2.9100060e-02	   2.4574922e-02	
   5.7071006e+01	  -1.4937472e-01	   3.2601976e-02	   3.3287851e-02	   3.0611222e-02	   2.9100139e-02	   2.4575065e-02	
   5.7115385e+01	  -1.4937506e-01	   3.2602000e-02	   3.3287841e-02	   3.0611293e-02	   2.9100218e-02	   2.4575208e-02	
   5.7159763e+01	  -1.4937540e-01	   3.2602024e-02	   3.3287831e-02	   3.0611364e-02	   2.9100297e-02	   2.4575350e-02	
   5.7204142e+01	  -1.4937575e-01	   3.2602048e-02	   3.3287819e-02	   3.0611435e-02	   2.9100377e-02	   2.4575492e-02	
   5.7248521e+01	  -1.4937609e-01	   3.2602072e-02	   3.3287808e-02	   3.0611505e-02	   2.9100456e-02	   2.4575634e-02	
   5.7292899e+01	  -1.4937643e-01	   3.2602096e-02	   3.3287795e-02	   3.0611577e-02	   2.9100536e-02	   2.4575776e-02	
   5.7337278e+01	  -1.4937678e-01	   3.2602120e-02	   3.3287782e-02	   3.0611648e-02	   2.9100616e-02	   2.4575918e-02	
   5.7381657e+01	  -1.4937712e-01	   3.2602145e-02	   3.3287769e-02	   3.0611719e-02	   2.9100696e-02	   2.4576060e-02	
   5.7426036e+01	  -1.4937746e-01	   3.2602169e-02	   3.3287756e-02	   3.0611791e-02	   2.9100777e-02	   2.4576202e-02	
   5.7470414e+01	  -1.4937780e-01	   3.2602194e-02	   3.3287743e-02	   3.0611863e-02	   2.9100857e-02	   2.4576344e-02	
   5.7514793e+01	  -1.4937814e-01	   3.2602219e-02	   3.3287730e-02	   3.0611935e-02	   2.9100937e-02	   2.4576486e-02	
   5.7559172e+01	  -1.4937849e-01	   3.2602244e-02	   3.3287717e-02	   3.0612007e-02	   2.9101017e-02	   2.4576627e-02	
   5.7603550e+01	  -1.4937883e-01	   3.2602268e-02	   3.3287705e-02	   3.0612079e-02	   2.9101097e-02	   2.4576769e-02	
   5.7647929e+01	  -1.4937917e-01	   3.2602293e-02	   3.3287693e-02	   3.0612151e-02	   2.9101177e-02	   2.4576910e-02	
   5.7692308e+01	  -1.4937951e-01	   3.2602318e-02	   3.3287681e-02	   3.0612223e-02	   2.9101256e-02	   2.4577051e-02	
   5.7736686e+01	  -1.4937985e-01	   3.2602343e-02	   3.3287669e-02	   3.0612295e-02	   2.9101336e-02	   2.4577192e-02	
   5.7781065e+01	  -1.4938019e-01	   3.2602368e-02	   3.3287658e-02	   3.0612367e-02	   2.9101415e-02	   2.4577333e-02	
   5.7825444e+01	  -1.4938053e-01	   3.2602393e-02	   3.3287647e-02	   3.0612439e-02	   2.9101494e-02	   2.4577474e-02	
   5.7869822e+01	  -1.4938087e-01	   3.2602418e-02	   3.3287637e-02	   3.0612510e-02	   2.9101572e-02	   2.4577614e-02	
   5.7914201e+01	  -1.4938121e-01	   3.2602443e-02	   3.3287628e-02	   3.0612582e-02	   2.9101650e-02	   2.4577754e-02	
   5.7958580e+01	  -1.4938155e-01	   3.2602468e-02	   3.3287619e-02	   3.0612653e-02	   2.9101728e-02	   2.4577894e-02	
   5.8002959e+01	  -1.4938189e-01	   3.2602493e-02	   3.3287610e-02	   3.0612725e-02	   2.9101806e-02	   2.4578034e-02	
   5.8047337e+01	  -1.4938223e-01	   3.2602518e-02	   3.3287601e-02	   3.0612796e-02	   2.9101884e-02	   2.4578173e-02	
   5.8091716e+01	  -1.4938257e-01	   3.2602543e-02	   3.3287592e-02	   3.0612867e-02	   2.9101962e-02	   2.4578312e-02	
   5.8136095e+01	  -1.4938291e-01	   3.2602568e-02	   3.3287583e-02	   3.0612939e-02	   2.9102040e-02	   2.4578451e-02	
   5.8180473e+01	  -1.4938324e-01	   3.2602593e-02	   3.3287573e-02	   3.0613010e-02	   2.9102118e-02	   2.4578589e-02	
   5.8224852e+01	  -1.4938358e-01	   3.2602618e-02	   3.3287564e-02	   3.0613082e-02	   2.9102197e-02	   2.4578728e-02	
   5.8269231e+01	  -1.4938392e-01	   3.2602643e-02	   3.3287554e-02	   3.0613154e-02	   2.9102276e-02	   2.4578866e-02	
   5.8313609e+01	  -1.4938425e-01	   3.2602668e-02	   3.3287544e-02	   3.0613225e-02	   2.9102355e-02	   2.4579004e-02	
   5.8357988e+01	  -1.4938459e-01	   3.2602693e-02	   3.3287534e-02	   3.0613297e-02	   2.9102434e-02	   2.4579141e-02	
   5.8402367e+01	  -1.4938493e-01	   3.2602718e-02	   3.3287523e-02	   3.0613369e-02	   2.9102513e-02	   2.4579279e-02	
   5.8446746e+01	  -1.4938526e-01	   3.2602744e-02	   3.3287513e-02	   3.0613441e-02	   2.9102591e-02	   2.4579416e-02	
   5.8491124e+01	  -1.4938560e-01	   3.2602769e-02	   3.3287503e-02	   3.0613512e-02	   2.9102670e-02	   2.4579553e-02	
   5.8535503e+01	  -1.4938593e-01	   3.2602795e-02	   3.3287493e-02	   3.0613584e-02	   2.9102748e-02	   2.4579690e-02	
   5.8579882e+01	  -1.4938626e-01	   3.2602821e-02	   3.3287483e-02	   3.0613656e-02	   2.9102826e-02	   2.4579827e-02	
   5.8624260e+01	  -1.4938660e-01	   3.2602847e-02	   3.3287474e-02	   3.0613728e-02	   2.9102904e-02	   2.4579963e-02	
   5.8668639e+01	  -1.4938693e-01	   3.2602873e-02	   3.3287464e-02	   3.0613799e-02	   2.9102982e-02	   2.4580100e-02	
   5.8713018e+01	  -1.4938726e-01	   3.2602898e-02	   3.3287455e-02	   3.0613871e-02	   2.9103060e-02	   2.4580236e-02	
   5.8757396e+01	  -1.4938759e-01	   3.2602924e-02	   3.3287446e-02	   3.0613942e-02	   2.9103137e-02	   2.4580371e-02	
   5.8801775e+01	  -1.4938793e-01	   3.2602950e-02	   3.3287437e-02	   3.0614014e-02	   2.9103214e-02	   2.4580507e-02	
   5.8846154e+01	  -1.4938826e-01	   3.2602976e-02	   3.3287429e-02	   3.0614085e-02	   2.9103291e-02	   2.4580642e-02	
   5.8890533e+01	  -1.4938859e-01	   3.2603002e-02	   3.3287422e-02	   3.0614156e-02	   2.9103367e-02	   2.4580777e-02	
   5.8934911e+01	  -1.4938892e-01	   3.2603028e-02	   3.3287414e-02	   3.0614227e-02	   2.9103443e-02	   2.4580911e-02	
   5.8979290e+01	  -1.4938925e-01	   3.2603054e-02	   3.3287407e-02	   3.0614298e-02	   2.9103519e-02	   2.4581046e-02	
   5.9023669e+01	  -1.4938957e-01	   3.2603079e-02	   3.3287399e-02	   3.0614370e-02	   2.9103595e-02	   2.4581179e-02	
   5.9068047e+01	  -1.4938990e-01	   3.2603105e-02	   3.3287392e-02	   3.0614441e-02	   2.9103672e-02	   2.4581313e-02	
   5.9112426e+01	  -1.4939023e-01	   3.2603130e-02	   3.3287384e-02	   3.0614512e-02	   2.9103748e-02	   2.4581446e-02	
   5.9156805e+01	  -1.4939056e-01	   3.2603156e-02	   3.3287377e-02	   3.0614583e-02	   2.9103824e-02	   2.4581579e-02	
   5.9201183e+01	  -1.4939088e-01	   3.2603181e-02	   3.3287369e-02	   3.0614654e-02	   2.9103901e-02	   2.4581712e-02	
   5.9245562e+01	  -1.4939121e-01	   3.2603207e-02	   3.3287361e-02	   3.0614725e-02	   2.9103977e-02	   2.4581844e-02	
   5.9289941e+01	  -1.4939153e-01	   3.2603233e-02	   3.3287353e-02	   3.0614795e-02	   2.9104053e-02	   2.4581976e-02	
   5.9334320e+01	  -1.4939186e-01	   3.2603259e-02	   3.3287345e-02	   3.0614866e-02	   2.9104129e-02	   2.4582107e-02	
   5.9378698e+01	  -1.4939218e-01	   3.2603285e-02	   3.3287337e-02	   3.0614937e-02	   2.9104205e-02	   2.4582239e-02	
   5.9423077e+01	  -1.4939250e-01	   3.2603311e-02	   3.3287329e-02	   3.0615008e-02	   2.9104281e-02	   2.4582370e-02	
   5.9467456e+01	  -1.4939283e-01	   3.2603337e-02	   3.3287321e-02	   3.0615078e-02	   2.9104357e-02	   2.4582500e-02	
   5.9511834e+01	  -1.4939315e-01	   3.2603363e-02	   3.3287314e-02	   3.0615149e-02	   2.9104432e-02	   2.4582631e-02	
   5.9556213e+01	  -1.4939347e-01	   3.2603389e-02	   3.3287306e-02	   3.0615219e-02	   2.9104507e-02	   2.4582761e-02	
   5.9600592e+01	  -1.4939379e-01	   3.2603416e-02	   3.3287299e-02	   3.0615290e-02	   2.9104582e-02	   2.4582890e-02	
   5.9644970e+01	  -1.4939411e-01	   3.2603442e-02	   3.3287292e-02	   3.0615360e-02	   2.9104657e-02	   2.4583020e-02	
   5.9689349e+01	  -1.4939443e-01	   3.2603468e-02	   3.3287285e-02	   3.0615430e-02	   2.9104731e-02	   2.4583149e-02	
   5.9733728e+01	  -1.4939475e-01	   3.2603494e-02	   3.3287278e-02	   3.0615500e-02	   2.9104805e-02	   2.4583278e-02	
   5.9778107e+01	  -1.4939506e-01	   3.2603520e-02	   3.3287271e-02	   3.0615570e-02	   2.9104879e-02	   2.4583406e-02	
   5.9822485e+01	  -1.4939538e-01	   3.2603546e-02	   3.3287265e-02	   3.0615640e-02	   2.9104952e-02	   2.4583534e-02	
   5.9866864e+01	  -1.4939569e-01	   3.2603573e-02	   3.3287258e-02	   3.0615710e-02	   2.9105026e-02	   2.4583662e-02	
   5.9911243e+01	  -1.4939601e-01	   3.2603599e-02	   3.3287252e-02	   3.0615780e-02	   2.9105099e-02	   2.4583789e-02	
   5.9955621e+01	  -1.4939632e-01	   3.2603625e-02	   3.3287247e-02	   3.0615850e-02	   2.9105172e-02	   2.4583916e-02	
   6.0000000e+01	  -1.4939664e-01	   3.2603651e-02	   3.3287241e-02	   3.0615919e-02	   2.9105245e-02	   2.4584042e-02	


==> MTDC-AC Control IEEE TPS (Arxiv v2)/PlotData_coordinated/ACC_Voltage.txt <==
   0.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   4.4378698e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   8.8757396e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3313609e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.7751479e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.2189349e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.6627219e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.1065089e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.5502959e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.9940828e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   4.4378698e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   4.8816568e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   5.3254438e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   5.7692308e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   6.2130178e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   6.6568047e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   7.1005917e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   7.5443787e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   7.9881657e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   8.4319527e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   8.8757396e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   9.3195266e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   9.7633136e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0207101e+00	   9.9958728e-01	   9.9995070e-01	   9.9994780e-01	   9.9998815e-01	   9.9999254e-01	   9.9999673e-01	
   1.0650888e+00	   9.9851936e-01	   9.9972767e-01	   9.9971854e-01	   9.9989933e-01	   9.9993398e-01	   9.9996139e-01	
   1.1094675e+00	   9.9756898e-01	   9.9945788e-01	   9.9944897e-01	   9.9976406e-01	   9.9984257e-01	   9.9989978e-01	
   1.1538462e+00	   9.9672536e-01	   9.9916622e-01	   9.9915808e-01	   9.9959331e-01	   9.9972138e-01	   9.9981788e-01	
   1.1982249e+00	   9.9597266e-01	   9.9886775e-01	   9.9885515e-01	   9.9939674e-01	   9.9957401e-01	   9.9972068e-01	
   1.2426036e+00	   9.9529756e-01	   9.9857111e-01	   9.9854510e-01	   9.9918239e-01	   9.9940449e-01	   9.9961222e-01	
   1.2869822e+00	   9.9469064e-01	   9.9828076e-01	   9.9823085e-01	   9.9895652e-01	   9.9921710e-01	   9.9949552e-01	
   1.3313609e+00	   9.9414581e-01	   9.9799840e-01	   9.9791442e-01	   9.9872369e-01	   9.9901595e-01	   9.9937261e-01	
   1.3757396e+00	   9.9365823e-01	   9.9772403e-01	   9.9759741e-01	   9.9848693e-01	   9.9880470e-01	   9.9924461e-01	
   1.4201183e+00	   9.9322326e-01	   9.9745657e-01	   9.9728117e-01	   9.9824801e-01	   9.9858639e-01	   9.9911191e-01	
   1.4644970e+00	   9.9283490e-01	   9.9719433e-01	   9.9696680e-01	   9.9800773e-01	   9.9836328e-01	   9.9897432e-01	
   1.5088757e+00	   9.9248536e-01	   9.9693521e-01	   9.9665509e-01	   9.9776610e-01	   9.9813686e-01	   9.9883120e-01	
   1.5532544e+00	   9.9216490e-01	   9.9667699e-01	   9.9634644e-01	   9.9752261e-01	   9.9790785e-01	   9.9868168e-01	
   1.5976331e+00	   9.9186376e-01	   9.9641768e-01	   9.9604092e-01	   9.9727652e-01	   9.9767634e-01	   9.9852480e-01	
   1.6420118e+00	   9.9157117e-01	   9.9615533e-01	   9.9573834e-01	   9.9702693e-01	   9.9744205e-01	   9.9835958e-01	
   1.6863905e+00	   9.9127804e-01	   9.9588852e-01	   9.9543834e-01	   9.9677304e-01	   9.9720452e-01	   9.9818525e-01	
   1.7307692e+00	   9.9097638e-01	   9.9561618e-01	   9.9514055e-01	   9.9651421e-01	   9.9696317e-01	   9.9800116e-01	
   1.7751479e+00	   9.9066182e-01	   9.9533811e-01	   9.9484469e-01	   9.9625025e-01	   9.9671769e-01	   9.9780721e-01	
   1.8195266e+00	   9.9033158e-01	   9.9505439e-01	   9.9455070e-01	   9.9598107e-01	   9.9646779e-01	   9.9760325e-01	
   1.8639053e+00	   9.8998658e-01	   9.9476601e-01	   9.9425877e-01	   9.9570718e-01	   9.9621358e-01	   9.9738975e-01	
   1.9082840e+00	   9.8963094e-01	   9.9447459e-01	   9.9396944e-01	   9.9542950e-01	   9.9595549e-01	   9.9716752e-01	
   1.9526627e+00	   9.8927125e-01	   9.9418221e-01	   9.9368355e-01	   9.9514934e-01	   9.9569430e-01	   9.9693769e-01	
   1.9970414e+00	   9.8891513e-01	   9.9389115e-01	   9.9340204e-01	   9.9486821e-01	   9.9543099e-01	   9.9670159e-01	
   2.0414201e+00	   9.8857127e-01	   9.9360394e-01	   9.9312600e-01	   9.9458793e-01	   9.9516679e-01	   9.9646087e-01	
   2.0857988e+00	   9.8824635e-01	   9.9332249e-01	   9.9285619e-01	   9.9431002e-01	   9.9490276e-01	   9.9621691e-01	
   2.1301775e+00	   9.8794525e-01	   9.9304831e-01	   9.9259305e-01	   9.9403585e-01	   9.9463989e-01	   9.9597108e-01	
   2.1745562e+00	   9.8767087e-01	   9.9278239e-01	   9.9233671e-01	   9.9376653e-01	   9.9437901e-01	   9.9572462e-01	
   2.2189349e+00	   9.8742375e-01	   9.9252503e-01	   9.9208673e-01	   9.9350284e-01	   9.9412076e-01	   9.9547859e-01	
   2.2633136e+00	   9.8720058e-01	   9.9227553e-01	   9.9184202e-01	   9.9324490e-01	   9.9386534e-01	   9.9523362e-01	
   2.3076923e+00	   9.8699564e-01	   9.9203258e-01	   9.9160115e-01	   9.9299233e-01	   9.9361265e-01	   9.9498999e-01	
   2.3520710e+00	   9.8680299e-01	   9.9179469e-01	   9.9136266e-01	   9.9274455e-01	   9.9336248e-01	   9.9474780e-01	
   2.3964497e+00	   9.8661486e-01	   9.9155985e-01	   9.9112468e-01	   9.9250055e-01	   9.9311437e-01	   9.9450691e-01	
   2.4408284e+00	   9.8642285e-01	   9.9132584e-01	   9.9088542e-01	   9.9225903e-01	   9.9286771e-01	   9.9426694e-01	
   2.4852071e+00	   9.8622141e-01	   9.9109110e-01	   9.9064375e-01	   9.9201889e-01	   9.9262202e-01	   9.9402754e-01	
   2.5295858e+00	   9.8600592e-01	   9.9085436e-01	   9.9039885e-01	   9.9177919e-01	   9.9237693e-01	   9.9378839e-01	
   2.5739645e+00	   9.8577347e-01	   9.9061477e-01	   9.9015039e-01	   9.9153912e-01	   9.9213215e-01	   9.9354920e-01	
   2.6183432e+00	   9.8552446e-01	   9.9037221e-01	   9.8989887e-01	   9.9129821e-01	   9.9188765e-01	   9.9330987e-01	
   2.6627219e+00	   9.8526074e-01	   9.9012719e-01	   9.8964522e-01	   9.9105653e-01	   9.9164361e-01	   9.9307051e-01	
   2.7071006e+00	   9.8498509e-01	   9.8988034e-01	   9.8939049e-01	   9.9081421e-01	   9.9140027e-01	   9.9283126e-01	
   2.7514793e+00	   9.8470384e-01	   9.8963324e-01	   9.8913675e-01	   9.9057200e-01	   9.9115819e-01	   9.9259257e-01	
   2.7958580e+00	   9.8442205e-01	   9.8938723e-01	   9.8888560e-01	   9.9033069e-01	   9.9091786e-01	   9.9235491e-01	
   2.8402367e+00	   9.8414427e-01	   9.8914349e-01	   9.8863843e-01	   9.9009101e-01	   9.9067972e-01	   9.9211869e-01	
   2.8846154e+00	   9.8387564e-01	   9.8890342e-01	   9.8839682e-01	   9.8985395e-01	   9.9044429e-01	   9.9188449e-01	
   2.9289941e+00	   9.8361846e-01	   9.8866748e-01	   9.8816114e-01	   9.8962000e-01	   9.9021168e-01	   9.9165254e-01	
   2.9733728e+00	   9.8337470e-01	   9.8843631e-01	   9.8793209e-01	   9.8938966e-01	   9.8998214e-01	   9.9142316e-01	
   3.0177515e+00	   9.8314424e-01	   9.8820966e-01	   9.8770907e-01	   9.8916307e-01	   9.8975550e-01	   9.9119644e-01	
   3.0621302e+00	   9.8292629e-01	   9.8798739e-01	   9.8749182e-01	   9.8894021e-01	   9.8953167e-01	   9.9097234e-01	
   3.1065089e+00	   9.8271739e-01	   9.8776836e-01	   9.8727858e-01	   9.8872052e-01	   9.8931009e-01	   9.9075061e-01	
   3.1508876e+00	   9.8251549e-01	   9.8755203e-01	   9.8706855e-01	   9.8850362e-01	   9.8909050e-01	   9.9053102e-01	
   3.1952663e+00	   9.8231588e-01	   9.8733700e-01	   9.8685966e-01	   9.8828860e-01	   9.8887224e-01	   9.9031311e-01	
   3.2396450e+00	   9.8211594e-01	   9.8712259e-01	   9.8665079e-01	   9.8807481e-01	   9.8865500e-01	   9.9009654e-01	
   3.2840237e+00	   9.8191270e-01	   9.8690796e-01	   9.8644067e-01	   9.8786159e-01	   9.8843835e-01	   9.8988097e-01	
   3.3284024e+00	   9.8170469e-01	   9.8669280e-01	   9.8622856e-01	   9.8764836e-01	   9.8822215e-01	   9.8966609e-01	
   3.3727811e+00	   9.8149032e-01	   9.8647672e-01	   9.8601379e-01	   9.8743478e-01	   9.8800622e-01	   9.8945174e-01	
   3.4171598e+00	   9.8127110e-01	   9.8626037e-01	   9.8579693e-01	   9.8722093e-01	   9.8779088e-01	   9.8923797e-01	
   3.4615385e+00	   9.8104663e-01	   9.8604366e-01	   9.8557778e-01	   9.8700666e-01	   9.8757607e-01	   9.8902472e-01	
   3.5059172e+00	   9.8082084e-01	   9.8582798e-01	   9.8535814e-01	   9.8679279e-01	   9.8736253e-01	   9.8881242e-01	
   3.5502959e+00	   9.8059405e-01	   9.8561344e-01	   9.8513812e-01	   9.8657935e-01	   9.8715030e-01	   9.8860110e-01	
   3.5946746e+00	   9.8037085e-01	   9.8540157e-01	   9.8492014e-01	   9.8636760e-01	   9.8694023e-01	   9.8839140e-01	
   3.6390533e+00	   9.8015154e-01	   9.8519243e-01	   9.8470434e-01	   9.8615759e-01	   9.8673236e-01	   9.8818336e-01	
   3.6834320e+00	   9.7993950e-01	   9.8498714e-01	   9.8449295e-01	   9.8595062e-01	   9.8652739e-01	   9.8797765e-01	
   3.7278107e+00	   9.7973419e-01	   9.8478546e-01	   9.8428570e-01	   9.8574650e-01	   9.8632515e-01	   9.8777415e-01	
   3.7721893e+00	   9.7953633e-01	   9.8458753e-01	   9.8408378e-01	   9.8554600e-01	   9.8612590e-01	   9.8757323e-01	
   3.8165680e+00	   9.7934586e-01	   9.8439337e-01	   9.8388712e-01	   9.8534907e-01	   9.8592962e-01	   9.8737488e-01	
   3.8609467e+00	   9.7916031e-01	   9.8420204e-01	   9.8369524e-01	   9.8515552e-01	   9.8573593e-01	   9.8717900e-01	
   3.9053254e+00	   9.7897980e-01	   9.8401355e-01	   9.8350820e-01	   9.8496541e-01	   9.8554482e-01	   9.8698557e-01	
   3.9497041e+00	   9.7880087e-01	   9.8382671e-01	   9.8332446e-01	   9.8477793e-01	   9.8535569e-01	   9.8679424e-01	
   3.9940828e+00	   9.7862301e-01	   9.8364133e-01	   9.8314392e-01	   9.8459301e-01	   9.8516845e-01	   9.8660494e-01	
   4.0384615e+00	   9.7844426e-01	   9.8345679e-01	   9.8296505e-01	   9.8440986e-01	   9.8498267e-01	   9.8641734e-01	
   4.0828402e+00	   9.7826343e-01	   9.8327268e-01	   9.8278734e-01	   9.8422817e-01	   9.8479815e-01	   9.8623129e-01	
   4.1272189e+00	   9.7808085e-01	   9.8308919e-01	   9.8261013e-01	   9.8404763e-01	   9.8461489e-01	   9.8604673e-01	
   4.1715976e+00	   9.7789582e-01	   9.8290611e-01	   9.8243270e-01	   9.8386785e-01	   9.8443272e-01	   9.8586350e-01	
   4.2159763e+00	   9.7770986e-01	   9.8272405e-01	   9.8225528e-01	   9.8368899e-01	   9.8425192e-01	   9.8568177e-01	
   4.2603550e+00	   9.7752379e-01	   9.8254335e-01	   9.8207758e-01	   9.8351094e-01	   9.8407260e-01	   9.8550156e-01	
   4.3047337e+00	   9.7733886e-01	   9.8236445e-01	   9.8190014e-01	   9.8333403e-01	   9.8389502e-01	   9.8532307e-01	
   4.3491124e+00	   9.7715724e-01	   9.8218818e-01	   9.8172346e-01	   9.8315861e-01	   9.8371961e-01	   9.8514660e-01	
   4.3934911e+00	   9.7697899e-01	   9.8201452e-01	   9.8154781e-01	   9.8298483e-01	   9.8354637e-01	   9.8497215e-01	
   4.4378698e+00	   9.7680641e-01	   9.8184428e-01	   9.8137432e-01	   9.8281337e-01	   9.8337585e-01	   9.8480018e-01	
   4.4822485e+00	   9.7663885e-01	   9.8167723e-01	   9.8120287e-01	   9.8264415e-01	   9.8320788e-01	   9.8463057e-01	
   4.5266272e+00	   9.7647695e-01	   9.8151351e-01	   9.8103456e-01	   9.8247776e-01	   9.8304271e-01	   9.8446361e-01	
   4.5710059e+00	   9.7632041e-01	   9.8135301e-01	   9.8086920e-01	   9.8231409e-01	   9.8288024e-01	   9.8429919e-01	
   4.6153846e+00	   9.7616763e-01	   9.8119507e-01	   9.8070721e-01	   9.8215324e-01	   9.8272026e-01	   9.8413727e-01	
   4.6597633e+00	   9.7601873e-01	   9.8103973e-01	   9.8054856e-01	   9.8199521e-01	   9.8256276e-01	   9.8397782e-01	
   4.7041420e+00	   9.7587142e-01	   9.8088613e-01	   9.8039297e-01	   9.8183969e-01	   9.8240731e-01	   9.8382056e-01	
   4.7485207e+00	   9.7572536e-01	   9.8073412e-01	   9.8024041e-01	   9.8168662e-01	   9.8225381e-01	   9.8366542e-01	
   4.7928994e+00	   9.7557952e-01	   9.8058342e-01	   9.8009049e-01	   9.8153575e-01	   9.8210210e-01	   9.8351226e-01	
   4.8372781e+00	   9.7543299e-01	   9.8043368e-01	   9.7994292e-01	   9.8138682e-01	   9.8195193e-01	   9.8336087e-01	
   4.8816568e+00	   9.7528626e-01	   9.8028511e-01	   9.7979753e-01	   9.8123977e-01	   9.8180337e-01	   9.8321125e-01	
   4.9260355e+00	   9.7513921e-01	   9.8013785e-01	   9.7965401e-01	   9.8109445e-01	   9.8165644e-01	   9.8306336e-01	
   4.9704142e+00	   9.7499189e-01	   9.7999185e-01	   9.7951240e-01	   9.8095086e-01	   9.8151111e-01	   9.8291718e-01	
   5.0147929e+00	   9.7484624e-01	   9.7984805e-01	   9.7937268e-01	   9.8080920e-01	   9.8136788e-01	   9.8277300e-01	
   5.0591716e+00	   9.7470186e-01	   9.7970626e-01	   9.7923474e-01	   9.8066935e-01	   9.8122659e-01	   9.8263068e-01	
   5.1035503e+00	   9.7456040e-01	   9.7956717e-01	   9.7909884e-01	   9.8053165e-01	   9.8108769e-01	   9.8249058e-01	
   5.1479290e+00	   9.7442305e-01	   9.7943131e-01	   9.7896510e-01	   9.8039630e-01	   9.8095149e-01	   9.8235288e-01	
   5.1923077e+00	   9.7428943e-01	   9.7929845e-01	   9.7883348e-01	   9.8026325e-01	   9.8081787e-01	   9.8221752e-01	
   5.2366864e+00	   9.7416089e-01	   9.7916912e-01	   9.7870434e-01	   9.8013294e-01	   9.8068728e-01	   9.8208491e-01	
   5.2810651e+00	   9.7403702e-01	   9.7904314e-01	   9.7857755e-01	   9.8000520e-01	   9.8055956e-01	   9.8195488e-01	
   5.3254438e+00	   9.7391718e-01	   9.7892014e-01	   9.7845315e-01	   9.7988012e-01	   9.8043463e-01	   9.8182752e-01	
   5.3698225e+00	   9.7380154e-01	   9.7880014e-01	   9.7833117e-01	   9.7975771e-01	   9.8031252e-01	   9.8170283e-01	
   5.4142012e+00	   9.7368890e-01	   9.7868261e-01	   9.7821141e-01	   9.7963776e-01	   9.8019293e-01	   9.8158065e-01	
   5.4585799e+00	   9.7357794e-01	   9.7856692e-01	   9.7809375e-01	   9.7952013e-01	   9.8007555e-01	   9.8146085e-01	
   5.5029586e+00	   9.7346891e-01	   9.7845312e-01	   9.7797808e-01	   9.7940469e-01	   9.7996033e-01	   9.8134332e-01	
   5.5473373e+00	   9.7336016e-01	   9.7834053e-01	   9.7786422e-01	   9.7929115e-01	   9.7984684e-01	   9.8122780e-01	
   5.5917160e+00	   9.7325146e-01	   9.7822901e-01	   9.7775207e-01	   9.7917943e-01	   9.7973498e-01	   9.8111424e-01	
   5.6360947e+00	   9.7314303e-01	   9.7811869e-01	   9.7764170e-01	   9.7906949e-01	   9.7962475e-01	   9.8100258e-01	
   5.6804734e+00	   9.7303449e-01	   9.7800946e-01	   9.7753310e-01	   9.7896118e-01	   9.7951597e-01	   9.8089268e-01	
   5.7248521e+00	   9.7292596e-01	   9.7790134e-01	   9.7742621e-01	   9.7885450e-01	   9.7940865e-01	   9.8078452e-01	
   5.7692308e+00	   9.7281904e-01	   9.7779520e-01	   9.7732159e-01	   9.7874980e-01	   9.7930321e-01	   9.8067834e-01	
   5.8136095e+00	   9.7271331e-01	   9.7769078e-01	   9.7721903e-01	   9.7864690e-01	   9.7919947e-01	   9.8057399e-01	
   5.8579882e+00	   9.7261000e-01	   9.7758873e-01	   9.7711892e-01	   9.7854615e-01	   9.7909783e-01	   9.8047174e-01	
   5.9023669e+00	   9.7251061e-01	   9.7748983e-01	   9.7702174e-01	   9.7844794e-01	   9.7899875e-01	   9.8037187e-01	
   5.9467456e+00	   9.7241443e-01	   9.7739366e-01	   9.7692718e-01	   9.7835203e-01	   9.7890196e-01	   9.8027417e-01	
   5.9911243e+00	   9.7232304e-01	   9.7730116e-01	   9.7683593e-01	   9.7825919e-01	   9.7880832e-01	   9.8017933e-01	
   6.0355030e+00	   9.7223616e-01	   9.7721206e-01	   9.7674772e-01	   9.7816913e-01	   9.7871750e-01	   9.8008705e-01	
   6.0798817e+00	   9.7215304e-01	   9.7712596e-01	   9.7666223e-01	   9.7808166e-01	   9.7862935e-01	   9.7999720e-01	
   6.1242604e+00	   9.7207363e-01	   9.7704297e-01	   9.7657958e-01	   9.7799711e-01	   9.7854420e-01	   9.7991014e-01	
   6.1686391e+00	   9.7199820e-01	   9.7696324e-01	   9.7649990e-01	   9.7791557e-01	   9.7846215e-01	   9.7982596e-01	
   6.2130178e+00	   9.7192571e-01	   9.7688609e-01	   9.7642261e-01	   9.7783650e-01	   9.7838263e-01	   9.7974416e-01	
   6.2573964e+00	   9.7185479e-01	   9.7681063e-01	   9.7634697e-01	   9.7775935e-01	   9.7830509e-01	   9.7966429e-01	
   6.3017751e+00	   9.7178583e-01	   9.7673757e-01	   9.7627372e-01	   9.7768503e-01	   9.7823045e-01	   9.7958733e-01	
   6.3461538e+00	   9.7171662e-01	   9.7666544e-01	   9.7620162e-01	   9.7761231e-01	   9.7815746e-01	   9.7951220e-01	
   6.3905325e+00	   9.7164714e-01	   9.7659422e-01	   9.7613064e-01	   9.7754113e-01	   9.7808603e-01	   9.7943888e-01	
   6.4349112e+00	   9.7157761e-01	   9.7652400e-01	   9.7606078e-01	   9.7747142e-01	   9.7801611e-01	   9.7936732e-01	
   6.4792899e+00	   9.7150846e-01	   9.7645491e-01	   9.7599215e-01	   9.7740318e-01	   9.7794769e-01	   9.7929746e-01	
   6.5236686e+00	   9.7144023e-01	   9.7638724e-01	   9.7592494e-01	   9.7733650e-01	   9.7788084e-01	   9.7922938e-01	
   6.5680473e+00	   9.7137360e-01	   9.7632131e-01	   9.7585943e-01	   9.7727152e-01	   9.7781571e-01	   9.7916315e-01	
   6.6124260e+00	   9.7130921e-01	   9.7625746e-01	   9.7579590e-01	   9.7720844e-01	   9.7775245e-01	   9.7909889e-01	
   6.6568047e+00	   9.7124765e-01	   9.7619599e-01	   9.7573465e-01	   9.7714744e-01	   9.7769124e-01	   9.7903672e-01	
   6.7011834e+00	   9.7118937e-01	   9.7613717e-01	   9.7567596e-01	   9.7708871e-01	   9.7763225e-01	   9.7897675e-01	
   6.7455621e+00	   9.7113460e-01	   9.7608116e-01	   9.7562000e-01	   9.7703241e-01	   9.7757561e-01	   9.7891910e-01	
   6.7899408e+00	   9.7108345e-01	   9.7602806e-01	   9.7556691e-01	   9.7697865e-01	   9.7752143e-01	   9.7886383e-01	
   6.8343195e+00	   9.7103576e-01	   9.7597781e-01	   9.7551670e-01	   9.7692747e-01	   9.7746974e-01	   9.7881098e-01	
   6.8786982e+00	   9.7099123e-01	   9.7593030e-01	   9.7546932e-01	   9.7687887e-01	   9.7742054e-01	   9.7876054e-01	
   6.9230769e+00	   9.7094988e-01	   9.7588574e-01	   9.7542506e-01	   9.7683319e-01	   9.7737417e-01	   9.7871286e-01	
   6.9674556e+00	   9.7091050e-01	   9.7584308e-01	   9.7538279e-01	   9.7678940e-01	   9.7732965e-01	   9.7866698e-01	
   7.0118343e+00	   9.7087277e-01	   9.7580231e-01	   9.7534256e-01	   9.7674768e-01	   9.7728718e-01	   9.7862313e-01	
   7.0562130e+00	   9.7083678e-01	   9.7576371e-01	   9.7530469e-01	   9.7670842e-01	   9.7724717e-01	   9.7858172e-01	
   7.1005917e+00	   9.7080235e-01	   9.7572694e-01	   9.7526879e-01	   9.7667116e-01	   9.7720915e-01	   9.7854228e-01	
   7.1449704e+00	   9.7076921e-01	   9.7569188e-01	   9.7523465e-01	   9.7663585e-01	   9.7717314e-01	   9.7850486e-01	
   7.1893491e+00	   9.7073701e-01	   9.7565836e-01	   9.7520208e-01	   9.7660239e-01	   9.7713906e-01	   9.7846940e-01	
   7.2337278e+00	   9.7070578e-01	   9.7562626e-01	   9.7517098e-01	   9.7657056e-01	   9.7710669e-01	   9.7843565e-01	
   7.2781065e+00	   9.7067602e-01	   9.7559588e-01	   9.7514148e-01	   9.7654056e-01	   9.7707624e-01	   9.7840383e-01	
   7.3224852e+00	   9.7064768e-01	   9.7556715e-01	   9.7511346e-01	   9.7651226e-01	   9.7704764e-01	   9.7837388e-01	
   7.3668639e+00	   9.7062052e-01	   9.7553983e-01	   9.7508675e-01	   9.7648546e-01	   9.7702062e-01	   9.7834552e-01	
   7.4112426e+00	   9.7059569e-01	   9.7551463e-01	   9.7506192e-01	   9.7646061e-01	   9.7699564e-01	   9.7831921e-01	
   7.4556213e+00	   9.7057312e-01	   9.7549143e-01	   9.7503882e-01	   9.7643757e-01	   9.7697255e-01	   9.7829479e-01	
   7.5000000e+00	   9.7055227e-01	   9.7546986e-01	   9.7501718e-01	   9.7641604e-01	   9.7695103e-01	   9.7827197e-01	
   7.5443787e+00	   9.7053482e-01	   9.7545112e-01	   9.7499821e-01	   9.7639704e-01	   9.7693201e-01	   9.7825165e-01	
   7.5887574e+00	   9.7052052e-01	   9.7543506e-01	   9.7498180e-01	   9.7638046e-01	   9.7691536e-01	   9.7823373e-01	
   7.6331361e+00	   9.7050778e-01	   9.7542053e-01	   9.7496686e-01	   9.7636534e-01	   9.7690017e-01	   9.7821730e-01	
   7.6775148e+00	   9.7049730e-01	   9.7540793e-01	   9.7495383e-01	   9.7635197e-01	   9.7688668e-01	   9.7820260e-01	
   7.7218935e+00	   9.7048977e-01	   9.7539767e-01	   9.7494319e-01	   9.7634072e-01	   9.7687514e-01	   9.7818987e-01	
   7.7662722e+00	   9.7048508e-01	   9.7539012e-01	   9.7493536e-01	   9.7633209e-01	   9.7686610e-01	   9.7817972e-01	
   7.8106509e+00	   9.7048209e-01	   9.7538442e-01	   9.7492966e-01	   9.7632544e-01	   9.7685889e-01	   9.7817148e-01	
   7.8550296e+00	   9.7048046e-01	   9.7538043e-01	   9.7492597e-01	   9.7632073e-01	   9.7685350e-01	   9.7816513e-01	
   7.8994083e+00	   9.7048006e-01	   9.7537797e-01	   9.7492410e-01	   9.7631782e-01	   9.7684984e-01	   9.7816058e-01	
   7.9437870e+00	   9.7048060e-01	   9.7537712e-01	   9.7492419e-01	   9.7631679e-01	   9.7684784e-01	   9.7815760e-01	
   7.9881657e+00	   9.7048224e-01	   9.7537765e-01	   9.7492533e-01	   9.7631736e-01	   9.7684812e-01	   9.7815757e-01	
   8.0325444e+00	   9.7048536e-01	   9.7538001e-01	   9.7492873e-01	   9.7631993e-01	   9.7684996e-01	   9.7815858e-01	
   8.0769231e+00	   9.7048957e-01	   9.7538348e-01	   9.7493346e-01	   9.7632369e-01	   9.7685273e-01	   9.7816018e-01	
   8.1213018e+00	   9.7049476e-01	   9.7538782e-01	   9.7493895e-01	   9.7632831e-01	   9.7685651e-01	   9.7816277e-01	
   8.1656805e+00	   9.7050220e-01	   9.7539469e-01	   9.7494667e-01	   9.7633551e-01	   9.7686325e-01	   9.7816847e-01	
   8.2100592e+00	   9.7051148e-01	   9.7540343e-01	   9.7495608e-01	   9.7634455e-01	   9.7687202e-01	   9.7817620e-01	
   8.2544379e+00	   9.7052213e-01	   9.7541327e-01	   9.7496653e-01	   9.7635457e-01	   9.7688173e-01	   9.7818473e-01	
   8.2988166e+00	   9.7053543e-01	   9.7542539e-01	   9.7497892e-01	   9.7636664e-01	   9.7689367e-01	   9.7819536e-01	
   8.3431953e+00	   9.7055105e-01	   9.7543958e-01	   9.7499313e-01	   9.7638059e-01	   9.7690761e-01	   9.7820795e-01	
   8.3875740e+00	   9.7056825e-01	   9.7545516e-01	   9.7500867e-01	   9.7639583e-01	   9.7692284e-01	   9.7822179e-01	
   8.4319527e+00	   9.7058798e-01	   9.7547293e-01	   9.7502619e-01	   9.7641303e-01	   9.7694006e-01	   9.7823760e-01	
   8.4763314e+00	   9.7061007e-01	   9.7549280e-01	   9.7504564e-01	   9.7643215e-01	   9.7695923e-01	   9.7825538e-01	
   8.5207101e+00	   9.7063356e-01	   9.7551408e-01	   9.7506654e-01	   9.7645268e-01	   9.7697974e-01	   9.7827456e-01	
   8.5650888e+00	   9.7065875e-01	   9.7553704e-01	   9.7508918e-01	   9.7647488e-01	   9.7700181e-01	   9.7829541e-01	
   8.6094675e+00	   9.7068582e-01	   9.7556190e-01	   9.7511374e-01	   9.7649895e-01	   9.7702568e-01	   9.7831817e-01	
   8.6538462e+00	   9.7071417e-01	   9.7558821e-01	   9.7513988e-01	   9.7652456e-01	   9.7705102e-01	   9.7834248e-01	
   8.6982249e+00	   9.7074349e-01	   9.7561580e-01	   9.7516750e-01	   9.7655164e-01	   9.7707770e-01	   9.7836826e-01	
   8.7426036e+00	   9.7077399e-01	   9.7564482e-01	   9.7519673e-01	   9.7658029e-01	   9.7710584e-01	   9.7839564e-01	
   8.7869822e+00	   9.7080559e-01	   9.7567514e-01	   9.7522740e-01	   9.7661037e-01	   9.7713533e-01	   9.7842446e-01	
   8.8313609e+00	   9.7083823e-01	   9.7570665e-01	   9.7525936e-01	   9.7664173e-01	   9.7716607e-01	   9.7845457e-01	
   8.8757396e+00	   9.7087186e-01	   9.7573925e-01	   9.7529248e-01	   9.7667426e-01	   9.7719798e-01	   9.7848584e-01	
   8.9201183e+00	   9.7090652e-01	   9.7577321e-01	   9.7532716e-01	   9.7670834e-01	   9.7723139e-01	   9.7851867e-01	
   8.9644970e+00	   9.7094236e-01	   9.7580857e-01	   9.7536341e-01	   9.7674400e-01	   9.7726631e-01	   9.7855308e-01	
   9.0088757e+00	   9.7097950e-01	   9.7584528e-01	   9.7540104e-01	   9.7678105e-01	   9.7730265e-01	   9.7858889e-01	
   9.0532544e+00	   9.7101806e-01	   9.7588329e-01	   9.7543990e-01	   9.7681933e-01	   9.7734029e-01	   9.7862591e-01	
   9.0976331e+00	   9.7105820e-01	   9.7592264e-01	   9.7547997e-01	   9.7685885e-01	   9.7737927e-01	   9.7866415e-01	
   9.1420118e+00	   9.7110004e-01	   9.7596358e-01	   9.7552158e-01	   9.7689994e-01	   9.7741993e-01	   9.7870393e-01	
   9.1863905e+00	   9.7114353e-01	   9.7600605e-01	   9.7556465e-01	   9.7694249e-01	   9.7746213e-01	   9.7874519e-01	
   9.2307692e+00	   9.7118864e-01	   9.7604996e-01	   9.7560906e-01	   9.7698640e-01	   9.7750576e-01	   9.7878778e-01	
   9.2751479e+00	   9.7123532e-01	   9.7609523e-01	   9.7565469e-01	   9.7703153e-01	   9.7755067e-01	   9.7883159e-01	
   9.3195266e+00	   9.7128404e-01	   9.7614221e-01	   9.7570181e-01	   9.7707815e-01	   9.7759719e-01	   9.7887687e-01	
   9.3639053e+00	   9.7133484e-01	   9.7619094e-01	   9.7575049e-01	   9.7712635e-01	   9.7764541e-01	   9.7892373e-01	
   9.4082840e+00	   9.7138729e-01	   9.7624117e-01	   9.7580057e-01	   9.7717594e-01	   9.7769508e-01	   9.7897198e-01	
   9.4526627e+00	   9.7144096e-01	   9.7629264e-01	   9.7585184e-01	   9.7722674e-01	   9.7774594e-01	   9.7902146e-01	
   9.4970414e+00	   9.7149563e-01	   9.7634521e-01	   9.7590423e-01	   9.7727866e-01	   9.7779786e-01	   9.7907210e-01	
   9.5414201e+00	   9.7155201e-01	   9.7639944e-01	   9.7595820e-01	   9.7733217e-01	   9.7785137e-01	   9.7912434e-01	
   9.5857988e+00	   9.7160980e-01	   9.7645508e-01	   9.7601354e-01	   9.7738705e-01	   9.7790624e-01	   9.7917799e-01	
   9.6301775e+00	   9.7166846e-01	   9.7651172e-01	   9.7606989e-01	   9.7744296e-01	   9.7796209e-01	   9.7923271e-01	
   9.6745562e+00	   9.7172747e-01	   9.7656895e-01	   9.7612694e-01	   9.7749958e-01	   9.7801855e-01	   9.7928816e-01	
   9.7189349e+00	   9.7178717e-01	   9.7662726e-01	   9.7618522e-01	   9.7755745e-01	   9.7807610e-01	   9.7934494e-01	
   9.7633136e+00	   9.7184730e-01	   9.7668649e-01	   9.7624464e-01	   9.7761648e-01	   9.7813465e-01	   9.7940295e-01	
   9.8076923e+00	   9.7190757e-01	   9.7674626e-01	   9.7630481e-01	   9.7767630e-01	   9.7819387e-01	   9.7946180e-01	
   9.8520710e+00	   9.7196822e-01	   9.7680669e-01	   9.7636581e-01	   9.7773698e-01	   9.7825386e-01	   9.7952154e-01	
   9.8964497e+00	   9.7202969e-01	   9.7686798e-01	   9.7642775e-01	   9.7779861e-01	   9.7831478e-01	   9.7958221e-01	
   9.9408284e+00	   9.7209213e-01	   9.7693017e-01	   9.7649061e-01	   9.7786113e-01	   9.7837662e-01	   9.7964377e-01	
   9.9852071e+00	   9.7215606e-01	   9.7699353e-01	   9.7655461e-01	   9.7792475e-01	   9.7843963e-01	   9.7970638e-01	
   1.0029586e+01	   9.7222159e-01	   9.7705816e-01	   9.7661978e-01	   9.7798948e-01	   9.7850384e-01	   9.7977005e-01	
   1.0073964e+01	   9.7228882e-01	   9.7712410e-01	   9.7668618e-01	   9.7805536e-01	   9.7856931e-01	   9.7983481e-01	
   1.0118343e+01	   9.7235776e-01	   9.7719139e-01	   9.7675381e-01	   9.7812241e-01	   9.7863606e-01	   9.7990069e-01	
   1.0162722e+01	   9.7242828e-01	   9.7725999e-01	   9.7682267e-01	   9.7819062e-01	   9.7870405e-01	   9.7996767e-01	
   1.0207101e+01	   9.7250023e-01	   9.7732984e-01	   9.7689270e-01	   9.7825997e-01	   9.7877325e-01	   9.8003577e-01	
   1.0251479e+01	   9.7257335e-01	   9.7740081e-01	   9.7696380e-01	   9.7833036e-01	   9.7884354e-01	   9.8010490e-01	
   1.0295858e+01	   9.7264742e-01	   9.7747278e-01	   9.7703589e-01	   9.7840175e-01	   9.7891484e-01	   9.8017503e-01	
   1.0340237e+01	   9.7272222e-01	   9.7754563e-01	   9.7710887e-01	   9.7847406e-01	   9.7898706e-01	   9.8024610e-01	
   1.0384615e+01	   9.7279768e-01	   9.7761941e-01	   9.7718278e-01	   9.7854737e-01	   9.7906025e-01	   9.8031822e-01	
   1.0428994e+01	   9.7287351e-01	   9.7769370e-01	   9.7725722e-01	   9.7862125e-01	   9.7913399e-01	   9.8039094e-01	
   1.0473373e+01	   9.7294971e-01	   9.7776858e-01	   9.7733227e-01	   9.7869580e-01	   9.7920837e-01	   9.8046438e-01	
   1.0517751e+01	   9.7302627e-01	   9.7784408e-01	   9.7740797e-01	   9.7877109e-01	   9.7928342e-01	   9.8053861e-01	
   1.0562130e+01	   9.7310318e-01	   9.7792018e-01	   9.7748429e-01	   9.7884709e-01	   9.7935914e-01	   9.8061360e-01	
   1.0606509e+01	   9.7318063e-01	   9.7799689e-01	   9.7756123e-01	   9.7892375e-01	   9.7943548e-01	   9.8068928e-01	
   1.0650888e+01	   9.7325864e-01	   9.7807420e-01	   9.7763876e-01	   9.7900104e-01	   9.7951242e-01	   9.8076560e-01	
   1.0695266e+01	   9.7333714e-01	   9.7815209e-01	   9.7771689e-01	   9.7907898e-01	   9.7958997e-01	   9.8084262e-01	
   1.0739645e+01	   9.7341644e-01	   9.7823070e-01	   9.7779572e-01	   9.7915762e-01	   9.7966822e-01	   9.8092033e-01	
   1.0784024e+01	   9.7349675e-01	   9.7831011e-01	   9.7787533e-01	   9.7923699e-01	   9.7974722e-01	   9.8099876e-01	
   1.0828402e+01	   9.7357799e-01	   9.7839030e-01	   9.7795568e-01	   9.7931709e-01	   9.7982694e-01	   9.8107792e-01	
   1.0872781e+01	   9.7366020e-01	   9.7847129e-01	   9.7803683e-01	   9.7939793e-01	   9.7990744e-01	   9.8115781e-01	
   1.0917160e+01	   9.7374351e-01	   9.7855318e-01	   9.7811887e-01	   9.7947958e-01	   9.7998876e-01	   9.8123846e-01	
   1.0961538e+01	   9.7382801e-01	   9.7863602e-01	   9.7820184e-01	   9.7956208e-01	   9.8007098e-01	   9.8131994e-01	
   1.1005917e+01	   9.7391344e-01	   9.7871964e-01	   9.7828560e-01	   9.7964529e-01	   9.8015393e-01	   9.8140212e-01	
   1.1050296e+01	   9.7399964e-01	   9.7880393e-01	   9.7837004e-01	   9.7972912e-01	   9.8023753e-01	   9.8148489e-01	
   1.1094675e+01	   9.7408695e-01	   9.7888923e-01	   9.7845553e-01	   9.7981389e-01	   9.8032211e-01	   9.8156858e-01	
   1.1139053e+01	   9.7417469e-01	   9.7897510e-01	   9.7854164e-01	   9.7989927e-01	   9.8040730e-01	   9.8165288e-01	
   1.1183432e+01	   9.7426270e-01	   9.7906145e-01	   9.7862828e-01	   9.7998520e-01	   9.8049302e-01	   9.8173775e-01	
   1.1227811e+01	   9.7435086e-01	   9.7914819e-01	   9.7871536e-01	   9.8007162e-01	   9.8057921e-01	   9.8182313e-01	
   1.1272189e+01	   9.7443910e-01	   9.7923524e-01	   9.7880278e-01	   9.8015844e-01	   9.8066579e-01	   9.8190893e-01	
   1.1316568e+01	   9.7452748e-01	   9.7932263e-01	   9.7889054e-01	   9.8024569e-01	   9.8075278e-01	   9.8199520e-01	
   1.1360947e+01	   9.7461597e-01	   9.7941030e-01	   9.7897856e-01	   9.8033327e-01	   9.8084008e-01	   9.8208183e-01	
   1.1405325e+01	   9.7470466e-01	   9.7949821e-01	   9.7906681e-01	   9.8042114e-01	   9.8092768e-01	   9.8216876e-01	
   1.1449704e+01	   9.7479371e-01	   9.7958645e-01	   9.7915532e-01	   9.8050933e-01	   9.8101559e-01	   9.8225601e-01	
   1.1494083e+01	   9.7488304e-01	   9.7967499e-01	   9.7924408e-01	   9.8059783e-01	   9.8110381e-01	   9.8234360e-01	
   1.1538462e+01	   9.7497272e-01	   9.7976384e-01	   9.7933310e-01	   9.8068665e-01	   9.8119236e-01	   9.8243151e-01	
   1.1582840e+01	   9.7506293e-01	   9.7985308e-01	   9.7942245e-01	   9.8077577e-01	   9.8128123e-01	   9.8251974e-01	
   1.1627219e+01	   9.7515370e-01	   9.7994270e-01	   9.7951213e-01	   9.8086521e-01	   9.8137043e-01	   9.8260827e-01	
   1.1671598e+01	   9.7524498e-01	   9.8003268e-01	   9.7960212e-01	   9.8095497e-01	   9.8145997e-01	   9.8269713e-01	
   1.1715976e+01	   9.7533674e-01	   9.8012303e-01	   9.7969249e-01	   9.8104503e-01	   9.8154982e-01	   9.8278629e-01	
   1.1760355e+01	   9.7542907e-01	   9.8021379e-01	   9.7978325e-01	   9.8113543e-01	   9.8164002e-01	   9.8287577e-01	
   1.1804734e+01	   9.7552189e-01	   9.8030492e-01	   9.7987437e-01	   9.8122613e-01	   9.8173053e-01	   9.8296557e-01	
   1.1849112e+01	   9.7561494e-01	   9.8039629e-01	   9.7996580e-01	   9.8131708e-01	   9.8182129e-01	   9.8305561e-01	
   1.1893491e+01	   9.7570822e-01	   9.8048792e-01	   9.8005754e-01	   9.8140829e-01	   9.8191229e-01	   9.8314592e-01	
   1.1937870e+01	   9.7580176e-01	   9.8057981e-01	   9.8014959e-01	   9.8149975e-01	   9.8200355e-01	   9.8323649e-01	
   1.1982249e+01	   9.7589529e-01	   9.8067180e-01	   9.8024180e-01	   9.8159136e-01	   9.8209493e-01	   9.8332721e-01	
   1.2026627e+01	   9.7598870e-01	   9.8076387e-01	   9.8033418e-01	   9.8168310e-01	   9.8218642e-01	   9.8341809e-01	
   1.2071006e+01	   9.7608193e-01	   9.8085595e-01	   9.8042664e-01	   9.8177496e-01	   9.8227800e-01	   9.8350908e-01	
   1.2115385e+01	   9.7617492e-01	   9.8094798e-01	   9.8051907e-01	   9.8186684e-01	   9.8236959e-01	   9.8360012e-01	
   1.2159763e+01	   9.7626771e-01	   9.8103994e-01	   9.8061146e-01	   9.8195874e-01	   9.8246118e-01	   9.8369117e-01	
   1.2204142e+01	   9.7636041e-01	   9.8113188e-01	   9.8070377e-01	   9.8205063e-01	   9.8255277e-01	   9.8378221e-01	
   1.2248521e+01	   9.7645309e-01	   9.8122380e-01	   9.8079603e-01	   9.8214253e-01	   9.8264438e-01	   9.8387325e-01	
   1.2292899e+01	   9.7654585e-01	   9.8131575e-01	   9.8088825e-01	   9.8223443e-01	   9.8273601e-01	   9.8396429e-01	
   1.2337278e+01	   9.7663878e-01	   9.8140775e-01	   9.8098045e-01	   9.8232633e-01	   9.8282767e-01	   9.8405532e-01	
   1.2381657e+01	   9.7673180e-01	   9.8149977e-01	   9.8107263e-01	   9.8241824e-01	   9.8291935e-01	   9.8414635e-01	
   1.2426036e+01	   9.7682496e-01	   9.8159184e-01	   9.8116480e-01	   9.8251015e-01	   9.8301106e-01	   9.8423738e-01	
   1.2470414e+01	   9.7691831e-01	   9.8168398e-01	   9.8125700e-01	   9.8260207e-01	   9.8310279e-01	   9.8432840e-01	
   1.2514793e+01	   9.7701201e-01	   9.8177622e-01	   9.8134923e-01	   9.8269398e-01	   9.8319457e-01	   9.8441943e-01	
   1.2559172e+01	   9.7710582e-01	   9.8186850e-01	   9.8144148e-01	   9.8278588e-01	   9.8328634e-01	   9.8451045e-01	
   1.2603550e+01	   9.7719961e-01	   9.8196076e-01	   9.8153373e-01	   9.8287774e-01	   9.8337807e-01	   9.8460144e-01	
   1.2647929e+01	   9.7729327e-01	   9.8205292e-01	   9.8162595e-01	   9.8296952e-01	   9.8346971e-01	   9.8469238e-01	
   1.2692308e+01	   9.7738671e-01	   9.8214495e-01	   9.8171807e-01	   9.8306118e-01	   9.8356121e-01	   9.8478324e-01	
   1.2736686e+01	   9.7747984e-01	   9.8223678e-01	   9.8181007e-01	   9.8315270e-01	   9.8365254e-01	   9.8487397e-01	
   1.2781065e+01	   9.7757262e-01	   9.8232839e-01	   9.8190189e-01	   9.8324404e-01	   9.8374367e-01	   9.8496455e-01	
   1.2825444e+01	   9.7766503e-01	   9.8241976e-01	   9.8199351e-01	   9.8333520e-01	   9.8383458e-01	   9.8505496e-01	
   1.2869822e+01	   9.7775709e-01	   9.8251086e-01	   9.8208489e-01	   9.8342614e-01	   9.8392527e-01	   9.8514516e-01	
   1.2914201e+01	   9.7784884e-01	   9.8260172e-01	   9.8217604e-01	   9.8351688e-01	   9.8401573e-01	   9.8523515e-01	
   1.2958580e+01	   9.7794034e-01	   9.8269236e-01	   9.8226697e-01	   9.8360741e-01	   9.8410599e-01	   9.8532494e-01	
   1.3002959e+01	   9.7803158e-01	   9.8278272e-01	   9.8235759e-01	   9.8369766e-01	   9.8419597e-01	   9.8541442e-01	
   1.3047337e+01	   9.7812262e-01	   9.8287286e-01	   9.8244797e-01	   9.8378770e-01	   9.8428574e-01	   9.8550369e-01	
   1.3091716e+01	   9.7821354e-01	   9.8296285e-01	   9.8253819e-01	   9.8387757e-01	   9.8437536e-01	   9.8559278e-01	
   1.3136095e+01	   9.7830437e-01	   9.8305270e-01	   9.8262823e-01	   9.8396728e-01	   9.8446483e-01	   9.8568169e-01	
   1.3180473e+01	   9.7839515e-01	   9.8314239e-01	   9.8271808e-01	   9.8405678e-01	   9.8455413e-01	   9.8577039e-01	
   1.3224852e+01	   9.7848581e-01	   9.8323184e-01	   9.8280762e-01	   9.8414599e-01	   9.8464316e-01	   9.8585876e-01	
   1.3269231e+01	   9.7857635e-01	   9.8332110e-01	   9.8289697e-01	   9.8423498e-01	   9.8473200e-01	   9.8594693e-01	
   1.3313609e+01	   9.7866669e-01	   9.8341014e-01	   9.8298609e-01	   9.8432373e-01	   9.8482060e-01	   9.8603485e-01	
   1.3357988e+01	   9.7875676e-01	   9.8349891e-01	   9.8307495e-01	   9.8441219e-01	   9.8490893e-01	   9.8612251e-01	
   1.3402367e+01	   9.7884650e-01	   9.8358738e-01	   9.8316353e-01	   9.8450036e-01	   9.8499696e-01	   9.8620989e-01	
   1.3446746e+01	   9.7893581e-01	   9.8367549e-01	   9.8325177e-01	   9.8458819e-01	   9.8508464e-01	   9.8629695e-01	
   1.3491124e+01	   9.7902470e-01	   9.8376324e-01	   9.8333967e-01	   9.8467567e-01	   9.8517198e-01	   9.8638369e-01	
   1.3535503e+01	   9.7911310e-01	   9.8385058e-01	   9.8342718e-01	   9.8476279e-01	   9.8525892e-01	   9.8647008e-01	
   1.3579882e+01	   9.7920102e-01	   9.8393751e-01	   9.8351430e-01	   9.8484952e-01	   9.8534546e-01	   9.8655611e-01	
   1.3624260e+01	   9.7928846e-01	   9.8402403e-01	   9.8360101e-01	   9.8493586e-01	   9.8543160e-01	   9.8664175e-01	
   1.3668639e+01	   9.7937545e-01	   9.8411012e-01	   9.8368730e-01	   9.8502180e-01	   9.8551734e-01	   9.8672700e-01	
   1.3713018e+01	   9.7946201e-01	   9.8419581e-01	   9.8377317e-01	   9.8510735e-01	   9.8560266e-01	   9.8681186e-01	
   1.3757396e+01	   9.7954819e-01	   9.8428111e-01	   9.8385865e-01	   9.8519251e-01	   9.8568760e-01	   9.8689632e-01	
   1.3801775e+01	   9.7963400e-01	   9.8436602e-01	   9.8394373e-01	   9.8527728e-01	   9.8577215e-01	   9.8698039e-01	
   1.3846154e+01	   9.7971950e-01	   9.8445056e-01	   9.8402842e-01	   9.8536166e-01	   9.8585632e-01	   9.8706406e-01	
   1.3890533e+01	   9.7980467e-01	   9.8453474e-01	   9.8411274e-01	   9.8544566e-01	   9.8594012e-01	   9.8714734e-01	
   1.3934911e+01	   9.7988952e-01	   9.8461855e-01	   9.8419668e-01	   9.8552927e-01	   9.8602354e-01	   9.8723023e-01	
   1.3979290e+01	   9.7997404e-01	   9.8470199e-01	   9.8428024e-01	   9.8561250e-01	   9.8610658e-01	   9.8731272e-01	
   1.4023669e+01	   9.8005817e-01	   9.8478503e-01	   9.8436340e-01	   9.8569530e-01	   9.8618921e-01	   9.8739480e-01	
   1.4068047e+01	   9.8014192e-01	   9.8486766e-01	   9.8444617e-01	   9.8577770e-01	   9.8627144e-01	   9.8747647e-01	
   1.4112426e+01	   9.8022522e-01	   9.8494987e-01	   9.8452852e-01	   9.8585967e-01	   9.8635325e-01	   9.8755772e-01	
   1.4156805e+01	   9.8030805e-01	   9.8503162e-01	   9.8461042e-01	   9.8594119e-01	   9.8643461e-01	   9.8763853e-01	
   1.4201183e+01	   9.8039038e-01	   9.8511291e-01	   9.8469186e-01	   9.8602225e-01	   9.8651552e-01	   9.8771889e-01	
   1.4245562e+01	   9.8047218e-01	   9.8519370e-01	   9.8477283e-01	   9.8610283e-01	   9.8659595e-01	   9.8779879e-01	
   1.4289941e+01	   9.8055342e-01	   9.8527398e-01	   9.8485328e-01	   9.8618292e-01	   9.8667587e-01	   9.8787819e-01	
   1.4334320e+01	   9.8063415e-01	   9.8535379e-01	   9.8493326e-01	   9.8626254e-01	   9.8675532e-01	   9.8795714e-01	
   1.4378698e+01	   9.8071431e-01	   9.8543306e-01	   9.8501269e-01	   9.8634164e-01	   9.8683425e-01	   9.8803558e-01	
   1.4423077e+01	   9.8079395e-01	   9.8551181e-01	   9.8509161e-01	   9.8642023e-01	   9.8691267e-01	   9.8811351e-01	
   1.4467456e+01	   9.8087307e-01	   9.8559006e-01	   9.8517001e-01	   9.8649832e-01	   9.8699059e-01	   9.8819095e-01	
   1.4511834e+01	   9.8095169e-01	   9.8566781e-01	   9.8524789e-01	   9.8657591e-01	   9.8706800e-01	   9.8826787e-01	
   1.4556213e+01	   9.8102982e-01	   9.8574505e-01	   9.8532527e-01	   9.8665299e-01	   9.8714490e-01	   9.8834429e-01	
   1.4600592e+01	   9.8110746e-01	   9.8582179e-01	   9.8540213e-01	   9.8672956e-01	   9.8722130e-01	   9.8842021e-01	
   1.4644970e+01	   9.8118463e-01	   9.8589803e-01	   9.8547849e-01	   9.8680563e-01	   9.8729720e-01	   9.8849561e-01	
   1.4689349e+01	   9.8126130e-01	   9.8597377e-01	   9.8555434e-01	   9.8688118e-01	   9.8737258e-01	   9.8857051e-01	
   1.4733728e+01	   9.8133749e-01	   9.8604901e-01	   9.8562969e-01	   9.8695622e-01	   9.8744746e-01	   9.8864490e-01	
   1.4778107e+01	   9.8141317e-01	   9.8612373e-01	   9.8570453e-01	   9.8703074e-01	   9.8752182e-01	   9.8871877e-01	
   1.4822485e+01	   9.8148833e-01	   9.8619793e-01	   9.8577885e-01	   9.8710474e-01	   9.8759566e-01	   9.8879212e-01	
   1.4866864e+01	   9.8156294e-01	   9.8627159e-01	   9.8585264e-01	   9.8717820e-01	   9.8766897e-01	   9.8886494e-01	
   1.4911243e+01	   9.8163700e-01	   9.8634472e-01	   9.8592591e-01	   9.8725113e-01	   9.8774174e-01	   9.8893724e-01	
   1.4955621e+01	   9.8171049e-01	   9.8641729e-01	   9.8599862e-01	   9.8732351e-01	   9.8781397e-01	   9.8900898e-01	
   1.5000000e+01	   9.8178341e-01	   9.8648931e-01	   9.8607079e-01	   9.8739535e-01	   9.8788565e-01	   9.8908020e-01	
   1.5044379e+01	   9.8185574e-01	   9.8656076e-01	   9.8614240e-01	   9.8746662e-01	   9.8795676e-01	   9.8915085e-01	
   1.5088757e+01	   9.8192749e-01	   9.8663164e-01	   9.8621344e-01	   9.8753734e-01	   9.8802732e-01	   9.8922095e-01	
   1.5133136e+01	   9.8199865e-01	   9.8670196e-01	   9.8628390e-01	   9.8760749e-01	   9.8809732e-01	   9.8929049e-01	
   1.5177515e+01	   9.8206923e-01	   9.8677171e-01	   9.8635380e-01	   9.8767707e-01	   9.8816675e-01	   9.8935946e-01	
   1.5221893e+01	   9.8213924e-01	   9.8684088e-01	   9.8642311e-01	   9.8774609e-01	   9.8823561e-01	   9.8942787e-01	
   1.5266272e+01	   9.8220867e-01	   9.8690949e-01	   9.8649185e-01	   9.8781454e-01	   9.8830390e-01	   9.8949571e-01	
   1.5310651e+01	   9.8227754e-01	   9.8697753e-01	   9.8656002e-01	   9.8788242e-01	   9.8837163e-01	   9.8956298e-01	
   1.5355030e+01	   9.8234584e-01	   9.8704500e-01	   9.8662761e-01	   9.8794973e-01	   9.8843879e-01	   9.8962968e-01	
   1.5399408e+01	   9.8241357e-01	   9.8711189e-01	   9.8669462e-01	   9.8801646e-01	   9.8850537e-01	   9.8969580e-01	
   1.5443787e+01	   9.8248075e-01	   9.8717822e-01	   9.8676107e-01	   9.8808262e-01	   9.8857139e-01	   9.8976137e-01	
   1.5488166e+01	   9.8254734e-01	   9.8724398e-01	   9.8682693e-01	   9.8814820e-01	   9.8863683e-01	   9.8982635e-01	
   1.5532544e+01	   9.8261337e-01	   9.8730916e-01	   9.8689222e-01	   9.8821321e-01	   9.8870169e-01	   9.8989076e-01	
   1.5576923e+01	   9.8267881e-01	   9.8737376e-01	   9.8695693e-01	   9.8827763e-01	   9.8876597e-01	   9.8995460e-01	
   1.5621302e+01	   9.8274365e-01	   9.8743777e-01	   9.8702106e-01	   9.8834148e-01	   9.8882967e-01	   9.9001786e-01	
   1.5665680e+01	   9.8280790e-01	   9.8750120e-01	   9.8708461e-01	   9.8840473e-01	   9.8889278e-01	   9.9008053e-01	
   1.5710059e+01	   9.8287155e-01	   9.8756403e-01	   9.8714756e-01	   9.8846739e-01	   9.8895530e-01	   9.9014262e-01	
   1.5754438e+01	   9.8293459e-01	   9.8762627e-01	   9.8720993e-01	   9.8852946e-01	   9.8901724e-01	   9.9020413e-01	
   1.5798817e+01	   9.8299702e-01	   9.8768790e-01	   9.8727169e-01	   9.8859094e-01	   9.8907857e-01	   9.9026504e-01	
   1.5843195e+01	   9.8305885e-01	   9.8774895e-01	   9.8733287e-01	   9.8865183e-01	   9.8913932e-01	   9.9032537e-01	
   1.5887574e+01	   9.8312007e-01	   9.8780940e-01	   9.8739344e-01	   9.8871212e-01	   9.8919947e-01	   9.9038510e-01	
   1.5931953e+01	   9.8318069e-01	   9.8786925e-01	   9.8745342e-01	   9.8877183e-01	   9.8925903e-01	   9.9044425e-01	
   1.5976331e+01	   9.8324071e-01	   9.8792850e-01	   9.8751280e-01	   9.8883093e-01	   9.8931799e-01	   9.9050279e-01	
   1.6020710e+01	   9.8330013e-01	   9.8798716e-01	   9.8757158e-01	   9.8888944e-01	   9.8937636e-01	   9.9056075e-01	
   1.6065089e+01	   9.8335895e-01	   9.8804523e-01	   9.8762977e-01	   9.8894736e-01	   9.8943414e-01	   9.9061812e-01	
   1.6109467e+01	   9.8341718e-01	   9.8810270e-01	   9.8768736e-01	   9.8900468e-01	   9.8949133e-01	   9.9067489e-01	
   1.6153846e+01	   9.8347481e-01	   9.8815958e-01	   9.8774435e-01	   9.8906141e-01	   9.8954792e-01	   9.9073107e-01	
   1.6198225e+01	   9.8353185e-01	   9.8821587e-01	   9.8780075e-01	   9.8911754e-01	   9.8960392e-01	   9.9078665e-01	
   1.6242604e+01	   9.8358830e-01	   9.8827156e-01	   9.8785655e-01	   9.8917309e-01	   9.8965933e-01	   9.9084165e-01	
   1.6286982e+01	   9.8364414e-01	   9.8832666e-01	   9.8791176e-01	   9.8922803e-01	   9.8971415e-01	   9.9089606e-01	
   1.6331361e+01	   9.8369939e-01	   9.8838116e-01	   9.8796637e-01	   9.8928238e-01	   9.8976837e-01	   9.9094987e-01	
   1.6375740e+01	   9.8375403e-01	   9.8843507e-01	   9.8802038e-01	   9.8933613e-01	   9.8982199e-01	   9.9100309e-01	
   1.6420118e+01	   9.8380806e-01	   9.8848837e-01	   9.8807380e-01	   9.8938929e-01	   9.8987502e-01	   9.9105572e-01	
   1.6464497e+01	   9.8386150e-01	   9.8854108e-01	   9.8812662e-01	   9.8944185e-01	   9.8992746e-01	   9.9110776e-01	
   1.6508876e+01	   9.8391432e-01	   9.8859319e-01	   9.8817884e-01	   9.8949381e-01	   9.8997929e-01	   9.9115920e-01	
   1.6553254e+01	   9.8396654e-01	   9.8864470e-01	   9.8823046e-01	   9.8954517e-01	   9.9003053e-01	   9.9121005e-01	
   1.6597633e+01	   9.8401815e-01	   9.8869561e-01	   9.8828148e-01	   9.8959594e-01	   9.9008117e-01	   9.9126030e-01	
   1.6642012e+01	   9.8406916e-01	   9.8874593e-01	   9.8833191e-01	   9.8964612e-01	   9.9013122e-01	   9.9130997e-01	
   1.6686391e+01	   9.8411957e-01	   9.8879565e-01	   9.8838174e-01	   9.8969570e-01	   9.9018067e-01	   9.9135905e-01	
   1.6730769e+01	   9.8416939e-01	   9.8884477e-01	   9.8843097e-01	   9.8974469e-01	   9.9022954e-01	   9.9140753e-01	
   1.6775148e+01	   9.8421861e-01	   9.8889331e-01	   9.8847962e-01	   9.8979309e-01	   9.9027781e-01	   9.9145543e-01	
   1.6819527e+01	   9.8426723e-01	   9.8894126e-01	   9.8852767e-01	   9.8984090e-01	   9.9032550e-01	   9.9150274e-01	
   1.6863905e+01	   9.8431527e-01	   9.8898862e-01	   9.8857513e-01	   9.8988813e-01	   9.9037260e-01	   9.9154946e-01	
   1.6908284e+01	   9.8436271e-01	   9.8903539e-01	   9.8862201e-01	   9.8993476e-01	   9.9041911e-01	   9.9159560e-01	
   1.6952663e+01	   9.8440957e-01	   9.8908158e-01	   9.8866830e-01	   9.8998082e-01	   9.9046505e-01	   9.9164117e-01	
   1.6997041e+01	   9.8445584e-01	   9.8912719e-01	   9.8871401e-01	   9.9002629e-01	   9.9051040e-01	   9.9168614e-01	
   1.7041420e+01	   9.8450153e-01	   9.8917221e-01	   9.8875914e-01	   9.9007118e-01	   9.9055517e-01	   9.9173054e-01	
   1.7085799e+01	   9.8454663e-01	   9.8921665e-01	   9.8880368e-01	   9.9011548e-01	   9.9059936e-01	   9.9177437e-01	
   1.7130178e+01	   9.8459114e-01	   9.8926051e-01	   9.8884764e-01	   9.9015921e-01	   9.9064297e-01	   9.9181761e-01	
   1.7174556e+01	   9.8463506e-01	   9.8930379e-01	   9.8889102e-01	   9.9020235e-01	   9.9068599e-01	   9.9186028e-01	
   1.7218935e+01	   9.8467841e-01	   9.8934650e-01	   9.8893383e-01	   9.9024493e-01	   9.9072846e-01	   9.9190238e-01	
   1.7263314e+01	   9.8472117e-01	   9.8938862e-01	   9.8897605e-01	   9.9028692e-01	   9.9077033e-01	   9.9194390e-01	
   1.7307692e+01	   9.8476335e-01	   9.8943017e-01	   9.8901771e-01	   9.9032835e-01	   9.9081164e-01	   9.9198485e-01	
   1.7352071e+01	   9.8480495e-01	   9.8947115e-01	   9.8905878e-01	   9.9036920e-01	   9.9085238e-01	   9.9202524e-01	
   1.7396450e+01	   9.8484598e-01	   9.8951156e-01	   9.8909929e-01	   9.9040948e-01	   9.9089255e-01	   9.9206505e-01	
   1.7440828e+01	   9.8488643e-01	   9.8955139e-01	   9.8913922e-01	   9.9044919e-01	   9.9093215e-01	   9.9210430e-01	
   1.7485207e+01	   9.8492631e-01	   9.8959067e-01	   9.8917859e-01	   9.9048834e-01	   9.9097118e-01	   9.9214299e-01	
   1.7529586e+01	   9.8496561e-01	   9.8962936e-01	   9.8921738e-01	   9.9052691e-01	   9.9100965e-01	   9.9218111e-01	
   1.7573964e+01	   9.8500437e-01	   9.8966752e-01	   9.8925563e-01	   9.9056495e-01	   9.9104757e-01	   9.9221869e-01	
   1.7618343e+01	   9.8504256e-01	   9.8970511e-01	   9.8929331e-01	   9.9060241e-01	   9.9108492e-01	   9.9225570e-01	
   1.7662722e+01	   9.8508018e-01	   9.8974214e-01	   9.8933044e-01	   9.9063932e-01	   9.9112172e-01	   9.9229217e-01	
   1.7707101e+01	   9.8511725e-01	   9.8977861e-01	   9.8936701e-01	   9.9067568e-01	   9.9115797e-01	   9.9232808e-01	
   1.7751479e+01	   9.8515376e-01	   9.8981454e-01	   9.8940303e-01	   9.9071148e-01	   9.9119367e-01	   9.9236344e-01	
   1.7795858e+01	   9.8518972e-01	   9.8984992e-01	   9.8943849e-01	   9.9074674e-01	   9.9122882e-01	   9.9239825e-01	
   1.7840237e+01	   9.8522513e-01	   9.8988475e-01	   9.8947342e-01	   9.9078145e-01	   9.9126342e-01	   9.9243253e-01	
   1.7884615e+01	   9.8525999e-01	   9.8991903e-01	   9.8950779e-01	   9.9081562e-01	   9.9129748e-01	   9.9246626e-01	
   1.7928994e+01	   9.8529431e-01	   9.8995278e-01	   9.8954163e-01	   9.9084925e-01	   9.9133101e-01	   9.9249946e-01	
   1.7973373e+01	   9.8532808e-01	   9.8998598e-01	   9.8957493e-01	   9.9088233e-01	   9.9136399e-01	   9.9253212e-01	
   1.8017751e+01	   9.8536130e-01	   9.9001865e-01	   9.8960769e-01	   9.9091489e-01	   9.9139644e-01	   9.9256424e-01	
   1.8062130e+01	   9.8539399e-01	   9.9005078e-01	   9.8963991e-01	   9.9094691e-01	   9.9142836e-01	   9.9259584e-01	
   1.8106509e+01	   9.8542615e-01	   9.9008239e-01	   9.8967160e-01	   9.9097840e-01	   9.9145975e-01	   9.9262690e-01	
   1.8150888e+01	   9.8545777e-01	   9.9011346e-01	   9.8970277e-01	   9.9100936e-01	   9.9149061e-01	   9.9265745e-01	
   1.8195266e+01	   9.8548886e-01	   9.9014401e-01	   9.8973340e-01	   9.9103980e-01	   9.9152094e-01	   9.9268747e-01	
   1.8239645e+01	   9.8551943e-01	   9.9017404e-01	   9.8976352e-01	   9.9106972e-01	   9.9155076e-01	   9.9271697e-01	
   1.8284024e+01	   9.8554947e-01	   9.9020355e-01	   9.8979311e-01	   9.9109912e-01	   9.9158006e-01	   9.9274596e-01	
   1.8328402e+01	   9.8557899e-01	   9.9023254e-01	   9.8982219e-01	   9.9112800e-01	   9.9160884e-01	   9.9277443e-01	
   1.8372781e+01	   9.8560800e-01	   9.9026102e-01	   9.8985075e-01	   9.9115637e-01	   9.9163711e-01	   9.9280239e-01	
   1.8417160e+01	   9.8563649e-01	   9.9028899e-01	   9.8987881e-01	   9.9118423e-01	   9.9166488e-01	   9.9282985e-01	
   1.8461538e+01	   9.8566447e-01	   9.9031645e-01	   9.8990635e-01	   9.9121159e-01	   9.9169214e-01	   9.9285680e-01	
   1.8505917e+01	   9.8569195e-01	   9.9034341e-01	   9.8993340e-01	   9.9123844e-01	   9.9171889e-01	   9.9288326e-01	
   1.8550296e+01	   9.8571892e-01	   9.9036987e-01	   9.8995994e-01	   9.9126479e-01	   9.9174515e-01	   9.9290921e-01	
   1.8594675e+01	   9.8574539e-01	   9.9039583e-01	   9.8998598e-01	   9.9129065e-01	   9.9177091e-01	   9.9293467e-01	
   1.8639053e+01	   9.8577136e-01	   9.9042130e-01	   9.9001153e-01	   9.9131602e-01	   9.9179618e-01	   9.9295964e-01	
   1.8683432e+01	   9.8579684e-01	   9.9044627e-01	   9.9003659e-01	   9.9134089e-01	   9.9182096e-01	   9.9298413e-01	
   1.8727811e+01	   9.8582182e-01	   9.9047076e-01	   9.9006116e-01	   9.9136528e-01	   9.9184525e-01	   9.9300813e-01	
   1.8772189e+01	   9.8584632e-01	   9.9049477e-01	   9.9008525e-01	   9.9138918e-01	   9.9186906e-01	   9.9303165e-01	
   1.8816568e+01	   9.8587033e-01	   9.9051829e-01	   9.9010885e-01	   9.9141260e-01	   9.9189239e-01	   9.9305469e-01	
   1.8860947e+01	   9.8589386e-01	   9.9054134e-01	   9.9013198e-01	   9.9143555e-01	   9.9191525e-01	   9.9307725e-01	
   1.8905325e+01	   9.8591691e-01	   9.9056391e-01	   9.9015463e-01	   9.9145803e-01	   9.9193763e-01	   9.9309935e-01	
   1.8949704e+01	   9.8593949e-01	   9.9058601e-01	   9.9017681e-01	   9.9148003e-01	   9.9195954e-01	   9.9312098e-01	
   1.8994083e+01	   9.8596160e-01	   9.9060765e-01	   9.9019852e-01	   9.9150157e-01	   9.9198099e-01	   9.9314214e-01	
   1.9038462e+01	   9.8598324e-01	   9.9062882e-01	   9.9021977e-01	   9.9152264e-01	   9.9200197e-01	   9.9316284e-01	
   1.9082840e+01	   9.8600442e-01	   9.9064953e-01	   9.9024056e-01	   9.9154326e-01	   9.9202250e-01	   9.9318309e-01	
   1.9127219e+01	   9.8602513e-01	   9.9066979e-01	   9.9026090e-01	   9.9156342e-01	   9.9204257e-01	   9.9320288e-01	
   1.9171598e+01	   9.8604539e-01	   9.9068959e-01	   9.9028077e-01	   9.9158313e-01	   9.9206219e-01	   9.9322222e-01	
   1.9215976e+01	   9.8606520e-01	   9.9070894e-01	   9.9030020e-01	   9.9160239e-01	   9.9208136e-01	   9.9324112e-01	
   1.9260355e+01	   9.8608456e-01	   9.9072785e-01	   9.9031918e-01	   9.9162120e-01	   9.9210009e-01	   9.9325957e-01	
   1.9304734e+01	   9.8610347e-01	   9.9074631e-01	   9.9033772e-01	   9.9163957e-01	   9.9211838e-01	   9.9327758e-01	
   1.9349112e+01	   9.8612194e-01	   9.9076434e-01	   9.9035582e-01	   9.9165751e-01	   9.9213622e-01	   9.9329516e-01	
   1.9393491e+01	   9.8613997e-01	   9.9078193e-01	   9.9037349e-01	   9.9167501e-01	   9.9215364e-01	   9.9331231e-01	
   1.9437870e+01	   9.8615757e-01	   9.9079909e-01	   9.9039072e-01	   9.9169208e-01	   9.9217062e-01	   9.9332902e-01	
   1.9482249e+01	   9.8617474e-01	   9.9081582e-01	   9.9040753e-01	   9.9170872e-01	   9.9218718e-01	   9.9334532e-01	
   1.9526627e+01	   9.8619147e-01	   9.9083213e-01	   9.9042391e-01	   9.9172494e-01	   9.9220331e-01	   9.9336119e-01	
   1.9571006e+01	   9.8620779e-01	   9.9084802e-01	   9.9043987e-01	   9.9174074e-01	   9.9221903e-01	   9.9337664e-01	
   1.9615385e+01	   9.8622368e-01	   9.9086349e-01	   9.9045541e-01	   9.9175612e-01	   9.9223433e-01	   9.9339168e-01	
   1.9659763e+01	   9.8623916e-01	   9.9087854e-01	   9.9047054e-01	   9.9177109e-01	   9.9224922e-01	   9.9340631e-01	
   1.9704142e+01	   9.8625422e-01	   9.9089319e-01	   9.9048525e-01	   9.9178565e-01	   9.9226369e-01	   9.9342053e-01	
   1.9748521e+01	   9.8626887e-01	   9.9090743e-01	   9.9049957e-01	   9.9179981e-01	   9.9227777e-01	   9.9343435e-01	
   1.9792899e+01	   9.8628312e-01	   9.9092127e-01	   9.9051347e-01	   9.9181356e-01	   9.9229144e-01	   9.9344777e-01	
   1.9837278e+01	   9.8629697e-01	   9.9093471e-01	   9.9052699e-01	   9.9182692e-01	   9.9230472e-01	   9.9346079e-01	
   1.9881657e+01	   9.8631042e-01	   9.9094776e-01	   9.9054010e-01	   9.9183988e-01	   9.9231760e-01	   9.9347342e-01	
   1.9926036e+01	   9.8632348e-01	   9.9096041e-01	   9.9055283e-01	   9.9185246e-01	   9.9233010e-01	   9.9348567e-01	
   1.9970414e+01	   9.8633614e-01	   9.9097268e-01	   9.9056516e-01	   9.9186464e-01	   9.9234220e-01	   9.9349753e-01	
   2.0014793e+01	   9.8634842e-01	   9.9098457e-01	   9.9057712e-01	   9.9187645e-01	   9.9235393e-01	   9.9350901e-01	
   2.0059172e+01	   9.8636032e-01	   9.9099608e-01	   9.9058869e-01	   9.9188787e-01	   9.9236528e-01	   9.9352011e-01	
   2.0103550e+01	   9.8637184e-01	   9.9100721e-01	   9.9059989e-01	   9.9189893e-01	   9.9237625e-01	   9.9353084e-01	
   2.0147929e+01	   9.8638298e-01	   9.9101797e-01	   9.9061071e-01	   9.9190960e-01	   9.9238685e-01	   9.9354120e-01	
   2.0192308e+01	   9.8639375e-01	   9.9102836e-01	   9.9062117e-01	   9.9191992e-01	   9.9239709e-01	   9.9355119e-01	
   2.0236686e+01	   9.8640416e-01	   9.9103838e-01	   9.9063126e-01	   9.9192986e-01	   9.9240696e-01	   9.9356082e-01	
   2.0281065e+01	   9.8641420e-01	   9.9104805e-01	   9.9064099e-01	   9.9193945e-01	   9.9241647e-01	   9.9357010e-01	
   2.0325444e+01	   9.8642388e-01	   9.9105735e-01	   9.9065036e-01	   9.9194868e-01	   9.9242562e-01	   9.9357902e-01	
   2.0369822e+01	   9.8643320e-01	   9.9106631e-01	   9.9065938e-01	   9.9195756e-01	   9.9243443e-01	   9.9358758e-01	
   2.0414201e+01	   9.8644217e-01	   9.9107491e-01	   9.9066805e-01	   9.9196609e-01	   9.9244288e-01	   9.9359581e-01	
   2.0458580e+01	   9.8645079e-01	   9.9108317e-01	   9.9067637e-01	   9.9197427e-01	   9.9245099e-01	   9.9360368e-01	
   2.0502959e+01	   9.8645907e-01	   9.9109109e-01	   9.9068435e-01	   9.9198211e-01	   9.9245876e-01	   9.9361122e-01	
   2.0547337e+01	   9.8646700e-01	   9.9109867e-01	   9.9069199e-01	   9.9198962e-01	   9.9246619e-01	   9.9361842e-01	
   2.0591716e+01	   9.8647460e-01	   9.9110591e-01	   9.9069930e-01	   9.9199679e-01	   9.9247329e-01	   9.9362529e-01	
   2.0636095e+01	   9.8648187e-01	   9.9111282e-01	   9.9070627e-01	   9.9200363e-01	   9.9248006e-01	   9.9363183e-01	
   2.0680473e+01	   9.8648880e-01	   9.9111941e-01	   9.9071292e-01	   9.9201014e-01	   9.9248650e-01	   9.9363805e-01	
   2.0724852e+01	   9.8649541e-01	   9.9112567e-01	   9.9071925e-01	   9.9201634e-01	   9.9249262e-01	   9.9364395e-01	
   2.0769231e+01	   9.8650170e-01	   9.9113161e-01	   9.9072525e-01	   9.9202221e-01	   9.9249842e-01	   9.9364953e-01	
   2.0813609e+01	   9.8650766e-01	   9.9113724e-01	   9.9073094e-01	   9.9202776e-01	   9.9250391e-01	   9.9365479e-01	
   2.0857988e+01	   9.8651332e-01	   9.9114256e-01	   9.9073631e-01	   9.9203301e-01	   9.9250908e-01	   9.9365975e-01	
   2.0902367e+01	   9.8651866e-01	   9.9114756e-01	   9.9074138e-01	   9.9203795e-01	   9.9251395e-01	   9.9366440e-01	
   2.0946746e+01	   9.8652369e-01	   9.9115226e-01	   9.9074614e-01	   9.9204258e-01	   9.9251851e-01	   9.9366874e-01	
   2.0991124e+01	   9.8652842e-01	   9.9115666e-01	   9.9075060e-01	   9.9204691e-01	   9.9252277e-01	   9.9367279e-01	
   2.1035503e+01	   9.8653285e-01	   9.9116077e-01	   9.9075476e-01	   9.9205095e-01	   9.9252674e-01	   9.9367654e-01	
   2.1079882e+01	   9.8653698e-01	   9.9116458e-01	   9.9075863e-01	   9.9205469e-01	   9.9253042e-01	   9.9368000e-01	
   2.1124260e+01	   9.8654082e-01	   9.9116810e-01	   9.9076220e-01	   9.9205814e-01	   9.9253380e-01	   9.9368318e-01	
   2.1168639e+01	   9.8654438e-01	   9.9117133e-01	   9.9076549e-01	   9.9206131e-01	   9.9253690e-01	   9.9368607e-01	
   2.1213018e+01	   9.8654764e-01	   9.9117428e-01	   9.9076850e-01	   9.9206419e-01	   9.9253972e-01	   9.9368867e-01	
   2.1257396e+01	   9.8655063e-01	   9.9117696e-01	   9.9077124e-01	   9.9206681e-01	   9.9254226e-01	   9.9369101e-01	
   2.1301775e+01	   9.8655331e-01	   9.9117933e-01	   9.9077366e-01	   9.9206911e-01	   9.9254450e-01	   9.9369305e-01	
   2.1346154e+01	   9.8655577e-01	   9.9118147e-01	   9.9077586e-01	   9.9207119e-01	   9.9254652e-01	   9.9369486e-01	
   2.1390533e+01	   9.8655792e-01	   9.9118331e-01	   9.9077776e-01	   9.9207297e-01	   9.9254823e-01	   9.9369637e-01	
   2.1434911e+01	   9.8655983e-01	   9.9118492e-01	   9.9077942e-01	   9.9207452e-01	   9.9254971e-01	   9.9369765e-01	
   2.1479290e+01	   9.8656144e-01	   9.9118623e-01	   9.9078079e-01	   9.9207576e-01	   9.9255089e-01	   9.9369863e-01	
   2.1523669e+01	   9.8656283e-01	   9.9118733e-01	   9.9078194e-01	   9.9207680e-01	   9.9255187e-01	   9.9369941e-01	
   2.1568047e+01	   9.8656392e-01	   9.9118812e-01	   9.9078278e-01	   9.9207752e-01	   9.9255252e-01	   9.9369983e-01	
   2.1612426e+01	   9.8656481e-01	   9.9118875e-01	   9.9078346e-01	   9.9207809e-01	   9.9255301e-01	   9.9370008e-01	
   2.1656805e+01	   9.8656537e-01	   9.9118894e-01	   9.9078373e-01	   9.9207823e-01	   9.9255312e-01	   9.9370011e-01	
   2.1701183e+01	   9.8656576e-01	   9.9118897e-01	   9.9078382e-01	   9.9207820e-01	   9.9255303e-01	   9.9369984e-01	
   2.1745562e+01	   9.8656587e-01	   9.9118897e-01	   9.9078384e-01	   9.9207814e-01	   9.9255288e-01	   9.9369941e-01	
   2.1789941e+01	   9.8656563e-01	   9.9118868e-01	   9.9078355e-01	   9.9207779e-01	   9.9255245e-01	   9.9369871e-01	
   2.1834320e+01	   9.8656510e-01	   9.9118802e-01	   9.9078292e-01	   9.9207709e-01	   9.9255166e-01	   9.9369769e-01	
   2.1878698e+01	   9.8656429e-01	   9.9118704e-01	   9.9078198e-01	   9.9207605e-01	   9.9255055e-01	   9.9369637e-01	
   2.1923077e+01	   9.8656324e-01	   9.9118576e-01	   9.9078074e-01	   9.9207472e-01	   9.9254915e-01	   9.9369478e-01	
   2.1967456e+01	   9.8656196e-01	   9.9118421e-01	   9.9077924e-01	   9.9207311e-01	   9.9254750e-01	   9.9369294e-01	
   2.2011834e+01	   9.8656048e-01	   9.9118243e-01	   9.9077752e-01	   9.9207128e-01	   9.9254561e-01	   9.9369089e-01	
   2.2056213e+01	   9.8655883e-01	   9.9118045e-01	   9.9077560e-01	   9.9206924e-01	   9.9254352e-01	   9.9368864e-01	
   2.2100592e+01	   9.8655703e-01	   9.9117830e-01	   9.9077352e-01	   9.9206704e-01	   9.9254127e-01	   9.9368623e-01	
   2.2144970e+01	   9.8655510e-01	   9.9117602e-01	   9.9077130e-01	   9.9206469e-01	   9.9253888e-01	   9.9368369e-01	
   2.2189349e+01	   9.8655307e-01	   9.9117362e-01	   9.9076897e-01	   9.9206224e-01	   9.9253638e-01	   9.9368103e-01	
   2.2233728e+01	   9.8655097e-01	   9.9117116e-01	   9.9076657e-01	   9.9205972e-01	   9.9253381e-01	   9.9367830e-01	
   2.2278107e+01	   9.8654880e-01	   9.9116865e-01	   9.9076413e-01	   9.9205716e-01	   9.9253119e-01	   9.9367551e-01	
   2.2322485e+01	   9.8654661e-01	   9.9116614e-01	   9.9076168e-01	   9.9205458e-01	   9.9252855e-01	   9.9367269e-01	
   2.2366864e+01	   9.8654413e-01	   9.9116336e-01	   9.9075896e-01	   9.9205175e-01	   9.9252566e-01	   9.9366961e-01	
   2.2411243e+01	   9.8654090e-01	   9.9115989e-01	   9.9075553e-01	   9.9204823e-01	   9.9252208e-01	   9.9366586e-01	
   2.2455621e+01	   9.8653760e-01	   9.9115634e-01	   9.9075203e-01	   9.9204463e-01	   9.9251842e-01	   9.9366202e-01	
   2.2500000e+01	   9.8653412e-01	   9.9115261e-01	   9.9074834e-01	   9.9204084e-01	   9.9251458e-01	   9.9365801e-01	
   2.2544379e+01	   9.8653046e-01	   9.9114869e-01	   9.9074448e-01	   9.9203688e-01	   9.9251056e-01	   9.9365381e-01	
   2.2588757e+01	   9.8652663e-01	   9.9114462e-01	   9.9074045e-01	   9.9203276e-01	   9.9250638e-01	   9.9364946e-01	
   2.2633136e+01	   9.8652256e-01	   9.9114030e-01	   9.9073618e-01	   9.9202838e-01	   9.9250196e-01	   9.9364486e-01	
   2.2677515e+01	   9.8651830e-01	   9.9113580e-01	   9.9073172e-01	   9.9202383e-01	   9.9249734e-01	   9.9364008e-01	
   2.2721893e+01	   9.8651390e-01	   9.9113117e-01	   9.9072714e-01	   9.9201915e-01	   9.9249261e-01	   9.9363518e-01	
   2.2766272e+01	   9.8650938e-01	   9.9112640e-01	   9.9072242e-01	   9.9201434e-01	   9.9248774e-01	   9.9363014e-01	
   2.2810651e+01	   9.8650472e-01	   9.9112151e-01	   9.9071757e-01	   9.9200939e-01	   9.9248274e-01	   9.9362497e-01	
   2.2855030e+01	   9.8649992e-01	   9.9111647e-01	   9.9071257e-01	   9.9200430e-01	   9.9247760e-01	   9.9361967e-01	
   2.2899408e+01	   9.8649497e-01	   9.9111128e-01	   9.9070744e-01	   9.9199907e-01	   9.9247231e-01	   9.9361421e-01	
   2.2943787e+01	   9.8648982e-01	   9.9110590e-01	   9.9070210e-01	   9.9199364e-01	   9.9246683e-01	   9.9360856e-01	
   2.2988166e+01	   9.8648447e-01	   9.9110032e-01	   9.9069656e-01	   9.9198801e-01	   9.9246114e-01	   9.9360271e-01	
   2.3032544e+01	   9.8647895e-01	   9.9109457e-01	   9.9069086e-01	   9.9198221e-01	   9.9245530e-01	   9.9359670e-01	
   2.3076923e+01	   9.8647330e-01	   9.9108869e-01	   9.9068502e-01	   9.9197629e-01	   9.9244932e-01	   9.9359057e-01	
   2.3121302e+01	   9.8646755e-01	   9.9108273e-01	   9.9067910e-01	   9.9197028e-01	   9.9244326e-01	   9.9358434e-01	
   2.3165680e+01	   9.8646175e-01	   9.9107670e-01	   9.9067312e-01	   9.9196420e-01	   9.9243713e-01	   9.9357806e-01	
   2.3210059e+01	   9.8645573e-01	   9.9107045e-01	   9.9066691e-01	   9.9195791e-01	   9.9243079e-01	   9.9357155e-01	
   2.3254438e+01	   9.8644956e-01	   9.9106407e-01	   9.9066057e-01	   9.9195148e-01	   9.9242430e-01	   9.9356491e-01	
   2.3298817e+01	   9.8644326e-01	   9.9105755e-01	   9.9065410e-01	   9.9194492e-01	   9.9241769e-01	   9.9355815e-01	
   2.3343195e+01	   9.8643684e-01	   9.9105091e-01	   9.9064750e-01	   9.9193824e-01	   9.9241096e-01	   9.9355125e-01	
   2.3387574e+01	   9.8643029e-01	   9.9104415e-01	   9.9064078e-01	   9.9193143e-01	   9.9240410e-01	   9.9354424e-01	
   2.3431953e+01	   9.8642362e-01	   9.9103726e-01	   9.9063394e-01	   9.9192450e-01	   9.9239712e-01	   9.9353711e-01	
   2.3476331e+01	   9.8641683e-01	   9.9103026e-01	   9.9062697e-01	   9.9191745e-01	   9.9239002e-01	   9.9352985e-01	
   2.3520710e+01	   9.8640992e-01	   9.9102314e-01	   9.9061990e-01	   9.9191029e-01	   9.9238281e-01	   9.9352249e-01	
   2.3565089e+01	   9.8640289e-01	   9.9101590e-01	   9.9061270e-01	   9.9190301e-01	   9.9237548e-01	   9.9351501e-01	
   2.3609467e+01	   9.8639575e-01	   9.9100856e-01	   9.9060540e-01	   9.9189562e-01	   9.9236804e-01	   9.9350742e-01	
   2.3653846e+01	   9.8638851e-01	   9.9100111e-01	   9.9059799e-01	   9.9188813e-01	   9.9236050e-01	   9.9349973e-01	
   2.3698225e+01	   9.8638111e-01	   9.9099350e-01	   9.9059043e-01	   9.9188048e-01	   9.9235280e-01	   9.9349188e-01	
   2.3742604e+01	   9.8637354e-01	   9.9098573e-01	   9.9058269e-01	   9.9187267e-01	   9.9234494e-01	   9.9348386e-01	
   2.3786982e+01	   9.8636586e-01	   9.9097784e-01	   9.9057485e-01	   9.9186474e-01	   9.9233696e-01	   9.9347573e-01	
   2.3831361e+01	   9.8635809e-01	   9.9096986e-01	   9.9056691e-01	   9.9185672e-01	   9.9232889e-01	   9.9346751e-01	
   2.3875740e+01	   9.8635021e-01	   9.9096178e-01	   9.9055887e-01	   9.9184859e-01	   9.9232071e-01	   9.9345918e-01	
   2.3920118e+01	   9.8634223e-01	   9.9095359e-01	   9.9055073e-01	   9.9184037e-01	   9.9231243e-01	   9.9345075e-01	
   2.3964497e+01	   9.8633414e-01	   9.9094530e-01	   9.9054248e-01	   9.9183203e-01	   9.9230405e-01	   9.9344221e-01	
   2.4008876e+01	   9.8632593e-01	   9.9093689e-01	   9.9053410e-01	   9.9182358e-01	   9.9229555e-01	   9.9343355e-01	
   2.4053254e+01	   9.8631763e-01	   9.9092839e-01	   9.9052565e-01	   9.9181504e-01	   9.9228696e-01	   9.9342481e-01	
   2.4097633e+01	   9.8630929e-01	   9.9091985e-01	   9.9051715e-01	   9.9180646e-01	   9.9227832e-01	   9.9341602e-01	
   2.4142012e+01	   9.8630088e-01	   9.9091123e-01	   9.9050857e-01	   9.9179780e-01	   9.9226962e-01	   9.9340716e-01	
   2.4186391e+01	   9.8629237e-01	   9.9090253e-01	   9.9049991e-01	   9.9178905e-01	   9.9226082e-01	   9.9339820e-01	
   2.4230769e+01	   9.8628367e-01	   9.9089363e-01	   9.9049105e-01	   9.9178011e-01	   9.9225183e-01	   9.9338906e-01	
   2.4275148e+01	   9.8627485e-01	   9.9088461e-01	   9.9048208e-01	   9.9177106e-01	   9.9224272e-01	   9.9337979e-01	
   2.4319527e+01	   9.8626594e-01	   9.9087550e-01	   9.9047300e-01	   9.9176190e-01	   9.9223352e-01	   9.9337044e-01	
   2.4363905e+01	   9.8625692e-01	   9.9086629e-01	   9.9046384e-01	   9.9175266e-01	   9.9222422e-01	   9.9336098e-01	
   2.4408284e+01	   9.8624781e-01	   9.9085698e-01	   9.9045457e-01	   9.9174331e-01	   9.9221482e-01	   9.9335143e-01	
   2.4452663e+01	   9.8623859e-01	   9.9084757e-01	   9.9044520e-01	   9.9173386e-01	   9.9220532e-01	   9.9334178e-01	
   2.4497041e+01	   9.8622926e-01	   9.9083804e-01	   9.9043572e-01	   9.9172430e-01	   9.9219571e-01	   9.9333201e-01	
   2.4541420e+01	   9.8621982e-01	   9.9082842e-01	   9.9042613e-01	   9.9171463e-01	   9.9218599e-01	   9.9332214e-01	
   2.4585799e+01	   9.8621033e-01	   9.9081874e-01	   9.9041649e-01	   9.9170491e-01	   9.9217623e-01	   9.9331222e-01	
   2.4630178e+01	   9.8620078e-01	   9.9080900e-01	   9.9040679e-01	   9.9169514e-01	   9.9216640e-01	   9.9330224e-01	
   2.4674556e+01	   9.8619116e-01	   9.9079919e-01	   9.9039703e-01	   9.9168529e-01	   9.9215650e-01	   9.9329219e-01	
   2.4718935e+01	   9.8618136e-01	   9.9078919e-01	   9.9038707e-01	   9.9167526e-01	   9.9214642e-01	   9.9328196e-01	
   2.4763314e+01	   9.8617143e-01	   9.9077908e-01	   9.9037700e-01	   9.9166511e-01	   9.9213622e-01	   9.9327161e-01	
   2.4807692e+01	   9.8616140e-01	   9.9076887e-01	   9.9036683e-01	   9.9165486e-01	   9.9212593e-01	   9.9326117e-01	
   2.4852071e+01	   9.8615128e-01	   9.9075857e-01	   9.9035656e-01	   9.9164452e-01	   9.9211554e-01	   9.9325063e-01	
   2.4896450e+01	   9.8614106e-01	   9.9074817e-01	   9.9034620e-01	   9.9163408e-01	   9.9210506e-01	   9.9323999e-01	
   2.4940828e+01	   9.8613074e-01	   9.9073767e-01	   9.9033575e-01	   9.9162355e-01	   9.9209448e-01	   9.9322926e-01	
   2.4985207e+01	   9.8612031e-01	   9.9072706e-01	   9.9032518e-01	   9.9161291e-01	   9.9208378e-01	   9.9321843e-01	
   2.5029586e+01	   9.8610978e-01	   9.9071635e-01	   9.9031451e-01	   9.9160216e-01	   9.9207299e-01	   9.9320749e-01	
   2.5073964e+01	   9.8609919e-01	   9.9070559e-01	   9.9030378e-01	   9.9159137e-01	   9.9206215e-01	   9.9319650e-01	
   2.5118343e+01	   9.8608854e-01	   9.9069477e-01	   9.9029300e-01	   9.9158051e-01	   9.9205124e-01	   9.9318545e-01	
   2.5162722e+01	   9.8607782e-01	   9.9068387e-01	   9.9028215e-01	   9.9156958e-01	   9.9204027e-01	   9.9317432e-01	
   2.5207101e+01	   9.8606701e-01	   9.9067288e-01	   9.9027119e-01	   9.9155856e-01	   9.9202920e-01	   9.9316311e-01	
   2.5251479e+01	   9.8605609e-01	   9.9066180e-01	   9.9026014e-01	   9.9154743e-01	   9.9201803e-01	   9.9315179e-01	
   2.5295858e+01	   9.8604508e-01	   9.9065061e-01	   9.9024900e-01	   9.9153622e-01	   9.9200677e-01	   9.9314039e-01	
   2.5340237e+01	   9.8603397e-01	   9.9063934e-01	   9.9023776e-01	   9.9152491e-01	   9.9199541e-01	   9.9312889e-01	
   2.5384615e+01	   9.8602276e-01	   9.9062796e-01	   9.9022642e-01	   9.9151350e-01	   9.9198395e-01	   9.9311729e-01	
   2.5428994e+01	   9.8601145e-01	   9.9061649e-01	   9.9021499e-01	   9.9150200e-01	   9.9197241e-01	   9.9310561e-01	
   2.5473373e+01	   9.8600006e-01	   9.9060493e-01	   9.9020346e-01	   9.9149040e-01	   9.9196077e-01	   9.9309383e-01	
   2.5517751e+01	   9.8598856e-01	   9.9059327e-01	   9.9019184e-01	   9.9147872e-01	   9.9194904e-01	   9.9308197e-01	
   2.5562130e+01	   9.8597697e-01	   9.9058153e-01	   9.9018014e-01	   9.9146694e-01	   9.9193722e-01	   9.9307001e-01	
   2.5606509e+01	   9.8596530e-01	   9.9056970e-01	   9.9016834e-01	   9.9145508e-01	   9.9192532e-01	   9.9305798e-01	
   2.5650888e+01	   9.8595353e-01	   9.9055778e-01	   9.9015646e-01	   9.9144313e-01	   9.9191333e-01	   9.9304586e-01	
   2.5695266e+01	   9.8594168e-01	   9.9054578e-01	   9.9014449e-01	   9.9143110e-01	   9.9190126e-01	   9.9303366e-01	
   2.5739645e+01	   9.8592975e-01	   9.9053370e-01	   9.9013244e-01	   9.9141899e-01	   9.9188911e-01	   9.9302139e-01	
   2.5784024e+01	   9.8591773e-01	   9.9052154e-01	   9.9012031e-01	   9.9140680e-01	   9.9187688e-01	   9.9300904e-01	
   2.5828402e+01	   9.8590564e-01	   9.9050931e-01	   9.9010811e-01	   9.9139454e-01	   9.9186457e-01	   9.9299661e-01	
   2.5872781e+01	   9.8589347e-01	   9.9049699e-01	   9.9009583e-01	   9.9138220e-01	   9.9185220e-01	   9.9298412e-01	
   2.5917160e+01	   9.8588122e-01	   9.9048461e-01	   9.9008348e-01	   9.9136979e-01	   9.9183975e-01	   9.9297155e-01	
   2.5961538e+01	   9.8586891e-01	   9.9047216e-01	   9.9007106e-01	   9.9135731e-01	   9.9182723e-01	   9.9295892e-01	
   2.6005917e+01	   9.8585652e-01	   9.9045964e-01	   9.9005857e-01	   9.9134476e-01	   9.9181465e-01	   9.9294622e-01	
   2.6050296e+01	   9.8584407e-01	   9.9044706e-01	   9.9004602e-01	   9.9133215e-01	   9.9180200e-01	   9.9293347e-01	
   2.6094675e+01	   9.8583156e-01	   9.9043441e-01	   9.9003340e-01	   9.9131948e-01	   9.9178929e-01	   9.9292065e-01	
   2.6139053e+01	   9.8581898e-01	   9.9042171e-01	   9.9002072e-01	   9.9130674e-01	   9.9177652e-01	   9.9290777e-01	
   2.6183432e+01	   9.8580634e-01	   9.9040894e-01	   9.9000799e-01	   9.9129395e-01	   9.9176370e-01	   9.9289484e-01	
   2.6227811e+01	   9.8579365e-01	   9.9039612e-01	   9.8999520e-01	   9.9128111e-01	   9.9175082e-01	   9.9288185e-01	
   2.6272189e+01	   9.8578090e-01	   9.9038325e-01	   9.8998235e-01	   9.9126821e-01	   9.9173788e-01	   9.9286881e-01	
   2.6316568e+01	   9.8576810e-01	   9.9037032e-01	   9.8996945e-01	   9.9125525e-01	   9.9172490e-01	   9.9285572e-01	
   2.6360947e+01	   9.8575525e-01	   9.9035734e-01	   9.8995650e-01	   9.9124225e-01	   9.9171186e-01	   9.9284258e-01	
   2.6405325e+01	   9.8574235e-01	   9.9034432e-01	   9.8994351e-01	   9.9122921e-01	   9.9169878e-01	   9.9282940e-01	
   2.6449704e+01	   9.8572940e-01	   9.9033126e-01	   9.8993047e-01	   9.9121611e-01	   9.9168566e-01	   9.9281618e-01	
   2.6494083e+01	   9.8571641e-01	   9.9031814e-01	   9.8991738e-01	   9.9120298e-01	   9.9167249e-01	   9.9280291e-01	
   2.6538462e+01	   9.8570337e-01	   9.9030499e-01	   9.8990426e-01	   9.9118980e-01	   9.9165928e-01	   9.9278960e-01	
   2.6582840e+01	   9.8569030e-01	   9.9029180e-01	   9.8989110e-01	   9.9117659e-01	   9.9164603e-01	   9.9277625e-01	
   2.6627219e+01	   9.8567719e-01	   9.9027858e-01	   9.8987790e-01	   9.9116334e-01	   9.9163275e-01	   9.9276287e-01	
   2.6671598e+01	   9.8566405e-01	   9.9026532e-01	   9.8986466e-01	   9.9115005e-01	   9.9161943e-01	   9.9274946e-01	
   2.6715976e+01	   9.8565087e-01	   9.9025202e-01	   9.8985139e-01	   9.9113673e-01	   9.9160608e-01	   9.9273601e-01	
   2.6760355e+01	   9.8563766e-01	   9.9023870e-01	   9.8983810e-01	   9.9112339e-01	   9.9159270e-01	   9.9272254e-01	
   2.6804734e+01	   9.8562442e-01	   9.9022534e-01	   9.8982477e-01	   9.9111001e-01	   9.9157930e-01	   9.9270904e-01	
   2.6849112e+01	   9.8561115e-01	   9.9021197e-01	   9.8981141e-01	   9.9109661e-01	   9.9156586e-01	   9.9269551e-01	
   2.6893491e+01	   9.8559786e-01	   9.9019856e-01	   9.8979804e-01	   9.9108318e-01	   9.9155241e-01	   9.9268196e-01	
   2.6937870e+01	   9.8558454e-01	   9.9018514e-01	   9.8978464e-01	   9.9106973e-01	   9.9153893e-01	   9.9266839e-01	
   2.6982249e+01	   9.8557120e-01	   9.9017169e-01	   9.8977122e-01	   9.9105626e-01	   9.9152543e-01	   9.9265480e-01	
   2.7026627e+01	   9.8555784e-01	   9.9015823e-01	   9.8975778e-01	   9.9104278e-01	   9.9151191e-01	   9.9264119e-01	
   2.7071006e+01	   9.8554447e-01	   9.9014475e-01	   9.8974432e-01	   9.9102927e-01	   9.9149838e-01	   9.9262756e-01	
   2.7115385e+01	   9.8553108e-01	   9.9013125e-01	   9.8973085e-01	   9.9101575e-01	   9.9148483e-01	   9.9261393e-01	
   2.7159763e+01	   9.8551768e-01	   9.9011774e-01	   9.8971736e-01	   9.9100222e-01	   9.9147127e-01	   9.9260028e-01	
   2.7204142e+01	   9.8550426e-01	   9.9010422e-01	   9.8970387e-01	   9.9098868e-01	   9.9145770e-01	   9.9258662e-01	
   2.7248521e+01	   9.8549084e-01	   9.9009069e-01	   9.8969036e-01	   9.9097513e-01	   9.9144412e-01	   9.9257295e-01	
   2.7292899e+01	   9.8547740e-01	   9.9007716e-01	   9.8967685e-01	   9.9096158e-01	   9.9143053e-01	   9.9255928e-01	
   2.7337278e+01	   9.8546396e-01	   9.9006362e-01	   9.8966334e-01	   9.9094802e-01	   9.9141694e-01	   9.9254560e-01	
   2.7381657e+01	   9.8545052e-01	   9.9005007e-01	   9.8964981e-01	   9.9093445e-01	   9.9140335e-01	   9.9253192e-01	
   2.7426036e+01	   9.8543707e-01	   9.9003653e-01	   9.8963629e-01	   9.9092088e-01	   9.9138975e-01	   9.9251824e-01	
   2.7470414e+01	   9.8542363e-01	   9.9002298e-01	   9.8962277e-01	   9.9090732e-01	   9.9137616e-01	   9.9250456e-01	
   2.7514793e+01	   9.8541018e-01	   9.9000944e-01	   9.8960925e-01	   9.9089375e-01	   9.9136256e-01	   9.9249088e-01	
   2.7559172e+01	   9.8539674e-01	   9.8999590e-01	   9.8959573e-01	   9.9088019e-01	   9.9134897e-01	   9.9247721e-01	
   2.7603550e+01	   9.8538330e-01	   9.8998236e-01	   9.8958222e-01	   9.9086664e-01	   9.9133539e-01	   9.9246354e-01	
   2.7647929e+01	   9.8536987e-01	   9.8996883e-01	   9.8956871e-01	   9.9085309e-01	   9.9132181e-01	   9.9244988e-01	
   2.7692308e+01	   9.8535644e-01	   9.8995531e-01	   9.8955521e-01	   9.9083955e-01	   9.9130825e-01	   9.9243623e-01	
   2.7736686e+01	   9.8534303e-01	   9.8994180e-01	   9.8954173e-01	   9.9082602e-01	   9.9129469e-01	   9.9242260e-01	
   2.7781065e+01	   9.8532962e-01	   9.8992831e-01	   9.8952825e-01	   9.9081250e-01	   9.9128114e-01	   9.9240897e-01	
   2.7825444e+01	   9.8531623e-01	   9.8991482e-01	   9.8951479e-01	   9.9079900e-01	   9.9126761e-01	   9.9239536e-01	
   2.7869822e+01	   9.8530286e-01	   9.8990135e-01	   9.8950134e-01	   9.9078551e-01	   9.9125410e-01	   9.9238177e-01	
   2.7914201e+01	   9.8528950e-01	   9.8988790e-01	   9.8948791e-01	   9.9077204e-01	   9.9124060e-01	   9.9236819e-01	
   2.7958580e+01	   9.8527616e-01	   9.8987447e-01	   9.8947450e-01	   9.9075859e-01	   9.9122712e-01	   9.9235463e-01	
   2.8002959e+01	   9.8526283e-01	   9.8986106e-01	   9.8946111e-01	   9.9074516e-01	   9.9121367e-01	   9.9234110e-01	
   2.8047337e+01	   9.8524953e-01	   9.8984767e-01	   9.8944774e-01	   9.9073175e-01	   9.9120023e-01	   9.9232758e-01	
   2.8091716e+01	   9.8523626e-01	   9.8983430e-01	   9.8943440e-01	   9.9071836e-01	   9.9118682e-01	   9.9231409e-01	
   2.8136095e+01	   9.8522300e-01	   9.8982096e-01	   9.8942108e-01	   9.9070500e-01	   9.9117343e-01	   9.9230063e-01	
   2.8180473e+01	   9.8520977e-01	   9.8980764e-01	   9.8940778e-01	   9.9069167e-01	   9.9116007e-01	   9.9228719e-01	
   2.8224852e+01	   9.8519657e-01	   9.8979435e-01	   9.8939451e-01	   9.9067836e-01	   9.9114674e-01	   9.9227379e-01	
   2.8269231e+01	   9.8518340e-01	   9.8978109e-01	   9.8938128e-01	   9.9066509e-01	   9.9113344e-01	   9.9226041e-01	
   2.8313609e+01	   9.8517026e-01	   9.8976787e-01	   9.8936807e-01	   9.9065184e-01	   9.9112016e-01	   9.9224706e-01	
   2.8357988e+01	   9.8515715e-01	   9.8975467e-01	   9.8935489e-01	   9.9063863e-01	   9.9110692e-01	   9.9223375e-01	
   2.8402367e+01	   9.8514407e-01	   9.8974151e-01	   9.8934175e-01	   9.9062545e-01	   9.9109372e-01	   9.9222047e-01	
   2.8446746e+01	   9.8513103e-01	   9.8972838e-01	   9.8932864e-01	   9.9061230e-01	   9.9108055e-01	   9.9220722e-01	
   2.8491124e+01	   9.8511802e-01	   9.8971529e-01	   9.8931557e-01	   9.9059919e-01	   9.9106741e-01	   9.9219402e-01	
   2.8535503e+01	   9.8510505e-01	   9.8970223e-01	   9.8930254e-01	   9.9058612e-01	   9.9105432e-01	   9.9218085e-01	
   2.8579882e+01	   9.8509212e-01	   9.8968922e-01	   9.8928954e-01	   9.9057309e-01	   9.9104126e-01	   9.9216772e-01	
   2.8624260e+01	   9.8507922e-01	   9.8967625e-01	   9.8927659e-01	   9.9056010e-01	   9.9102825e-01	   9.9215463e-01	
   2.8668639e+01	   9.8506637e-01	   9.8966331e-01	   9.8926368e-01	   9.9054715e-01	   9.9101527e-01	   9.9214159e-01	
   2.8713018e+01	   9.8505357e-01	   9.8965042e-01	   9.8925081e-01	   9.9053424e-01	   9.9100234e-01	   9.9212858e-01	
   2.8757396e+01	   9.8504080e-01	   9.8963758e-01	   9.8923798e-01	   9.9052138e-01	   9.9098945e-01	   9.9211563e-01	
   2.8801775e+01	   9.8502808e-01	   9.8962478e-01	   9.8922520e-01	   9.9050857e-01	   9.9097661e-01	   9.9210272e-01	
   2.8846154e+01	   9.8501541e-01	   9.8961203e-01	   9.8921247e-01	   9.9049580e-01	   9.9096382e-01	   9.9208985e-01	
   2.8890533e+01	   9.8500278e-01	   9.8959932e-01	   9.8919978e-01	   9.9048307e-01	   9.9095107e-01	   9.9207704e-01	
   2.8934911e+01	   9.8499021e-01	   9.8958666e-01	   9.8918714e-01	   9.9047040e-01	   9.9093838e-01	   9.9206427e-01	
   2.8979290e+01	   9.8497768e-01	   9.8957406e-01	   9.8917456e-01	   9.9045778e-01	   9.9092573e-01	   9.9205156e-01	
   2.9023669e+01	   9.8496520e-01	   9.8956150e-01	   9.8916202e-01	   9.9044521e-01	   9.9091314e-01	   9.9203890e-01	
   2.9068047e+01	   9.8495278e-01	   9.8954900e-01	   9.8914954e-01	   9.9043269e-01	   9.9090060e-01	   9.9202629e-01	
   2.9112426e+01	   9.8494041e-01	   9.8953656e-01	   9.8913711e-01	   9.9042023e-01	   9.9088811e-01	   9.9201373e-01	
   2.9156805e+01	   9.8492809e-01	   9.8952416e-01	   9.8912473e-01	   9.9040782e-01	   9.9087568e-01	   9.9200124e-01	
   2.9201183e+01	   9.8491583e-01	   9.8951183e-01	   9.8911242e-01	   9.9039547e-01	   9.9086330e-01	   9.9198879e-01	
   2.9245562e+01	   9.8490363e-01	   9.8949955e-01	   9.8910015e-01	   9.9038317e-01	   9.9085098e-01	   9.9197641e-01	
   2.9289941e+01	   9.8489148e-01	   9.8948732e-01	   9.8908795e-01	   9.9037094e-01	   9.9083872e-01	   9.9196408e-01	
   2.9334320e+01	   9.8487940e-01	   9.8947516e-01	   9.8907581e-01	   9.9035876e-01	   9.9082652e-01	   9.9195182e-01	
   2.9378698e+01	   9.8486737e-01	   9.8946306e-01	   9.8906372e-01	   9.9034664e-01	   9.9081438e-01	   9.9193961e-01	
   2.9423077e+01	   9.8485540e-01	   9.8945102e-01	   9.8905170e-01	   9.9033458e-01	   9.9080230e-01	   9.9192747e-01	
   2.9467456e+01	   9.8484350e-01	   9.8943904e-01	   9.8903974e-01	   9.9032259e-01	   9.9079028e-01	   9.9191538e-01	
   2.9511834e+01	   9.8483166e-01	   9.8942712e-01	   9.8902784e-01	   9.9031066e-01	   9.9077833e-01	   9.9190337e-01	
   2.9556213e+01	   9.8481988e-01	   9.8941527e-01	   9.8901600e-01	   9.9029879e-01	   9.9076644e-01	   9.9189141e-01	
   2.9600592e+01	   9.8480816e-01	   9.8940348e-01	   9.8900423e-01	   9.9028699e-01	   9.9075461e-01	   9.9187953e-01	
   2.9644970e+01	   9.8479652e-01	   9.8939176e-01	   9.8899253e-01	   9.9027525e-01	   9.9074286e-01	   9.9186771e-01	
   2.9689349e+01	   9.8478493e-01	   9.8938011e-01	   9.8898089e-01	   9.9026358e-01	   9.9073116e-01	   9.9185595e-01	
   2.9733728e+01	   9.8477342e-01	   9.8936852e-01	   9.8896932e-01	   9.9025198e-01	   9.9071954e-01	   9.9184427e-01	
   2.9778107e+01	   9.8476197e-01	   9.8935700e-01	   9.8895782e-01	   9.9024045e-01	   9.9070798e-01	   9.9183265e-01	
   2.9822485e+01	   9.8475060e-01	   9.8934555e-01	   9.8894639e-01	   9.9022898e-01	   9.9069650e-01	   9.9182110e-01	
   2.9866864e+01	   9.8473929e-01	   9.8933417e-01	   9.8893503e-01	   9.9021759e-01	   9.9068508e-01	   9.9180963e-01	
   2.9911243e+01	   9.8472805e-01	   9.8932286e-01	   9.8892374e-01	   9.9020627e-01	   9.9067374e-01	   9.9179822e-01	
   2.9955621e+01	   9.8471689e-01	   9.8931163e-01	   9.8891252e-01	   9.9019502e-01	   9.9066247e-01	   9.9178689e-01	
   3.0000000e+01	   9.8470579e-01	   9.8930046e-01	   9.8890137e-01	   9.9018384e-01	   9.9065127e-01	   9.9177563e-01	
   3.0044379e+01	   9.8469477e-01	   9.8928937e-01	   9.8889030e-01	   9.9017273e-01	   9.9064014e-01	   9.9176444e-01	
   3.0088757e+01	   9.8468383e-01	   9.8927836e-01	   9.8887930e-01	   9.9016170e-01	   9.9062909e-01	   9.9175333e-01	
   3.0133136e+01	   9.8467295e-01	   9.8926741e-01	   9.8886837e-01	   9.9015075e-01	   9.9061811e-01	   9.9174229e-01	
   3.0177515e+01	   9.8466216e-01	   9.8925655e-01	   9.8885752e-01	   9.9013987e-01	   9.9060721e-01	   9.9173133e-01	
   3.0221893e+01	   9.8465144e-01	   9.8924576e-01	   9.8884674e-01	   9.9012906e-01	   9.9059638e-01	   9.9172045e-01	
   3.0266272e+01	   9.8464079e-01	   9.8923504e-01	   9.8883605e-01	   9.9011833e-01	   9.9058563e-01	   9.9170964e-01	
   3.0310651e+01	   9.8463022e-01	   9.8922441e-01	   9.8882543e-01	   9.9010768e-01	   9.9057496e-01	   9.9169891e-01	
   3.0355030e+01	   9.8461973e-01	   9.8921385e-01	   9.8881488e-01	   9.9009711e-01	   9.9056437e-01	   9.9168826e-01	
   3.0399408e+01	   9.8460932e-01	   9.8920337e-01	   9.8880442e-01	   9.9008662e-01	   9.9055385e-01	   9.9167769e-01	
   3.0443787e+01	   9.8459899e-01	   9.8919297e-01	   9.8879404e-01	   9.9007620e-01	   9.9054342e-01	   9.9166720e-01	
   3.0488166e+01	   9.8458874e-01	   9.8918265e-01	   9.8878373e-01	   9.9006587e-01	   9.9053306e-01	   9.9165679e-01	
   3.0532544e+01	   9.8457856e-01	   9.8917241e-01	   9.8877351e-01	   9.9005561e-01	   9.9052279e-01	   9.9164646e-01	
   3.0576923e+01	   9.8456847e-01	   9.8916225e-01	   9.8876336e-01	   9.9004544e-01	   9.9051260e-01	   9.9163621e-01	
   3.0621302e+01	   9.8455846e-01	   9.8915217e-01	   9.8875330e-01	   9.9003535e-01	   9.9050248e-01	   9.9162604e-01	
   3.0665680e+01	   9.8454853e-01	   9.8914217e-01	   9.8874332e-01	   9.9002534e-01	   9.9049245e-01	   9.9161595e-01	
   3.0710059e+01	   9.8453868e-01	   9.8913226e-01	   9.8873342e-01	   9.9001541e-01	   9.9048251e-01	   9.9160595e-01	
   3.0754438e+01	   9.8452892e-01	   9.8912243e-01	   9.8872361e-01	   9.9000557e-01	   9.9047264e-01	   9.9159603e-01	
   3.0798817e+01	   9.8451924e-01	   9.8911268e-01	   9.8871387e-01	   9.8999581e-01	   9.9046286e-01	   9.9158620e-01	
   3.0843195e+01	   9.8450963e-01	   9.8910301e-01	   9.8870422e-01	   9.8998612e-01	   9.9045316e-01	   9.9157644e-01	
   3.0887574e+01	   9.8450019e-01	   9.8909349e-01	   9.8869472e-01	   9.8997659e-01	   9.9044361e-01	   9.9156684e-01	
   3.0931953e+01	   9.8449080e-01	   9.8908404e-01	   9.8868528e-01	   9.8996713e-01	   9.9043412e-01	   9.9155730e-01	
   3.0976331e+01	   9.8448146e-01	   9.8907464e-01	   9.8867589e-01	   9.8995771e-01	   9.9042469e-01	   9.9154781e-01	
   3.1020710e+01	   9.8447219e-01	   9.8906530e-01	   9.8866657e-01	   9.8994837e-01	   9.9041532e-01	   9.9153839e-01	
   3.1065089e+01	   9.8446299e-01	   9.8905603e-01	   9.8865732e-01	   9.8993908e-01	   9.9040602e-01	   9.9152904e-01	
   3.1109467e+01	   9.8445386e-01	   9.8904683e-01	   9.8864813e-01	   9.8992987e-01	   9.9039679e-01	   9.9151975e-01	
   3.1153846e+01	   9.8444482e-01	   9.8903774e-01	   9.8863905e-01	   9.8992076e-01	   9.9038766e-01	   9.9151057e-01	
   3.1198225e+01	   9.8443592e-01	   9.8902877e-01	   9.8863010e-01	   9.8991178e-01	   9.9037866e-01	   9.9150152e-01	
   3.1242604e+01	   9.8442710e-01	   9.8901988e-01	   9.8862122e-01	   9.8990288e-01	   9.9036973e-01	   9.9149254e-01	
   3.1286982e+01	   9.8441836e-01	   9.8901107e-01	   9.8861243e-01	   9.8989406e-01	   9.9036090e-01	   9.9148366e-01	
   3.1331361e+01	   9.8440970e-01	   9.8900236e-01	   9.8860373e-01	   9.8988533e-01	   9.9035215e-01	   9.9147486e-01	
   3.1375740e+01	   9.8440114e-01	   9.8899373e-01	   9.8859512e-01	   9.8987669e-01	   9.9034349e-01	   9.9146615e-01	
   3.1420118e+01	   9.8439267e-01	   9.8898519e-01	   9.8858659e-01	   9.8986814e-01	   9.9033492e-01	   9.9145752e-01	
   3.1464497e+01	   9.8438428e-01	   9.8897674e-01	   9.8857815e-01	   9.8985967e-01	   9.9032643e-01	   9.9144899e-01	
   3.1508876e+01	   9.8437598e-01	   9.8896837e-01	   9.8856980e-01	   9.8985130e-01	   9.9031804e-01	   9.9144055e-01	
   3.1553254e+01	   9.8436777e-01	   9.8896010e-01	   9.8856155e-01	   9.8984301e-01	   9.9030974e-01	   9.9143219e-01	
   3.1597633e+01	   9.8435965e-01	   9.8895191e-01	   9.8855337e-01	   9.8983481e-01	   9.9030152e-01	   9.9142393e-01	
   3.1642012e+01	   9.8435161e-01	   9.8894381e-01	   9.8854529e-01	   9.8982670e-01	   9.9029339e-01	   9.9141575e-01	
   3.1686391e+01	   9.8434371e-01	   9.8893585e-01	   9.8853734e-01	   9.8981872e-01	   9.9028539e-01	   9.9140770e-01	
   3.1730769e+01	   9.8433591e-01	   9.8892798e-01	   9.8852948e-01	   9.8981084e-01	   9.9027749e-01	   9.9139976e-01	
   3.1775148e+01	   9.8432816e-01	   9.8892018e-01	   9.8852169e-01	   9.8980302e-01	   9.9026966e-01	   9.9139187e-01	
   3.1819527e+01	   9.8432049e-01	   9.8891244e-01	   9.8851397e-01	   9.8979527e-01	   9.9026189e-01	   9.9138405e-01	
   3.1863905e+01	   9.8431288e-01	   9.8890476e-01	   9.8850631e-01	   9.8978759e-01	   9.9025418e-01	   9.9137630e-01	
   3.1908284e+01	   9.8430534e-01	   9.8889716e-01	   9.8849872e-01	   9.8977997e-01	   9.9024655e-01	   9.9136862e-01	
   3.1952663e+01	   9.8429788e-01	   9.8888964e-01	   9.8849122e-01	   9.8977244e-01	   9.9023900e-01	   9.9136103e-01	
   3.1997041e+01	   9.8429058e-01	   9.8888227e-01	   9.8848386e-01	   9.8976506e-01	   9.9023160e-01	   9.9135358e-01	
   3.2041420e+01	   9.8428336e-01	   9.8887500e-01	   9.8847659e-01	   9.8975777e-01	   9.9022429e-01	   9.9134622e-01	
   3.2085799e+01	   9.8427623e-01	   9.8886780e-01	   9.8846941e-01	   9.8975056e-01	   9.9021707e-01	   9.9133895e-01	
   3.2130178e+01	   9.8426918e-01	   9.8886069e-01	   9.8846232e-01	   9.8974344e-01	   9.9020993e-01	   9.9133177e-01	
   3.2174556e+01	   9.8426223e-01	   9.8885368e-01	   9.8845531e-01	   9.8973641e-01	   9.9020288e-01	   9.9132467e-01	
   3.2218935e+01	   9.8425536e-01	   9.8884675e-01	   9.8844840e-01	   9.8972947e-01	   9.9019593e-01	   9.9131767e-01	
   3.2263314e+01	   9.8424859e-01	   9.8883991e-01	   9.8844158e-01	   9.8972263e-01	   9.9018906e-01	   9.9131076e-01	
   3.2307692e+01	   9.8424191e-01	   9.8883317e-01	   9.8843485e-01	   9.8971587e-01	   9.9018229e-01	   9.9130394e-01	
   3.2352071e+01	   9.8423532e-01	   9.8882652e-01	   9.8842821e-01	   9.8970920e-01	   9.9017561e-01	   9.9129721e-01	
   3.2396450e+01	   9.8422881e-01	   9.8881995e-01	   9.8842166e-01	   9.8970263e-01	   9.9016901e-01	   9.9129058e-01	
   3.2440828e+01	   9.8422240e-01	   9.8881348e-01	   9.8841519e-01	   9.8969614e-01	   9.9016251e-01	   9.9128403e-01	
   3.2485207e+01	   9.8421608e-01	   9.8880709e-01	   9.8840882e-01	   9.8968974e-01	   9.9015610e-01	   9.9127757e-01	
   3.2529586e+01	   9.8420984e-01	   9.8880080e-01	   9.8840254e-01	   9.8968344e-01	   9.9014977e-01	   9.9127120e-01	
   3.2573964e+01	   9.8420370e-01	   9.8879459e-01	   9.8839635e-01	   9.8967722e-01	   9.9014354e-01	   9.9126492e-01	
   3.2618343e+01	   9.8419765e-01	   9.8878848e-01	   9.8839025e-01	   9.8967109e-01	   9.9013739e-01	   9.9125874e-01	
   3.2662722e+01	   9.8419168e-01	   9.8878245e-01	   9.8838424e-01	   9.8966506e-01	   9.9013134e-01	   9.9125264e-01	
   3.2707101e+01	   9.8418581e-01	   9.8877652e-01	   9.8837831e-01	   9.8965911e-01	   9.9012538e-01	   9.9124663e-01	
   3.2751479e+01	   9.8418003e-01	   9.8877067e-01	   9.8837248e-01	   9.8965325e-01	   9.9011950e-01	   9.9124071e-01	
   3.2795858e+01	   9.8417433e-01	   9.8876492e-01	   9.8836674e-01	   9.8964748e-01	   9.9011372e-01	   9.9123489e-01	
   3.2840237e+01	   9.8416872e-01	   9.8875925e-01	   9.8836108e-01	   9.8964180e-01	   9.9010802e-01	   9.9122915e-01	
   3.2884615e+01	   9.8416321e-01	   9.8875367e-01	   9.8835551e-01	   9.8963621e-01	   9.9010241e-01	   9.9122350e-01	
   3.2928994e+01	   9.8415778e-01	   9.8874818e-01	   9.8835004e-01	   9.8963071e-01	   9.9009690e-01	   9.9121794e-01	
   3.2973373e+01	   9.8415244e-01	   9.8874278e-01	   9.8834465e-01	   9.8962530e-01	   9.9009147e-01	   9.9121247e-01	
   3.3017751e+01	   9.8414718e-01	   9.8873747e-01	   9.8833935e-01	   9.8961997e-01	   9.9008613e-01	   9.9120708e-01	
   3.3062130e+01	   9.8414202e-01	   9.8873224e-01	   9.8833413e-01	   9.8961474e-01	   9.9008087e-01	   9.9120179e-01	
   3.3106509e+01	   9.8413694e-01	   9.8872710e-01	   9.8832901e-01	   9.8960959e-01	   9.9007571e-01	   9.9119658e-01	
   3.3150888e+01	   9.8413195e-01	   9.8872205e-01	   9.8832397e-01	   9.8960453e-01	   9.9007063e-01	   9.9119146e-01	
   3.3195266e+01	   9.8412705e-01	   9.8871709e-01	   9.8831902e-01	   9.8959955e-01	   9.9006564e-01	   9.9118643e-01	
   3.3239645e+01	   9.8412224e-01	   9.8871222e-01	   9.8831416e-01	   9.8959467e-01	   9.9006074e-01	   9.9118149e-01	
   3.3284024e+01	   9.8411751e-01	   9.8870743e-01	   9.8830938e-01	   9.8958987e-01	   9.9005592e-01	   9.9117663e-01	
   3.3328402e+01	   9.8411287e-01	   9.8870273e-01	   9.8830469e-01	   9.8958515e-01	   9.9005119e-01	   9.9117186e-01	
   3.3372781e+01	   9.8410831e-01	   9.8869811e-01	   9.8830009e-01	   9.8958053e-01	   9.9004655e-01	   9.9116718e-01	
   3.3417160e+01	   9.8410384e-01	   9.8869358e-01	   9.8829557e-01	   9.8957598e-01	   9.9004199e-01	   9.9116258e-01	
   3.3461538e+01	   9.8409946e-01	   9.8868914e-01	   9.8829114e-01	   9.8957153e-01	   9.9003752e-01	   9.9115807e-01	
   3.3505917e+01	   9.8409516e-01	   9.8868478e-01	   9.8828679e-01	   9.8956716e-01	   9.9003314e-01	   9.9115365e-01	
   3.3550296e+01	   9.8409095e-01	   9.8868051e-01	   9.8828253e-01	   9.8956287e-01	   9.9002884e-01	   9.9114931e-01	
   3.3594675e+01	   9.8408682e-01	   9.8867632e-01	   9.8827836e-01	   9.8955868e-01	   9.9002462e-01	   9.9114506e-01	
   3.3639053e+01	   9.8408277e-01	   9.8867222e-01	   9.8827426e-01	   9.8955456e-01	   9.9002049e-01	   9.9114089e-01	
   3.3683432e+01	   9.8407881e-01	   9.8866820e-01	   9.8827025e-01	   9.8955053e-01	   9.9001644e-01	   9.9113680e-01	
   3.3727811e+01	   9.8407494e-01	   9.8866426e-01	   9.8826633e-01	   9.8954658e-01	   9.9001248e-01	   9.9113280e-01	
   3.3772189e+01	   9.8407114e-01	   9.8866041e-01	   9.8826249e-01	   9.8954272e-01	   9.9000860e-01	   9.9112888e-01	
   3.3816568e+01	   9.8406743e-01	   9.8865664e-01	   9.8825873e-01	   9.8953893e-01	   9.9000481e-01	   9.9112505e-01	
   3.3860947e+01	   9.8406381e-01	   9.8865295e-01	   9.8825505e-01	   9.8953524e-01	   9.9000109e-01	   9.9112130e-01	
   3.3905325e+01	   9.8406026e-01	   9.8864935e-01	   9.8825146e-01	   9.8953162e-01	   9.8999746e-01	   9.9111763e-01	
   3.3949704e+01	   9.8405680e-01	   9.8864582e-01	   9.8824795e-01	   9.8952809e-01	   9.8999391e-01	   9.9111404e-01	
   3.3994083e+01	   9.8405341e-01	   9.8864238e-01	   9.8824452e-01	   9.8952463e-01	   9.8999044e-01	   9.9111053e-01	
   3.4038462e+01	   9.8405011e-01	   9.8863902e-01	   9.8824117e-01	   9.8952126e-01	   9.8998706e-01	   9.9110711e-01	
   3.4082840e+01	   9.8404689e-01	   9.8863574e-01	   9.8823790e-01	   9.8951797e-01	   9.8998375e-01	   9.9110377e-01	
   3.4127219e+01	   9.8404375e-01	   9.8863254e-01	   9.8823471e-01	   9.8951476e-01	   9.8998053e-01	   9.9110051e-01	
   3.4171598e+01	   9.8404069e-01	   9.8862942e-01	   9.8823160e-01	   9.8951163e-01	   9.8997738e-01	   9.9109732e-01	
   3.4215976e+01	   9.8403770e-01	   9.8862638e-01	   9.8822857e-01	   9.8950857e-01	   9.8997431e-01	   9.9109422e-01	
   3.4260355e+01	   9.8403480e-01	   9.8862342e-01	   9.8822562e-01	   9.8950560e-01	   9.8997132e-01	   9.9109120e-01	
   3.4304734e+01	   9.8403198e-01	   9.8862053e-01	   9.8822275e-01	   9.8950270e-01	   9.8996842e-01	   9.9108825e-01	
   3.4349112e+01	   9.8402923e-01	   9.8861773e-01	   9.8821995e-01	   9.8949989e-01	   9.8996558e-01	   9.9108538e-01	
   3.4393491e+01	   9.8402656e-01	   9.8861500e-01	   9.8821724e-01	   9.8949715e-01	   9.8996283e-01	   9.9108259e-01	
   3.4437870e+01	   9.8402397e-01	   9.8861235e-01	   9.8821459e-01	   9.8949449e-01	   9.8996015e-01	   9.9107988e-01	
   3.4482249e+01	   9.8402145e-01	   9.8860977e-01	   9.8821203e-01	   9.8949190e-01	   9.8995755e-01	   9.9107725e-01	
   3.4526627e+01	   9.8401901e-01	   9.8860728e-01	   9.8820954e-01	   9.8948939e-01	   9.8995503e-01	   9.9107469e-01	
   3.4571006e+01	   9.8401664e-01	   9.8860485e-01	   9.8820713e-01	   9.8948695e-01	   9.8995258e-01	   9.9107220e-01	
   3.4615385e+01	   9.8401435e-01	   9.8860250e-01	   9.8820479e-01	   9.8948460e-01	   9.8995021e-01	   9.9106980e-01	
   3.4659763e+01	   9.8401214e-01	   9.8860023e-01	   9.8820253e-01	   9.8948231e-01	   9.8994791e-01	   9.9106746e-01	
   3.4704142e+01	   9.8401000e-01	   9.8859803e-01	   9.8820034e-01	   9.8948010e-01	   9.8994569e-01	   9.9106520e-01	
   3.4748521e+01	   9.8400793e-01	   9.8859591e-01	   9.8819822e-01	   9.8947796e-01	   9.8994353e-01	   9.9106302e-01	
   3.4792899e+01	   9.8400593e-01	   9.8859385e-01	   9.8819618e-01	   9.8947590e-01	   9.8994146e-01	   9.9106091e-01	
   3.4837278e+01	   9.8400401e-01	   9.8859187e-01	   9.8819421e-01	   9.8947391e-01	   9.8993945e-01	   9.9105887e-01	
   3.4881657e+01	   9.8400216e-01	   9.8858996e-01	   9.8819231e-01	   9.8947199e-01	   9.8993752e-01	   9.9105690e-01	
   3.4926036e+01	   9.8400038e-01	   9.8858813e-01	   9.8819049e-01	   9.8947014e-01	   9.8993566e-01	   9.9105501e-01	
   3.4970414e+01	   9.8399867e-01	   9.8858636e-01	   9.8818873e-01	   9.8946836e-01	   9.8993387e-01	   9.9105318e-01	
   3.5014793e+01	   9.8399703e-01	   9.8858467e-01	   9.8818704e-01	   9.8946665e-01	   9.8993215e-01	   9.9105143e-01	
   3.5059172e+01	   9.8399546e-01	   9.8858304e-01	   9.8818543e-01	   9.8946502e-01	   9.8993050e-01	   9.9104975e-01	
   3.5103550e+01	   9.8399396e-01	   9.8858148e-01	   9.8818388e-01	   9.8946345e-01	   9.8992891e-01	   9.9104813e-01	
   3.5147929e+01	   9.8399253e-01	   9.8858000e-01	   9.8818240e-01	   9.8946195e-01	   9.8992740e-01	   9.9104659e-01	
   3.5192308e+01	   9.8399117e-01	   9.8857858e-01	   9.8818099e-01	   9.8946052e-01	   9.8992596e-01	   9.9104511e-01	
   3.5236686e+01	   9.8398987e-01	   9.8857722e-01	   9.8817965e-01	   9.8945916e-01	   9.8992458e-01	   9.9104370e-01	
   3.5281065e+01	   9.8398864e-01	   9.8857594e-01	   9.8817838e-01	   9.8945786e-01	   9.8992327e-01	   9.9104236e-01	
   3.5325444e+01	   9.8398748e-01	   9.8857472e-01	   9.8817717e-01	   9.8945663e-01	   9.8992203e-01	   9.9104109e-01	
   3.5369822e+01	   9.8398638e-01	   9.8857357e-01	   9.8817602e-01	   9.8945547e-01	   9.8992085e-01	   9.9103988e-01	
   3.5414201e+01	   9.8398535e-01	   9.8857248e-01	   9.8817494e-01	   9.8945437e-01	   9.8991974e-01	   9.9103874e-01	
   3.5458580e+01	   9.8398439e-01	   9.8857146e-01	   9.8817393e-01	   9.8945333e-01	   9.8991870e-01	   9.9103766e-01	
   3.5502959e+01	   9.8398348e-01	   9.8857050e-01	   9.8817298e-01	   9.8945236e-01	   9.8991771e-01	   9.9103665e-01	
   3.5547337e+01	   9.8398264e-01	   9.8856960e-01	   9.8817210e-01	   9.8945146e-01	   9.8991679e-01	   9.9103570e-01	
   3.5591716e+01	   9.8398187e-01	   9.8856877e-01	   9.8817127e-01	   9.8945061e-01	   9.8991594e-01	   9.9103481e-01	
   3.5636095e+01	   9.8398115e-01	   9.8856799e-01	   9.8817051e-01	   9.8944983e-01	   9.8991514e-01	   9.9103398e-01	
   3.5680473e+01	   9.8398055e-01	   9.8856734e-01	   9.8816986e-01	   9.8944916e-01	   9.8991446e-01	   9.9103327e-01	
   3.5724852e+01	   9.8397997e-01	   9.8856671e-01	   9.8816924e-01	   9.8944852e-01	   9.8991381e-01	   9.9103259e-01	
   3.5769231e+01	   9.8397944e-01	   9.8856612e-01	   9.8816866e-01	   9.8944792e-01	   9.8991320e-01	   9.9103195e-01	
   3.5813609e+01	   9.8397895e-01	   9.8856558e-01	   9.8816812e-01	   9.8944736e-01	   9.8991263e-01	   9.9103135e-01	
   3.5857988e+01	   9.8397851e-01	   9.8856509e-01	   9.8816764e-01	   9.8944686e-01	   9.8991212e-01	   9.9103081e-01	
   3.5902367e+01	   9.8397814e-01	   9.8856466e-01	   9.8816722e-01	   9.8944642e-01	   9.8991166e-01	   9.9103032e-01	
   3.5946746e+01	   9.8397784e-01	   9.8856430e-01	   9.8816688e-01	   9.8944605e-01	   9.8991128e-01	   9.9102991e-01	
   3.5991124e+01	   9.8397761e-01	   9.8856401e-01	   9.8816660e-01	   9.8944576e-01	   9.8991097e-01	   9.9102958e-01	
   3.6035503e+01	   9.8397743e-01	   9.8856378e-01	   9.8816637e-01	   9.8944551e-01	   9.8991072e-01	   9.9102929e-01	
   3.6079882e+01	   9.8397730e-01	   9.8856360e-01	   9.8816620e-01	   9.8944532e-01	   9.8991051e-01	   9.9102906e-01	
   3.6124260e+01	   9.8397723e-01	   9.8856347e-01	   9.8816608e-01	   9.8944518e-01	   9.8991037e-01	   9.9102888e-01	
   3.6168639e+01	   9.8397721e-01	   9.8856340e-01	   9.8816602e-01	   9.8944510e-01	   9.8991027e-01	   9.9102876e-01	
   3.6213018e+01	   9.8397726e-01	   9.8856340e-01	   9.8816603e-01	   9.8944510e-01	   9.8991026e-01	   9.9102873e-01	
   3.6257396e+01	   9.8397736e-01	   9.8856346e-01	   9.8816609e-01	   9.8944514e-01	   9.8991030e-01	   9.9102874e-01	
   3.6301775e+01	   9.8397751e-01	   9.8856354e-01	   9.8816619e-01	   9.8944521e-01	   9.8991035e-01	   9.9102877e-01	
   3.6346154e+01	   9.8397768e-01	   9.8856365e-01	   9.8816631e-01	   9.8944531e-01	   9.8991043e-01	   9.9102880e-01	
   3.6390533e+01	   9.8397793e-01	   9.8856384e-01	   9.8816651e-01	   9.8944549e-01	   9.8991060e-01	   9.9102894e-01	
   3.6434911e+01	   9.8397824e-01	   9.8856411e-01	   9.8816678e-01	   9.8944574e-01	   9.8991085e-01	   9.9102916e-01	
   3.6479290e+01	   9.8397859e-01	   9.8856441e-01	   9.8816709e-01	   9.8944603e-01	   9.8991112e-01	   9.9102941e-01	
   3.6523669e+01	   9.8397899e-01	   9.8856475e-01	   9.8816743e-01	   9.8944636e-01	   9.8991144e-01	   9.9102970e-01	
   3.6568047e+01	   9.8397945e-01	   9.8856515e-01	   9.8816785e-01	   9.8944676e-01	   9.8991183e-01	   9.9103006e-01	
   3.6612426e+01	   9.8397995e-01	   9.8856560e-01	   9.8816831e-01	   9.8944719e-01	   9.8991225e-01	   9.9103046e-01	
   3.6656805e+01	   9.8398049e-01	   9.8856609e-01	   9.8816880e-01	   9.8944767e-01	   9.8991272e-01	   9.9103090e-01	
   3.6701183e+01	   9.8398109e-01	   9.8856663e-01	   9.8816935e-01	   9.8944820e-01	   9.8991324e-01	   9.9103140e-01	
   3.6745562e+01	   9.8398173e-01	   9.8856722e-01	   9.8816995e-01	   9.8944879e-01	   9.8991381e-01	   9.9103194e-01	
   3.6789941e+01	   9.8398241e-01	   9.8856785e-01	   9.8817059e-01	   9.8944941e-01	   9.8991442e-01	   9.9103252e-01	
   3.6834320e+01	   9.8398315e-01	   9.8856854e-01	   9.8817128e-01	   9.8945008e-01	   9.8991508e-01	   9.9103316e-01	
   3.6878698e+01	   9.8398393e-01	   9.8856926e-01	   9.8817202e-01	   9.8945080e-01	   9.8991579e-01	   9.9103384e-01	
   3.6923077e+01	   9.8398475e-01	   9.8857003e-01	   9.8817279e-01	   9.8945155e-01	   9.8991654e-01	   9.9103456e-01	
   3.6967456e+01	   9.8398561e-01	   9.8857084e-01	   9.8817361e-01	   9.8945235e-01	   9.8991733e-01	   9.9103532e-01	
   3.7011834e+01	   9.8398652e-01	   9.8857170e-01	   9.8817448e-01	   9.8945320e-01	   9.8991816e-01	   9.9103614e-01	
   3.7056213e+01	   9.8398747e-01	   9.8857260e-01	   9.8817538e-01	   9.8945409e-01	   9.8991904e-01	   9.9103699e-01	
   3.7100592e+01	   9.8398846e-01	   9.8857354e-01	   9.8817633e-01	   9.8945502e-01	   9.8991996e-01	   9.9103788e-01	
   3.7144970e+01	   9.8398949e-01	   9.8857452e-01	   9.8817732e-01	   9.8945599e-01	   9.8992092e-01	   9.9103882e-01	
   3.7189349e+01	   9.8399056e-01	   9.8857554e-01	   9.8817835e-01	   9.8945700e-01	   9.8992192e-01	   9.9103980e-01	
   3.7233728e+01	   9.8399167e-01	   9.8857660e-01	   9.8817942e-01	   9.8945805e-01	   9.8992296e-01	   9.9104081e-01	
   3.7278107e+01	   9.8399282e-01	   9.8857770e-01	   9.8818053e-01	   9.8945914e-01	   9.8992404e-01	   9.9104187e-01	
   3.7322485e+01	   9.8399401e-01	   9.8857884e-01	   9.8818167e-01	   9.8946027e-01	   9.8992516e-01	   9.9104296e-01	
   3.7366864e+01	   9.8399524e-01	   9.8858002e-01	   9.8818285e-01	   9.8946143e-01	   9.8992632e-01	   9.9104409e-01	
   3.7411243e+01	   9.8399650e-01	   9.8858123e-01	   9.8818408e-01	   9.8946264e-01	   9.8992751e-01	   9.9104526e-01	
   3.7455621e+01	   9.8399781e-01	   9.8858248e-01	   9.8818533e-01	   9.8946388e-01	   9.8992874e-01	   9.9104647e-01	
   3.7500000e+01	   9.8399914e-01	   9.8858376e-01	   9.8818662e-01	   9.8946515e-01	   9.8993001e-01	   9.9104771e-01	
   3.7544379e+01	   9.8400051e-01	   9.8858508e-01	   9.8818795e-01	   9.8946646e-01	   9.8993131e-01	   9.9104899e-01	
   3.7588757e+01	   9.8400192e-01	   9.8858644e-01	   9.8818932e-01	   9.8946781e-01	   9.8993265e-01	   9.9105030e-01	
   3.7633136e+01	   9.8400337e-01	   9.8858785e-01	   9.8819073e-01	   9.8946921e-01	   9.8993403e-01	   9.9105167e-01	
   3.7677515e+01	   9.8400486e-01	   9.8858929e-01	   9.8819218e-01	   9.8947063e-01	   9.8993545e-01	   9.9105306e-01	
   3.7721893e+01	   9.8400638e-01	   9.8859076e-01	   9.8819365e-01	   9.8947209e-01	   9.8993690e-01	   9.9105449e-01	
   3.7766272e+01	   9.8400792e-01	   9.8859225e-01	   9.8819515e-01	   9.8947358e-01	   9.8993838e-01	   9.9105594e-01	
   3.7810651e+01	   9.8400949e-01	   9.8859377e-01	   9.8819668e-01	   9.8947509e-01	   9.8993988e-01	   9.9105742e-01	
   3.7855030e+01	   9.8401108e-01	   9.8859531e-01	   9.8819822e-01	   9.8947661e-01	   9.8994139e-01	   9.9105891e-01	
   3.7899408e+01	   9.8401268e-01	   9.8859686e-01	   9.8819979e-01	   9.8947816e-01	   9.8994293e-01	   9.9106043e-01	
   3.7943787e+01	   9.8401434e-01	   9.8859848e-01	   9.8820141e-01	   9.8947977e-01	   9.8994453e-01	   9.9106200e-01	
   3.7988166e+01	   9.8401603e-01	   9.8860012e-01	   9.8820306e-01	   9.8948140e-01	   9.8994615e-01	   9.9106360e-01	
   3.8032544e+01	   9.8401775e-01	   9.8860179e-01	   9.8820474e-01	   9.8948306e-01	   9.8994780e-01	   9.9106523e-01	
   3.8076923e+01	   9.8401949e-01	   9.8860349e-01	   9.8820644e-01	   9.8948475e-01	   9.8994948e-01	   9.9106689e-01	
   3.8121302e+01	   9.8402127e-01	   9.8860521e-01	   9.8820817e-01	   9.8948646e-01	   9.8995119e-01	   9.9106858e-01	
   3.8165680e+01	   9.8402307e-01	   9.8860697e-01	   9.8820993e-01	   9.8948821e-01	   9.8995292e-01	   9.9107029e-01	
   3.8210059e+01	   9.8402489e-01	   9.8860874e-01	   9.8821172e-01	   9.8948997e-01	   9.8995468e-01	   9.9107203e-01	
   3.8254438e+01	   9.8402674e-01	   9.8861055e-01	   9.8821353e-01	   9.8949177e-01	   9.8995647e-01	   9.9107379e-01	
   3.8298817e+01	   9.8402862e-01	   9.8861238e-01	   9.8821536e-01	   9.8949359e-01	   9.8995828e-01	   9.9107558e-01	
   3.8343195e+01	   9.8403052e-01	   9.8861423e-01	   9.8821722e-01	   9.8949543e-01	   9.8996011e-01	   9.9107740e-01	
   3.8387574e+01	   9.8403244e-01	   9.8861611e-01	   9.8821911e-01	   9.8949730e-01	   9.8996197e-01	   9.9107924e-01	
   3.8431953e+01	   9.8403439e-01	   9.8861801e-01	   9.8822101e-01	   9.8949919e-01	   9.8996386e-01	   9.9108110e-01	
   3.8476331e+01	   9.8403636e-01	   9.8861993e-01	   9.8822294e-01	   9.8950110e-01	   9.8996576e-01	   9.9108298e-01	
   3.8520710e+01	   9.8403835e-01	   9.8862188e-01	   9.8822489e-01	   9.8950304e-01	   9.8996769e-01	   9.9108489e-01	
   3.8565089e+01	   9.8404036e-01	   9.8862384e-01	   9.8822687e-01	   9.8950500e-01	   9.8996964e-01	   9.9108682e-01	
   3.8609467e+01	   9.8404240e-01	   9.8862583e-01	   9.8822886e-01	   9.8950697e-01	   9.8997161e-01	   9.9108877e-01	
   3.8653846e+01	   9.8404445e-01	   9.8862784e-01	   9.8823087e-01	   9.8950897e-01	   9.8997360e-01	   9.9109074e-01	
   3.8698225e+01	   9.8404652e-01	   9.8862987e-01	   9.8823291e-01	   9.8951099e-01	   9.8997561e-01	   9.9109273e-01	
   3.8742604e+01	   9.8404861e-01	   9.8863191e-01	   9.8823496e-01	   9.8951303e-01	   9.8997764e-01	   9.9109474e-01	
   3.8786982e+01	   9.8405072e-01	   9.8863398e-01	   9.8823703e-01	   9.8951508e-01	   9.8997969e-01	   9.9109677e-01	
   3.8831361e+01	   9.8405285e-01	   9.8863606e-01	   9.8823912e-01	   9.8951716e-01	   9.8998175e-01	   9.9109881e-01	
   3.8875740e+01	   9.8405499e-01	   9.8863816e-01	   9.8824123e-01	   9.8951925e-01	   9.8998383e-01	   9.9110088e-01	
   3.8920118e+01	   9.8405716e-01	   9.8864028e-01	   9.8824335e-01	   9.8952136e-01	   9.8998594e-01	   9.9110296e-01	
   3.8964497e+01	   9.8405933e-01	   9.8864241e-01	   9.8824549e-01	   9.8952348e-01	   9.8998805e-01	   9.9110506e-01	
   3.9008876e+01	   9.8406153e-01	   9.8864456e-01	   9.8824764e-01	   9.8952562e-01	   9.8999018e-01	   9.9110717e-01	
   3.9053254e+01	   9.8406373e-01	   9.8864673e-01	   9.8824981e-01	   9.8952778e-01	   9.8999233e-01	   9.9110930e-01	
   3.9097633e+01	   9.8406596e-01	   9.8864890e-01	   9.8825200e-01	   9.8952995e-01	   9.8999450e-01	   9.9111145e-01	
   3.9142012e+01	   9.8406819e-01	   9.8865110e-01	   9.8825420e-01	   9.8953213e-01	   9.8999667e-01	   9.9111361e-01	
   3.9186391e+01	   9.8407044e-01	   9.8865331e-01	   9.8825641e-01	   9.8953433e-01	   9.8999886e-01	   9.9111578e-01	
   3.9230769e+01	   9.8407270e-01	   9.8865553e-01	   9.8825864e-01	   9.8953654e-01	   9.9000107e-01	   9.9111796e-01	
   3.9275148e+01	   9.8407498e-01	   9.8865776e-01	   9.8826087e-01	   9.8953877e-01	   9.9000328e-01	   9.9112016e-01	
   3.9319527e+01	   9.8407727e-01	   9.8866000e-01	   9.8826312e-01	   9.8954100e-01	   9.9000551e-01	   9.9112237e-01	
   3.9363905e+01	   9.8407956e-01	   9.8866226e-01	   9.8826539e-01	   9.8954325e-01	   9.9000775e-01	   9.9112460e-01	
   3.9408284e+01	   9.8408187e-01	   9.8866453e-01	   9.8826766e-01	   9.8954551e-01	   9.9001000e-01	   9.9112683e-01	
   3.9452663e+01	   9.8408419e-01	   9.8866680e-01	   9.8826994e-01	   9.8954778e-01	   9.9001227e-01	   9.9112908e-01	
   3.9497041e+01	   9.8408653e-01	   9.8866909e-01	   9.8827224e-01	   9.8955006e-01	   9.9001454e-01	   9.9113133e-01	
   3.9541420e+01	   9.8408887e-01	   9.8867139e-01	   9.8827454e-01	   9.8955235e-01	   9.9001682e-01	   9.9113360e-01	
   3.9585799e+01	   9.8409122e-01	   9.8867370e-01	   9.8827686e-01	   9.8955465e-01	   9.9001912e-01	   9.9113588e-01	
   3.9630178e+01	   9.8409358e-01	   9.8867602e-01	   9.8827919e-01	   9.8955696e-01	   9.9002142e-01	   9.9113816e-01	
   3.9674556e+01	   9.8409596e-01	   9.8867836e-01	   9.8828153e-01	   9.8955929e-01	   9.9002374e-01	   9.9114047e-01	
   3.9718935e+01	   9.8409835e-01	   9.8868071e-01	   9.8828388e-01	   9.8956163e-01	   9.9002607e-01	   9.9114278e-01	
   3.9763314e+01	   9.8410074e-01	   9.8868306e-01	   9.8828624e-01	   9.8956397e-01	   9.9002841e-01	   9.9114510e-01	
   3.9807692e+01	   9.8410314e-01	   9.8868542e-01	   9.8828860e-01	   9.8956632e-01	   9.9003075e-01	   9.9114742e-01	
   3.9852071e+01	   9.8410555e-01	   9.8868779e-01	   9.8829098e-01	   9.8956868e-01	   9.9003311e-01	   9.9114976e-01	
   3.9896450e+01	   9.8410797e-01	   9.8869017e-01	   9.8829336e-01	   9.8957105e-01	   9.9003547e-01	   9.9115210e-01	
   3.9940828e+01	   9.8411041e-01	   9.8869256e-01	   9.8829576e-01	   9.8957343e-01	   9.9003784e-01	   9.9115446e-01	
   3.9985207e+01	   9.8411285e-01	   9.8869496e-01	   9.8829816e-01	   9.8957583e-01	   9.9004023e-01	   9.9115683e-01	
   4.0029586e+01	   9.8411530e-01	   9.8869737e-01	   9.8830058e-01	   9.8957823e-01	   9.9004262e-01	   9.9115920e-01	
   4.0073964e+01	   9.8411776e-01	   9.8869979e-01	   9.8830300e-01	   9.8958064e-01	   9.9004503e-01	   9.9116159e-01	
   4.0118343e+01	   9.8412023e-01	   9.8870222e-01	   9.8830544e-01	   9.8958306e-01	   9.9004744e-01	   9.9116399e-01	
   4.0162722e+01	   9.8412271e-01	   9.8870466e-01	   9.8830788e-01	   9.8958549e-01	   9.9004987e-01	   9.9116639e-01	
   4.0207101e+01	   9.8412520e-01	   9.8870710e-01	   9.8831034e-01	   9.8958793e-01	   9.9005230e-01	   9.9116881e-01	
   4.0251479e+01	   9.8412770e-01	   9.8870956e-01	   9.8831280e-01	   9.8959038e-01	   9.9005474e-01	   9.9117123e-01	
   4.0295858e+01	   9.8413020e-01	   9.8871203e-01	   9.8831527e-01	   9.8959284e-01	   9.9005719e-01	   9.9117366e-01	
   4.0340237e+01	   9.8413272e-01	   9.8871450e-01	   9.8831775e-01	   9.8959530e-01	   9.9005965e-01	   9.9117611e-01	
   4.0384615e+01	   9.8413524e-01	   9.8871698e-01	   9.8832024e-01	   9.8959778e-01	   9.9006212e-01	   9.9117856e-01	
   4.0428994e+01	   9.8413777e-01	   9.8871948e-01	   9.8832274e-01	   9.8960026e-01	   9.9006460e-01	   9.9118102e-01	
   4.0473373e+01	   9.8414031e-01	   9.8872198e-01	   9.8832524e-01	   9.8960275e-01	   9.9006708e-01	   9.9118349e-01	
   4.0517751e+01	   9.8414286e-01	   9.8872449e-01	   9.8832776e-01	   9.8960526e-01	   9.9006958e-01	   9.9118597e-01	
   4.0562130e+01	   9.8414542e-01	   9.8872701e-01	   9.8833028e-01	   9.8960777e-01	   9.9007208e-01	   9.9118846e-01	
   4.0606509e+01	   9.8414799e-01	   9.8872954e-01	   9.8833282e-01	   9.8961029e-01	   9.9007460e-01	   9.9119095e-01	
   4.0650888e+01	   9.8415056e-01	   9.8873207e-01	   9.8833536e-01	   9.8961282e-01	   9.9007712e-01	   9.9119346e-01	
   4.0695266e+01	   9.8415314e-01	   9.8873461e-01	   9.8833790e-01	   9.8961535e-01	   9.9007964e-01	   9.9119597e-01	
   4.0739645e+01	   9.8415573e-01	   9.8873716e-01	   9.8834045e-01	   9.8961789e-01	   9.9008218e-01	   9.9119848e-01	
   4.0784024e+01	   9.8415833e-01	   9.8873972e-01	   9.8834302e-01	   9.8962044e-01	   9.9008472e-01	   9.9120101e-01	
   4.0828402e+01	   9.8416093e-01	   9.8874229e-01	   9.8834559e-01	   9.8962300e-01	   9.9008728e-01	   9.9120355e-01	
   4.0872781e+01	   9.8416354e-01	   9.8874486e-01	   9.8834817e-01	   9.8962557e-01	   9.9008984e-01	   9.9120610e-01	
   4.0917160e+01	   9.8416616e-01	   9.8874745e-01	   9.8835076e-01	   9.8962815e-01	   9.9009241e-01	   9.9120865e-01	
   4.0961538e+01	   9.8416879e-01	   9.8875004e-01	   9.8835336e-01	   9.8963073e-01	   9.9009498e-01	   9.9121121e-01	
   4.1005917e+01	   9.8417143e-01	   9.8875264e-01	   9.8835596e-01	   9.8963332e-01	   9.9009757e-01	   9.9121378e-01	
   4.1050296e+01	   9.8417407e-01	   9.8875525e-01	   9.8835857e-01	   9.8963592e-01	   9.9010016e-01	   9.9121636e-01	
   4.1094675e+01	   9.8417672e-01	   9.8875786e-01	   9.8836119e-01	   9.8963853e-01	   9.9010276e-01	   9.9121894e-01	
   4.1139053e+01	   9.8417938e-01	   9.8876048e-01	   9.8836382e-01	   9.8964114e-01	   9.9010537e-01	   9.9122154e-01	
   4.1183432e+01	   9.8418205e-01	   9.8876311e-01	   9.8836646e-01	   9.8964377e-01	   9.9010799e-01	   9.9122414e-01	
   4.1227811e+01	   9.8418472e-01	   9.8876575e-01	   9.8836910e-01	   9.8964640e-01	   9.9011061e-01	   9.9122675e-01	
   4.1272189e+01	   9.8418740e-01	   9.8876839e-01	   9.8837175e-01	   9.8964903e-01	   9.9011324e-01	   9.9122937e-01	
   4.1316568e+01	   9.8419009e-01	   9.8877104e-01	   9.8837440e-01	   9.8965168e-01	   9.9011588e-01	   9.9123199e-01	
   4.1360947e+01	   9.8419278e-01	   9.8877370e-01	   9.8837707e-01	   9.8965433e-01	   9.9011853e-01	   9.9123462e-01	
   4.1405325e+01	   9.8419548e-01	   9.8877637e-01	   9.8837974e-01	   9.8965699e-01	   9.9012118e-01	   9.9123726e-01	
   4.1449704e+01	   9.8419819e-01	   9.8877905e-01	   9.8838242e-01	   9.8965966e-01	   9.9012384e-01	   9.9123991e-01	
   4.1494083e+01	   9.8420091e-01	   9.8878173e-01	   9.8838510e-01	   9.8966233e-01	   9.9012651e-01	   9.9124256e-01	
   4.1538462e+01	   9.8420363e-01	   9.8878441e-01	   9.8838779e-01	   9.8966500e-01	   9.9012918e-01	   9.9124522e-01	
   4.1582840e+01	   9.8420635e-01	   9.8878710e-01	   9.8839049e-01	   9.8966769e-01	   9.9013186e-01	   9.9124789e-01	
   4.1627219e+01	   9.8420909e-01	   9.8878980e-01	   9.8839319e-01	   9.8967039e-01	   9.9013455e-01	   9.9125056e-01	
   4.1671598e+01	   9.8421183e-01	   9.8879251e-01	   9.8839590e-01	   9.8967309e-01	   9.9013725e-01	   9.9125324e-01	
   4.1715976e+01	   9.8421458e-01	   9.8879523e-01	   9.8839862e-01	   9.8967579e-01	   9.9013995e-01	   9.9125593e-01	
   4.1760355e+01	   9.8421733e-01	   9.8879795e-01	   9.8840134e-01	   9.8967851e-01	   9.9014265e-01	   9.9125862e-01	
   4.1804734e+01	   9.8422009e-01	   9.8880067e-01	   9.8840408e-01	   9.8968123e-01	   9.9014537e-01	   9.9126133e-01	
   4.1849112e+01	   9.8422286e-01	   9.8880340e-01	   9.8840681e-01	   9.8968395e-01	   9.9014809e-01	   9.9126403e-01	
   4.1893491e+01	   9.8422563e-01	   9.8880614e-01	   9.8840956e-01	   9.8968668e-01	   9.9015082e-01	   9.9126675e-01	
   4.1937870e+01	   9.8422841e-01	   9.8880889e-01	   9.8841230e-01	   9.8968942e-01	   9.9015355e-01	   9.9126947e-01	
   4.1982249e+01	   9.8423119e-01	   9.8881164e-01	   9.8841506e-01	   9.8969217e-01	   9.9015629e-01	   9.9127220e-01	
   4.2026627e+01	   9.8423398e-01	   9.8881440e-01	   9.8841782e-01	   9.8969492e-01	   9.9015904e-01	   9.9127493e-01	
   4.2071006e+01	   9.8423678e-01	   9.8881716e-01	   9.8842059e-01	   9.8969768e-01	   9.9016179e-01	   9.9127767e-01	
   4.2115385e+01	   9.8423958e-01	   9.8881993e-01	   9.8842336e-01	   9.8970044e-01	   9.9016455e-01	   9.9128041e-01	
   4.2159763e+01	   9.8424239e-01	   9.8882271e-01	   9.8842614e-01	   9.8970321e-01	   9.9016731e-01	   9.9128317e-01	
   4.2204142e+01	   9.8424520e-01	   9.8882549e-01	   9.8842893e-01	   9.8970598e-01	   9.9017008e-01	   9.9128592e-01	
   4.2248521e+01	   9.8424802e-01	   9.8882828e-01	   9.8843172e-01	   9.8970877e-01	   9.9017286e-01	   9.9128869e-01	
   4.2292899e+01	   9.8425084e-01	   9.8883107e-01	   9.8843452e-01	   9.8971155e-01	   9.9017564e-01	   9.9129146e-01	
   4.2337278e+01	   9.8425367e-01	   9.8883387e-01	   9.8843732e-01	   9.8971434e-01	   9.9017843e-01	   9.9129423e-01	
   4.2381657e+01	   9.8425651e-01	   9.8883667e-01	   9.8844013e-01	   9.8971714e-01	   9.9018122e-01	   9.9129702e-01	
   4.2426036e+01	   9.8425935e-01	   9.8883948e-01	   9.8844294e-01	   9.8971995e-01	   9.9018402e-01	   9.9129980e-01	
   4.2470414e+01	   9.8426220e-01	   9.8884230e-01	   9.8844577e-01	   9.8972276e-01	   9.9018683e-01	   9.9130260e-01	
   4.2514793e+01	   9.8426506e-01	   9.8884513e-01	   9.8844860e-01	   9.8972558e-01	   9.9018964e-01	   9.9130540e-01	
   4.2559172e+01	   9.8426792e-01	   9.8884796e-01	   9.8845143e-01	   9.8972840e-01	   9.9019246e-01	   9.9130821e-01	
   4.2603550e+01	   9.8427078e-01	   9.8885080e-01	   9.8845427e-01	   9.8973123e-01	   9.9019529e-01	   9.9131103e-01	
   4.2647929e+01	   9.8427365e-01	   9.8885364e-01	   9.8845711e-01	   9.8973407e-01	   9.9019812e-01	   9.9131385e-01	
   4.2692308e+01	   9.8427653e-01	   9.8885648e-01	   9.8845996e-01	   9.8973691e-01	   9.9020095e-01	   9.9131667e-01	
   4.2736686e+01	   9.8427941e-01	   9.8885933e-01	   9.8846282e-01	   9.8973975e-01	   9.9020379e-01	   9.9131950e-01	
   4.2781065e+01	   9.8428229e-01	   9.8886219e-01	   9.8846567e-01	   9.8974260e-01	   9.9020663e-01	   9.9132233e-01	
   4.2825444e+01	   9.8428518e-01	   9.8886505e-01	   9.8846853e-01	   9.8974545e-01	   9.9020948e-01	   9.9132517e-01	
   4.2869822e+01	   9.8428807e-01	   9.8886791e-01	   9.8847140e-01	   9.8974831e-01	   9.9021233e-01	   9.9132801e-01	
   4.2914201e+01	   9.8429097e-01	   9.8887078e-01	   9.8847427e-01	   9.8975117e-01	   9.9021519e-01	   9.9133086e-01	
   4.2958580e+01	   9.8429388e-01	   9.8887365e-01	   9.8847715e-01	   9.8975404e-01	   9.9021806e-01	   9.9133371e-01	
   4.3002959e+01	   9.8429679e-01	   9.8887653e-01	   9.8848003e-01	   9.8975691e-01	   9.9022092e-01	   9.9133657e-01	
   4.3047337e+01	   9.8429970e-01	   9.8887941e-01	   9.8848292e-01	   9.8975979e-01	   9.9022380e-01	   9.9133943e-01	
   4.3091716e+01	   9.8430261e-01	   9.8888230e-01	   9.8848581e-01	   9.8976267e-01	   9.9022667e-01	   9.9134230e-01	
   4.3136095e+01	   9.8430553e-01	   9.8888519e-01	   9.8848870e-01	   9.8976555e-01	   9.9022955e-01	   9.9134517e-01	
   4.3180473e+01	   9.8430845e-01	   9.8888808e-01	   9.8849160e-01	   9.8976844e-01	   9.9023243e-01	   9.9134804e-01	
   4.3224852e+01	   9.8431138e-01	   9.8889098e-01	   9.8849450e-01	   9.8977133e-01	   9.9023532e-01	   9.9135092e-01	
   4.3269231e+01	   9.8431432e-01	   9.8889389e-01	   9.8849741e-01	   9.8977423e-01	   9.9023822e-01	   9.9135381e-01	
   4.3313609e+01	   9.8431725e-01	   9.8889680e-01	   9.8850032e-01	   9.8977714e-01	   9.9024112e-01	   9.9135670e-01	
   4.3357988e+01	   9.8432020e-01	   9.8889972e-01	   9.8850324e-01	   9.8978005e-01	   9.9024403e-01	   9.9135960e-01	
   4.3402367e+01	   9.8432314e-01	   9.8890263e-01	   9.8850616e-01	   9.8978296e-01	   9.9024694e-01	   9.9136250e-01	
   4.3446746e+01	   9.8432609e-01	   9.8890556e-01	   9.8850909e-01	   9.8978588e-01	   9.9024985e-01	   9.9136540e-01	
   4.3491124e+01	   9.8432904e-01	   9.8890848e-01	   9.8851202e-01	   9.8978880e-01	   9.9025277e-01	   9.9136831e-01	
   4.3535503e+01	   9.8433200e-01	   9.8891141e-01	   9.8851495e-01	   9.8979172e-01	   9.9025569e-01	   9.9137122e-01	
   4.3579882e+01	   9.8433496e-01	   9.8891434e-01	   9.8851789e-01	   9.8979465e-01	   9.9025861e-01	   9.9137414e-01	
   4.3624260e+01	   9.8433792e-01	   9.8891728e-01	   9.8852083e-01	   9.8979758e-01	   9.9026154e-01	   9.9137706e-01	
   4.3668639e+01	   9.8434089e-01	   9.8892022e-01	   9.8852377e-01	   9.8980052e-01	   9.9026447e-01	   9.9137998e-01	
   4.3713018e+01	   9.8434386e-01	   9.8892317e-01	   9.8852672e-01	   9.8980346e-01	   9.9026741e-01	   9.9138291e-01	
   4.3757396e+01	   9.8434683e-01	   9.8892612e-01	   9.8852967e-01	   9.8980640e-01	   9.9027035e-01	   9.9138584e-01	
   4.3801775e+01	   9.8434981e-01	   9.8892907e-01	   9.8853263e-01	   9.8980935e-01	   9.9027329e-01	   9.9138878e-01	
   4.3846154e+01	   9.8435279e-01	   9.8893203e-01	   9.8853559e-01	   9.8981230e-01	   9.9027624e-01	   9.9139172e-01	
   4.3890533e+01	   9.8435578e-01	   9.8893499e-01	   9.8853855e-01	   9.8981526e-01	   9.9027919e-01	   9.9139466e-01	
   4.3934911e+01	   9.8435877e-01	   9.8893795e-01	   9.8854151e-01	   9.8981821e-01	   9.9028215e-01	   9.9139761e-01	
   4.3979290e+01	   9.8436176e-01	   9.8894092e-01	   9.8854448e-01	   9.8982117e-01	   9.9028510e-01	   9.9140056e-01	
   4.4023669e+01	   9.8436475e-01	   9.8894388e-01	   9.8854745e-01	   9.8982414e-01	   9.9028806e-01	   9.9140351e-01	
   4.4068047e+01	   9.8436774e-01	   9.8894686e-01	   9.8855043e-01	   9.8982710e-01	   9.9029102e-01	   9.9140647e-01	
   4.4112426e+01	   9.8437074e-01	   9.8894983e-01	   9.8855340e-01	   9.8983008e-01	   9.9029399e-01	   9.9140943e-01	
   4.4156805e+01	   9.8437375e-01	   9.8895281e-01	   9.8855639e-01	   9.8983305e-01	   9.9029696e-01	   9.9141239e-01	
   4.4201183e+01	   9.8437675e-01	   9.8895579e-01	   9.8855937e-01	   9.8983603e-01	   9.9029994e-01	   9.9141536e-01	
   4.4245562e+01	   9.8437976e-01	   9.8895878e-01	   9.8856236e-01	   9.8983901e-01	   9.9030292e-01	   9.9141833e-01	
   4.4289941e+01	   9.8438278e-01	   9.8896177e-01	   9.8856535e-01	   9.8984199e-01	   9.9030590e-01	   9.9142130e-01	
   4.4334320e+01	   9.8438579e-01	   9.8896476e-01	   9.8856834e-01	   9.8984498e-01	   9.9030888e-01	   9.9142428e-01	
   4.4378698e+01	   9.8438881e-01	   9.8896776e-01	   9.8857134e-01	   9.8984797e-01	   9.9031187e-01	   9.9142726e-01	
   4.4423077e+01	   9.8439183e-01	   9.8897075e-01	   9.8857434e-01	   9.8985096e-01	   9.9031485e-01	   9.9143024e-01	
   4.4467456e+01	   9.8439485e-01	   9.8897375e-01	   9.8857734e-01	   9.8985395e-01	   9.9031784e-01	   9.9143323e-01	
   4.4511834e+01	   9.8439787e-01	   9.8897675e-01	   9.8858034e-01	   9.8985695e-01	   9.9032084e-01	   9.9143622e-01	
   4.4556213e+01	   9.8440090e-01	   9.8897976e-01	   9.8858335e-01	   9.8985995e-01	   9.9032384e-01	   9.9143921e-01	
   4.4600592e+01	   9.8440393e-01	   9.8898277e-01	   9.8858636e-01	   9.8986296e-01	   9.9032684e-01	   9.9144220e-01	
   4.4644970e+01	   9.8440697e-01	   9.8898578e-01	   9.8858937e-01	   9.8986596e-01	   9.9032984e-01	   9.9144520e-01	
   4.4689349e+01	   9.8441000e-01	   9.8898879e-01	   9.8859239e-01	   9.8986897e-01	   9.9033285e-01	   9.9144820e-01	
   4.4733728e+01	   9.8441304e-01	   9.8899181e-01	   9.8859541e-01	   9.8987198e-01	   9.9033586e-01	   9.9145120e-01	
   4.4778107e+01	   9.8441608e-01	   9.8899482e-01	   9.8859843e-01	   9.8987500e-01	   9.9033887e-01	   9.9145421e-01	
   4.4822485e+01	   9.8441912e-01	   9.8899784e-01	   9.8860145e-01	   9.8987801e-01	   9.9034188e-01	   9.9145722e-01	
   4.4866864e+01	   9.8442216e-01	   9.8900087e-01	   9.8860447e-01	   9.8988103e-01	   9.9034489e-01	   9.9146023e-01	
   4.4911243e+01	   9.8442521e-01	   9.8900389e-01	   9.8860750e-01	   9.8988405e-01	   9.9034791e-01	   9.9146324e-01	
   4.4955621e+01	   9.8442826e-01	   9.8900692e-01	   9.8861053e-01	   9.8988707e-01	   9.9035093e-01	   9.9146625e-01	
   4.5000000e+01	   9.8443131e-01	   9.8900995e-01	   9.8861356e-01	   9.8989010e-01	   9.9035396e-01	   9.9146927e-01	
   4.5044379e+01	   9.8443436e-01	   9.8901298e-01	   9.8861660e-01	   9.8989312e-01	   9.9035698e-01	   9.9147229e-01	
   4.5088757e+01	   9.8443742e-01	   9.8901601e-01	   9.8861963e-01	   9.8989615e-01	   9.9036001e-01	   9.9147531e-01	
   4.5133136e+01	   9.8444048e-01	   9.8901905e-01	   9.8862267e-01	   9.8989919e-01	   9.9036304e-01	   9.9147834e-01	
   4.5177515e+01	   9.8444354e-01	   9.8902209e-01	   9.8862571e-01	   9.8990222e-01	   9.9036607e-01	   9.9148137e-01	
   4.5221893e+01	   9.8444660e-01	   9.8902513e-01	   9.8862875e-01	   9.8990526e-01	   9.9036910e-01	   9.9148440e-01	
   4.5266272e+01	   9.8444966e-01	   9.8902817e-01	   9.8863180e-01	   9.8990830e-01	   9.9037214e-01	   9.9148743e-01	
   4.5310651e+01	   9.8445272e-01	   9.8903122e-01	   9.8863484e-01	   9.8991134e-01	   9.9037518e-01	   9.9149046e-01	
   4.5355030e+01	   9.8445579e-01	   9.8903426e-01	   9.8863789e-01	   9.8991438e-01	   9.9037822e-01	   9.9149350e-01	
   4.5399408e+01	   9.8445885e-01	   9.8903731e-01	   9.8864094e-01	   9.8991742e-01	   9.9038126e-01	   9.9149653e-01	
   4.5443787e+01	   9.8446192e-01	   9.8904036e-01	   9.8864399e-01	   9.8992046e-01	   9.9038430e-01	   9.9149957e-01	
   4.5488166e+01	   9.8446498e-01	   9.8904340e-01	   9.8864703e-01	   9.8992351e-01	   9.9038734e-01	   9.9150261e-01	
   4.5532544e+01	   9.8446804e-01	   9.8904645e-01	   9.8865008e-01	   9.8992655e-01	   9.9039038e-01	   9.9150565e-01	
   4.5576923e+01	   9.8447110e-01	   9.8904949e-01	   9.8865312e-01	   9.8992959e-01	   9.9039342e-01	   9.9150868e-01	
   4.5621302e+01	   9.8447415e-01	   9.8905253e-01	   9.8865616e-01	   9.8993263e-01	   9.9039646e-01	   9.9151172e-01	
   4.5665680e+01	   9.8447721e-01	   9.8905557e-01	   9.8865920e-01	   9.8993566e-01	   9.9039949e-01	   9.9151475e-01	
   4.5710059e+01	   9.8448026e-01	   9.8905861e-01	   9.8866224e-01	   9.8993870e-01	   9.9040253e-01	   9.9151779e-01	
   4.5754438e+01	   9.8448331e-01	   9.8906165e-01	   9.8866528e-01	   9.8994173e-01	   9.9040556e-01	   9.9152082e-01	
   4.5798817e+01	   9.8448635e-01	   9.8906468e-01	   9.8866831e-01	   9.8994476e-01	   9.9040859e-01	   9.9152385e-01	
   4.5843195e+01	   9.8448939e-01	   9.8906770e-01	   9.8867133e-01	   9.8994778e-01	   9.9041161e-01	   9.9152687e-01	
   4.5887574e+01	   9.8449242e-01	   9.8907072e-01	   9.8867435e-01	   9.8995080e-01	   9.9041463e-01	   9.9152989e-01	
   4.5931953e+01	   9.8449545e-01	   9.8907373e-01	   9.8867736e-01	   9.8995381e-01	   9.9041764e-01	   9.9153290e-01	
   4.5976331e+01	   9.8449846e-01	   9.8907674e-01	   9.8868037e-01	   9.8995681e-01	   9.9042064e-01	   9.9153591e-01	
   4.6020710e+01	   9.8450147e-01	   9.8907974e-01	   9.8868337e-01	   9.8995981e-01	   9.9042364e-01	   9.9153891e-01	
   4.6065089e+01	   9.8450447e-01	   9.8908273e-01	   9.8868636e-01	   9.8996279e-01	   9.9042662e-01	   9.9154190e-01	
   4.6109467e+01	   9.8450746e-01	   9.8908571e-01	   9.8868933e-01	   9.8996577e-01	   9.9042960e-01	   9.9154488e-01	
   4.6153846e+01	   9.8451044e-01	   9.8908867e-01	   9.8869230e-01	   9.8996873e-01	   9.9043257e-01	   9.9154785e-01	
   4.6198225e+01	   9.8451341e-01	   9.8909163e-01	   9.8869526e-01	   9.8997169e-01	   9.9043552e-01	   9.9155081e-01	
   4.6242604e+01	   9.8451636e-01	   9.8909458e-01	   9.8869820e-01	   9.8997463e-01	   9.9043847e-01	   9.9155376e-01	
   4.6286982e+01	   9.8451931e-01	   9.8909751e-01	   9.8870114e-01	   9.8997756e-01	   9.9044140e-01	   9.9155670e-01	
   4.6331361e+01	   9.8452224e-01	   9.8910043e-01	   9.8870406e-01	   9.8998048e-01	   9.9044432e-01	   9.9155962e-01	
   4.6375740e+01	   9.8452515e-01	   9.8910334e-01	   9.8870696e-01	   9.8998339e-01	   9.9044722e-01	   9.9156253e-01	
   4.6420118e+01	   9.8452806e-01	   9.8910623e-01	   9.8870985e-01	   9.8998628e-01	   9.9045011e-01	   9.9156543e-01	
   4.6464497e+01	   9.8453094e-01	   9.8910911e-01	   9.8871273e-01	   9.8998915e-01	   9.9045299e-01	   9.9156831e-01	
   4.6508876e+01	   9.8453381e-01	   9.8911197e-01	   9.8871559e-01	   9.8999201e-01	   9.9045585e-01	   9.9157117e-01	
   4.6553254e+01	   9.8453667e-01	   9.8911482e-01	   9.8871844e-01	   9.8999486e-01	   9.9045870e-01	   9.9157403e-01	
   4.6597633e+01	   9.8453951e-01	   9.8911765e-01	   9.8872127e-01	   9.8999768e-01	   9.9046153e-01	   9.9157686e-01	
   4.6642012e+01	   9.8454233e-01	   9.8912046e-01	   9.8872408e-01	   9.9000049e-01	   9.9046434e-01	   9.9157968e-01	
   4.6686391e+01	   9.8454514e-01	   9.8912326e-01	   9.8872687e-01	   9.9000329e-01	   9.9046713e-01	   9.9158248e-01	
   4.6730769e+01	   9.8454792e-01	   9.8912603e-01	   9.8872965e-01	   9.9000606e-01	   9.9046991e-01	   9.9158526e-01	
   4.6775148e+01	   9.8455069e-01	   9.8912879e-01	   9.8873241e-01	   9.9000882e-01	   9.9047266e-01	   9.9158802e-01	
   4.6819527e+01	   9.8455344e-01	   9.8913153e-01	   9.8873514e-01	   9.9001156e-01	   9.9047540e-01	   9.9159076e-01	
   4.6863905e+01	   9.8455617e-01	   9.8913425e-01	   9.8873786e-01	   9.9001427e-01	   9.9047812e-01	   9.9159349e-01	
   4.6908284e+01	   9.8455888e-01	   9.8913695e-01	   9.8874056e-01	   9.9001697e-01	   9.9048082e-01	   9.9159619e-01	
   4.6952663e+01	   9.8456156e-01	   9.8913963e-01	   9.8874324e-01	   9.9001965e-01	   9.9048350e-01	   9.9159887e-01	
   4.6997041e+01	   9.8456423e-01	   9.8914229e-01	   9.8874590e-01	   9.9002231e-01	   9.9048616e-01	   9.9160154e-01	
   4.7041420e+01	   9.8456688e-01	   9.8914493e-01	   9.8874854e-01	   9.9002494e-01	   9.9048880e-01	   9.9160418e-01	
   4.7085799e+01	   9.8456950e-01	   9.8914755e-01	   9.8875115e-01	   9.9002756e-01	   9.9049141e-01	   9.9160680e-01	
   4.7130178e+01	   9.8457210e-01	   9.8915014e-01	   9.8875375e-01	   9.9003015e-01	   9.9049400e-01	   9.9160940e-01	
   4.7174556e+01	   9.8457468e-01	   9.8915272e-01	   9.8875632e-01	   9.9003272e-01	   9.9049658e-01	   9.9161197e-01	
   4.7218935e+01	   9.8457724e-01	   9.8915526e-01	   9.8875887e-01	   9.9003527e-01	   9.9049912e-01	   9.9161453e-01	
   4.7263314e+01	   9.8457977e-01	   9.8915779e-01	   9.8876139e-01	   9.9003779e-01	   9.9050165e-01	   9.9161706e-01	
   4.7307692e+01	   9.8458229e-01	   9.8916030e-01	   9.8876389e-01	   9.9004029e-01	   9.9050415e-01	   9.9161956e-01	
   4.7352071e+01	   9.8458477e-01	   9.8916278e-01	   9.8876637e-01	   9.9004277e-01	   9.9050663e-01	   9.9162205e-01	
   4.7396450e+01	   9.8458724e-01	   9.8916523e-01	   9.8876883e-01	   9.9004522e-01	   9.9050909e-01	   9.9162451e-01	
   4.7440828e+01	   9.8458967e-01	   9.8916766e-01	   9.8877126e-01	   9.9004765e-01	   9.9051152e-01	   9.9162694e-01	
   4.7485207e+01	   9.8459209e-01	   9.8917007e-01	   9.8877367e-01	   9.9005006e-01	   9.9051392e-01	   9.9162935e-01	
   4.7529586e+01	   9.8459448e-01	   9.8917245e-01	   9.8877605e-01	   9.9005244e-01	   9.9051631e-01	   9.9163174e-01	
   4.7573964e+01	   9.8459684e-01	   9.8917481e-01	   9.8877840e-01	   9.9005480e-01	   9.9051866e-01	   9.9163410e-01	
   4.7618343e+01	   9.8459918e-01	   9.8917714e-01	   9.8878074e-01	   9.9005713e-01	   9.9052099e-01	   9.9163644e-01	
   4.7662722e+01	   9.8460149e-01	   9.8917945e-01	   9.8878304e-01	   9.9005943e-01	   9.9052330e-01	   9.9163875e-01	
   4.7707101e+01	   9.8460378e-01	   9.8918173e-01	   9.8878532e-01	   9.9006171e-01	   9.9052558e-01	   9.9164104e-01	
   4.7751479e+01	   9.8460604e-01	   9.8918399e-01	   9.8878758e-01	   9.9006397e-01	   9.9052784e-01	   9.9164330e-01	
   4.7795858e+01	   9.8460828e-01	   9.8918622e-01	   9.8878981e-01	   9.9006619e-01	   9.9053007e-01	   9.9164553e-01	
   4.7840237e+01	   9.8461049e-01	   9.8918842e-01	   9.8879201e-01	   9.9006840e-01	   9.9053227e-01	   9.9164774e-01	
   4.7884615e+01	   9.8461267e-01	   9.8919060e-01	   9.8879418e-01	   9.9007057e-01	   9.9053445e-01	   9.9164992e-01	
   4.7928994e+01	   9.8461482e-01	   9.8919275e-01	   9.8879633e-01	   9.9007272e-01	   9.9053660e-01	   9.9165207e-01	
   4.7973373e+01	   9.8461695e-01	   9.8919488e-01	   9.8879846e-01	   9.9007484e-01	   9.9053872e-01	   9.9165420e-01	
   4.8017751e+01	   9.8461906e-01	   9.8919697e-01	   9.8880055e-01	   9.9007694e-01	   9.9054082e-01	   9.9165630e-01	
   4.8062130e+01	   9.8462113e-01	   9.8919904e-01	   9.8880262e-01	   9.9007901e-01	   9.9054289e-01	   9.9165838e-01	
   4.8106509e+01	   9.8462318e-01	   9.8920109e-01	   9.8880466e-01	   9.9008105e-01	   9.9054493e-01	   9.9166043e-01	
   4.8150888e+01	   9.8462520e-01	   9.8920310e-01	   9.8880668e-01	   9.9008306e-01	   9.9054695e-01	   9.9166245e-01	
   4.8195266e+01	   9.8462719e-01	   9.8920509e-01	   9.8880867e-01	   9.9008505e-01	   9.9054894e-01	   9.9166444e-01	
   4.8239645e+01	   9.8462915e-01	   9.8920705e-01	   9.8881063e-01	   9.9008701e-01	   9.9055090e-01	   9.9166640e-01	
   4.8284024e+01	   9.8463107e-01	   9.8920897e-01	   9.8881254e-01	   9.9008893e-01	   9.9055281e-01	   9.9166833e-01	
   4.8328402e+01	   9.8463298e-01	   9.8921087e-01	   9.8881444e-01	   9.9009083e-01	   9.9055471e-01	   9.9167023e-01	
   4.8372781e+01	   9.8463487e-01	   9.8921275e-01	   9.8881633e-01	   9.9009271e-01	   9.9055660e-01	   9.9167212e-01	
   4.8417160e+01	   9.8463673e-01	   9.8921461e-01	   9.8881818e-01	   9.9009457e-01	   9.9055846e-01	   9.9167399e-01	
   4.8461538e+01	   9.8463857e-01	   9.8921645e-01	   9.8882001e-01	   9.9009640e-01	   9.9056029e-01	   9.9167582e-01	
   4.8505917e+01	   9.8464037e-01	   9.8921824e-01	   9.8882181e-01	   9.9009819e-01	   9.9056209e-01	   9.9167762e-01	
   4.8550296e+01	   9.8464213e-01	   9.8922001e-01	   9.8882357e-01	   9.9009996e-01	   9.9056385e-01	   9.9167939e-01	
   4.8594675e+01	   9.8464388e-01	   9.8922175e-01	   9.8882531e-01	   9.9010170e-01	   9.9056559e-01	   9.9168114e-01	
   4.8639053e+01	   9.8464559e-01	   9.8922346e-01	   9.8882702e-01	   9.9010341e-01	   9.9056731e-01	   9.9168286e-01	
   4.8683432e+01	   9.8464728e-01	   9.8922515e-01	   9.8882871e-01	   9.9010509e-01	   9.9056899e-01	   9.9168455e-01	
   4.8727811e+01	   9.8464894e-01	   9.8922680e-01	   9.8883037e-01	   9.9010675e-01	   9.9057065e-01	   9.9168621e-01	
   4.8772189e+01	   9.8465057e-01	   9.8922843e-01	   9.8883199e-01	   9.9010837e-01	   9.9057228e-01	   9.9168784e-01	
   4.8816568e+01	   9.8465217e-01	   9.8923003e-01	   9.8883359e-01	   9.9010997e-01	   9.9057387e-01	   9.9168944e-01	
   4.8860947e+01	   9.8465374e-01	   9.8923160e-01	   9.8883516e-01	   9.9011154e-01	   9.9057545e-01	   9.9169102e-01	
   4.8905325e+01	   9.8465529e-01	   9.8923314e-01	   9.8883670e-01	   9.9011309e-01	   9.9057699e-01	   9.9169257e-01	
   4.8949704e+01	   9.8465681e-01	   9.8923466e-01	   9.8883822e-01	   9.9011460e-01	   9.9057851e-01	   9.9169410e-01	
   4.8994083e+01	   9.8465830e-01	   9.8923615e-01	   9.8883971e-01	   9.9011609e-01	   9.9058000e-01	   9.9169559e-01	
   4.9038462e+01	   9.8465976e-01	   9.8923761e-01	   9.8884116e-01	   9.9011755e-01	   9.9058146e-01	   9.9169706e-01	
   4.9082840e+01	   9.8466119e-01	   9.8923904e-01	   9.8884259e-01	   9.9011898e-01	   9.9058289e-01	   9.9169849e-01	
   4.9127219e+01	   9.8466259e-01	   9.8924044e-01	   9.8884399e-01	   9.9012038e-01	   9.9058429e-01	   9.9169990e-01	
   4.9171598e+01	   9.8466396e-01	   9.8924181e-01	   9.8884536e-01	   9.9012175e-01	   9.9058566e-01	   9.9170127e-01	
   4.9215976e+01	   9.8466531e-01	   9.8924316e-01	   9.8884670e-01	   9.9012309e-01	   9.9058701e-01	   9.9170262e-01	
   4.9260355e+01	   9.8466663e-01	   9.8924448e-01	   9.8884802e-01	   9.9012441e-01	   9.9058833e-01	   9.9170395e-01	
   4.9304734e+01	   9.8466793e-01	   9.8924578e-01	   9.8884932e-01	   9.9012571e-01	   9.9058963e-01	   9.9170526e-01	
   4.9349112e+01	   9.8466921e-01	   9.8924706e-01	   9.8885060e-01	   9.9012699e-01	   9.9059091e-01	   9.9170654e-01	
   4.9393491e+01	   9.8467045e-01	   9.8924830e-01	   9.8885184e-01	   9.9012823e-01	   9.9059215e-01	   9.9170779e-01	
   4.9437870e+01	   9.8467166e-01	   9.8924951e-01	   9.8885305e-01	   9.9012944e-01	   9.9059336e-01	   9.9170900e-01	
   4.9482249e+01	   9.8467284e-01	   9.8925069e-01	   9.8885423e-01	   9.9013062e-01	   9.9059455e-01	   9.9171020e-01	
   4.9526627e+01	   9.8467400e-01	   9.8925185e-01	   9.8885538e-01	   9.9013178e-01	   9.9059571e-01	   9.9171136e-01	
   4.9571006e+01	   9.8467513e-01	   9.8925298e-01	   9.8885651e-01	   9.9013291e-01	   9.9059684e-01	   9.9171250e-01	
   4.9615385e+01	   9.8467623e-01	   9.8925409e-01	   9.8885762e-01	   9.9013402e-01	   9.9059795e-01	   9.9171361e-01	
   4.9659763e+01	   9.8467731e-01	   9.8925516e-01	   9.8885869e-01	   9.9013509e-01	   9.9059903e-01	   9.9171469e-01	
   4.9704142e+01	   9.8467836e-01	   9.8925622e-01	   9.8885974e-01	   9.9013615e-01	   9.9060008e-01	   9.9171575e-01	
   4.9748521e+01	   9.8467938e-01	   9.8925724e-01	   9.8886077e-01	   9.9013717e-01	   9.9060111e-01	   9.9171678e-01	
   4.9792899e+01	   9.8468036e-01	   9.8925823e-01	   9.8886175e-01	   9.9013816e-01	   9.9060210e-01	   9.9171778e-01	
   4.9837278e+01	   9.8468133e-01	   9.8925920e-01	   9.8886272e-01	   9.9013913e-01	   9.9060307e-01	   9.9171876e-01	
   4.9881657e+01	   9.8468228e-01	   9.8926015e-01	   9.8886367e-01	   9.9014008e-01	   9.9060402e-01	   9.9171971e-01	
   4.9926036e+01	   9.8468320e-01	   9.8926107e-01	   9.8886459e-01	   9.9014100e-01	   9.9060494e-01	   9.9172064e-01	
   4.9970414e+01	   9.8468409e-01	   9.8926196e-01	   9.8886548e-01	   9.9014189e-01	   9.9060584e-01	   9.9172154e-01	
   5.0014793e+01	   9.8468495e-01	   9.8926283e-01	   9.8886635e-01	   9.9014276e-01	   9.9060671e-01	   9.9172242e-01	
   5.0059172e+01	   9.8468579e-01	   9.8926367e-01	   9.8886719e-01	   9.9014360e-01	   9.9060755e-01	   9.9172327e-01	
   5.0103550e+01	   9.8468661e-01	   9.8926449e-01	   9.8886801e-01	   9.9014442e-01	   9.9060837e-01	   9.9172409e-01	
   5.0147929e+01	   9.8468740e-01	   9.8926528e-01	   9.8886880e-01	   9.9014521e-01	   9.9060916e-01	   9.9172489e-01	
   5.0192308e+01	   9.8468816e-01	   9.8926605e-01	   9.8886956e-01	   9.9014598e-01	   9.9060993e-01	   9.9172566e-01	
   5.0236686e+01	   9.8468889e-01	   9.8926679e-01	   9.8887030e-01	   9.9014672e-01	   9.9061067e-01	   9.9172641e-01	
   5.0281065e+01	   9.8468961e-01	   9.8926750e-01	   9.8887101e-01	   9.9014743e-01	   9.9061139e-01	   9.9172714e-01	
   5.0325444e+01	   9.8469029e-01	   9.8926820e-01	   9.8887170e-01	   9.9014813e-01	   9.9061209e-01	   9.9172784e-01	
   5.0369822e+01	   9.8469095e-01	   9.8926886e-01	   9.8887236e-01	   9.9014879e-01	   9.9061275e-01	   9.9172851e-01	
   5.0414201e+01	   9.8469159e-01	   9.8926950e-01	   9.8887300e-01	   9.9014943e-01	   9.9061340e-01	   9.9172916e-01	
   5.0458580e+01	   9.8469220e-01	   9.8927012e-01	   9.8887362e-01	   9.9015005e-01	   9.9061402e-01	   9.9172979e-01	
   5.0502959e+01	   9.8469278e-01	   9.8927071e-01	   9.8887421e-01	   9.9015065e-01	   9.9061461e-01	   9.9173039e-01	
   5.0547337e+01	   9.8469334e-01	   9.8927128e-01	   9.8887478e-01	   9.9015122e-01	   9.9061519e-01	   9.9173097e-01	
   5.0591716e+01	   9.8469388e-01	   9.8927182e-01	   9.8887532e-01	   9.9015176e-01	   9.9061573e-01	   9.9173152e-01	
   5.0636095e+01	   9.8469439e-01	   9.8927234e-01	   9.8887583e-01	   9.9015228e-01	   9.9061625e-01	   9.9173205e-01	
   5.0680473e+01	   9.8469488e-01	   9.8927284e-01	   9.8887633e-01	   9.9015278e-01	   9.9061676e-01	   9.9173256e-01	
   5.0724852e+01	   9.8469534e-01	   9.8927332e-01	   9.8887680e-01	   9.9015326e-01	   9.9061724e-01	   9.9173304e-01	
   5.0769231e+01	   9.8469577e-01	   9.8927376e-01	   9.8887725e-01	   9.9015370e-01	   9.9061769e-01	   9.9173350e-01	
   5.0813609e+01	   9.8469618e-01	   9.8927418e-01	   9.8887767e-01	   9.9015413e-01	   9.9061811e-01	   9.9173393e-01	
   5.0857988e+01	   9.8469658e-01	   9.8927459e-01	   9.8887807e-01	   9.9015453e-01	   9.9061852e-01	   9.9173435e-01	
   5.0902367e+01	   9.8469695e-01	   9.8927497e-01	   9.8887845e-01	   9.9015492e-01	   9.9061891e-01	   9.9173475e-01	
   5.0946746e+01	   9.8469730e-01	   9.8927533e-01	   9.8887881e-01	   9.9015528e-01	   9.9061927e-01	   9.9173512e-01	
   5.0991124e+01	   9.8469762e-01	   9.8927566e-01	   9.8887914e-01	   9.9015561e-01	   9.9061961e-01	   9.9173546e-01	
   5.1035503e+01	   9.8469792e-01	   9.8927597e-01	   9.8887944e-01	   9.9015592e-01	   9.9061992e-01	   9.9173578e-01	
   5.1079882e+01	   9.8469820e-01	   9.8927627e-01	   9.8887973e-01	   9.9015622e-01	   9.9062022e-01	   9.9173609e-01	
   5.1124260e+01	   9.8469847e-01	   9.8927654e-01	   9.8888001e-01	   9.9015650e-01	   9.9062050e-01	   9.9173638e-01	
   5.1168639e+01	   9.8469871e-01	   9.8927679e-01	   9.8888025e-01	   9.9015675e-01	   9.9062076e-01	   9.9173664e-01	
   5.1213018e+01	   9.8469892e-01	   9.8927702e-01	   9.8888048e-01	   9.9015697e-01	   9.9062098e-01	   9.9173688e-01	
   5.1257396e+01	   9.8469912e-01	   9.8927722e-01	   9.8888067e-01	   9.9015718e-01	   9.9062119e-01	   9.9173709e-01	
   5.1301775e+01	   9.8469931e-01	   9.8927741e-01	   9.8888086e-01	   9.9015737e-01	   9.9062138e-01	   9.9173729e-01	
   5.1346154e+01	   9.8469948e-01	   9.8927759e-01	   9.8888104e-01	   9.9015755e-01	   9.9062156e-01	   9.9173748e-01	
   5.1390533e+01	   9.8469962e-01	   9.8927774e-01	   9.8888118e-01	   9.9015770e-01	   9.9062172e-01	   9.9173764e-01	
   5.1434911e+01	   9.8469974e-01	   9.8927786e-01	   9.8888130e-01	   9.9015782e-01	   9.9062184e-01	   9.9173777e-01	
   5.1479290e+01	   9.8469982e-01	   9.8927795e-01	   9.8888140e-01	   9.9015791e-01	   9.9062194e-01	   9.9173788e-01	
   5.1523669e+01	   9.8469991e-01	   9.8927804e-01	   9.8888148e-01	   9.9015801e-01	   9.9062203e-01	   9.9173798e-01	
   5.1568047e+01	   9.8469998e-01	   9.8927812e-01	   9.8888156e-01	   9.9015809e-01	   9.9062212e-01	   9.9173807e-01	
   5.1612426e+01	   9.8470003e-01	   9.8927818e-01	   9.8888162e-01	   9.9015815e-01	   9.9062218e-01	   9.9173814e-01	
   5.1656805e+01	   9.8470005e-01	   9.8927821e-01	   9.8888164e-01	   9.9015817e-01	   9.9062220e-01	   9.9173817e-01	
   5.1701183e+01	   9.8470005e-01	   9.8927820e-01	   9.8888164e-01	   9.9015817e-01	   9.9062220e-01	   9.9173817e-01	
   5.1745562e+01	   9.8470003e-01	   9.8927818e-01	   9.8888162e-01	   9.9015815e-01	   9.9062218e-01	   9.9173816e-01	
   5.1789941e+01	   9.8469999e-01	   9.8927816e-01	   9.8888159e-01	   9.9015812e-01	   9.9062216e-01	   9.9173814e-01	
   5.1834320e+01	   9.8469994e-01	   9.8927812e-01	   9.8888155e-01	   9.9015809e-01	   9.9062213e-01	   9.9173812e-01	
   5.1878698e+01	   9.8469989e-01	   9.8927808e-01	   9.8888151e-01	   9.9015805e-01	   9.9062210e-01	   9.9173810e-01	
   5.1923077e+01	   9.8469983e-01	   9.8927803e-01	   9.8888146e-01	   9.9015800e-01	   9.9062205e-01	   9.9173806e-01	
   5.1967456e+01	   9.8469973e-01	   9.8927794e-01	   9.8888136e-01	   9.9015791e-01	   9.9062196e-01	   9.9173798e-01	
   5.2011834e+01	   9.8469960e-01	   9.8927782e-01	   9.8888125e-01	   9.9015780e-01	   9.9062185e-01	   9.9173787e-01	
   5.2056213e+01	   9.8469946e-01	   9.8927768e-01	   9.8888111e-01	   9.9015766e-01	   9.9062171e-01	   9.9173774e-01	
   5.2100592e+01	   9.8469930e-01	   9.8927753e-01	   9.8888095e-01	   9.9015750e-01	   9.9062156e-01	   9.9173759e-01	
   5.2144970e+01	   9.8469912e-01	   9.8927736e-01	   9.8888078e-01	   9.9015734e-01	   9.9062140e-01	   9.9173744e-01	
   5.2189349e+01	   9.8469895e-01	   9.8927720e-01	   9.8888062e-01	   9.9015718e-01	   9.9062123e-01	   9.9173728e-01	
   5.2233728e+01	   9.8469876e-01	   9.8927702e-01	   9.8888043e-01	   9.9015700e-01	   9.9062106e-01	   9.9173711e-01	
   5.2278107e+01	   9.8469855e-01	   9.8927681e-01	   9.8888022e-01	   9.9015679e-01	   9.9062085e-01	   9.9173691e-01	
   5.2322485e+01	   9.8469831e-01	   9.8927658e-01	   9.8887999e-01	   9.9015656e-01	   9.9062063e-01	   9.9173669e-01	
   5.2366864e+01	   9.8469806e-01	   9.8927633e-01	   9.8887974e-01	   9.9015631e-01	   9.9062038e-01	   9.9173646e-01	
   5.2411243e+01	   9.8469779e-01	   9.8927607e-01	   9.8887948e-01	   9.9015606e-01	   9.9062012e-01	   9.9173621e-01	
   5.2455621e+01	   9.8469752e-01	   9.8927581e-01	   9.8887921e-01	   9.9015579e-01	   9.9061986e-01	   9.9173595e-01	
   5.2500000e+01	   9.8469724e-01	   9.8927554e-01	   9.8887894e-01	   9.9015552e-01	   9.9061959e-01	   9.9173569e-01	
   5.2544379e+01	   9.8469694e-01	   9.8927524e-01	   9.8887863e-01	   9.9015522e-01	   9.9061930e-01	   9.9173540e-01	
   5.2588757e+01	   9.8469663e-01	   9.8927493e-01	   9.8887832e-01	   9.9015491e-01	   9.9061899e-01	   9.9173510e-01	
   5.2633136e+01	   9.8469629e-01	   9.8927460e-01	   9.8887799e-01	   9.9015459e-01	   9.9061867e-01	   9.9173478e-01	
   5.2677515e+01	   9.8469595e-01	   9.8927426e-01	   9.8887765e-01	   9.9015425e-01	   9.9061833e-01	   9.9173445e-01	
   5.2721893e+01	   9.8469559e-01	   9.8927391e-01	   9.8887730e-01	   9.9015390e-01	   9.9061798e-01	   9.9173411e-01	
   5.2766272e+01	   9.8469521e-01	   9.8927354e-01	   9.8887693e-01	   9.9015353e-01	   9.9061762e-01	   9.9173375e-01	
   5.2810651e+01	   9.8469482e-01	   9.8927316e-01	   9.8887655e-01	   9.9015316e-01	   9.9061724e-01	   9.9173338e-01	
   5.2855030e+01	   9.8469442e-01	   9.8927277e-01	   9.8887615e-01	   9.9015277e-01	   9.9061685e-01	   9.9173300e-01	
   5.2899408e+01	   9.8469400e-01	   9.8927236e-01	   9.8887574e-01	   9.9015236e-01	   9.9061645e-01	   9.9173261e-01	
   5.2943787e+01	   9.8469357e-01	   9.8927195e-01	   9.8887532e-01	   9.9015194e-01	   9.9061604e-01	   9.9173220e-01	
   5.2988166e+01	   9.8469312e-01	   9.8927151e-01	   9.8887488e-01	   9.9015151e-01	   9.9061561e-01	   9.9173177e-01	
   5.3032544e+01	   9.8469265e-01	   9.8927106e-01	   9.8887443e-01	   9.9015106e-01	   9.9061516e-01	   9.9173134e-01	
   5.3076923e+01	   9.8469218e-01	   9.8927060e-01	   9.8887397e-01	   9.9015060e-01	   9.9061471e-01	   9.9173089e-01	
   5.3121302e+01	   9.8469170e-01	   9.8927013e-01	   9.8887350e-01	   9.9015014e-01	   9.9061424e-01	   9.9173043e-01	
   5.3165680e+01	   9.8469121e-01	   9.8926966e-01	   9.8887303e-01	   9.9014966e-01	   9.9061377e-01	   9.9172997e-01	
   5.3210059e+01	   9.8469072e-01	   9.8926917e-01	   9.8887254e-01	   9.9014918e-01	   9.9061329e-01	   9.9172950e-01	
   5.3254438e+01	   9.8469021e-01	   9.8926868e-01	   9.8887204e-01	   9.9014869e-01	   9.9061280e-01	   9.9172902e-01	
   5.3298817e+01	   9.8468969e-01	   9.8926816e-01	   9.8887153e-01	   9.9014818e-01	   9.9061229e-01	   9.9172851e-01	
   5.3343195e+01	   9.8468915e-01	   9.8926764e-01	   9.8887100e-01	   9.9014766e-01	   9.9061177e-01	   9.9172800e-01	
   5.3387574e+01	   9.8468861e-01	   9.8926711e-01	   9.8887046e-01	   9.9014713e-01	   9.9061124e-01	   9.9172748e-01	
   5.3431953e+01	   9.8468806e-01	   9.8926656e-01	   9.8886992e-01	   9.9014658e-01	   9.9061070e-01	   9.9172695e-01	
   5.3476331e+01	   9.8468749e-01	   9.8926601e-01	   9.8886936e-01	   9.9014603e-01	   9.9061015e-01	   9.9172641e-01	
   5.3520710e+01	   9.8468692e-01	   9.8926545e-01	   9.8886879e-01	   9.9014547e-01	   9.9060959e-01	   9.9172585e-01	
   5.3565089e+01	   9.8468633e-01	   9.8926487e-01	   9.8886822e-01	   9.9014490e-01	   9.9060902e-01	   9.9172529e-01	
   5.3609467e+01	   9.8468574e-01	   9.8926429e-01	   9.8886763e-01	   9.9014431e-01	   9.9060844e-01	   9.9172472e-01	
   5.3653846e+01	   9.8468513e-01	   9.8926369e-01	   9.8886703e-01	   9.9014372e-01	   9.9060785e-01	   9.9172414e-01	
   5.3698225e+01	   9.8468451e-01	   9.8926309e-01	   9.8886642e-01	   9.9014312e-01	   9.9060726e-01	   9.9172355e-01	
   5.3742604e+01	   9.8468389e-01	   9.8926247e-01	   9.8886581e-01	   9.9014251e-01	   9.9060665e-01	   9.9172295e-01	
   5.3786982e+01	   9.8468325e-01	   9.8926185e-01	   9.8886518e-01	   9.9014188e-01	   9.9060603e-01	   9.9172234e-01	
   5.3831361e+01	   9.8468260e-01	   9.8926122e-01	   9.8886454e-01	   9.9014125e-01	   9.9060540e-01	   9.9172172e-01	
   5.3875740e+01	   9.8468195e-01	   9.8926057e-01	   9.8886390e-01	   9.9014061e-01	   9.9060476e-01	   9.9172109e-01	
   5.3920118e+01	   9.8468128e-01	   9.8925992e-01	   9.8886324e-01	   9.9013996e-01	   9.9060411e-01	   9.9172045e-01	
   5.3964497e+01	   9.8468060e-01	   9.8925925e-01	   9.8886257e-01	   9.9013929e-01	   9.9060345e-01	   9.9171979e-01	
   5.4008876e+01	   9.8467991e-01	   9.8925857e-01	   9.8886189e-01	   9.9013862e-01	   9.9060278e-01	   9.9171913e-01	
   5.4053254e+01	   9.8467921e-01	   9.8925789e-01	   9.8886121e-01	   9.9013794e-01	   9.9060210e-01	   9.9171846e-01	
   5.4097633e+01	   9.8467850e-01	   9.8925720e-01	   9.8886051e-01	   9.9013725e-01	   9.9060141e-01	   9.9171778e-01	
   5.4142012e+01	   9.8467779e-01	   9.8925650e-01	   9.8885981e-01	   9.9013655e-01	   9.9060072e-01	   9.9171710e-01	
   5.4186391e+01	   9.8467707e-01	   9.8925579e-01	   9.8885910e-01	   9.9013585e-01	   9.9060002e-01	   9.9171640e-01	
   5.4230769e+01	   9.8467634e-01	   9.8925508e-01	   9.8885839e-01	   9.9013514e-01	   9.9059931e-01	   9.9171570e-01	
   5.4275148e+01	   9.8467560e-01	   9.8925435e-01	   9.8885765e-01	   9.9013441e-01	   9.9059858e-01	   9.9171498e-01	
   5.4319527e+01	   9.8467484e-01	   9.8925361e-01	   9.8885691e-01	   9.9013367e-01	   9.9059785e-01	   9.9171426e-01	
   5.4363905e+01	   9.8467408e-01	   9.8925286e-01	   9.8885616e-01	   9.9013292e-01	   9.9059710e-01	   9.9171352e-01	
   5.4408284e+01	   9.8467331e-01	   9.8925210e-01	   9.8885540e-01	   9.9013217e-01	   9.9059635e-01	   9.9171278e-01	
   5.4452663e+01	   9.8467253e-01	   9.8925133e-01	   9.8885462e-01	   9.9013140e-01	   9.9059559e-01	   9.9171203e-01	
   5.4497041e+01	   9.8467173e-01	   9.8925055e-01	   9.8885384e-01	   9.9013063e-01	   9.9059481e-01	   9.9171126e-01	
   5.4541420e+01	   9.8467093e-01	   9.8924976e-01	   9.8885305e-01	   9.9012984e-01	   9.9059403e-01	   9.9171049e-01	
   5.4585799e+01	   9.8467012e-01	   9.8924897e-01	   9.8885225e-01	   9.9012905e-01	   9.9059324e-01	   9.9170971e-01	
   5.4630178e+01	   9.8466930e-01	   9.8924816e-01	   9.8885144e-01	   9.9012825e-01	   9.9059244e-01	   9.9170892e-01	
   5.4674556e+01	   9.8466847e-01	   9.8924735e-01	   9.8885063e-01	   9.9012743e-01	   9.9059163e-01	   9.9170812e-01	
   5.4718935e+01	   9.8466763e-01	   9.8924652e-01	   9.8884980e-01	   9.9012661e-01	   9.9059081e-01	   9.9170731e-01	
   5.4763314e+01	   9.8466678e-01	   9.8924569e-01	   9.8884896e-01	   9.9012578e-01	   9.9058999e-01	   9.9170650e-01	
   5.4807692e+01	   9.8466593e-01	   9.8924485e-01	   9.8884812e-01	   9.9012494e-01	   9.9058915e-01	   9.9170567e-01	
   5.4852071e+01	   9.8466506e-01	   9.8924400e-01	   9.8884726e-01	   9.9012409e-01	   9.9058831e-01	   9.9170483e-01	
   5.4896450e+01	   9.8466419e-01	   9.8924314e-01	   9.8884640e-01	   9.9012324e-01	   9.9058745e-01	   9.9170399e-01	
   5.4940828e+01	   9.8466330e-01	   9.8924227e-01	   9.8884553e-01	   9.9012237e-01	   9.9058659e-01	   9.9170313e-01	
   5.4985207e+01	   9.8466241e-01	   9.8924139e-01	   9.8884465e-01	   9.9012149e-01	   9.9058571e-01	   9.9170227e-01	
   5.5029586e+01	   9.8466151e-01	   9.8924050e-01	   9.8884376e-01	   9.9012061e-01	   9.9058483e-01	   9.9170140e-01	
   5.5073964e+01	   9.8466060e-01	   9.8923961e-01	   9.8884286e-01	   9.9011971e-01	   9.9058394e-01	   9.9170052e-01	
   5.5118343e+01	   9.8465968e-01	   9.8923870e-01	   9.8884195e-01	   9.9011881e-01	   9.9058304e-01	   9.9169963e-01	
   5.5162722e+01	   9.8465875e-01	   9.8923779e-01	   9.8884104e-01	   9.9011790e-01	   9.9058213e-01	   9.9169873e-01	
   5.5207101e+01	   9.8465781e-01	   9.8923686e-01	   9.8884011e-01	   9.9011698e-01	   9.9058122e-01	   9.9169782e-01	
   5.5251479e+01	   9.8465686e-01	   9.8923593e-01	   9.8883918e-01	   9.9011605e-01	   9.9058029e-01	   9.9169690e-01	
   5.5295858e+01	   9.8465590e-01	   9.8923499e-01	   9.8883823e-01	   9.9011511e-01	   9.9057936e-01	   9.9169598e-01	
   5.5340237e+01	   9.8465494e-01	   9.8923404e-01	   9.8883728e-01	   9.9011417e-01	   9.9057841e-01	   9.9169505e-01	
   5.5384615e+01	   9.8465397e-01	   9.8923308e-01	   9.8883632e-01	   9.9011321e-01	   9.9057746e-01	   9.9169410e-01	
   5.5428994e+01	   9.8465298e-01	   9.8923212e-01	   9.8883535e-01	   9.9011225e-01	   9.9057650e-01	   9.9169315e-01	
   5.5473373e+01	   9.8465199e-01	   9.8923114e-01	   9.8883437e-01	   9.9011127e-01	   9.9057553e-01	   9.9169219e-01	
   5.5517751e+01	   9.8465099e-01	   9.8923016e-01	   9.8883338e-01	   9.9011029e-01	   9.9057455e-01	   9.9169122e-01	
   5.5562130e+01	   9.8464998e-01	   9.8922916e-01	   9.8883239e-01	   9.9010930e-01	   9.9057356e-01	   9.9169025e-01	
   5.5606509e+01	   9.8464896e-01	   9.8922816e-01	   9.8883138e-01	   9.9010830e-01	   9.9057257e-01	   9.9168926e-01	
   5.5650888e+01	   9.8464794e-01	   9.8922715e-01	   9.8883037e-01	   9.9010730e-01	   9.9057156e-01	   9.9168827e-01	
   5.5695266e+01	   9.8464690e-01	   9.8922613e-01	   9.8882935e-01	   9.9010628e-01	   9.9057055e-01	   9.9168726e-01	
   5.5739645e+01	   9.8464586e-01	   9.8922511e-01	   9.8882831e-01	   9.9010526e-01	   9.9056953e-01	   9.9168625e-01	
   5.5784024e+01	   9.8464481e-01	   9.8922407e-01	   9.8882728e-01	   9.9010422e-01	   9.9056850e-01	   9.9168523e-01	
   5.5828402e+01	   9.8464375e-01	   9.8922303e-01	   9.8882623e-01	   9.9010318e-01	   9.9056746e-01	   9.9168420e-01	
   5.5872781e+01	   9.8464268e-01	   9.8922197e-01	   9.8882517e-01	   9.9010213e-01	   9.9056642e-01	   9.9168317e-01	
   5.5917160e+01	   9.8464160e-01	   9.8922091e-01	   9.8882411e-01	   9.9010107e-01	   9.9056536e-01	   9.9168212e-01	
   5.5961538e+01	   9.8464052e-01	   9.8921984e-01	   9.8882304e-01	   9.9010001e-01	   9.9056430e-01	   9.9168107e-01	
   5.6005917e+01	   9.8463942e-01	   9.8921877e-01	   9.8882196e-01	   9.9009893e-01	   9.9056323e-01	   9.9168001e-01	
   5.6050296e+01	   9.8463832e-01	   9.8921768e-01	   9.8882087e-01	   9.9009785e-01	   9.9056215e-01	   9.9167894e-01	
   5.6094675e+01	   9.8463721e-01	   9.8921659e-01	   9.8881977e-01	   9.9009676e-01	   9.9056106e-01	   9.9167786e-01	
   5.6139053e+01	   9.8463609e-01	   9.8921548e-01	   9.8881867e-01	   9.9009566e-01	   9.9055996e-01	   9.9167678e-01	
   5.6183432e+01	   9.8463497e-01	   9.8921437e-01	   9.8881755e-01	   9.9009455e-01	   9.9055886e-01	   9.9167568e-01	
   5.6227811e+01	   9.8463383e-01	   9.8921326e-01	   9.8881643e-01	   9.9009344e-01	   9.9055775e-01	   9.9167458e-01	
   5.6272189e+01	   9.8463269e-01	   9.8921213e-01	   9.8881530e-01	   9.9009231e-01	   9.9055663e-01	   9.9167347e-01	
   5.6316568e+01	   9.8463154e-01	   9.8921099e-01	   9.8881417e-01	   9.9009118e-01	   9.9055550e-01	   9.9167235e-01	
   5.6360947e+01	   9.8463038e-01	   9.8920985e-01	   9.8881302e-01	   9.9009004e-01	   9.9055436e-01	   9.9167122e-01	
   5.6405325e+01	   9.8462921e-01	   9.8920870e-01	   9.8881187e-01	   9.9008890e-01	   9.9055322e-01	   9.9167009e-01	
   5.6449704e+01	   9.8462803e-01	   9.8920754e-01	   9.8881070e-01	   9.9008774e-01	   9.9055207e-01	   9.9166895e-01	
   5.6494083e+01	   9.8462685e-01	   9.8920638e-01	   9.8880953e-01	   9.9008658e-01	   9.9055091e-01	   9.9166780e-01	
   5.6538462e+01	   9.8462566e-01	   9.8920520e-01	   9.8880836e-01	   9.9008540e-01	   9.9054974e-01	   9.9166664e-01	
   5.6582840e+01	   9.8462446e-01	   9.8920402e-01	   9.8880717e-01	   9.9008423e-01	   9.9054856e-01	   9.9166547e-01	
   5.6627219e+01	   9.8462325e-01	   9.8920283e-01	   9.8880598e-01	   9.9008304e-01	   9.9054738e-01	   9.9166430e-01	
   5.6671598e+01	   9.8462204e-01	   9.8920163e-01	   9.8880478e-01	   9.9008184e-01	   9.9054618e-01	   9.9166312e-01	
   5.6715976e+01	   9.8462081e-01	   9.8920042e-01	   9.8880357e-01	   9.9008064e-01	   9.9054499e-01	   9.9166193e-01	
   5.6760355e+01	   9.8461958e-01	   9.8919921e-01	   9.8880235e-01	   9.9007943e-01	   9.9054378e-01	   9.9166073e-01	
   5.6804734e+01	   9.8461834e-01	   9.8919799e-01	   9.8880113e-01	   9.9007821e-01	   9.9054256e-01	   9.9165952e-01	
   5.6849112e+01	   9.8461710e-01	   9.8919676e-01	   9.8879989e-01	   9.9007698e-01	   9.9054134e-01	   9.9165831e-01	
   5.6893491e+01	   9.8461584e-01	   9.8919552e-01	   9.8879865e-01	   9.9007575e-01	   9.9054011e-01	   9.9165709e-01	
   5.6937870e+01	   9.8461458e-01	   9.8919428e-01	   9.8879741e-01	   9.9007451e-01	   9.9053887e-01	   9.9165586e-01	
   5.6982249e+01	   9.8461331e-01	   9.8919303e-01	   9.8879615e-01	   9.9007326e-01	   9.9053763e-01	   9.9165463e-01	
   5.7026627e+01	   9.8461204e-01	   9.8919177e-01	   9.8879489e-01	   9.9007200e-01	   9.9053637e-01	   9.9165338e-01	
   5.7071006e+01	   9.8461075e-01	   9.8919050e-01	   9.8879362e-01	   9.9007074e-01	   9.9053511e-01	   9.9165213e-01	
   5.7115385e+01	   9.8460946e-01	   9.8918923e-01	   9.8879234e-01	   9.9006947e-01	   9.9053384e-01	   9.9165088e-01	
   5.7159763e+01	   9.8460816e-01	   9.8918794e-01	   9.8879106e-01	   9.9006819e-01	   9.9053257e-01	   9.9164961e-01	
   5.7204142e+01	   9.8460686e-01	   9.8918666e-01	   9.8878977e-01	   9.9006691e-01	   9.9053129e-01	   9.9164834e-01	
   5.7248521e+01	   9.8460554e-01	   9.8918536e-01	   9.8878847e-01	   9.9006561e-01	   9.9053000e-01	   9.9164706e-01	
   5.7292899e+01	   9.8460422e-01	   9.8918405e-01	   9.8878716e-01	   9.9006431e-01	   9.9052870e-01	   9.9164577e-01	
   5.7337278e+01	   9.8460289e-01	   9.8918274e-01	   9.8878584e-01	   9.9006300e-01	   9.9052739e-01	   9.9164447e-01	
   5.7381657e+01	   9.8460156e-01	   9.8918142e-01	   9.8878452e-01	   9.9006169e-01	   9.9052608e-01	   9.9164317e-01	
   5.7426036e+01	   9.8460021e-01	   9.8918010e-01	   9.8878319e-01	   9.9006036e-01	   9.9052476e-01	   9.9164186e-01	
   5.7470414e+01	   9.8459886e-01	   9.8917877e-01	   9.8878186e-01	   9.9005903e-01	   9.9052343e-01	   9.9164055e-01	
   5.7514793e+01	   9.8459750e-01	   9.8917743e-01	   9.8878051e-01	   9.9005770e-01	   9.9052210e-01	   9.9163922e-01	
   5.7559172e+01	   9.8459614e-01	   9.8917608e-01	   9.8877916e-01	   9.9005635e-01	   9.9052076e-01	   9.9163789e-01	
   5.7603550e+01	   9.8459476e-01	   9.8917472e-01	   9.8877780e-01	   9.9005500e-01	   9.9051941e-01	   9.9163655e-01	
   5.7647929e+01	   9.8459338e-01	   9.8917335e-01	   9.8877643e-01	   9.9005364e-01	   9.9051805e-01	   9.9163520e-01	
   5.7692308e+01	   9.8459199e-01	   9.8917198e-01	   9.8877506e-01	   9.9005227e-01	   9.9051669e-01	   9.9163385e-01	
   5.7736686e+01	   9.8459060e-01	   9.8917061e-01	   9.8877368e-01	   9.9005090e-01	   9.9051532e-01	   9.9163249e-01	
   5.7781065e+01	   9.8458920e-01	   9.8916923e-01	   9.8877230e-01	   9.9004952e-01	   9.9051394e-01	   9.9163113e-01	
   5.7825444e+01	   9.8458780e-01	   9.8916785e-01	   9.8877091e-01	   9.9004814e-01	   9.9051257e-01	   9.9162976e-01	
   5.7869822e+01	   9.8458639e-01	   9.8916645e-01	   9.8876952e-01	   9.9004675e-01	   9.9051118e-01	   9.9162838e-01	
   5.7914201e+01	   9.8458497e-01	   9.8916505e-01	   9.8876811e-01	   9.9004535e-01	   9.9050978e-01	   9.9162699e-01	
   5.7958580e+01	   9.8458354e-01	   9.8916364e-01	   9.8876669e-01	   9.9004394e-01	   9.9050838e-01	   9.9162560e-01	
   5.8002959e+01	   9.8458210e-01	   9.8916222e-01	   9.8876527e-01	   9.9004253e-01	   9.9050697e-01	   9.9162420e-01	
   5.8047337e+01	   9.8458066e-01	   9.8916079e-01	   9.8876385e-01	   9.9004111e-01	   9.9050555e-01	   9.9162279e-01	
   5.8091716e+01	   9.8457921e-01	   9.8915936e-01	   9.8876241e-01	   9.9003968e-01	   9.9050412e-01	   9.9162137e-01	
   5.8136095e+01	   9.8457776e-01	   9.8915793e-01	   9.8876097e-01	   9.9003825e-01	   9.9050269e-01	   9.9161995e-01	
   5.8180473e+01	   9.8457630e-01	   9.8915648e-01	   9.8875953e-01	   9.9003680e-01	   9.9050126e-01	   9.9161853e-01	
   5.8224852e+01	   9.8457483e-01	   9.8915503e-01	   9.8875807e-01	   9.9003536e-01	   9.9049981e-01	   9.9161709e-01	
   5.8269231e+01	   9.8457335e-01	   9.8915358e-01	   9.8875661e-01	   9.9003390e-01	   9.9049836e-01	   9.9161565e-01	
   5.8313609e+01	   9.8457187e-01	   9.8915211e-01	   9.8875515e-01	   9.9003244e-01	   9.9049690e-01	   9.9161420e-01	
   5.8357988e+01	   9.8457038e-01	   9.8915064e-01	   9.8875367e-01	   9.9003098e-01	   9.9049544e-01	   9.9161275e-01	
   5.8402367e+01	   9.8456889e-01	   9.8914917e-01	   9.8875219e-01	   9.9002950e-01	   9.9049397e-01	   9.9161129e-01	
   5.8446746e+01	   9.8456739e-01	   9.8914768e-01	   9.8875071e-01	   9.9002802e-01	   9.9049249e-01	   9.9160982e-01	
   5.8491124e+01	   9.8456588e-01	   9.8914619e-01	   9.8874922e-01	   9.9002654e-01	   9.9049101e-01	   9.9160835e-01	
   5.8535503e+01	   9.8456437e-01	   9.8914470e-01	   9.8874772e-01	   9.9002504e-01	   9.9048952e-01	   9.9160687e-01	
   5.8579882e+01	   9.8456284e-01	   9.8914319e-01	   9.8874621e-01	   9.9002354e-01	   9.9048802e-01	   9.9160538e-01	
   5.8624260e+01	   9.8456131e-01	   9.8914168e-01	   9.8874469e-01	   9.9002203e-01	   9.9048652e-01	   9.9160389e-01	
   5.8668639e+01	   9.8455978e-01	   9.8914016e-01	   9.8874318e-01	   9.9002052e-01	   9.9048501e-01	   9.9160239e-01	
   5.8713018e+01	   9.8455824e-01	   9.8913864e-01	   9.8874165e-01	   9.9001901e-01	   9.9048350e-01	   9.9160088e-01	
   5.8757396e+01	   9.8455670e-01	   9.8913712e-01	   9.8874013e-01	   9.9001748e-01	   9.9048198e-01	   9.9159938e-01	
   5.8801775e+01	   9.8455515e-01	   9.8913559e-01	   9.8873859e-01	   9.9001596e-01	   9.9048045e-01	   9.9159786e-01	
   5.8846154e+01	   9.8455360e-01	   9.8913405e-01	   9.8873705e-01	   9.9001442e-01	   9.9047892e-01	   9.9159634e-01	
   5.8890533e+01	   9.8455203e-01	   9.8913250e-01	   9.8873550e-01	   9.9001288e-01	   9.9047738e-01	   9.9159481e-01	
   5.8934911e+01	   9.8455046e-01	   9.8913095e-01	   9.8873395e-01	   9.9001133e-01	   9.9047584e-01	   9.9159327e-01	
   5.8979290e+01	   9.8454889e-01	   9.8912940e-01	   9.8873239e-01	   9.9000978e-01	   9.9047429e-01	   9.9159173e-01	
   5.9023669e+01	   9.8454730e-01	   9.8912783e-01	   9.8873082e-01	   9.9000822e-01	   9.9047273e-01	   9.9159018e-01	
   5.9068047e+01	   9.8454572e-01	   9.8912626e-01	   9.8872925e-01	   9.9000665e-01	   9.9047116e-01	   9.9158863e-01	
   5.9112426e+01	   9.8454412e-01	   9.8912469e-01	   9.8872767e-01	   9.9000508e-01	   9.9046960e-01	   9.9158707e-01	
   5.9156805e+01	   9.8454252e-01	   9.8912310e-01	   9.8872608e-01	   9.9000350e-01	   9.9046802e-01	   9.9158551e-01	
   5.9201183e+01	   9.8454092e-01	   9.8912152e-01	   9.8872449e-01	   9.9000192e-01	   9.9046644e-01	   9.9158394e-01	
   5.9245562e+01	   9.8453931e-01	   9.8911992e-01	   9.8872290e-01	   9.9000033e-01	   9.9046485e-01	   9.9158236e-01	
   5.9289941e+01	   9.8453769e-01	   9.8911833e-01	   9.8872130e-01	   9.8999873e-01	   9.9046326e-01	   9.9158078e-01	
   5.9334320e+01	   9.8453607e-01	   9.8911672e-01	   9.8871969e-01	   9.8999713e-01	   9.9046166e-01	   9.9157919e-01	
   5.9378698e+01	   9.8453444e-01	   9.8911511e-01	   9.8871807e-01	   9.8999552e-01	   9.9046006e-01	   9.9157759e-01	
   5.9423077e+01	   9.8453280e-01	   9.8911349e-01	   9.8871645e-01	   9.8999391e-01	   9.9045845e-01	   9.9157599e-01	
   5.9467456e+01	   9.8453116e-01	   9.8911187e-01	   9.8871483e-01	   9.8999229e-01	   9.9045683e-01	   9.9157439e-01	
   5.9511834e+01	   9.8452952e-01	   9.8911025e-01	   9.8871320e-01	   9.8999067e-01	   9.9045521e-01	   9.9157278e-01	
   5.9556213e+01	   9.8452787e-01	   9.8910861e-01	   9.8871156e-01	   9.8998904e-01	   9.9045359e-01	   9.9157116e-01	
   5.9600592e+01	   9.8452621e-01	   9.8910697e-01	   9.8870992e-01	   9.8998740e-01	   9.9045195e-01	   9.9156954e-01	
   5.9644970e+01	   9.8452455e-01	   9.8910533e-01	   9.8870828e-01	   9.8998576e-01	   9.9045032e-01	   9.9156791e-01	
   5.9689349e+01	   9.8452288e-01	   9.8910368e-01	   9.8870662e-01	   9.8998412e-01	   9.9044867e-01	   9.9156627e-01	
   5.9733728e+01	   9.8452121e-01	   9.8910203e-01	   9.8870497e-01	   9.8998246e-01	   9.9044703e-01	   9.9156464e-01	
   5.9778107e+01	   9.8451953e-01	   9.8910037e-01	   9.8870330e-01	   9.8998081e-01	   9.9044537e-01	   9.9156299e-01	
   5.9822485e+01	   9.8451784e-01	   9.8909870e-01	   9.8870163e-01	   9.8997915e-01	   9.9044371e-01	   9.9156134e-01	
   5.9866864e+01	   9.8451616e-01	   9.8909703e-01	   9.8869996e-01	   9.8997748e-01	   9.9044205e-01	   9.9155969e-01	
   5.9911243e+01	   9.8451446e-01	   9.8909535e-01	   9.8869828e-01	   9.8997581e-01	   9.9044038e-01	   9.9155803e-01	
   5.9955621e+01	   9.8451276e-01	   9.8909367e-01	   9.8869660e-01	   9.8997413e-01	   9.9043870e-01	   9.9155636e-01	
   6.0000000e+01	   9.8451106e-01	   9.8909199e-01	   9.8869491e-01	   9.8997244e-01	   9.9043702e-01	   9.9155469e-01	


==> MTDC-AC Control IEEE TPS (Arxiv v2)/PlotData_coordinated/CDC_Frequency.txt <==
   0.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.8691589e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.7383178e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   5.6074766e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   7.4766355e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   9.3457944e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.1214953e+00	   9.9981565e-01	   9.9998763e-01	   9.9998369e-01	   9.9999535e-01	   9.9999471e-01	   9.9999799e-01	
   1.3084112e+00	   9.9962139e-01	   9.9994208e-01	   9.9991980e-01	   9.9996771e-01	   9.9996458e-01	   9.9998452e-01	
   1.4953271e+00	   9.9949882e-01	   9.9987971e-01	   9.9984576e-01	   9.9992073e-01	   9.9992434e-01	   9.9995952e-01	
   1.6822430e+00	   9.9941296e-01	   9.9981082e-01	   9.9978168e-01	   9.9986151e-01	   9.9988081e-01	   9.9992471e-01	
   1.8691589e+00	   9.9935126e-01	   9.9974775e-01	   9.9972891e-01	   9.9979969e-01	   9.9983175e-01	   9.9988245e-01	
   2.0560748e+00	   9.9931260e-01	   9.9969394e-01	   9.9967910e-01	   9.9974253e-01	   9.9977841e-01	   9.9983623e-01	
   2.2429907e+00	   9.9928186e-01	   9.9964741e-01	   9.9962995e-01	   9.9969309e-01	   9.9972710e-01	   9.9979022e-01	
   2.4299065e+00	   9.9924109e-01	   9.9960653e-01	   9.9958534e-01	   9.9965133e-01	   9.9968265e-01	   9.9974734e-01	
   2.6168224e+00	   9.9919434e-01	   9.9956981e-01	   9.9954659e-01	   9.9961486e-01	   9.9964425e-01	   9.9970822e-01	
   2.8037383e+00	   9.9915685e-01	   9.9953598e-01	   9.9951243e-01	   9.9958131e-01	   9.9960899e-01	   9.9967265e-01	
   2.9906542e+00	   9.9913061e-01	   9.9950542e-01	   9.9948304e-01	   9.9955079e-01	   9.9957699e-01	   9.9964104e-01	
   3.1775701e+00	   9.9910814e-01	   9.9947956e-01	   9.9945860e-01	   9.9952491e-01	   9.9955041e-01	   9.9961397e-01	
   3.3644860e+00	   9.9908756e-01	   9.9945893e-01	   9.9943775e-01	   9.9950421e-01	   9.9952949e-01	   9.9959135e-01	
   3.5514019e+00	   9.9907176e-01	   9.9944292e-01	   9.9942019e-01	   9.9948797e-01	   9.9951276e-01	   9.9957297e-01	
   3.7383178e+00	   9.9906101e-01	   9.9943083e-01	   9.9940749e-01	   9.9947564e-01	   9.9949959e-01	   9.9955889e-01	
   3.9252336e+00	   9.9905359e-01	   9.9942267e-01	   9.9940052e-01	   9.9946739e-01	   9.9949067e-01	   9.9954931e-01	
   4.1121495e+00	   9.9904993e-01	   9.9941872e-01	   9.9939780e-01	   9.9946340e-01	   9.9948643e-01	   9.9954401e-01	
   4.2990654e+00	   9.9905136e-01	   9.9941896e-01	   9.9939788e-01	   9.9946346e-01	   9.9948640e-01	   9.9954274e-01	
   4.4859813e+00	   9.9905750e-01	   9.9942308e-01	   9.9940115e-01	   9.9946729e-01	   9.9948994e-01	   9.9954536e-01	
   4.6728972e+00	   9.9906633e-01	   9.9943062e-01	   9.9940857e-01	   9.9947465e-01	   9.9949682e-01	   9.9955172e-01	
   4.8598131e+00	   9.9907735e-01	   9.9944137e-01	   9.9942014e-01	   9.9948535e-01	   9.9950716e-01	   9.9956156e-01	
   5.0467290e+00	   9.9909168e-01	   9.9945517e-01	   9.9943463e-01	   9.9949904e-01	   9.9952077e-01	   9.9957446e-01	
   5.2336449e+00	   9.9910992e-01	   9.9947191e-01	   9.9945129e-01	   9.9951549e-01	   9.9953730e-01	   9.9959021e-01	
   5.4205607e+00	   9.9913070e-01	   9.9949129e-01	   9.9947038e-01	   9.9953459e-01	   9.9955632e-01	   9.9960868e-01	
   5.6074766e+00	   9.9915283e-01	   9.9951291e-01	   9.9949208e-01	   9.9955615e-01	   9.9957753e-01	   9.9962960e-01	
   5.7943925e+00	   9.9917670e-01	   9.9953635e-01	   9.9951580e-01	   9.9957960e-01	   9.9960066e-01	   9.9965247e-01	
   5.9813084e+00	   9.9920281e-01	   9.9956138e-01	   9.9954100e-01	   9.9960446e-01	   9.9962550e-01	   9.9967693e-01	
   6.1682243e+00	   9.9923034e-01	   9.9958782e-01	   9.9956760e-01	   9.9963062e-01	   9.9965184e-01	   9.9970284e-01	
   6.3551402e+00	   9.9925834e-01	   9.9961541e-01	   9.9959539e-01	   9.9965807e-01	   9.9967933e-01	   9.9972999e-01	
   6.5420561e+00	   9.9928699e-01	   9.9964383e-01	   9.9962381e-01	   9.9968652e-01	   9.9970752e-01	   9.9975800e-01	
   6.7289720e+00	   9.9931665e-01	   9.9967271e-01	   9.9965249e-01	   9.9971535e-01	   9.9973607e-01	   9.9978646e-01	
   6.9158879e+00	   9.9934668e-01	   9.9970176e-01	   9.9968155e-01	   9.9974421e-01	   9.9976490e-01	   9.9981516e-01	
   7.1028037e+00	   9.9937609e-01	   9.9973079e-01	   9.9971097e-01	   9.9977305e-01	   9.9979396e-01	   9.9984398e-01	
   7.2897196e+00	   9.9940487e-01	   9.9975959e-01	   9.9974011e-01	   9.9980186e-01	   9.9982285e-01	   9.9987262e-01	
   7.4766355e+00	   9.9943363e-01	   9.9978800e-01	   9.9976834e-01	   9.9983030e-01	   9.9985113e-01	   9.9990077e-01	
   7.6635514e+00	   9.9946224e-01	   9.9981576e-01	   9.9979572e-01	   9.9985796e-01	   9.9987854e-01	   9.9992821e-01	
   7.8504673e+00	   9.9948963e-01	   9.9984262e-01	   9.9982262e-01	   9.9988463e-01	   9.9990517e-01	   9.9995487e-01	
   8.0373832e+00	   9.9951527e-01	   9.9986838e-01	   9.9984886e-01	   9.9991034e-01	   9.9993104e-01	   9.9998061e-01	
   8.2242991e+00	   9.9953978e-01	   9.9989295e-01	   9.9987367e-01	   9.9993499e-01	   9.9995581e-01	   1.0000051e+00	
   8.4112150e+00	   9.9956366e-01	   9.9991628e-01	   9.9989672e-01	   9.9995834e-01	   9.9997908e-01	   1.0000283e+00	
   8.5981308e+00	   9.9958633e-01	   9.9993830e-01	   9.9991841e-01	   9.9998019e-01	   1.0000008e+00	   1.0000501e+00	
   8.7850467e+00	   9.9960682e-01	   9.9995879e-01	   9.9993908e-01	   1.0000005e+00	   1.0000211e+00	   1.0000705e+00	
   8.9719626e+00	   9.9962537e-01	   9.9997761e-01	   9.9995826e-01	   1.0000194e+00	   1.0000400e+00	   1.0000894e+00	
   9.1588785e+00	   9.9964286e-01	   9.9999477e-01	   9.9997538e-01	   1.0000367e+00	   1.0000574e+00	   1.0001065e+00	
   9.3457944e+00	   9.9965905e-01	   1.0000104e+00	   9.9999075e-01	   1.0000522e+00	   1.0000729e+00	   1.0001220e+00	
   9.5327103e+00	   9.9967309e-01	   1.0000244e+00	   1.0000048e+00	   1.0000660e+00	   1.0000867e+00	   1.0001359e+00	
   9.7196262e+00	   9.9968504e-01	   1.0000367e+00	   1.0000173e+00	   1.0000784e+00	   1.0000989e+00	   1.0001482e+00	
   9.9065421e+00	   9.9969568e-01	   1.0000472e+00	   1.0000278e+00	   1.0000890e+00	   1.0001096e+00	   1.0001588e+00	
   1.0093458e+01	   9.9970512e-01	   1.0000562e+00	   1.0000366e+00	   1.0000980e+00	   1.0001186e+00	   1.0001677e+00	
   1.0280374e+01	   9.9971272e-01	   1.0000636e+00	   1.0000441e+00	   1.0001052e+00	   1.0001259e+00	   1.0001750e+00	
   1.0467290e+01	   9.9971832e-01	   1.0000695e+00	   1.0000502e+00	   1.0001111e+00	   1.0001317e+00	   1.0001810e+00	
   1.0654206e+01	   9.9972256e-01	   1.0000739e+00	   1.0000546e+00	   1.0001156e+00	   1.0001361e+00	   1.0001854e+00	
   1.0841121e+01	   9.9972589e-01	   1.0000769e+00	   1.0000574e+00	   1.0001187e+00	   1.0001392e+00	   1.0001884e+00	
   1.1028037e+01	   9.9972799e-01	   1.0000786e+00	   1.0000590e+00	   1.0001203e+00	   1.0001410e+00	   1.0001901e+00	
   1.1214953e+01	   9.9972824e-01	   1.0000791e+00	   1.0000597e+00	   1.0001207e+00	   1.0001414e+00	   1.0001906e+00	
   1.1401869e+01	   9.9972729e-01	   1.0000785e+00	   1.0000593e+00	   1.0001201e+00	   1.0001408e+00	   1.0001900e+00	
   1.1588785e+01	   9.9972566e-01	   1.0000768e+00	   1.0000574e+00	   1.0001186e+00	   1.0001391e+00	   1.0001883e+00	
   1.1775701e+01	   9.9972347e-01	   1.0000742e+00	   1.0000545e+00	   1.0001159e+00	   1.0001365e+00	   1.0001857e+00	
   1.1962617e+01	   9.9972017e-01	   1.0000708e+00	   1.0000512e+00	   1.0001124e+00	   1.0001331e+00	   1.0001823e+00	
   1.2149533e+01	   9.9971566e-01	   1.0000667e+00	   1.0000474e+00	   1.0001082e+00	   1.0001290e+00	   1.0001782e+00	
   1.2336449e+01	   9.9971062e-01	   1.0000619e+00	   1.0000426e+00	   1.0001036e+00	   1.0001242e+00	   1.0001735e+00	
   1.2523364e+01	   9.9970559e-01	   1.0000566e+00	   1.0000370e+00	   1.0000984e+00	   1.0001189e+00	   1.0001681e+00	
   1.2710280e+01	   9.9970024e-01	   1.0000509e+00	   1.0000312e+00	   1.0000926e+00	   1.0001132e+00	   1.0001624e+00	
   1.2897196e+01	   9.9969410e-01	   1.0000449e+00	   1.0000254e+00	   1.0000865e+00	   1.0001072e+00	   1.0001564e+00	
   1.3084112e+01	   9.9968741e-01	   1.0000386e+00	   1.0000194e+00	   1.0000803e+00	   1.0001010e+00	   1.0001503e+00	
   1.3271028e+01	   9.9968094e-01	   1.0000322e+00	   1.0000129e+00	   1.0000740e+00	   1.0000946e+00	   1.0001439e+00	
   1.3457944e+01	   9.9967489e-01	   1.0000258e+00	   1.0000061e+00	   1.0000676e+00	   1.0000882e+00	   1.0001374e+00	
   1.3644860e+01	   9.9966866e-01	   1.0000194e+00	   9.9999975e-01	   1.0000610e+00	   1.0000817e+00	   1.0001310e+00	
   1.3831776e+01	   9.9966192e-01	   1.0000131e+00	   9.9999378e-01	   1.0000547e+00	   1.0000754e+00	   1.0001248e+00	
   1.4018692e+01	   9.9965546e-01	   1.0000069e+00	   9.9998762e-01	   1.0000486e+00	   1.0000693e+00	   1.0001186e+00	
   1.4205607e+01	   9.9964983e-01	   1.0000009e+00	   9.9998134e-01	   1.0000428e+00	   1.0000634e+00	   1.0001126e+00	
   1.4392523e+01	   9.9964449e-01	   9.9999527e-01	   9.9997562e-01	   1.0000370e+00	   1.0000577e+00	   1.0001069e+00	
   1.4579439e+01	   9.9963893e-01	   9.9998998e-01	   9.9997062e-01	   1.0000316e+00	   1.0000524e+00	   1.0001017e+00	
   1.4766355e+01	   9.9963358e-01	   9.9998504e-01	   9.9996579e-01	   1.0000267e+00	   1.0000474e+00	   1.0000968e+00	
   1.4953271e+01	   9.9962912e-01	   9.9998045e-01	   9.9996093e-01	   1.0000223e+00	   1.0000429e+00	   1.0000922e+00	
   1.5140187e+01	   9.9962537e-01	   9.9997629e-01	   9.9995659e-01	   1.0000181e+00	   1.0000388e+00	   1.0000880e+00	
   1.5327103e+01	   9.9962168e-01	   9.9997263e-01	   9.9995316e-01	   1.0000143e+00	   1.0000351e+00	   1.0000844e+00	
   1.5514019e+01	   9.9961807e-01	   9.9996945e-01	   9.9995023e-01	   1.0000111e+00	   1.0000319e+00	   1.0000813e+00	
   1.5700935e+01	   9.9961523e-01	   9.9996672e-01	   9.9994734e-01	   1.0000085e+00	   1.0000291e+00	   1.0000785e+00	
   1.5887850e+01	   9.9961333e-01	   9.9996444e-01	   9.9994474e-01	   1.0000063e+00	   1.0000269e+00	   1.0000762e+00	
   1.6074766e+01	   9.9961177e-01	   9.9996267e-01	   9.9994305e-01	   1.0000044e+00	   1.0000251e+00	   1.0000744e+00	
   1.6261682e+01	   9.9961019e-01	   9.9996140e-01	   9.9994213e-01	   1.0000031e+00	   1.0000238e+00	   1.0000732e+00	
   1.6448598e+01	   9.9960906e-01	   9.9996058e-01	   9.9994134e-01	   1.0000023e+00	   1.0000230e+00	   1.0000724e+00	
   1.6635514e+01	   9.9960893e-01	   9.9996018e-01	   9.9994057e-01	   1.0000021e+00	   1.0000226e+00	   1.0000719e+00	
   1.6822430e+01	   9.9960931e-01	   9.9996023e-01	   9.9994048e-01	   1.0000021e+00	   1.0000227e+00	   1.0000719e+00	
   1.7009346e+01	   9.9960966e-01	   9.9996072e-01	   9.9994131e-01	   1.0000024e+00	   1.0000232e+00	   1.0000725e+00	
   1.7196262e+01	   9.9961012e-01	   9.9996158e-01	   9.9994241e-01	   1.0000033e+00	   1.0000240e+00	   1.0000734e+00	
   1.7383178e+01	   9.9961136e-01	   9.9996278e-01	   9.9994335e-01	   1.0000046e+00	   1.0000252e+00	   1.0000746e+00	
   1.7570093e+01	   9.9961334e-01	   9.9996433e-01	   9.9994460e-01	   1.0000062e+00	   1.0000268e+00	   1.0000761e+00	
   1.7757009e+01	   9.9961532e-01	   9.9996620e-01	   9.9994664e-01	   1.0000079e+00	   1.0000286e+00	   1.0000779e+00	
   1.7943925e+01	   9.9961711e-01	   9.9996835e-01	   9.9994914e-01	   1.0000100e+00	   1.0000308e+00	   1.0000802e+00	
   1.8130841e+01	   9.9961927e-01	   9.9997071e-01	   9.9995141e-01	   1.0000125e+00	   1.0000331e+00	   1.0000825e+00	
   1.8317757e+01	   9.9962214e-01	   9.9997326e-01	   9.9995360e-01	   1.0000151e+00	   1.0000357e+00	   1.0000850e+00	
   1.8504673e+01	   9.9962520e-01	   9.9997601e-01	   9.9995635e-01	   1.0000178e+00	   1.0000385e+00	   1.0000877e+00	
   1.8691589e+01	   9.9962791e-01	   9.9997894e-01	   9.9995964e-01	   1.0000206e+00	   1.0000413e+00	   1.0000907e+00	
   1.8878505e+01	   9.9963059e-01	   9.9998195e-01	   9.9996276e-01	   1.0000236e+00	   1.0000443e+00	   1.0000938e+00	
   1.9065421e+01	   9.9963378e-01	   9.9998501e-01	   9.9996548e-01	   1.0000269e+00	   1.0000474e+00	   1.0000968e+00	
   1.9252336e+01	   9.9963729e-01	   9.9998813e-01	   9.9996838e-01	   1.0000300e+00	   1.0000506e+00	   1.0000998e+00	
   1.9439252e+01	   9.9964048e-01	   9.9999130e-01	   9.9997183e-01	   1.0000330e+00	   1.0000537e+00	   1.0001030e+00	
   1.9626168e+01	   9.9964329e-01	   9.9999447e-01	   9.9997533e-01	   1.0000361e+00	   1.0000568e+00	   1.0001062e+00	
   1.9813084e+01	   9.9964627e-01	   9.9999758e-01	   9.9997825e-01	   1.0000394e+00	   1.0000600e+00	   1.0001093e+00	
   2.0000000e+01	   9.9964963e-01	   1.0000006e+00	   9.9998090e-01	   1.0000425e+00	   1.0000630e+00	   1.0001123e+00	
   2.0186916e+01	   9.9965289e-01	   1.0000036e+00	   9.9998392e-01	   1.0000454e+00	   1.0000660e+00	   1.0001152e+00	
   2.0373832e+01	   9.9965560e-01	   1.0000065e+00	   9.9998726e-01	   1.0000481e+00	   1.0000689e+00	   1.0001182e+00	
   2.0560748e+01	   9.9965804e-01	   1.0000093e+00	   9.9999018e-01	   1.0000510e+00	   1.0000717e+00	   1.0001211e+00	
   2.0747664e+01	   9.9966079e-01	   1.0000119e+00	   9.9999242e-01	   1.0000538e+00	   1.0000743e+00	   1.0001236e+00	
   2.0934579e+01	   9.9966373e-01	   1.0000144e+00	   9.9999463e-01	   1.0000563e+00	   1.0000768e+00	   1.0001260e+00	
   2.1121495e+01	   9.9966611e-01	   1.0000168e+00	   9.9999732e-01	   1.0000585e+00	   1.0000791e+00	   1.0001284e+00	
   2.1308411e+01	   9.9966788e-01	   1.0000190e+00	   9.9999988e-01	   1.0000606e+00	   1.0000813e+00	   1.0001307e+00	
   2.1495327e+01	   9.9966975e-01	   1.0000210e+00	   1.0000016e+00	   1.0000627e+00	   1.0000833e+00	   1.0001327e+00	
   2.1682243e+01	   9.9967193e-01	   1.0000228e+00	   1.0000030e+00	   1.0000647e+00	   1.0000852e+00	   1.0001344e+00	
   2.1869159e+01	   9.9967383e-01	   1.0000244e+00	   1.0000048e+00	   1.0000662e+00	   1.0000868e+00	   1.0001360e+00	
   2.2056075e+01	   9.9967505e-01	   1.0000259e+00	   1.0000068e+00	   1.0000675e+00	   1.0000883e+00	   1.0001376e+00	
   2.2242991e+01	   9.9967601e-01	   1.0000272e+00	   1.0000081e+00	   1.0000689e+00	   1.0000896e+00	   1.0001390e+00	
   2.2429907e+01	   9.9967723e-01	   1.0000283e+00	   1.0000087e+00	   1.0000701e+00	   1.0000907e+00	   1.0001400e+00	
   2.2616822e+01	   9.9967856e-01	   1.0000292e+00	   1.0000094e+00	   1.0000711e+00	   1.0000916e+00	   1.0001408e+00	
   2.2803738e+01	   9.9967938e-01	   1.0000300e+00	   1.0000105e+00	   1.0000717e+00	   1.0000924e+00	   1.0001416e+00	
   2.2990654e+01	   9.9967963e-01	   1.0000306e+00	   1.0000116e+00	   1.0000722e+00	   1.0000930e+00	   1.0001424e+00	
   2.3177570e+01	   9.9967984e-01	   1.0000311e+00	   1.0000118e+00	   1.0000728e+00	   1.0000934e+00	   1.0001428e+00	
   2.3364486e+01	   9.9968040e-01	   1.0000313e+00	   1.0000116e+00	   1.0000732e+00	   1.0000937e+00	   1.0001429e+00	
   2.3551402e+01	   9.9968092e-01	   1.0000315e+00	   1.0000117e+00	   1.0000733e+00	   1.0000939e+00	   1.0001430e+00	
   2.3738318e+01	   9.9968087e-01	   1.0000315e+00	   1.0000122e+00	   1.0000732e+00	   1.0000939e+00	   1.0001432e+00	
   2.3925234e+01	   9.9968033e-01	   1.0000315e+00	   1.0000125e+00	   1.0000730e+00	   1.0000938e+00	   1.0001432e+00	
   2.4112150e+01	   9.9968003e-01	   1.0000312e+00	   1.0000119e+00	   1.0000730e+00	   1.0000936e+00	   1.0001430e+00	
   2.4299065e+01	   9.9968007e-01	   1.0000309e+00	   1.0000110e+00	   1.0000728e+00	   1.0000933e+00	   1.0001425e+00	
   2.4485981e+01	   9.9967996e-01	   1.0000305e+00	   1.0000108e+00	   1.0000723e+00	   1.0000929e+00	   1.0001421e+00	
   2.4672897e+01	   9.9967920e-01	   1.0000301e+00	   1.0000110e+00	   1.0000716e+00	   1.0000924e+00	   1.0001418e+00	
   2.4859813e+01	   9.9967826e-01	   1.0000296e+00	   1.0000105e+00	   1.0000712e+00	   1.0000919e+00	   1.0001413e+00	
   2.5046729e+01	   9.9967786e-01	   1.0000289e+00	   1.0000092e+00	   1.0000708e+00	   1.0000913e+00	   1.0001406e+00	
   2.5233645e+01	   9.9967767e-01	   1.0000283e+00	   1.0000084e+00	   1.0000702e+00	   1.0000907e+00	   1.0001398e+00	
   2.5420561e+01	   9.9967696e-01	   1.0000277e+00	   1.0000084e+00	   1.0000693e+00	   1.0000900e+00	   1.0001393e+00	
   2.5607477e+01	   9.9967584e-01	   1.0000270e+00	   1.0000081e+00	   1.0000685e+00	   1.0000893e+00	   1.0001388e+00	
   2.5794393e+01	   9.9967509e-01	   1.0000263e+00	   1.0000068e+00	   1.0000681e+00	   1.0000887e+00	   1.0001380e+00	
   2.5981308e+01	   9.9967483e-01	   1.0000256e+00	   1.0000056e+00	   1.0000675e+00	   1.0000880e+00	   1.0001371e+00	
   2.6168224e+01	   9.9967433e-01	   1.0000249e+00	   1.0000053e+00	   1.0000666e+00	   1.0000873e+00	   1.0001365e+00	
   2.6355140e+01	   9.9967321e-01	   1.0000242e+00	   1.0000052e+00	   1.0000658e+00	   1.0000866e+00	   1.0001360e+00	
   2.6542056e+01	   9.9967220e-01	   1.0000236e+00	   1.0000044e+00	   1.0000652e+00	   1.0000859e+00	   1.0001353e+00	
   2.6728972e+01	   9.9967187e-01	   1.0000229e+00	   1.0000031e+00	   1.0000648e+00	   1.0000853e+00	   1.0001345e+00	
   2.6915888e+01	   9.9967167e-01	   1.0000223e+00	   1.0000025e+00	   1.0000641e+00	   1.0000847e+00	   1.0001338e+00	
   2.7102804e+01	   9.9967095e-01	   1.0000217e+00	   1.0000026e+00	   1.0000633e+00	   1.0000841e+00	   1.0001334e+00	
   2.7289720e+01	   9.9966996e-01	   1.0000212e+00	   1.0000023e+00	   1.0000628e+00	   1.0000836e+00	   1.0001330e+00	
   2.7476636e+01	   9.9966949e-01	   1.0000207e+00	   1.0000011e+00	   1.0000625e+00	   1.0000831e+00	   1.0001324e+00	
   2.7663551e+01	   9.9966949e-01	   1.0000202e+00	   1.0000002e+00	   1.0000622e+00	   1.0000827e+00	   1.0001318e+00	
   2.7850467e+01	   9.9966925e-01	   1.0000199e+00	   1.0000004e+00	   1.0000616e+00	   1.0000822e+00	   1.0001315e+00	
   2.8037383e+01	   9.9966848e-01	   1.0000196e+00	   1.0000006e+00	   1.0000611e+00	   1.0000819e+00	   1.0001314e+00	
   2.8224299e+01	   9.9966792e-01	   1.0000193e+00	   1.0000000e+00	   1.0000609e+00	   1.0000816e+00	   1.0001310e+00	
   2.8411215e+01	   9.9966802e-01	   1.0000190e+00	   9.9999909e-01	   1.0000609e+00	   1.0000814e+00	   1.0001306e+00	
   2.8598131e+01	   9.9966818e-01	   1.0000188e+00	   9.9999902e-01	   1.0000607e+00	   1.0000812e+00	   1.0001304e+00	
   2.8785047e+01	   9.9966785e-01	   1.0000187e+00	   9.9999969e-01	   1.0000603e+00	   1.0000811e+00	   1.0001305e+00	
   2.8971963e+01	   9.9966736e-01	   1.0000187e+00	   9.9999973e-01	   1.0000602e+00	   1.0000810e+00	   1.0001305e+00	
   2.9158879e+01	   9.9966744e-01	   1.0000186e+00	   9.9999886e-01	   1.0000605e+00	   1.0000810e+00	   1.0001303e+00	
   2.9345794e+01	   9.9966791e-01	   1.0000186e+00	   9.9999862e-01	   1.0000605e+00	   1.0000810e+00	   1.0001301e+00	
   2.9532710e+01	   9.9966793e-01	   1.0000187e+00	   9.9999942e-01	   1.0000603e+00	   1.0000810e+00	   1.0001304e+00	
   2.9719626e+01	   9.9966759e-01	   1.0000188e+00	   9.9999985e-01	   1.0000603e+00	   1.0000811e+00	   1.0001306e+00	
   2.9906542e+01	   9.9966766e-01	   1.0000189e+00	   9.9999941e-01	   1.0000607e+00	   1.0000813e+00	   1.0001306e+00	
   3.0093458e+01	   9.9966826e-01	   1.0000191e+00	   9.9999905e-01	   1.0000610e+00	   1.0000815e+00	   1.0001306e+00	
   3.0280374e+01	   9.9966864e-01	   1.0000193e+00	   9.9999971e-01	   1.0000611e+00	   1.0000817e+00	   1.0001309e+00	
   3.0467290e+01	   9.9966853e-01	   1.0000195e+00	   1.0000007e+00	   1.0000611e+00	   1.0000819e+00	   1.0001314e+00	
   3.0654206e+01	   9.9966849e-01	   1.0000198e+00	   1.0000007e+00	   1.0000614e+00	   1.0000822e+00	   1.0001316e+00	
   3.0841121e+01	   9.9966901e-01	   1.0000201e+00	   1.0000002e+00	   1.0000620e+00	   1.0000825e+00	   1.0001317e+00	
   3.1028037e+01	   9.9966974e-01	   1.0000204e+00	   1.0000005e+00	   1.0000623e+00	   1.0000828e+00	   1.0001319e+00	
   3.1214953e+01	   9.9966992e-01	   1.0000207e+00	   1.0000016e+00	   1.0000623e+00	   1.0000831e+00	   1.0001324e+00	
   3.1401869e+01	   9.9966983e-01	   1.0000211e+00	   1.0000022e+00	   1.0000626e+00	   1.0000834e+00	   1.0001329e+00	
   3.1588785e+01	   9.9967011e-01	   1.0000214e+00	   1.0000018e+00	   1.0000631e+00	   1.0000838e+00	   1.0001331e+00	
   3.1775701e+01	   9.9967090e-01	   1.0000217e+00	   1.0000017e+00	   1.0000637e+00	   1.0000841e+00	   1.0001332e+00	
   3.1962617e+01	   9.9967142e-01	   1.0000220e+00	   1.0000025e+00	   1.0000638e+00	   1.0000844e+00	   1.0001336e+00	
   3.2149533e+01	   9.9967142e-01	   1.0000224e+00	   1.0000036e+00	   1.0000639e+00	   1.0000847e+00	   1.0001342e+00	
   3.2336449e+01	   9.9967143e-01	   1.0000228e+00	   1.0000036e+00	   1.0000643e+00	   1.0000851e+00	   1.0001346e+00	
   3.2523364e+01	   9.9967200e-01	   1.0000231e+00	   1.0000031e+00	   1.0000650e+00	   1.0000855e+00	   1.0001346e+00	
   3.2710280e+01	   9.9967273e-01	   1.0000234e+00	   1.0000034e+00	   1.0000653e+00	   1.0000858e+00	   1.0001348e+00	
   3.2897196e+01	   9.9967294e-01	   1.0000237e+00	   1.0000046e+00	   1.0000653e+00	   1.0000860e+00	   1.0001354e+00	
   3.3084112e+01	   9.9967281e-01	   1.0000240e+00	   1.0000052e+00	   1.0000655e+00	   1.0000864e+00	   1.0001359e+00	
   3.3271028e+01	   9.9967301e-01	   1.0000243e+00	   1.0000047e+00	   1.0000660e+00	   1.0000867e+00	   1.0001360e+00	
   3.3457944e+01	   9.9967370e-01	   1.0000245e+00	   1.0000044e+00	   1.0000665e+00	   1.0000869e+00	   1.0001360e+00	
   3.3644860e+01	   9.9967417e-01	   1.0000248e+00	   1.0000052e+00	   1.0000666e+00	   1.0000871e+00	   1.0001363e+00	
   3.3831776e+01	   9.9967408e-01	   1.0000250e+00	   1.0000063e+00	   1.0000666e+00	   1.0000874e+00	   1.0001369e+00	
   3.4018692e+01	   9.9967392e-01	   1.0000253e+00	   1.0000062e+00	   1.0000668e+00	   1.0000876e+00	   1.0001371e+00	
   3.4205607e+01	   9.9967435e-01	   1.0000254e+00	   1.0000055e+00	   1.0000673e+00	   1.0000879e+00	   1.0001370e+00	
   3.4392523e+01	   9.9967500e-01	   1.0000256e+00	   1.0000056e+00	   1.0000675e+00	   1.0000880e+00	   1.0001371e+00	
   3.4579439e+01	   9.9967498e-01	   1.0000258e+00	   1.0000068e+00	   1.0000674e+00	   1.0000881e+00	   1.0001375e+00	
   3.4766355e+01	   9.9967461e-01	   1.0000259e+00	   1.0000071e+00	   1.0000674e+00	   1.0000883e+00	   1.0001378e+00	
   3.4953271e+01	   9.9967481e-01	   1.0000260e+00	   1.0000062e+00	   1.0000678e+00	   1.0000884e+00	   1.0001376e+00	
   3.5140187e+01	   9.9967540e-01	   1.0000261e+00	   1.0000060e+00	   1.0000681e+00	   1.0000885e+00	   1.0001376e+00	
   3.5327103e+01	   9.9967547e-01	   1.0000262e+00	   1.0000070e+00	   1.0000679e+00	   1.0000885e+00	   1.0001379e+00	
   3.5514019e+01	   9.9967510e-01	   1.0000263e+00	   1.0000074e+00	   1.0000678e+00	   1.0000886e+00	   1.0001381e+00	
   3.5700935e+01	   9.9967509e-01	   1.0000263e+00	   1.0000067e+00	   1.0000680e+00	   1.0000887e+00	   1.0001380e+00	
   3.5887850e+01	   9.9967552e-01	   1.0000263e+00	   1.0000063e+00	   1.0000682e+00	   1.0000887e+00	   1.0001378e+00	
   3.6074766e+01	   9.9967565e-01	   1.0000263e+00	   1.0000069e+00	   1.0000681e+00	   1.0000887e+00	   1.0001379e+00	
   3.6261682e+01	   9.9967528e-01	   1.0000263e+00	   1.0000075e+00	   1.0000679e+00	   1.0000887e+00	   1.0001382e+00	
   3.6448598e+01	   9.9967509e-01	   1.0000263e+00	   1.0000069e+00	   1.0000680e+00	   1.0000887e+00	   1.0001381e+00	
   3.6635514e+01	   9.9967539e-01	   1.0000263e+00	   1.0000063e+00	   1.0000682e+00	   1.0000887e+00	   1.0001378e+00	
   3.6822430e+01	   9.9967557e-01	   1.0000262e+00	   1.0000066e+00	   1.0000681e+00	   1.0000886e+00	   1.0001378e+00	
   3.7009346e+01	   9.9967528e-01	   1.0000262e+00	   1.0000073e+00	   1.0000678e+00	   1.0000886e+00	   1.0001380e+00	
   3.7196262e+01	   9.9967495e-01	   1.0000262e+00	   1.0000070e+00	   1.0000678e+00	   1.0000886e+00	   1.0001380e+00	
   3.7383178e+01	   9.9967506e-01	   1.0000261e+00	   1.0000062e+00	   1.0000680e+00	   1.0000885e+00	   1.0001377e+00	
   3.7570093e+01	   9.9967531e-01	   1.0000260e+00	   1.0000062e+00	   1.0000679e+00	   1.0000884e+00	   1.0001376e+00	
   3.7757009e+01	   9.9967517e-01	   1.0000260e+00	   1.0000069e+00	   1.0000676e+00	   1.0000883e+00	   1.0001377e+00	
   3.7943925e+01	   9.9967476e-01	   1.0000259e+00	   1.0000070e+00	   1.0000675e+00	   1.0000883e+00	   1.0001378e+00	
   3.8130841e+01	   9.9967468e-01	   1.0000258e+00	   1.0000062e+00	   1.0000676e+00	   1.0000882e+00	   1.0001375e+00	
   3.8317757e+01	   9.9967491e-01	   1.0000257e+00	   1.0000057e+00	   1.0000677e+00	   1.0000881e+00	   1.0001372e+00	
   3.8504673e+01	   9.9967495e-01	   1.0000257e+00	   1.0000063e+00	   1.0000675e+00	   1.0000880e+00	   1.0001373e+00	
   3.8691589e+01	   9.9967454e-01	   1.0000256e+00	   1.0000068e+00	   1.0000671e+00	   1.0000880e+00	   1.0001375e+00	
   3.8878505e+01	   9.9967429e-01	   1.0000255e+00	   1.0000062e+00	   1.0000671e+00	   1.0000879e+00	   1.0001373e+00	
   3.9065421e+01	   9.9967448e-01	   1.0000254e+00	   1.0000054e+00	   1.0000673e+00	   1.0000879e+00	   1.0001370e+00	
   3.9252336e+01	   9.9967468e-01	   1.0000254e+00	   1.0000056e+00	   1.0000673e+00	   1.0000877e+00	   1.0001369e+00	
   3.9439252e+01	   9.9967445e-01	   1.0000253e+00	   1.0000064e+00	   1.0000670e+00	   1.0000877e+00	   1.0001371e+00	
   3.9626168e+01	   9.9967405e-01	   1.0000253e+00	   1.0000063e+00	   1.0000668e+00	   1.0000876e+00	   1.0001371e+00	
   3.9813084e+01	   9.9967407e-01	   1.0000252e+00	   1.0000054e+00	   1.0000670e+00	   1.0000876e+00	   1.0001368e+00	
   4.0000000e+01	   9.9967436e-01	   1.0000251e+00	   1.0000051e+00	   1.0000671e+00	   1.0000875e+00	   1.0001366e+00	
   4.0186916e+01	   9.9967435e-01	   1.0000251e+00	   1.0000059e+00	   1.0000669e+00	   1.0000874e+00	   1.0001368e+00	
   4.0373832e+01	   9.9967397e-01	   1.0000251e+00	   1.0000063e+00	   1.0000666e+00	   1.0000874e+00	   1.0001370e+00	
   4.0560748e+01	   9.9967380e-01	   1.0000251e+00	   1.0000056e+00	   1.0000667e+00	   1.0000874e+00	   1.0001368e+00	
   4.0747664e+01	   9.9967407e-01	   1.0000250e+00	   1.0000049e+00	   1.0000669e+00	   1.0000874e+00	   1.0001365e+00	
   4.0934579e+01	   9.9967427e-01	   1.0000249e+00	   1.0000053e+00	   1.0000669e+00	   1.0000873e+00	   1.0001365e+00	
   4.1121495e+01	   9.9967404e-01	   1.0000250e+00	   1.0000061e+00	   1.0000666e+00	   1.0000873e+00	   1.0001368e+00	
   4.1308411e+01	   9.9967373e-01	   1.0000250e+00	   1.0000059e+00	   1.0000665e+00	   1.0000873e+00	   1.0001368e+00	
   4.1495327e+01	   9.9967383e-01	   1.0000249e+00	   1.0000050e+00	   1.0000668e+00	   1.0000874e+00	   1.0001365e+00	
   4.1682243e+01	   9.9967416e-01	   1.0000249e+00	   1.0000049e+00	   1.0000669e+00	   1.0000873e+00	   1.0001364e+00	
   4.1869159e+01	   9.9967417e-01	   1.0000249e+00	   1.0000058e+00	   1.0000667e+00	   1.0000873e+00	   1.0001366e+00	
   4.2056075e+01	   9.9967381e-01	   1.0000250e+00	   1.0000061e+00	   1.0000665e+00	   1.0000873e+00	   1.0001369e+00	
   4.2242991e+01	   9.9967371e-01	   1.0000250e+00	   1.0000054e+00	   1.0000666e+00	   1.0000874e+00	   1.0001367e+00	
   4.2429907e+01	   9.9967404e-01	   1.0000250e+00	   1.0000049e+00	   1.0000669e+00	   1.0000874e+00	   1.0001364e+00	
   4.2616822e+01	   9.9967426e-01	   1.0000250e+00	   1.0000053e+00	   1.0000669e+00	   1.0000873e+00	   1.0001365e+00	
   4.2803738e+01	   9.9967406e-01	   1.0000250e+00	   1.0000063e+00	   1.0000666e+00	   1.0000874e+00	   1.0001369e+00	
   4.2990654e+01	   9.9967380e-01	   1.0000251e+00	   1.0000061e+00	   1.0000665e+00	   1.0000874e+00	   1.0001369e+00	
   4.3177570e+01	   9.9967394e-01	   1.0000251e+00	   1.0000051e+00	   1.0000669e+00	   1.0000875e+00	   1.0001366e+00	
   4.3364486e+01	   9.9967438e-01	   1.0000251e+00	   1.0000050e+00	   1.0000671e+00	   1.0000875e+00	   1.0001365e+00	
   4.3551402e+01	   9.9967439e-01	   1.0000251e+00	   1.0000060e+00	   1.0000669e+00	   1.0000875e+00	   1.0001368e+00	
   4.3738318e+01	   9.9967404e-01	   1.0000252e+00	   1.0000065e+00	   1.0000667e+00	   1.0000875e+00	   1.0001371e+00	
   4.3925234e+01	   9.9967396e-01	   1.0000252e+00	   1.0000057e+00	   1.0000668e+00	   1.0000876e+00	   1.0001370e+00	
   4.4112150e+01	   9.9967431e-01	   1.0000252e+00	   1.0000050e+00	   1.0000672e+00	   1.0000876e+00	   1.0001366e+00	
   4.4299065e+01	   9.9967460e-01	   1.0000252e+00	   1.0000056e+00	   1.0000672e+00	   1.0000876e+00	   1.0001368e+00	
   4.4485981e+01	   9.9967442e-01	   1.0000253e+00	   1.0000066e+00	   1.0000669e+00	   1.0000876e+00	   1.0001372e+00	
   4.4672897e+01	   9.9967410e-01	   1.0000254e+00	   1.0000064e+00	   1.0000668e+00	   1.0000877e+00	   1.0001373e+00	
   4.4859813e+01	   9.9967425e-01	   1.0000254e+00	   1.0000053e+00	   1.0000672e+00	   1.0000878e+00	   1.0001369e+00	
   4.5046729e+01	   9.9967471e-01	   1.0000254e+00	   1.0000054e+00	   1.0000674e+00	   1.0000878e+00	   1.0001368e+00	
   4.5233645e+01	   9.9967469e-01	   1.0000254e+00	   1.0000065e+00	   1.0000672e+00	   1.0000878e+00	   1.0001372e+00	
   4.5420561e+01	   9.9967430e-01	   1.0000255e+00	   1.0000067e+00	   1.0000670e+00	   1.0000879e+00	   1.0001374e+00	
   4.5607477e+01	   9.9967431e-01	   1.0000255e+00	   1.0000057e+00	   1.0000672e+00	   1.0000880e+00	   1.0001372e+00	
   4.5794393e+01	   9.9967474e-01	   1.0000255e+00	   1.0000054e+00	   1.0000676e+00	   1.0000879e+00	   1.0001370e+00	
   4.5981308e+01	   9.9967486e-01	   1.0000256e+00	   1.0000063e+00	   1.0000674e+00	   1.0000879e+00	   1.0001372e+00	
   4.6168224e+01	   9.9967453e-01	   1.0000256e+00	   1.0000069e+00	   1.0000671e+00	   1.0000880e+00	   1.0001376e+00	
   4.6355140e+01	   9.9967439e-01	   1.0000257e+00	   1.0000062e+00	   1.0000672e+00	   1.0000881e+00	   1.0001374e+00	
   4.6542056e+01	   9.9967474e-01	   1.0000257e+00	   1.0000055e+00	   1.0000676e+00	   1.0000881e+00	   1.0001371e+00	
   4.6728972e+01	   9.9967498e-01	   1.0000257e+00	   1.0000061e+00	   1.0000676e+00	   1.0000880e+00	   1.0001372e+00	
   4.6915888e+01	   9.9967475e-01	   1.0000257e+00	   1.0000069e+00	   1.0000673e+00	   1.0000880e+00	   1.0001376e+00	
   4.7102804e+01	   9.9967448e-01	   1.0000258e+00	   1.0000066e+00	   1.0000672e+00	   1.0000881e+00	   1.0001376e+00	
   4.7289720e+01	   9.9967467e-01	   1.0000257e+00	   1.0000057e+00	   1.0000676e+00	   1.0000882e+00	   1.0001372e+00	
   4.7476636e+01	   9.9967500e-01	   1.0000257e+00	   1.0000058e+00	   1.0000677e+00	   1.0000881e+00	   1.0001372e+00	
   4.7663551e+01	   9.9967492e-01	   1.0000257e+00	   1.0000068e+00	   1.0000675e+00	   1.0000881e+00	   1.0001375e+00	
   4.7850467e+01	   9.9967458e-01	   1.0000258e+00	   1.0000069e+00	   1.0000673e+00	   1.0000881e+00	   1.0001377e+00	
   4.8037383e+01	   9.9967460e-01	   1.0000258e+00	   1.0000059e+00	   1.0000675e+00	   1.0000882e+00	   1.0001374e+00	
   4.8224299e+01	   9.9967493e-01	   1.0000258e+00	   1.0000056e+00	   1.0000677e+00	   1.0000882e+00	   1.0001372e+00	
   4.8411215e+01	   9.9967501e-01	   1.0000258e+00	   1.0000065e+00	   1.0000676e+00	   1.0000881e+00	   1.0001374e+00	
   4.8598131e+01	   9.9967471e-01	   1.0000258e+00	   1.0000071e+00	   1.0000673e+00	   1.0000881e+00	   1.0001377e+00	
   4.8785047e+01	   9.9967457e-01	   1.0000258e+00	   1.0000063e+00	   1.0000673e+00	   1.0000882e+00	   1.0001376e+00	
   4.8971963e+01	   9.9967481e-01	   1.0000258e+00	   1.0000056e+00	   1.0000677e+00	   1.0000882e+00	   1.0001372e+00	
   4.9158879e+01	   9.9967502e-01	   1.0000257e+00	   1.0000061e+00	   1.0000677e+00	   1.0000881e+00	   1.0001373e+00	
   4.9345794e+01	   9.9967484e-01	   1.0000258e+00	   1.0000070e+00	   1.0000674e+00	   1.0000881e+00	   1.0001377e+00	
   4.9532710e+01	   9.9967454e-01	   1.0000258e+00	   1.0000067e+00	   1.0000673e+00	   1.0000882e+00	   1.0001377e+00	
   4.9719626e+01	   9.9967464e-01	   1.0000258e+00	   1.0000057e+00	   1.0000675e+00	   1.0000882e+00	   1.0001373e+00	
   4.9906542e+01	   9.9967497e-01	   1.0000257e+00	   1.0000058e+00	   1.0000677e+00	   1.0000881e+00	   1.0001372e+00	
   5.0093458e+01	   9.9967494e-01	   1.0000257e+00	   1.0000067e+00	   1.0000675e+00	   1.0000881e+00	   1.0001375e+00	
   5.0280374e+01	   9.9967459e-01	   1.0000258e+00	   1.0000069e+00	   1.0000672e+00	   1.0000881e+00	   1.0001377e+00	
   5.0467290e+01	   9.9967453e-01	   1.0000258e+00	   1.0000060e+00	   1.0000674e+00	   1.0000882e+00	   1.0001374e+00	
   5.0654206e+01	   9.9967481e-01	   1.0000257e+00	   1.0000055e+00	   1.0000677e+00	   1.0000881e+00	   1.0001371e+00	
   5.0841121e+01	   9.9967493e-01	   1.0000257e+00	   1.0000063e+00	   1.0000676e+00	   1.0000880e+00	   1.0001373e+00	
   5.1028037e+01	   9.9967466e-01	   1.0000257e+00	   1.0000070e+00	   1.0000673e+00	   1.0000880e+00	   1.0001376e+00	
   5.1214953e+01	   9.9967445e-01	   1.0000257e+00	   1.0000064e+00	   1.0000672e+00	   1.0000881e+00	   1.0001376e+00	
   5.1401869e+01	   9.9967463e-01	   1.0000257e+00	   1.0000055e+00	   1.0000675e+00	   1.0000881e+00	   1.0001371e+00	
   5.1588785e+01	   9.9967492e-01	   1.0000256e+00	   1.0000058e+00	   1.0000677e+00	   1.0000880e+00	   1.0001371e+00	
   5.1775701e+01	   9.9967481e-01	   1.0000256e+00	   1.0000068e+00	   1.0000674e+00	   1.0000880e+00	   1.0001375e+00	
   5.1962617e+01	   9.9967445e-01	   1.0000257e+00	   1.0000068e+00	   1.0000671e+00	   1.0000880e+00	   1.0001376e+00	
   5.2149533e+01	   9.9967446e-01	   1.0000257e+00	   1.0000058e+00	   1.0000673e+00	   1.0000881e+00	   1.0001373e+00	
   5.2336449e+01	   9.9967479e-01	   1.0000256e+00	   1.0000054e+00	   1.0000676e+00	   1.0000880e+00	   1.0001370e+00	
   5.2523364e+01	   9.9967486e-01	   1.0000256e+00	   1.0000064e+00	   1.0000675e+00	   1.0000880e+00	   1.0001373e+00	
   5.2710280e+01	   9.9967458e-01	   1.0000256e+00	   1.0000070e+00	   1.0000672e+00	   1.0000880e+00	   1.0001376e+00	
   5.2897196e+01	   9.9967439e-01	   1.0000257e+00	   1.0000062e+00	   1.0000671e+00	   1.0000881e+00	   1.0001375e+00	
   5.3084112e+01	   9.9967464e-01	   1.0000256e+00	   1.0000054e+00	   1.0000675e+00	   1.0000880e+00	   1.0001370e+00	
   5.3271028e+01	   9.9967485e-01	   1.0000256e+00	   1.0000060e+00	   1.0000676e+00	   1.0000880e+00	   1.0001371e+00	
   5.3457944e+01	   9.9967466e-01	   1.0000256e+00	   1.0000069e+00	   1.0000673e+00	   1.0000880e+00	   1.0001375e+00	
   5.3644860e+01	   9.9967440e-01	   1.0000257e+00	   1.0000065e+00	   1.0000671e+00	   1.0000880e+00	   1.0001375e+00	
   5.3831776e+01	   9.9967454e-01	   1.0000256e+00	   1.0000055e+00	   1.0000674e+00	   1.0000880e+00	   1.0001371e+00	
   5.4018692e+01	   9.9967482e-01	   1.0000256e+00	   1.0000057e+00	   1.0000676e+00	   1.0000880e+00	   1.0001370e+00	
   5.4205607e+01	   9.9967475e-01	   1.0000256e+00	   1.0000068e+00	   1.0000674e+00	   1.0000879e+00	   1.0001374e+00	
   5.4392523e+01	   9.9967446e-01	   1.0000256e+00	   1.0000068e+00	   1.0000671e+00	   1.0000880e+00	   1.0001376e+00	
   5.4579439e+01	   9.9967447e-01	   1.0000257e+00	   1.0000057e+00	   1.0000673e+00	   1.0000881e+00	   1.0001372e+00	
   5.4766355e+01	   9.9967476e-01	   1.0000256e+00	   1.0000055e+00	   1.0000676e+00	   1.0000880e+00	   1.0001370e+00	
   5.4953271e+01	   9.9967483e-01	   1.0000256e+00	   1.0000065e+00	   1.0000675e+00	   1.0000880e+00	   1.0001373e+00	
   5.5140187e+01	   9.9967457e-01	   1.0000256e+00	   1.0000069e+00	   1.0000672e+00	   1.0000880e+00	   1.0001376e+00	
   5.5327103e+01	   9.9967445e-01	   1.0000257e+00	   1.0000061e+00	   1.0000672e+00	   1.0000881e+00	   1.0001374e+00	
   5.5514019e+01	   9.9967469e-01	   1.0000256e+00	   1.0000055e+00	   1.0000676e+00	   1.0000881e+00	   1.0001370e+00	
   5.5700935e+01	   9.9967490e-01	   1.0000256e+00	   1.0000060e+00	   1.0000676e+00	   1.0000880e+00	   1.0001371e+00	
   5.5887850e+01	   9.9967472e-01	   1.0000256e+00	   1.0000068e+00	   1.0000673e+00	   1.0000880e+00	   1.0001375e+00	
   5.6074766e+01	   9.9967449e-01	   1.0000257e+00	   1.0000065e+00	   1.0000672e+00	   1.0000881e+00	   1.0001375e+00	
   5.6261682e+01	   9.9967457e-01	   1.0000257e+00	   1.0000059e+00	   1.0000674e+00	   1.0000881e+00	   1.0001372e+00	
   5.6448598e+01	   9.9967475e-01	   1.0000257e+00	   1.0000059e+00	   1.0000676e+00	   1.0000880e+00	   1.0001372e+00	
   5.6635514e+01	   9.9967476e-01	   1.0000257e+00	   1.0000064e+00	   1.0000675e+00	   1.0000880e+00	   1.0001373e+00	
   5.6822430e+01	   9.9967465e-01	   1.0000257e+00	   1.0000065e+00	   1.0000673e+00	   1.0000880e+00	   1.0001375e+00	
   5.7009346e+01	   9.9967460e-01	   1.0000257e+00	   1.0000063e+00	   1.0000673e+00	   1.0000881e+00	   1.0001374e+00	
   5.7196262e+01	   9.9967466e-01	   1.0000257e+00	   1.0000060e+00	   1.0000674e+00	   1.0000881e+00	   1.0001373e+00	
   5.7383178e+01	   9.9967471e-01	   1.0000257e+00	   1.0000061e+00	   1.0000675e+00	   1.0000881e+00	   1.0001373e+00	
   5.7570093e+01	   9.9967470e-01	   1.0000257e+00	   1.0000063e+00	   1.0000674e+00	   1.0000881e+00	   1.0001374e+00	
   5.7757009e+01	   9.9967468e-01	   1.0000257e+00	   1.0000063e+00	   1.0000674e+00	   1.0000881e+00	   1.0001374e+00	
   5.7943925e+01	   9.9967468e-01	   1.0000257e+00	   1.0000063e+00	   1.0000674e+00	   1.0000881e+00	   1.0001374e+00	
   5.8130841e+01	   9.9967468e-01	   1.0000257e+00	   1.0000062e+00	   1.0000674e+00	   1.0000881e+00	   1.0001374e+00	
   5.8317757e+01	   9.9967469e-01	   1.0000257e+00	   1.0000062e+00	   1.0000674e+00	   1.0000881e+00	   1.0001374e+00	
   5.8504673e+01	   9.9967469e-01	   1.0000257e+00	   1.0000062e+00	   1.0000674e+00	   1.0000881e+00	   1.0001374e+00	
   5.8691589e+01	   9.9967469e-01	   1.0000257e+00	   1.0000062e+00	   1.0000674e+00	   1.0000881e+00	   1.0001374e+00	
   5.8878505e+01	   9.9967469e-01	   1.0000257e+00	   1.0000063e+00	   1.0000674e+00	   1.0000881e+00	   1.0001374e+00	
   5.9065421e+01	   9.9967469e-01	   1.0000257e+00	   1.0000063e+00	   1.0000674e+00	   1.0000881e+00	   1.0001374e+00	
   5.9252336e+01	   9.9967470e-01	   1.0000257e+00	   1.0000062e+00	   1.0000675e+00	   1.0000881e+00	   1.0001374e+00	
   5.9439252e+01	   9.9967470e-01	   1.0000257e+00	   1.0000063e+00	   1.0000675e+00	   1.0000881e+00	   1.0001374e+00	
   5.9626168e+01	   9.9967470e-01	   1.0000257e+00	   1.0000063e+00	   1.0000675e+00	   1.0000881e+00	   1.0001374e+00	
   5.9813084e+01	   9.9967470e-01	   1.0000257e+00	   1.0000063e+00	   1.0000675e+00	   1.0000881e+00	   1.0001374e+00	
   6.0000000e+01	   9.9967470e-01	   1.0000257e+00	   1.0000063e+00	   1.0000675e+00	   1.0000881e+00	   1.0001374e+00	


==> MTDC-AC Control IEEE TPS (Arxiv v2)/PlotData_coordinated/CDC_Generators.txt <==
   0.0000000e+00	  -2.1121769e-16	   1.4989906e-15	  -2.1355167e-15	   7.1705153e-16	  -3.0391573e-16	  -3.5150844e-16	
   1.8691589e-01	  -8.9069036e-17	   3.9919762e-16	   2.8100274e-17	   2.6047684e-15	  -2.6918380e-16	   3.5390928e-16	
   3.7383178e-01	  -7.2370247e-16	  -6.9165466e-16	   1.2184380e-16	   2.3973386e-15	  -2.3479489e-15	   1.2912377e-15	
   5.6074766e-01	  -1.1916895e-15	  -6.3341516e-16	  -4.6776897e-16	   2.5949612e-15	  -2.5633275e-15	   5.5703659e-16	
   7.4766355e-01	  -1.8521423e-15	  -3.3779012e-16	  -1.0685912e-15	   2.9069034e-15	  -2.6754774e-15	  -6.0188146e-16	
   9.3457944e-01	  -2.3132776e-15	   3.9032455e-16	  -1.4410624e-15	   3.1314244e-15	  -2.7147785e-15	  -1.4360148e-15	
   1.1214953e+00	   1.3716113e-01	   1.9769691e-02	   2.4947413e-02	   1.0362643e-02	   8.6812762e-03	   3.6005425e-03	
   1.3084112e+00	   7.8901674e-02	   3.1261681e-02	   4.1790917e-02	   2.2196170e-02	   2.0376533e-02	   1.0708142e-02	
   1.4953271e+00	   5.3571805e-02	   3.7031703e-02	   4.0457091e-02	   2.9039092e-02	   2.4705650e-02	   1.7032649e-02	
   1.6822430e+00	   4.8978398e-02	   3.6238473e-02	   3.1808595e-02	   3.2945399e-02	   2.6975381e-02	   2.1905165e-02	
   1.8691589e+00	   4.5265764e-02	   3.3750157e-02	   2.8898887e-02	   3.4123273e-02	   2.9447059e-02	   2.5288303e-02	
   2.0560748e+00	   3.7303800e-02	   3.3191295e-02	   3.3054735e-02	   3.3117410e-02	   3.1265817e-02	   2.7214652e-02	
   2.2429907e+00	   3.6855168e-02	   3.2345131e-02	   3.5606311e-02	   3.0692705e-02	   3.1088825e-02	   2.7647191e-02	
   2.4299065e+00	   4.4832180e-02	   3.0505912e-02	   3.3500616e-02	   2.8817046e-02	   2.9524985e-02	   2.7213001e-02	
   2.6168224e+00	   4.9519851e-02	   3.0095655e-02	   3.0998772e-02	   2.8793524e-02	   2.8537268e-02	   2.6789763e-02	
   2.8037383e+00	   4.7498686e-02	   3.1559492e-02	   3.0962599e-02	   2.9495742e-02	   2.8633961e-02	   2.6573234e-02	
   2.9906542e+00	   4.5993618e-02	   3.2448699e-02	   3.1999721e-02	   2.9383623e-02	   2.8611755e-02	   2.6236183e-02	
   3.1775701e+00	   4.7927416e-02	   3.1800125e-02	   3.2698183e-02	   2.8809780e-02	   2.7985419e-02	   2.5786299e-02	
   3.3644860e+00	   4.9832204e-02	   3.1041814e-02	   3.2952998e-02	   2.8706203e-02	   2.7494183e-02	   2.5473240e-02	
   3.5514019e+00	   5.0121096e-02	   3.1367587e-02	   3.2658665e-02	   2.8956717e-02	   2.7534273e-02	   2.5273347e-02	
   3.7383178e+00	   5.0567452e-02	   3.2097804e-02	   3.1981471e-02	   2.8948291e-02	   2.7646736e-02	   2.4997475e-02	
   3.9252336e+00	   5.1780515e-02	   3.2187963e-02	   3.1825169e-02	   2.8708644e-02	   2.7451363e-02	   2.4651262e-02	
   4.1121495e+00	   5.2444262e-02	   3.1784293e-02	   3.2587635e-02	   2.8622734e-02	   2.7138841e-02	   2.4381204e-02	
   4.2990654e+00	   5.2323244e-02	   3.1684485e-02	   3.3328132e-02	   2.8718695e-02	   2.7020406e-02	   2.4206922e-02	
   4.4859813e+00	   5.2607420e-02	   3.2048160e-02	   3.3105219e-02	   2.8721161e-02	   2.7074536e-02	   2.4025424e-02	
   4.6728972e+00	   5.3655077e-02	   3.2328646e-02	   3.2384523e-02	   2.8612517e-02	   2.7084095e-02	   2.3822659e-02	
   4.8598131e+00	   5.4477865e-02	   3.2244230e-02	   3.2260228e-02	   2.8576933e-02	   2.6972638e-02	   2.3671822e-02	
   5.0467290e+00	   5.4395785e-02	   3.2017749e-02	   3.2903226e-02	   2.8640430e-02	   2.6830251e-02	   2.3587135e-02	
   5.2336449e+00	   5.4227004e-02	   3.2049335e-02	   3.3409031e-02	   2.8625546e-02	   2.6740383e-02	   2.3479106e-02	
   5.4205607e+00	   5.4754548e-02	   3.2289666e-02	   3.3162357e-02	   2.8470043e-02	   2.6715849e-02	   2.3309109e-02	
   5.6074766e+00	   5.5548821e-02	   3.2373015e-02	   3.2652550e-02	   2.8409025e-02	   2.6729423e-02	   2.3174149e-02	
   5.7943925e+00	   5.5644161e-02	   3.2262231e-02	   3.2692868e-02	   2.8523740e-02	   2.6733490e-02	   2.3147893e-02	
   5.9813084e+00	   5.5411663e-02	   3.2196276e-02	   3.3087609e-02	   2.8590739e-02	   2.6664501e-02	   2.3133168e-02	
   6.1682243e+00	   5.5654916e-02	   3.2282000e-02	   3.3204351e-02	   2.8442430e-02	   2.6533697e-02	   2.3031240e-02	
   6.3551402e+00	   5.6201662e-02	   3.2352306e-02	   3.3052560e-02	   2.8286800e-02	   2.6467978e-02	   2.2901835e-02	
   6.5420561e+00	   5.6324753e-02	   3.2309057e-02	   3.2968034e-02	   2.8328980e-02	   2.6523195e-02	   2.2857689e-02	
   6.7289720e+00	   5.6130329e-02	   3.2255112e-02	   3.3014404e-02	   2.8468637e-02	   2.6590324e-02	   2.2871583e-02	
   6.9158879e+00	   5.6178421e-02	   3.2294357e-02	   3.3032181e-02	   2.8453077e-02	   2.6533731e-02	   2.2851182e-02	
   7.1028037e+00	   5.6635704e-02	   3.2361050e-02	   3.2994994e-02	   2.8269445e-02	   2.6376539e-02	   2.2762515e-02	
   7.2897196e+00	   5.6843575e-02	   3.2334503e-02	   3.3047915e-02	   2.8191969e-02	   2.6308921e-02	   2.2696476e-02	
   7.4766355e+00	   5.6607058e-02	   3.2246543e-02	   3.3151189e-02	   2.8293565e-02	   2.6389599e-02	   2.2695782e-02	
   7.6635514e+00	   5.6484310e-02	   3.2239081e-02	   3.3093764e-02	   2.8372530e-02	   2.6479843e-02	   2.2703396e-02	
   7.8504673e+00	   5.6775739e-02	   3.2317128e-02	   3.2890792e-02	   2.8288882e-02	   2.6426459e-02	   2.2665525e-02	
   8.0373832e+00	   5.7106063e-02	   3.2352954e-02	   3.2858139e-02	   2.8158492e-02	   2.6272970e-02	   2.2609097e-02	
   8.2242991e+00	   5.6989350e-02	   3.2283179e-02	   3.3092377e-02	   2.8172256e-02	   2.6221911e-02	   2.2601756e-02	
   8.4112150e+00	   5.6667446e-02	   3.2198313e-02	   3.3245982e-02	   2.8268116e-02	   2.6300416e-02	   2.2615487e-02	
   8.5981308e+00	   5.6745039e-02	   3.2210970e-02	   3.3040978e-02	   2.8261644e-02	   2.6379604e-02	   2.2592470e-02	
   8.7850467e+00	   5.7190907e-02	   3.2296789e-02	   3.2762154e-02	   2.8134085e-02	   2.6324848e-02	   2.2537986e-02	
   8.9719626e+00	   5.7212649e-02	   3.2302988e-02	   3.2858474e-02	   2.8108737e-02	   2.6204315e-02	   2.2532077e-02	
   9.1588785e+00	   5.6857123e-02	   3.2215759e-02	   3.3141851e-02	   2.8197878e-02	   2.6185080e-02	   2.2561841e-02	
   9.3457944e+00	   5.6815812e-02	   3.2164394e-02	   3.3125315e-02	   2.8206079e-02	   2.6247206e-02	   2.2548682e-02	
   9.5327103e+00	   5.7159817e-02	   3.2205154e-02	   3.2851968e-02	   2.8097014e-02	   2.6273550e-02	   2.2487925e-02	
   9.7196262e+00	   5.7287651e-02	   3.2253201e-02	   3.2776231e-02	   2.8046878e-02	   2.6226412e-02	   2.2467072e-02	
   9.9065421e+00	   5.7013657e-02	   3.2230149e-02	   3.2967259e-02	   2.8126626e-02	   2.6168666e-02	   2.2505311e-02	
   1.0093458e+01	   5.6848157e-02	   3.2170015e-02	   3.3069555e-02	   2.8180571e-02	   2.6165772e-02	   2.2521153e-02	
   1.0280374e+01	   5.7072912e-02	   3.2153819e-02	   3.2931323e-02	   2.8101545e-02	   2.6192152e-02	   2.2476889e-02	
   1.0467290e+01	   5.7293639e-02	   3.2180147e-02	   3.2801993e-02	   2.8001862e-02	   2.6194258e-02	   2.2429185e-02	
   1.0654206e+01	   5.7148153e-02	   3.2195188e-02	   3.2873737e-02	   2.8034620e-02	   2.6168495e-02	   2.2443443e-02	
   1.0841121e+01	   5.6896599e-02	   3.2176109e-02	   3.2981483e-02	   2.8131866e-02	   2.6147560e-02	   2.2481516e-02	
   1.1028037e+01	   5.6959491e-02	   3.2146695e-02	   3.2934648e-02	   2.8127558e-02	   2.6145628e-02	   2.2474391e-02	
   1.1214953e+01	   5.7270237e-02	   3.2140154e-02	   3.2795409e-02	   2.8011315e-02	   2.6145671e-02	   2.2422408e-02	
   1.1401869e+01	   5.7294981e-02	   3.2148274e-02	   3.2819391e-02	   2.7961621e-02	   2.6138369e-02	   2.2403766e-02	
   1.1588785e+01	   5.6972901e-02	   3.2151474e-02	   3.2957532e-02	   2.8047133e-02	   2.6134610e-02	   2.2437605e-02	
   1.1775701e+01	   5.6881614e-02	   3.2144161e-02	   3.2949305e-02	   2.8123441e-02	   2.6137403e-02	   2.2457244e-02	
   1.1962617e+01	   5.7124732e-02	   3.2134739e-02	   3.2793710e-02	   2.8067610e-02	   2.6132593e-02	   2.2429878e-02	
   1.2149533e+01	   5.7336628e-02	   3.2130242e-02	   3.2740899e-02	   2.7961957e-02	   2.6113142e-02	   2.2395593e-02	
   1.2336449e+01	   5.7173516e-02	   3.2128235e-02	   3.2901088e-02	   2.7964678e-02	   2.6103974e-02	   2.2403826e-02	
   1.2523364e+01	   5.6845381e-02	   3.2127091e-02	   3.3005994e-02	   2.8076385e-02	   2.6117049e-02	   2.2441694e-02	
   1.2710280e+01	   5.6926651e-02	   3.2127871e-02	   3.2882702e-02	   2.8105569e-02	   2.6136477e-02	   2.2436097e-02	
   1.2897196e+01	   5.7281958e-02	   3.2129238e-02	   3.2707713e-02	   2.8007933e-02	   2.6127819e-02	   2.2395982e-02	
   1.3084112e+01	   5.7345159e-02	   3.2127761e-02	   3.2749619e-02	   2.7946361e-02	   2.6094887e-02	   2.2386769e-02	
   1.3271028e+01	   5.7006940e-02	   3.2121850e-02	   3.2993395e-02	   2.7998785e-02	   2.6088568e-02	   2.2423749e-02	
   1.3457944e+01	   5.6827025e-02	   3.2115142e-02	   3.3010443e-02	   2.8097304e-02	   2.6111724e-02	   2.2444938e-02	
   1.3644860e+01	   5.7095329e-02	   3.2124627e-02	   3.2785841e-02	   2.8067458e-02	   2.6135983e-02	   2.2411009e-02	
   1.3831776e+01	   5.7369776e-02	   3.2137371e-02	   3.2685389e-02	   2.7959413e-02	   2.6124941e-02	   2.2379040e-02	
   1.4018692e+01	   5.7179921e-02	   3.2130723e-02	   3.2875354e-02	   2.7965203e-02	   2.6094475e-02	   2.2408741e-02	
   1.4205607e+01	   5.6877283e-02	   3.2119936e-02	   3.3019977e-02	   2.8070640e-02	   2.6094205e-02	   2.2450112e-02	
   1.4392523e+01	   5.6989968e-02	   3.2124262e-02	   3.2883039e-02	   2.8089312e-02	   2.6123761e-02	   2.2432137e-02	
   1.4579439e+01	   5.7326153e-02	   3.2135186e-02	   3.2711551e-02	   2.7992151e-02	   2.6137125e-02	   2.2385932e-02	
   1.4766355e+01	   5.7297163e-02	   3.2136380e-02	   3.2799809e-02	   2.7951451e-02	   2.6119403e-02	   2.2394438e-02	
   1.4953271e+01	   5.6968374e-02	   3.2133202e-02	   3.2988019e-02	   2.8038499e-02	   2.6102737e-02	   2.2446420e-02	
   1.5140187e+01	   5.6933664e-02	   3.2135797e-02	   3.2948219e-02	   2.8107625e-02	   2.6114820e-02	   2.2453046e-02	
   1.5327103e+01	   5.7223074e-02	   3.2141150e-02	   3.2766950e-02	   2.8048168e-02	   2.6136741e-02	   2.2411473e-02	
   1.5514019e+01	   5.7338357e-02	   3.2141135e-02	   3.2763075e-02	   2.7961141e-02	   2.6135465e-02	   2.2395511e-02	
   1.5700935e+01	   5.7106550e-02	   3.2139622e-02	   3.2948951e-02	   2.7996583e-02	   2.6119483e-02	   2.2432289e-02	
   1.5887850e+01	   5.6923074e-02	   3.2145352e-02	   3.3001783e-02	   2.8098793e-02	   2.6120711e-02	   2.2462796e-02	
   1.6074766e+01	   5.7104223e-02	   3.2154096e-02	   3.2823821e-02	   2.8097531e-02	   2.6139572e-02	   2.2441459e-02	
   1.6261682e+01	   5.7365727e-02	   3.2153452e-02	   3.2728223e-02	   2.8000084e-02	   2.6143131e-02	   2.2404901e-02	
   1.6448598e+01	   5.7261264e-02	   3.2145840e-02	   3.2887012e-02	   2.7972369e-02	   2.6130479e-02	   2.2420120e-02	
   1.6635514e+01	   5.6934739e-02	   3.2147497e-02	   3.3033061e-02	   2.8066426e-02	   2.6130115e-02	   2.2468756e-02	
   1.6822430e+01	   5.6973462e-02	   3.2161392e-02	   3.2922814e-02	   2.8127554e-02	   2.6146939e-02	   2.2467517e-02	
   1.7009346e+01	   5.7300065e-02	   3.2170961e-02	   3.2746089e-02	   2.8058638e-02	   2.6154264e-02	   2.2423019e-02	
   1.7196262e+01	   5.7339720e-02	   3.2163735e-02	   3.2814428e-02	   2.7976607e-02	   2.6142132e-02	   2.2419553e-02	
   1.7383178e+01	   5.7058204e-02	   3.2150711e-02	   3.3009050e-02	   2.8022561e-02	   2.6133268e-02	   2.2462656e-02	
   1.7570093e+01	   5.6957789e-02	   3.2155951e-02	   3.2992982e-02	   2.8124036e-02	   2.6147380e-02	   2.2477622e-02	
   1.7757009e+01	   5.7179601e-02	   3.2174178e-02	   3.2796476e-02	   2.8108071e-02	   2.6164489e-02	   2.2445435e-02	
   1.7943925e+01	   5.7351398e-02	   3.2176720e-02	   3.2758201e-02	   2.8005448e-02	   2.6156990e-02	   2.2422746e-02	
   1.8130841e+01	   5.7193463e-02	   3.2161109e-02	   3.2954517e-02	   2.7996661e-02	   2.6135579e-02	   2.2450405e-02	
   1.8317757e+01	   5.6966153e-02	   3.2155366e-02	   3.3047272e-02	   2.8090006e-02	   2.6140003e-02	   2.2484107e-02	
   1.8504673e+01	   5.7056137e-02	   3.2169688e-02	   3.2878528e-02	   2.8128262e-02	   2.6166037e-02	   2.2468332e-02	
   1.8691589e+01	   5.7346995e-02	   3.2181397e-02	   3.2734913e-02	   2.8051992e-02	   2.6169139e-02	   2.2425368e-02	
   1.8878505e+01	   5.7322675e-02	   3.2173777e-02	   3.2861070e-02	   2.7990500e-02	   2.6147347e-02	   2.2432939e-02	
   1.9065421e+01	   5.7003589e-02	   3.2161353e-02	   3.3043975e-02	   2.8045694e-02	   2.6139372e-02	   2.2482806e-02	
   1.9252336e+01	   5.6963924e-02	   3.2164722e-02	   3.2974986e-02	   2.8137913e-02	   2.6157313e-02	   2.2487061e-02	
   1.9439252e+01	   5.7240137e-02	   3.2176780e-02	   3.2774304e-02	   2.8108043e-02	   2.6172000e-02	   2.2443618e-02	
   1.9626168e+01	   5.7359425e-02	   3.2177917e-02	   3.2777017e-02	   2.7999405e-02	   2.6159582e-02	   2.2426637e-02	
   1.9813084e+01	   5.7154365e-02	   3.2167964e-02	   3.2990625e-02	   2.8000379e-02	   2.6139177e-02	   2.2460034e-02	
   2.0000000e+01	   5.6922401e-02	   3.2163474e-02	   3.3061851e-02	   2.8098773e-02	   2.6146573e-02	   2.2494486e-02	
   2.0186916e+01	   5.7051335e-02	   3.2171124e-02	   3.2867197e-02	   2.8143069e-02	   2.6168468e-02	   2.2472777e-02	
   2.0373832e+01	   5.7370579e-02	   3.2175194e-02	   3.2735074e-02	   2.8056708e-02	   2.6167857e-02	   2.2425268e-02	
   2.0560748e+01	   5.7322074e-02	   3.2173426e-02	   3.2857667e-02	   2.7975264e-02	   2.6145965e-02	   2.2432465e-02	
   2.0747664e+01	   5.7035193e-02	   3.2157224e-02	   3.3057209e-02	   2.8023172e-02	   2.6135662e-02	   2.2478753e-02	
   2.0934579e+01	   5.6957751e-02	   3.2155523e-02	   3.2991041e-02	   2.8129536e-02	   2.6152246e-02	   2.2488935e-02	
   2.1121495e+01	   5.7225254e-02	   3.2176915e-02	   3.2751713e-02	   2.8115478e-02	   2.6170050e-02	   2.2441325e-02	
   2.1308411e+01	   5.7365211e-02	   3.2178685e-02	   3.2762210e-02	   2.8003802e-02	   2.6156963e-02	   2.2419642e-02	
   2.1495327e+01	   5.7144992e-02	   3.2159577e-02	   3.3005681e-02	   2.7989482e-02	   2.6134606e-02	   2.2458951e-02	
   2.1682243e+01	   5.6933101e-02	   3.2154485e-02	   3.3040678e-02	   2.8092980e-02	   2.6142126e-02	   2.2491504e-02	
   2.1869159e+01	   5.7078604e-02	   3.2168802e-02	   3.2830779e-02	   2.8143496e-02	   2.6166232e-02	   2.2462933e-02	
   2.2056075e+01	   5.7344545e-02	   3.2175973e-02	   3.2739146e-02	   2.8052577e-02	   2.6165488e-02	   2.2419607e-02	
   2.2242991e+01	   5.7279578e-02	   3.2165808e-02	   3.2890592e-02	   2.7964428e-02	   2.6138462e-02	   2.2433336e-02	
   2.2429907e+01	   5.7001247e-02	   3.2151835e-02	   3.3069084e-02	   2.8017819e-02	   2.6128874e-02	   2.2480077e-02	
   2.2616822e+01	   5.6925241e-02	   3.2155247e-02	   3.2980317e-02	   2.8129866e-02	   2.6151182e-02	   2.2488630e-02	
   2.2803738e+01	   5.7197569e-02	   3.2170053e-02	   3.2748374e-02	   2.8138089e-02	   2.6169193e-02	   2.2439515e-02	
   2.2990654e+01	   5.7355765e-02	   3.2172158e-02	   3.2731271e-02	   2.8006781e-02	   2.6157355e-02	   2.2415097e-02	
   2.3177570e+01	   5.7214461e-02	   3.2158101e-02	   3.2975047e-02	   2.7964689e-02	   2.6126665e-02	   2.2442831e-02	
   2.3364486e+01	   5.6906847e-02	   3.2149384e-02	   3.3077790e-02	   2.8049054e-02	   2.6130325e-02	   2.2491374e-02	
   2.3551402e+01	   5.6969284e-02	   3.2157422e-02	   3.2899079e-02	   2.8160901e-02	   2.6160360e-02	   2.2476234e-02	
   2.3738318e+01	   5.7290842e-02	   3.2168940e-02	   3.2688602e-02	   2.8114836e-02	   2.6171606e-02	   2.2421637e-02	
   2.3925234e+01	   5.7401066e-02	   3.2167579e-02	   3.2755366e-02	   2.7975088e-02	   2.6143510e-02	   2.2406891e-02	
   2.4112150e+01	   5.7104390e-02	   3.2153367e-02	   3.3042522e-02	   2.7954557e-02	   2.6122743e-02	   2.2459919e-02	
   2.4299065e+01	   5.6878267e-02	   3.2150618e-02	   3.3067471e-02	   2.8091510e-02	   2.6135692e-02	   2.2491744e-02	
   2.4485981e+01	   5.7059463e-02	   3.2161222e-02	   3.2797680e-02	   2.8171459e-02	   2.6170185e-02	   2.2457803e-02	
   2.4672897e+01	   5.7381157e-02	   3.2168880e-02	   3.2666879e-02	   2.8058224e-02	   2.6163555e-02	   2.2406986e-02	
   2.4859813e+01	   5.7288047e-02	   3.2161208e-02	   3.2909530e-02	   2.7937823e-02	   2.6125613e-02	   2.2427095e-02	
   2.5046729e+01	   5.6927181e-02	   3.2150805e-02	   3.3109376e-02	   2.8012667e-02	   2.6124690e-02	   2.2486931e-02	
   2.5233645e+01	   5.6923556e-02	   3.2153249e-02	   3.2927619e-02	   2.8153347e-02	   2.6158966e-02	   2.2483125e-02	
   2.5420561e+01	   5.7317106e-02	   3.2164404e-02	   3.2661379e-02	   2.8120040e-02	   2.6165988e-02	   2.2415357e-02	
   2.5607477e+01	   5.7407191e-02	   3.2164851e-02	   3.2772143e-02	   2.7968963e-02	   2.6138204e-02	   2.2403228e-02	
   2.5794393e+01	   5.7073581e-02	   3.2149033e-02	   3.3063205e-02	   2.7950708e-02	   2.6121859e-02	   2.2465244e-02	
   2.5981308e+01	   5.6901351e-02	   3.2146189e-02	   3.3031112e-02	   2.8103975e-02	   2.6141827e-02	   2.2490861e-02	
   2.6168224e+01	   5.7133247e-02	   3.2163999e-02	   3.2750215e-02	   2.8170901e-02	   2.6166888e-02	   2.2444751e-02	
   2.6355140e+01	   5.7373958e-02	   3.2172466e-02	   3.2696266e-02	   2.8039974e-02	   2.6156460e-02	   2.2405174e-02	
   2.6542056e+01	   5.7229587e-02	   3.2157148e-02	   3.2973682e-02	   2.7929358e-02	   2.6123557e-02	   2.2436907e-02	
   2.6728972e+01	   5.6934662e-02	   3.2145328e-02	   3.3107027e-02	   2.8020281e-02	   2.6127523e-02	   2.2490332e-02	
   2.6915888e+01	   5.6980040e-02	   3.2158415e-02	   3.2865484e-02	   2.8164925e-02	   2.6163566e-02	   2.2476970e-02	
   2.7102804e+01	   5.7328204e-02	   3.2174760e-02	   3.2657860e-02	   2.8120282e-02	   2.6168554e-02	   2.2410527e-02	
   2.7289720e+01	   5.7368239e-02	   3.2166553e-02	   3.2830304e-02	   2.7961294e-02	   2.6137978e-02	   2.2409713e-02	
   2.7476636e+01	   5.7027251e-02	   3.2148617e-02	   3.3093539e-02	   2.7952678e-02	   2.6123384e-02	   2.2478135e-02	
   2.7663551e+01	   5.6912423e-02	   3.2151963e-02	   3.3000368e-02	   2.8122294e-02	   2.6149717e-02	   2.2493328e-02	
   2.7850467e+01	   5.7178465e-02	   3.2170225e-02	   3.2709664e-02	   2.8181978e-02	   2.6174126e-02	   2.2439796e-02	
   2.8037383e+01	   5.7375057e-02	   3.2173543e-02	   3.2710561e-02	   2.8028365e-02	   2.6155407e-02	   2.2407747e-02	
   2.8224299e+01	   5.7187860e-02	   3.2157313e-02	   3.3029828e-02	   2.7921366e-02	   2.6122209e-02	   2.2448637e-02	
   2.8411215e+01	   5.6919411e-02	   3.2149581e-02	   3.3117548e-02	   2.8033615e-02	   2.6133843e-02	   2.2497434e-02	
   2.8598131e+01	   5.7014401e-02	   3.2164255e-02	   3.2816918e-02	   2.8180393e-02	   2.6171923e-02	   2.2473073e-02	
   2.8785047e+01	   5.7372743e-02	   3.2176652e-02	   3.2646666e-02	   2.8117265e-02	   2.6170272e-02	   2.2407410e-02	
   2.8971963e+01	   5.7350690e-02	   3.2166759e-02	   3.2875782e-02	   2.7948114e-02	   2.6134381e-02	   2.2418164e-02	
   2.9158879e+01	   5.6974344e-02	   3.2152558e-02	   3.3128668e-02	   2.7967840e-02	   2.6127393e-02	   2.2491266e-02	
   2.9345794e+01	   5.6935414e-02	   3.2156819e-02	   3.2943531e-02	   2.8146186e-02	   2.6161980e-02	   2.2493293e-02	
   2.9532710e+01	   5.7266366e-02	   3.2176859e-02	   3.2666638e-02	   2.8160019e-02	   2.6174785e-02	   2.2425716e-02	
   2.9719626e+01	   5.7355252e-02	   3.2175275e-02	   3.2800668e-02	   2.7991236e-02	   2.6145736e-02	   2.2413865e-02	
   2.9906542e+01	   5.7087596e-02	   3.2155037e-02	   3.3089994e-02	   2.7946598e-02	   2.6128781e-02	   2.2473425e-02	
   3.0093458e+01	   5.6922232e-02	   3.2153570e-02	   3.3034606e-02	   2.8086495e-02	   2.6150053e-02	   2.2501911e-02	
   3.0280374e+01	   5.7132293e-02	   3.2171657e-02	   3.2741770e-02	   2.8183569e-02	   2.6174792e-02	   2.2453121e-02	
   3.0467290e+01	   5.7363082e-02	   3.2177856e-02	   3.2710828e-02	   2.8075284e-02	   2.6162599e-02	   2.2410706e-02	
   3.0654206e+01	   5.7237125e-02	   3.2164425e-02	   3.2989924e-02	   2.7924888e-02	   2.6129622e-02	   2.2442761e-02	
   3.0841121e+01	   5.6969510e-02	   3.2154089e-02	   3.3114290e-02	   2.7990652e-02	   2.6134219e-02	   2.2496672e-02	
   3.1028037e+01	   5.6999349e-02	   3.2164269e-02	   3.2865096e-02	   2.8174360e-02	   2.6172112e-02	   2.2484904e-02	
   3.1214953e+01	   5.7305436e-02	   3.2179279e-02	   3.2653859e-02	   2.8159992e-02	   2.6175251e-02	   2.2419034e-02	
   3.1401869e+01	   5.7364193e-02	   3.2173615e-02	   3.2832381e-02	   2.7983722e-02	   2.6142997e-02	   2.2413206e-02	
   3.1588785e+01	   5.7066653e-02	   3.2157895e-02	   3.3103813e-02	   2.7931519e-02	   2.6128872e-02	   2.2480368e-02	
   3.1775701e+01	   5.6934545e-02	   3.2158752e-02	   3.3024732e-02	   2.8094695e-02	   2.6156754e-02	   2.2501152e-02	
   3.1962617e+01	   5.7146050e-02	   3.2173638e-02	   3.2709529e-02	   2.8212347e-02	   2.6182878e-02	   2.2452996e-02	
   3.2149533e+01	   5.7367295e-02	   3.2178456e-02	   3.2674716e-02	   2.8088582e-02	   2.6162241e-02	   2.2409553e-02	
   3.2336449e+01	   5.7252988e-02	   3.2165320e-02	   3.3016645e-02	   2.7921610e-02	   2.6128238e-02	   2.2441457e-02	
   3.2523364e+01	   5.6924114e-02	   3.2156983e-02	   3.3133810e-02	   2.7983551e-02	   2.6138498e-02	   2.2507583e-02	
   3.2710280e+01	   5.6966702e-02	   3.2165915e-02	   3.2874436e-02	   2.8175460e-02	   2.6175673e-02	   2.2492120e-02	
   3.2897196e+01	   5.7310464e-02	   3.2176825e-02	   3.2658522e-02	   2.8190694e-02	   2.6179362e-02	   2.2420718e-02	
   3.3084112e+01	   5.7371554e-02	   3.2172919e-02	   3.2813550e-02	   2.7978366e-02	   2.6138698e-02	   2.2413535e-02	
   3.3271028e+01	   5.7073164e-02	   3.2160233e-02	   3.3149375e-02	   2.7904725e-02	   2.6125481e-02	   2.2479828e-02	
   3.3457944e+01	   5.6886576e-02	   3.2160565e-02	   3.3078459e-02	   2.8077206e-02	   2.6159339e-02	   2.2513534e-02	
   3.3644860e+01	   5.7128286e-02	   3.2173328e-02	   3.2697530e-02	   2.8209914e-02	   2.6182202e-02	   2.2456516e-02	
   3.3831776e+01	   5.7427415e-02	   3.2175052e-02	   3.2666440e-02	   2.8104177e-02	   2.6160094e-02	   2.2400396e-02	
   3.4018692e+01	   5.7276333e-02	   3.2167043e-02	   3.3000265e-02	   2.7907832e-02	   2.6125119e-02	   2.2437276e-02	
   3.4205607e+01	   5.6942163e-02	   3.2158431e-02	   3.3166360e-02	   2.7943260e-02	   2.6136312e-02	   2.2506501e-02	
   3.4392523e+01	   5.6969834e-02	   3.2168434e-02	   3.2872542e-02	   2.8190763e-02	   2.6181555e-02	   2.2494094e-02	
   3.4579439e+01	   5.7308777e-02	   3.2182974e-02	   3.2639736e-02	   2.8200382e-02	   2.6179457e-02	   2.2417475e-02	
   3.4766355e+01	   5.7333477e-02	   3.2173418e-02	   3.2880063e-02	   2.7968520e-02	   2.6137491e-02	   2.2419657e-02	
   3.4953271e+01	   5.7016844e-02	   3.2155655e-02	   3.3131062e-02	   2.7929884e-02	   2.6133937e-02	   2.2496581e-02	
   3.5140187e+01	   5.6959615e-02	   3.2162666e-02	   3.2935912e-02	   2.8130137e-02	   2.6169491e-02	   2.2503459e-02	
   3.5327103e+01	   5.7247747e-02	   3.2181172e-02	   3.2659918e-02	   2.8194087e-02	   2.6177604e-02	   2.2430403e-02	
   3.5514019e+01	   5.7331311e-02	   3.2174692e-02	   3.2826888e-02	   2.8013531e-02	   2.6144713e-02	   2.2415637e-02	
   3.5700935e+01	   5.7093795e-02	   3.2156745e-02	   3.3111634e-02	   2.7920218e-02	   2.6131647e-02	   2.2478123e-02	
   3.5887850e+01	   5.6986596e-02	   3.2160621e-02	   3.2992880e-02	   2.8082189e-02	   2.6161503e-02	   2.2500333e-02	
   3.6074766e+01	   5.7181584e-02	   3.2178631e-02	   3.2701443e-02	   2.8203193e-02	   2.6179581e-02	   2.2447247e-02	
   3.6261682e+01	   5.7311211e-02	   3.2178279e-02	   3.2764128e-02	   2.8068601e-02	   2.6153754e-02	   2.2417866e-02	
   3.6448598e+01	   5.7156679e-02	   3.2161868e-02	   3.3059215e-02	   2.7927002e-02	   2.6132199e-02	   2.2461540e-02	
   3.6635514e+01	   5.6997767e-02	   3.2159252e-02	   3.3045871e-02	   2.8028022e-02	   2.6153405e-02	   2.2498532e-02	
   3.6822430e+01	   5.7121131e-02	   3.2173674e-02	   3.2762068e-02	   2.8183884e-02	   2.6177757e-02	   2.2464232e-02	
   3.7009346e+01	   5.7304228e-02	   3.2179067e-02	   3.2721079e-02	   2.8126165e-02	   2.6162927e-02	   2.2420241e-02	
   3.7196262e+01	   5.7221492e-02	   3.2167620e-02	   3.2990894e-02	   2.7946731e-02	   2.6134905e-02	   2.2444585e-02	
   3.7383178e+01	   5.7018748e-02	   3.2160105e-02	   3.3090216e-02	   2.7966641e-02	   2.6144344e-02	   2.2495058e-02	
   3.7570093e+01	   5.7052498e-02	   3.2168466e-02	   3.2849588e-02	   2.8157824e-02	   2.6175054e-02	   2.2483364e-02	
   3.7757009e+01	   5.7268696e-02	   3.2178210e-02	   3.2683776e-02	   2.8179540e-02	   2.6172164e-02	   2.2428290e-02	
   3.7943925e+01	   5.7297751e-02	   3.2173614e-02	   3.2871622e-02	   2.8005061e-02	   2.6142441e-02	   2.2424226e-02	
   3.8130841e+01	   5.7074777e-02	   3.2162502e-02	   3.3100239e-02	   2.7943458e-02	   2.6138780e-02	   2.2483116e-02	
   3.8317757e+01	   5.6984045e-02	   3.2165138e-02	   3.2983413e-02	   2.8075874e-02	   2.6165579e-02	   2.2502582e-02	
   3.8504673e+01	   5.7183309e-02	   3.2175925e-02	   3.2721384e-02	   2.8182676e-02	   2.6176875e-02	   2.2449658e-02	
   3.8691589e+01	   5.7304104e-02	   3.2180489e-02	   3.2769540e-02	   2.8092929e-02	   2.6155647e-02	   2.2417907e-02	
   3.8878505e+01	   5.7175690e-02	   3.2168274e-02	   3.3033799e-02	   2.7945491e-02	   2.6137258e-02	   2.2456309e-02	
   3.9065421e+01	   5.7014041e-02	   3.2161359e-02	   3.3067290e-02	   2.7987704e-02	   2.6152891e-02	   2.2500676e-02	
   3.9252336e+01	   5.7089668e-02	   3.2171791e-02	   3.2798233e-02	   2.8178440e-02	   2.6178496e-02	   2.2477317e-02	
   3.9439252e+01	   5.7278720e-02	   3.2180656e-02	   3.2690591e-02	   2.8177327e-02	   2.6169263e-02	   2.2424477e-02	
   3.9626168e+01	   5.7265530e-02	   3.2172526e-02	   3.2931344e-02	   2.7981356e-02	   2.6140231e-02	   2.2430813e-02	
   3.9813084e+01	   5.7054939e-02	   3.2161535e-02	   3.3109298e-02	   2.7941004e-02	   2.6142184e-02	   2.2492224e-02	
   4.0000000e+01	   5.7014022e-02	   3.2167263e-02	   3.2932875e-02	   2.8098505e-02	   2.6170572e-02	   2.2501753e-02	
   4.0186916e+01	   5.7216755e-02	   3.2179794e-02	   3.2700738e-02	   2.8189532e-02	   2.6177551e-02	   2.2441739e-02	
   4.0373832e+01	   5.7307745e-02	   3.2177678e-02	   3.2804372e-02	   2.8072609e-02	   2.6150805e-02	   2.2417970e-02	
   4.0560748e+01	   5.7150521e-02	   3.2165798e-02	   3.3068348e-02	   2.7934710e-02	   2.6135728e-02	   2.2465365e-02	
   4.0747664e+01	   5.7012903e-02	   3.2164497e-02	   3.3049710e-02	   2.8005863e-02	   2.6159025e-02	   2.2503883e-02	
   4.0934579e+01	   5.7118991e-02	   3.2176265e-02	   3.2754800e-02	   2.8196608e-02	   2.6182783e-02	   2.2471618e-02	
   4.1121495e+01	   5.7295062e-02	   3.2181107e-02	   3.2691220e-02	   2.8170364e-02	   2.6166740e-02	   2.2421342e-02	
   4.1308411e+01	   5.7250434e-02	   3.2171267e-02	   3.2978442e-02	   2.7963723e-02	   2.6137892e-02	   2.2436075e-02	
   4.1495327e+01	   5.7026979e-02	   3.2163977e-02	   3.3117446e-02	   2.7941652e-02	   2.6145721e-02	   2.2501856e-02	
   4.1682243e+01	   5.7018275e-02	   3.2171233e-02	   3.2900028e-02	   2.8117556e-02	   2.6176530e-02	   2.2502768e-02	
   4.1869159e+01	   5.7244111e-02	   3.2181082e-02	   3.2692726e-02	   2.8202854e-02	   2.6179831e-02	   2.2436082e-02	
   4.2056075e+01	   5.7302807e-02	   3.2177778e-02	   3.2822136e-02	   2.8062418e-02	   2.6147747e-02	   2.2420308e-02	
   4.2242991e+01	   5.7134164e-02	   3.2166416e-02	   3.3100823e-02	   2.7911727e-02	   2.6135135e-02	   2.2472095e-02	
   4.2429907e+01	   5.6996661e-02	   3.2167816e-02	   3.3069587e-02	   2.8006899e-02	   2.6163928e-02	   2.2510815e-02	
   4.2616822e+01	   5.7120879e-02	   3.2178630e-02	   3.2729159e-02	   2.8205432e-02	   2.6184093e-02	   2.2472911e-02	
   4.2803738e+01	   5.7316072e-02	   3.2183760e-02	   3.2698687e-02	   2.8169686e-02	   2.6166411e-02	   2.2413787e-02	
   4.2990654e+01	   5.7251556e-02	   3.2172766e-02	   3.2982185e-02	   2.7969478e-02	   2.6139281e-02	   2.2435737e-02	
   4.3177570e+01	   5.7038986e-02	   3.2163961e-02	   3.3118120e-02	   2.7926152e-02	   2.6145267e-02	   2.2503930e-02	
   4.3364486e+01	   5.7037031e-02	   3.2171728e-02	   3.2895429e-02	   2.8120877e-02	   2.6180980e-02	   2.2503242e-02	
   4.3551402e+01	   5.7234409e-02	   3.2185411e-02	   3.2653196e-02	   2.8236320e-02	   2.6182680e-02	   2.2437961e-02	
   4.3738318e+01	   5.7317394e-02	   3.2180964e-02	   3.2803498e-02	   2.8081949e-02	   2.6150160e-02	   2.2412127e-02	
   4.3925234e+01	   5.7142515e-02	   3.2165103e-02	   3.3115413e-02	   2.7910199e-02	   2.6137747e-02	   2.2471921e-02	
   4.4112150e+01	   5.6995014e-02	   3.2166121e-02	   3.3061193e-02	   2.7994665e-02	   2.6163661e-02	   2.2519767e-02	
   4.4299065e+01	   5.7112786e-02	   3.2181079e-02	   3.2742734e-02	   2.8205728e-02	   2.6188376e-02	   2.2479011e-02	
   4.4485981e+01	   5.7303540e-02	   3.2186017e-02	   3.2669874e-02	   2.8205592e-02	   2.6170186e-02	   2.2415821e-02	
   4.4672897e+01	   5.7261531e-02	   3.2172463e-02	   3.2988540e-02	   2.7961062e-02	   2.6136257e-02	   2.2431363e-02	
   4.4859813e+01	   5.7040422e-02	   3.2162786e-02	   3.3163081e-02	   2.7897963e-02	   2.6145664e-02	   2.2506881e-02	
   4.5046729e+01	   5.7042220e-02	   3.2174678e-02	   3.2871632e-02	   2.8130865e-02	   2.6184608e-02	   2.2505717e-02	
   4.5233645e+01	   5.7257648e-02	   3.2186457e-02	   3.2655397e-02	   2.8235745e-02	   2.6181495e-02	   2.2431346e-02	
   4.5420561e+01	   5.7286388e-02	   3.2178341e-02	   3.2889130e-02	   2.8036428e-02	   2.6142935e-02	   2.2421466e-02	
   4.5607477e+01	   5.7088124e-02	   3.2166112e-02	   3.3124417e-02	   2.7908001e-02	   2.6140419e-02	   2.2490677e-02	
   4.5794393e+01	   5.7029858e-02	   3.2171157e-02	   3.2961273e-02	   2.8064844e-02	   2.6177257e-02	   2.2511623e-02	
   4.5981308e+01	   5.7207024e-02	   3.2184346e-02	   3.2692964e-02	   2.8219915e-02	   2.6185949e-02	   2.2450228e-02	
   4.6168224e+01	   5.7296693e-02	   3.2181957e-02	   3.2797191e-02	   2.8106536e-02	   2.6152547e-02	   2.2418363e-02	
   4.6355140e+01	   5.7147120e-02	   3.2170013e-02	   3.3091101e-02	   2.7928126e-02	   2.6138648e-02	   2.2469458e-02	
   4.6542056e+01	   5.7039965e-02	   3.2166525e-02	   3.3048745e-02	   2.7989185e-02	   2.6165973e-02	   2.2513184e-02	
   4.6728972e+01	   5.7145928e-02	   3.2180784e-02	   3.2740328e-02	   2.8197252e-02	   2.6186446e-02	   2.2474242e-02	
   4.6915888e+01	   5.7281747e-02	   3.2187148e-02	   3.2718524e-02	   2.8180951e-02	   2.6166217e-02	   2.2420387e-02	
   4.7102804e+01	   5.7213320e-02	   3.2173041e-02	   3.3023357e-02	   2.7961125e-02	   2.6139882e-02	   2.2446360e-02	
   4.7289720e+01	   5.7058350e-02	   3.2165380e-02	   3.3112217e-02	   2.7930178e-02	   2.6153424e-02	   2.2507700e-02	
   4.7476636e+01	   5.7085188e-02	   3.2177892e-02	   3.2835168e-02	   2.8141771e-02	   2.6184508e-02	   2.2497580e-02	
   4.7663551e+01	   5.7250707e-02	   3.2188302e-02	   3.2680191e-02	   2.8222609e-02	   2.6178597e-02	   2.2431758e-02	
   4.7850467e+01	   5.7263764e-02	   3.2179221e-02	   3.2909753e-02	   2.8039809e-02	   2.6146477e-02	   2.2426140e-02	
   4.8037383e+01	   5.7097402e-02	   3.2166865e-02	   3.3124355e-02	   2.7914241e-02	   2.6145824e-02	   2.2493038e-02	
   4.8224299e+01	   5.7046993e-02	   3.2172734e-02	   3.2957456e-02	   2.8053912e-02	   2.6176413e-02	   2.2514414e-02	
   4.8411215e+01	   5.7199901e-02	   3.2186580e-02	   3.2696712e-02	   2.8218661e-02	   2.6184435e-02	   2.2453247e-02	
   4.8598131e+01	   5.7288601e-02	   3.2184329e-02	   3.2795893e-02	   2.8126873e-02	   2.6157404e-02	   2.2416215e-02	
   4.8785047e+01	   5.7162892e-02	   3.2170785e-02	   3.3080488e-02	   2.7937164e-02	   2.6142689e-02	   2.2466647e-02	
   4.8971963e+01	   5.7040268e-02	   3.2170156e-02	   3.3049567e-02	   2.7980553e-02	   2.6165752e-02	   2.2518491e-02	
   4.9158879e+01	   5.7129160e-02	   3.2182375e-02	   3.2769659e-02	   2.8177602e-02	   2.6187299e-02	   2.2483627e-02	
   4.9345794e+01	   5.7278262e-02	   3.2186445e-02	   3.2723968e-02	   2.8190084e-02	   2.6170436e-02	   2.2421117e-02	
   4.9532710e+01	   5.7229265e-02	   3.2176432e-02	   3.2990827e-02	   2.7993119e-02	   2.6141784e-02	   2.2439606e-02	
   4.9719626e+01	   5.7069820e-02	   3.2169869e-02	   3.3109824e-02	   2.7927101e-02	   2.6152247e-02	   2.2506369e-02	
   4.9906542e+01	   5.7077853e-02	   3.2177806e-02	   3.2873836e-02	   2.8109288e-02	   2.6186214e-02	   2.2505510e-02	
   5.0093458e+01	   5.7237644e-02	   3.2186929e-02	   3.2684478e-02	   2.8227551e-02	   2.6183227e-02	   2.2440010e-02	
   5.0280374e+01	   5.7273447e-02	   3.2182247e-02	   3.2866461e-02	   2.8081260e-02	   2.6149312e-02	   2.2422666e-02	
   5.0467290e+01	   5.7119245e-02	   3.2171047e-02	   3.3122531e-02	   2.7914469e-02	   2.6145249e-02	   2.2485424e-02	
   5.0654206e+01	   5.7041606e-02	   3.2173704e-02	   3.3008056e-02	   2.8012809e-02	   2.6175239e-02	   2.2520023e-02	
   5.0841121e+01	   5.7173119e-02	   3.2187044e-02	   3.2717274e-02	   2.8211686e-02	   2.6187361e-02	   2.2466943e-02	
   5.1028037e+01	   5.7275712e-02	   3.2190709e-02	   3.2761799e-02	   2.8170064e-02	   2.6165343e-02	   2.2416158e-02	
   5.1214953e+01	   5.7192539e-02	   3.2175239e-02	   3.3043958e-02	   2.7966192e-02	   2.6145107e-02	   2.2453624e-02	
   5.1401869e+01	   5.7060953e-02	   3.2169820e-02	   3.3082303e-02	   2.7946955e-02	   2.6160371e-02	   2.2518288e-02	
   5.1588785e+01	   5.7105375e-02	   3.2181796e-02	   3.2818910e-02	   2.8142597e-02	   2.6189001e-02	   2.2499617e-02	
   5.1775701e+01	   5.7248483e-02	   3.2190139e-02	   3.2697532e-02	   2.8223697e-02	   2.6181157e-02	   2.2430993e-02	
   5.1962617e+01	   5.7249930e-02	   3.2181107e-02	   3.2928266e-02	   2.8048363e-02	   2.6146849e-02	   2.2428417e-02	
   5.2149533e+01	   5.7107844e-02	   3.2169278e-02	   3.3132307e-02	   2.7905580e-02	   2.6147199e-02	   2.2496619e-02	
   5.2336449e+01	   5.7062057e-02	   3.2175163e-02	   3.2963227e-02	   2.8035653e-02	   2.6179265e-02	   2.2521631e-02	
   5.2523364e+01	   5.7196297e-02	   3.2189574e-02	   3.2698575e-02	   2.8225670e-02	   2.6188475e-02	   2.2458582e-02	
   5.2710280e+01	   5.7283076e-02	   3.2187889e-02	   3.2787561e-02	   2.8156218e-02	   2.6161292e-02	   2.2412903e-02	
   5.2897196e+01	   5.7177896e-02	   3.2174079e-02	   3.3078183e-02	   2.7944676e-02	   2.6142792e-02	   2.2461719e-02	
   5.3084112e+01	   5.7056559e-02	   3.2171947e-02	   3.3062502e-02	   2.7959923e-02	   2.6167165e-02	   2.2525302e-02	
   5.3271028e+01	   5.7144280e-02	   3.2185669e-02	   3.2756177e-02	   2.8184370e-02	   2.6189499e-02	   2.2486114e-02	
   5.3457944e+01	   5.7265827e-02	   3.2190331e-02	   3.2729827e-02	   2.8202282e-02	   2.6171229e-02	   2.2422960e-02	
   5.3644860e+01	   5.7205186e-02	   3.2178258e-02	   3.3028104e-02	   2.7984013e-02	   2.6146105e-02	   2.2447838e-02	
   5.3831776e+01	   5.7078852e-02	   3.2172296e-02	   3.3099493e-02	   2.7932243e-02	   2.6160097e-02	   2.2513903e-02	
   5.4018692e+01	   5.7108297e-02	   3.2182069e-02	   3.2834657e-02	   2.8126286e-02	   2.6187886e-02	   2.2504260e-02	
   5.4205607e+01	   5.7250208e-02	   3.2190270e-02	   3.2708759e-02	   2.8219625e-02	   2.6179870e-02	   2.2433146e-02	
   5.4392523e+01	   5.7248595e-02	   3.2183039e-02	   3.2926547e-02	   2.8060635e-02	   2.6151069e-02	   2.2428869e-02	
   5.4579439e+01	   5.7105328e-02	   3.2173420e-02	   3.3102542e-02	   2.7929641e-02	   2.6152537e-02	   2.2499657e-02	
   5.4766355e+01	   5.7076049e-02	   3.2177728e-02	   3.2945913e-02	   2.8043113e-02	   2.6181223e-02	   2.2520715e-02	
   5.4953271e+01	   5.7206780e-02	   3.2188836e-02	   3.2725764e-02	   2.8208324e-02	   2.6187465e-02	   2.2456363e-02	
   5.5140187e+01	   5.7277491e-02	   3.2185317e-02	   3.2820088e-02	   2.8139137e-02	   2.6159247e-02	   2.2419465e-02	
   5.5327103e+01	   5.7172910e-02	   3.2174280e-02	   3.3064043e-02	   2.7955919e-02	   2.6145479e-02	   2.2469197e-02	
   5.5514019e+01	   5.7084565e-02	   3.2174340e-02	   3.3036055e-02	   2.7973776e-02	   2.6169964e-02	   2.2519912e-02	
   5.5700935e+01	   5.7151821e-02	   3.2186238e-02	   3.2779636e-02	   2.8166426e-02	   2.6191009e-02	   2.2486378e-02	
   5.5887850e+01	   5.7249291e-02	   3.2190875e-02	   3.2750796e-02	   2.8195978e-02	   2.6174890e-02	   2.2428995e-02	
   5.6074766e+01	   5.7212660e-02	   3.2182703e-02	   3.2958306e-02	   2.8042976e-02	   2.6153742e-02	   2.2445613e-02	
   5.6261682e+01	   5.7129152e-02	   3.2177472e-02	   3.3032582e-02	   2.7980926e-02	   2.6160454e-02	   2.2494642e-02	
   5.6448598e+01	   5.7128349e-02	   3.2181671e-02	   3.2914629e-02	   2.8065752e-02	   2.6177941e-02	   2.2498054e-02	
   5.6635514e+01	   5.7185861e-02	   3.2187158e-02	   3.2825084e-02	   2.8139214e-02	   2.6179068e-02	   2.2465167e-02	
   5.6822430e+01	   5.7205752e-02	   3.2185980e-02	   3.2871318e-02	   2.8108299e-02	   2.6167734e-02	   2.2451770e-02	
   5.7009346e+01	   5.7175436e-02	   3.2181708e-02	   3.2956088e-02	   2.8041855e-02	   2.6162937e-02	   2.2469077e-02	
   5.7196262e+01	   5.7148207e-02	   3.2181076e-02	   3.2955917e-02	   2.8038212e-02	   2.6168647e-02	   2.2486916e-02	
   5.7383178e+01	   5.7160058e-02	   3.2183559e-02	   3.2904104e-02	   2.8077467e-02	   2.6173456e-02	   2.2480902e-02	
   5.7570093e+01	   5.7176113e-02	   3.2184822e-02	   3.2889640e-02	   2.8090554e-02	   2.6172650e-02	   2.2471329e-02	
   5.7757009e+01	   5.7177495e-02	   3.2184661e-02	   3.2899685e-02	   2.8084676e-02	   2.6170692e-02	   2.2470379e-02	
   5.7943925e+01	   5.7174338e-02	   3.2184215e-02	   3.2910722e-02	   2.8076001e-02	   2.6170000e-02	   2.2471893e-02	
   5.8130841e+01	   5.7171865e-02	   3.2184150e-02	   3.2913583e-02	   2.8073652e-02	   2.6170289e-02	   2.2473672e-02	
   5.8317757e+01	   5.7171449e-02	   3.2184201e-02	   3.2913492e-02	   2.8073725e-02	   2.6170674e-02	   2.2474284e-02	
   5.8504673e+01	   5.7171682e-02	   3.2184461e-02	   3.2911203e-02	   2.8075626e-02	   2.6171092e-02	   2.2474419e-02	
   5.8691589e+01	   5.7172751e-02	   3.2184709e-02	   3.2909372e-02	   2.8077336e-02	   2.6171323e-02	   2.2474070e-02	
   5.8878505e+01	   5.7174203e-02	   3.2184852e-02	   3.2909841e-02	   2.8077298e-02	   2.6171300e-02	   2.2473902e-02	
   5.9065421e+01	   5.7172884e-02	   3.2184887e-02	   3.2911435e-02	   2.8076272e-02	   2.6171291e-02	   2.2474199e-02	
   5.9252336e+01	   5.7172682e-02	   3.2184967e-02	   3.2911720e-02	   2.8076156e-02	   2.6171479e-02	   2.2474578e-02	
   5.9439252e+01	   5.7172969e-02	   3.2185131e-02	   3.2911260e-02	   2.8076737e-02	   2.6171661e-02	   2.2474645e-02	
   5.9626168e+01	   5.7173290e-02	   3.2185288e-02	   3.2911122e-02	   2.8077112e-02	   2.6171807e-02	   2.2474708e-02	
   5.9813084e+01	   5.7173613e-02	   3.2185428e-02	   3.2911201e-02	   2.8077303e-02	   2.6171925e-02	   2.2474779e-02	
   6.0000000e+01	   5.7173789e-02	   3.2185561e-02	   3.2911383e-02	   2.8077382e-02	   2.6172035e-02	   2.2474874e-02	


==> MTDC-AC Control IEEE TPS (Arxiv v2)/PlotData_coordinated/CDC_PSet.txt <==
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   1.8691589e-01	  -4.1386378e-16	  -9.2898135e-17	   2.8258359e-16	  -2.0579909e-16	   3.3892328e-16	  -5.6245594e-17	
   3.7383178e-01	  -1.2903547e-16	   6.3155131e-16	  -3.2582498e-17	   1.5111077e-16	  -3.5928580e-16	  -2.3969178e-16	
   5.6074766e-01	  -3.7793524e-16	   6.3242592e-16	  -4.2737577e-17	   7.1436972e-16	  -8.3697857e-16	  -2.3345717e-16	
   7.4766355e-01	  -7.7081725e-16	   6.3285909e-16	  -5.8767113e-17	   1.4102009e-15	  -1.1508315e-15	  -2.0180865e-16	
   9.3457944e-01	  -1.0535948e-15	   6.3299862e-16	  -7.0304401e-17	   1.8758910e-15	  -1.2967017e-15	  -1.2385819e-16	
   1.1214953e+00	  -6.8817135e-02	   1.9379015e-02	   2.5061473e-02	   1.0177133e-02	   9.2534526e-03	   3.6652827e-03	
   1.3084112e+00	  -1.2551654e-01	   2.9755827e-02	   4.1232086e-02	   2.1051006e-02	   2.1718902e-02	   1.0759335e-02	
   1.4953271e+00	  -1.4559110e-01	   3.5094652e-02	   3.9364764e-02	   2.7340319e-02	   2.6141570e-02	   1.6936651e-02	
   1.6822430e+00	  -1.4743247e-01	   3.4618042e-02	   3.0890644e-02	   3.1298047e-02	   2.8313642e-02	   2.1662518e-02	
   1.8691589e+00	  -1.5101224e-01	   3.2897698e-02	   2.8647493e-02	   3.2955155e-02	   3.0841219e-02	   2.4992141e-02	
   2.0560748e+00	  -1.5918716e-01	   3.3018356e-02	   3.3358357e-02	   3.2545332e-02	   3.2837075e-02	   2.6953423e-02	
   2.2429907e+00	  -1.5981368e-01	   3.2565102e-02	   3.5998881e-02	   3.0765259e-02	   3.2739412e-02	   2.7456443e-02	
   2.4299065e+00	  -1.5281710e-01	   3.1071080e-02	   3.3843317e-02	   2.9507855e-02	   3.1099815e-02	   2.7112718e-02	
   2.6168224e+00	  -1.4941590e-01	   3.1011774e-02	   3.1465838e-02	   2.9912831e-02	   3.0048234e-02	   2.6791786e-02	
   2.8037383e+00	  -1.5212517e-01	   3.2674926e-02	   3.1670395e-02	   3.0850763e-02	   3.0186238e-02	   2.6670847e-02	
   2.9906542e+00	  -1.5383004e-01	   3.3608987e-02	   3.2843425e-02	   3.0900417e-02	   3.0217005e-02	   2.6402732e-02	
   3.1775701e+00	  -1.5232139e-01	   3.2993623e-02	   3.3521998e-02	   3.0490620e-02	   2.9568163e-02	   2.5997474e-02	
   3.3644860e+00	  -1.5095881e-01	   3.2324031e-02	   3.3691779e-02	   3.0516497e-02	   2.9025816e-02	   2.5713133e-02	
   3.5514019e+00	  -1.5100280e-01	   3.2702225e-02	   3.3342977e-02	   3.0803014e-02	   2.9042103e-02	   2.5523941e-02	
   3.7383178e+00	  -1.5070164e-01	   3.3406386e-02	   3.2678351e-02	   3.0781472e-02	   2.9144830e-02	   2.5239905e-02	
   3.9252336e+00	  -1.4966079e-01	   3.3435506e-02	   3.2554015e-02	   3.0538667e-02	   2.8919427e-02	   2.4875771e-02	
   4.1121495e+00	  -1.4915272e-01	   3.3006969e-02	   3.3296225e-02	   3.0455127e-02	   2.8558636e-02	   2.4585796e-02	
   4.2990654e+00	  -1.4932943e-01	   3.2904898e-02	   3.3956837e-02	   3.0526145e-02	   2.8400938e-02	   2.4388302e-02	
   4.4859813e+00	  -1.4902501e-01	   3.3241565e-02	   3.3652249e-02	   3.0479223e-02	   2.8432964e-02	   2.4176856e-02	
   4.6728972e+00	  -1.4801295e-01	   3.3464846e-02	   3.2908129e-02	   3.0317472e-02	   2.8424715e-02	   2.3940974e-02	
   4.8598131e+00	  -1.4726243e-01	   3.3313397e-02	   3.2795769e-02	   3.0242895e-02	   2.8285241e-02	   2.3759220e-02	
   5.0467290e+00	  -1.4733360e-01	   3.3061749e-02	   3.3436533e-02	   3.0265843e-02	   2.8108655e-02	   2.3646413e-02	
   5.2336449e+00	  -1.4741377e-01	   3.3080957e-02	   3.3881628e-02	   3.0204674e-02	   2.7990679e-02	   2.3510169e-02	
   5.4205607e+00	  -1.4681038e-01	   3.3290204e-02	   3.3579116e-02	   3.0008359e-02	   2.7950690e-02	   2.3312682e-02	
   5.6074766e+00	  -1.4604162e-01	   3.3329375e-02	   3.3047596e-02	   2.9913542e-02	   2.7956251e-02	   2.3155162e-02	
   5.7943925e+00	  -1.4594856e-01	   3.3180640e-02	   3.3100803e-02	   2.9996175e-02	   2.7950576e-02	   2.3110285e-02	
   5.9813084e+00	  -1.4610422e-01	   3.3099118e-02	   3.3497697e-02	   3.0020218e-02	   2.7860866e-02	   2.3077485e-02	
   6.1682243e+00	  -1.4578265e-01	   3.3174765e-02	   3.3589498e-02	   2.9841123e-02	   2.7707450e-02	   2.2956375e-02	
   6.3551402e+00	  -1.4523168e-01	   3.3227373e-02	   3.3401872e-02	   2.9674243e-02	   2.7630628e-02	   2.2812004e-02	
   6.5420561e+00	  -1.4511411e-01	   3.3159472e-02	   3.3304174e-02	   2.9705905e-02	   2.7687929e-02	   2.2758044e-02	
   6.7289720e+00	  -1.4526849e-01	   3.3090275e-02	   3.3353589e-02	   2.9817153e-02	   2.7757387e-02	   2.2765736e-02	
   6.9158879e+00	  -1.4515975e-01	   3.3120998e-02	   3.3374872e-02	   2.9770738e-02	   2.7689686e-02	   2.2735597e-02	
   7.1028037e+00	  -1.4470002e-01	   3.3179247e-02	   3.3330095e-02	   2.9578844e-02	   2.7512487e-02	   2.2637286e-02	
   7.2897196e+00	  -1.4451168e-01	   3.3144544e-02	   3.3370434e-02	   2.9507081e-02	   2.7435851e-02	   2.2565656e-02	
   7.4766355e+00	  -1.4473490e-01	   3.3049521e-02	   3.3460232e-02	   2.9606470e-02	   2.7524226e-02	   2.2563507e-02	
   7.6635514e+00	  -1.4481204e-01	   3.3038677e-02	   3.3399185e-02	   2.9662268e-02	   2.7624294e-02	   2.2569611e-02	
   7.8504673e+00	  -1.4450942e-01	   3.3111580e-02	   3.3201893e-02	   2.9564815e-02	   2.7565205e-02	   2.2527642e-02	
   8.0373832e+00	  -1.4421776e-01	   3.3141637e-02	   3.3175318e-02	   2.9439467e-02	   2.7393795e-02	   2.2467483e-02	
   8.2242991e+00	  -1.4434574e-01	   3.3066613e-02	   3.3406888e-02	   2.9460970e-02	   2.7334712e-02	   2.2459453e-02	
   8.4112150e+00	  -1.4462743e-01	   3.2983453e-02	   3.3546929e-02	   2.9552686e-02	   2.7421652e-02	   2.2473669e-02	
   8.5981308e+00	  -1.4452794e-01	   3.2997914e-02	   3.3331060e-02	   2.9534696e-02	   2.7513113e-02	   2.2450338e-02	
   8.7850467e+00	  -1.4411902e-01	   3.3079808e-02	   3.3061675e-02	   2.9404067e-02	   2.7455126e-02	   2.2395021e-02	
   8.9719626e+00	  -1.4413411e-01	   3.3079603e-02	   3.3169168e-02	   2.9387079e-02	   2.7320069e-02	   2.2389572e-02	
   9.1588785e+00	  -1.4446984e-01	   3.2990737e-02	   3.3448709e-02	   2.9477781e-02	   2.7295814e-02	   2.2419974e-02	
   9.3457944e+00	  -1.4448177e-01	   3.2944508e-02	   3.3419933e-02	   2.9479322e-02	   2.7365274e-02	   2.2406319e-02	
   9.5327103e+00	  -1.4415473e-01	   3.2988077e-02	   3.3140559e-02	   2.9368086e-02	   2.7398839e-02	   2.2345223e-02	
   9.7196262e+00	  -1.4407395e-01	   3.3031664e-02	   3.3074138e-02	   2.9325887e-02	   2.7350295e-02	   2.2326363e-02	
   9.9065421e+00	  -1.4434971e-01	   3.3003187e-02	   3.3272736e-02	   2.9408988e-02	   2.7283862e-02	   2.2366733e-02	
   1.0093458e+01	  -1.4448035e-01	   3.2943615e-02	   3.3370179e-02	   2.9455222e-02	   2.7278234e-02	   2.2382080e-02	
   1.0280374e+01	  -1.4425742e-01	   3.2931622e-02	   3.3225010e-02	   2.9372633e-02	   2.7309288e-02	   2.2336477e-02	
   1.0467290e+01	  -1.4408206e-01	   3.2960532e-02	   3.3095696e-02	   2.9281577e-02	   2.7315629e-02	   2.2289809e-02	
   1.0654206e+01	  -1.4424193e-01	   3.2972104e-02	   3.3171146e-02	   2.9320680e-02	   2.7289785e-02	   2.2306496e-02	
   1.0841121e+01	  -1.4446676e-01	   3.2949364e-02	   3.3280298e-02	   2.9413154e-02	   2.7264370e-02	   2.2346042e-02	
   1.1028037e+01	  -1.4439033e-01	   3.2920232e-02	   3.3232084e-02	   2.9401393e-02	   2.7260279e-02	   2.2338079e-02	
   1.1214953e+01	  -1.4410463e-01	   3.2917121e-02	   3.3091721e-02	   2.9285158e-02	   2.7261856e-02	   2.2284684e-02	
   1.1401869e+01	  -1.4411247e-01	   3.2926427e-02	   3.3116306e-02	   2.9245138e-02	   2.7257314e-02	   2.2267062e-02	
   1.1588785e+01	  -1.4442375e-01	   3.2928126e-02	   3.3253206e-02	   2.9336661e-02	   2.7254561e-02	   2.2303635e-02	
   1.1775701e+01	  -1.4449140e-01	   3.2918023e-02	   3.3243531e-02	   2.9402206e-02	   2.7256200e-02	   2.2323798e-02	
   1.1962617e+01	  -1.4424870e-01	   3.2908493e-02	   3.3089175e-02	   2.9339804e-02	   2.7249572e-02	   2.2295375e-02	
   1.2149533e+01	  -1.4407192e-01	   3.2905688e-02	   3.3039932e-02	   2.9240633e-02	   2.7228990e-02	   2.2260716e-02	
   1.2336449e+01	  -1.4425789e-01	   3.2904670e-02	   3.3201037e-02	   2.9251860e-02	   2.7220488e-02	   2.2269895e-02	
   1.2523364e+01	  -1.4454591e-01	   3.2902694e-02	   3.3299205e-02	   2.9365194e-02	   2.7236363e-02	   2.2309292e-02	
   1.2710280e+01	  -1.4444528e-01	   3.2902298e-02	   3.3173095e-02	   2.9382945e-02	   2.7257286e-02	   2.2303521e-02	
   1.2897196e+01	  -1.4412198e-01	   3.2903280e-02	   3.3003798e-02	   2.9281127e-02	   2.7247034e-02	   2.2262761e-02	
   1.3084112e+01	  -1.4409128e-01	   3.2902164e-02	   3.3050953e-02	   2.9228074e-02	   2.7210808e-02	   2.2253846e-02	
   1.3271028e+01	  -1.4442437e-01	   3.2896693e-02	   3.3292903e-02	   2.9288654e-02	   2.7204141e-02	   2.2291917e-02	
   1.3457944e+01	  -1.4456393e-01	   3.2890181e-02	   3.3302996e-02	   2.9381462e-02	   2.7230255e-02	   2.2313046e-02	
   1.3644860e+01	  -1.4429045e-01	   3.2899660e-02	   3.3074966e-02	   2.9341827e-02	   2.7257625e-02	   2.2278347e-02	
   1.3831776e+01	  -1.4405977e-01	   3.2911603e-02	   3.2982992e-02	   2.9236321e-02	   2.7245544e-02	   2.2246852e-02	
   1.4018692e+01	  -1.4426461e-01	   3.2904180e-02	   3.3177722e-02	   2.9250875e-02	   2.7211053e-02	   2.2277774e-02	
   1.4205607e+01	  -1.4452956e-01	   3.2893887e-02	   3.3316151e-02	   2.9357271e-02	   2.7209961e-02	   2.2318877e-02	
   1.4392523e+01	  -1.4439663e-01	   3.2899236e-02	   3.3173617e-02	   2.9368044e-02	   2.7242836e-02	   2.2299550e-02	
   1.4579439e+01	  -1.4409621e-01	   3.2910446e-02	   3.3006200e-02	   2.9267917e-02	   2.7259057e-02	   2.2253422e-02	
   1.4766355e+01	  -1.4415205e-01	   3.2910793e-02	   3.3099652e-02	   2.9235236e-02	   2.7239740e-02	   2.2263427e-02	
   1.4953271e+01	  -1.4445489e-01	   3.2906838e-02	   3.3285674e-02	   2.9327103e-02	   2.7219651e-02	   2.2316030e-02	
   1.5140187e+01	  -1.4446255e-01	   3.2909678e-02	   3.3241324e-02	   2.9387971e-02	   2.7231885e-02	   2.2321511e-02	
   1.5327103e+01	  -1.4418488e-01	   3.2915891e-02	   3.3060527e-02	   2.9322888e-02	   2.7256753e-02	   2.2278659e-02	
   1.5514019e+01	  -1.4409900e-01	   3.2916202e-02	   3.3060769e-02	   2.9243441e-02	   2.7256587e-02	   2.2263360e-02	
   1.5700935e+01	  -1.4433498e-01	   3.2914221e-02	   3.3247568e-02	   2.9285733e-02	   2.7238989e-02	   2.2301819e-02	
   1.5887850e+01	  -1.4448823e-01	   3.2919349e-02	   3.3296125e-02	   2.9383535e-02	   2.7238836e-02	   2.2332192e-02	
   1.6074766e+01	  -1.4429233e-01	   3.2928257e-02	   3.3115923e-02	   2.9374560e-02	   2.7258328e-02	   2.2309037e-02	
   1.6261682e+01	  -1.4406407e-01	   3.2928162e-02	   3.3025252e-02	   2.9277318e-02	   2.7263132e-02	   2.2272167e-02	
   1.6448598e+01	  -1.4419142e-01	   3.2920892e-02	   3.3187178e-02	   2.9258016e-02	   2.7250171e-02	   2.2288780e-02	
   1.6635514e+01	  -1.4448110e-01	   3.2922437e-02	   3.3327378e-02	   2.9356453e-02	   2.7249204e-02	   2.2337876e-02	
   1.6822430e+01	  -1.4442353e-01	   3.2935945e-02	   3.3213315e-02	   2.9409456e-02	   2.7266402e-02	   2.2335538e-02	
   1.7009346e+01	  -1.4411885e-01	   3.2945271e-02	   3.3041722e-02	   2.9333418e-02	   2.7274214e-02	   2.2290284e-02	
   1.7196262e+01	  -1.4410668e-01	   3.2938128e-02	   3.3114804e-02	   2.9259271e-02	   2.7261453e-02	   2.2287459e-02	
   1.7383178e+01	  -1.4437603e-01	   3.2925677e-02	   3.3306005e-02	   2.9313562e-02	   2.7251736e-02	   2.2331255e-02	
   1.7570093e+01	  -1.4444979e-01	   3.2931357e-02	   3.3284335e-02	   2.9409055e-02	   2.7266460e-02	   2.2345644e-02	
   1.7757009e+01	  -1.4422516e-01	   3.2949423e-02	   3.3088371e-02	   2.9384812e-02	   2.7284922e-02	   2.2312362e-02	
   1.7943925e+01	  -1.4408208e-01	   3.2951379e-02	   3.3055994e-02	   2.9285241e-02	   2.7277001e-02	   2.2289981e-02	
   1.8130841e+01	  -1.4425426e-01	   3.2935486e-02	   3.3254453e-02	   2.9284605e-02	   2.7253356e-02	   2.2318732e-02	
   1.8317757e+01	  -1.4445260e-01	   3.2930324e-02	   3.3341076e-02	   2.9379549e-02	   2.7257473e-02	   2.2352098e-02	
   1.8504673e+01	  -1.4434090e-01	   3.2945289e-02	   3.3167940e-02	   2.9410398e-02	   2.7285785e-02	   2.2334782e-02	
   1.8691589e+01	  -1.4407940e-01	   3.2956581e-02	   3.3030475e-02	   2.9328672e-02	   2.7289628e-02	   2.2291856e-02	
   1.8878505e+01	  -1.4413035e-01	   3.2948199e-02	   3.3161432e-02	   2.9273697e-02	   2.7265881e-02	   2.2300685e-02	
   1.9065421e+01	  -1.4442373e-01	   3.2935764e-02	   3.3338661e-02	   2.9337362e-02	   2.7256456e-02	   2.2350524e-02	
   1.9252336e+01	  -1.4443701e-01	   3.2939670e-02	   3.3264446e-02	   2.9423106e-02	   2.7275113e-02	   2.2353565e-02	
   1.9439252e+01	  -1.4417248e-01	   3.2952081e-02	   3.3066649e-02	   2.9384201e-02	   2.7291480e-02	   2.2309254e-02	
   1.9626168e+01	  -1.4408065e-01	   3.2952893e-02	   3.3074807e-02	   2.9280560e-02	   2.7278861e-02	   2.2292924e-02	
   1.9813084e+01	  -1.4429455e-01	   3.2942224e-02	   3.3289186e-02	   2.9289368e-02	   2.7256031e-02	   2.2327543e-02	
   2.0000000e+01	  -1.4449217e-01	   3.2937613e-02	   3.3353282e-02	   2.9388914e-02	   2.7262962e-02	   2.2361347e-02	
   2.0186916e+01	  -1.4434384e-01	   3.2945736e-02	   3.3155242e-02	   2.9425011e-02	   2.7286577e-02	   2.2337933e-02	
   2.0373832e+01	  -1.4406398e-01	   3.2950048e-02	   3.3030946e-02	   2.9331787e-02	   2.7286584e-02	   2.2290551e-02	
   2.0560748e+01	  -1.4413340e-01	   3.2948033e-02	   3.3157129e-02	   2.9260463e-02	   2.7263356e-02	   2.2298779e-02	
   2.0747664e+01	  -1.4440480e-01	   3.2931226e-02	   3.3351813e-02	   2.9315360e-02	   2.7251321e-02	   2.2345558e-02	
   2.0934579e+01	  -1.4444939e-01	   3.2929768e-02	   3.3278068e-02	   2.9415480e-02	   2.7268364e-02	   2.2354533e-02	
   2.1121495e+01	  -1.4418633e-01	   3.2951450e-02	   3.3042256e-02	   2.9392180e-02	   2.7288038e-02	   2.2305722e-02	
   2.1308411e+01	  -1.4407760e-01	   3.2952598e-02	   3.3060178e-02	   2.9282678e-02	   2.7274555e-02	   2.2284812e-02	
   2.1495327e+01	  -1.4430460e-01	   3.2932890e-02	   3.3302658e-02	   2.9277464e-02	   2.7249845e-02	   2.2325157e-02	
   2.1682243e+01	  -1.4448291e-01	   3.2928088e-02	   3.3328970e-02	   2.9383384e-02	   2.7257109e-02	   2.2356716e-02	
   2.1869159e+01	  -1.4432415e-01	   3.2942676e-02	   3.3118660e-02	   2.9424683e-02	   2.7283077e-02	   2.2326787e-02	
   2.2056075e+01	  -1.4409330e-01	   3.2949517e-02	   3.3032933e-02	   2.9326469e-02	   2.7282840e-02	   2.2284019e-02	
   2.2242991e+01	  -1.4417567e-01	   3.2938782e-02	   3.3189234e-02	   2.9248773e-02	   2.7253886e-02	   2.2298684e-02	
   2.2429907e+01	  -1.4443621e-01	   3.2924753e-02	   3.3360669e-02	   2.9309796e-02	   2.7242620e-02	   2.2345350e-02	
   2.2616822e+01	  -1.4448279e-01	   3.2928551e-02	   3.3264850e-02	   2.9416113e-02	   2.7266047e-02	   2.2352579e-02	
   2.2803738e+01	  -1.4421567e-01	   3.2943400e-02	   3.3038045e-02	   2.9414856e-02	   2.7285779e-02	   2.2302670e-02	
   2.2990654e+01	  -1.4408667e-01	   3.2945150e-02	   3.3027567e-02	   2.9282462e-02	   2.7273906e-02	   2.2278944e-02	
   2.3177570e+01	  -1.4424809e-01	   3.2930456e-02	   3.3273168e-02	   2.9248532e-02	   2.7240219e-02	   2.2308045e-02	
   2.3364486e+01	  -1.4451664e-01	   3.2921797e-02	   3.3364587e-02	   2.9342308e-02	   2.7243318e-02	   2.2355464e-02	
   2.3551402e+01	  -1.4443258e-01	   3.2930163e-02	   3.3182442e-02	   2.9443914e-02	   2.7275305e-02	   2.2338920e-02	
   2.3738318e+01	  -1.4413358e-01	   3.2941734e-02	   3.2978497e-02	   2.9386248e-02	   2.7288162e-02	   2.2284279e-02	
   2.3925234e+01	  -1.4405686e-01	   3.2939964e-02	   3.3055461e-02	   2.9252204e-02	   2.7258532e-02	   2.2270716e-02	
   2.4112150e+01	  -1.4435640e-01	   3.2925174e-02	   3.3336135e-02	   2.9242290e-02	   2.7235047e-02	   2.2324670e-02	
   2.4299065e+01	  -1.4453311e-01	   3.2922382e-02	   3.3353143e-02	   2.9384792e-02	   2.7248233e-02	   2.2354561e-02	
   2.4485981e+01	  -1.4434457e-01	   3.2933337e-02	   3.3081114e-02	   2.9448954e-02	   2.7285513e-02	   2.2319538e-02	
   2.4672897e+01	  -1.4406570e-01	   3.2941061e-02	   3.2959919e-02	   2.9327931e-02	   2.7279446e-02	   2.2269755e-02	
   2.4859813e+01	  -1.4417893e-01	   3.2932829e-02	   3.3207973e-02	   2.9221515e-02	   2.7238278e-02	   2.2291051e-02	
   2.5046729e+01	  -1.4450756e-01	   3.2922038e-02	   3.3398091e-02	   2.9305994e-02	   2.7236074e-02	   2.2350186e-02	
   2.5233645e+01	  -1.4448222e-01	   3.2924681e-02	   3.3208421e-02	   2.9436307e-02	   2.7272652e-02	   2.2344813e-02	
   2.5420561e+01	  -1.4410960e-01	   3.2936335e-02	   3.2952181e-02	   2.9391599e-02	   2.7280925e-02	   2.2276741e-02	
   2.5607477e+01	  -1.4405259e-01	   3.2936583e-02	   3.3070824e-02	   2.9244333e-02	   2.7251625e-02	   2.2266156e-02	
   2.5794393e+01	  -1.4438645e-01	   3.2920132e-02	   3.3354119e-02	   2.9238881e-02	   2.7233375e-02	   2.2328811e-02	
   2.5981308e+01	  -1.4451522e-01	   3.2917293e-02	   3.3313183e-02	   2.9395538e-02	   2.7253653e-02	   2.2352324e-02	
   2.6168224e+01	  -1.4428015e-01	   3.2935340e-02	   3.3035059e-02	   2.9448250e-02	   2.7280903e-02	   2.2305404e-02	
   2.6355140e+01	  -1.4408158e-01	   3.2943504e-02	   3.2990666e-02	   2.9308777e-02	   2.7270742e-02	   2.2267518e-02	
   2.6542056e+01	  -1.4423767e-01	   3.2927561e-02	   3.3269656e-02	   2.9213452e-02	   2.7234848e-02	   2.2300090e-02	
   2.6728972e+01	  -1.4449877e-01	   3.2915847e-02	   3.3391990e-02	   2.9313922e-02	   2.7237902e-02	   2.2352046e-02	
   2.6915888e+01	  -1.4443164e-01	   3.2929407e-02	   3.3145289e-02	   2.9446184e-02	   2.7276564e-02	   2.2337276e-02	
   2.7102804e+01	  -1.4410464e-01	   3.2945539e-02	   3.2950266e-02	   2.9389930e-02	   2.7282681e-02	   2.2271178e-02	
   2.7289720e+01	  -1.4409868e-01	   3.2936825e-02	   3.3128700e-02	   2.9236700e-02	   2.7250176e-02	   2.2272124e-02	
   2.7476636e+01	  -1.4442971e-01	   3.2918846e-02	   3.3380496e-02	   2.9241571e-02	   2.7233646e-02	   2.2340151e-02	
   2.7663551e+01	  -1.4450164e-01	   3.2922530e-02	   3.3279241e-02	   2.9413309e-02	   2.7260886e-02	   2.2353603e-02	
   2.7850467e+01	  -1.4424018e-01	   3.2940922e-02	   3.2995426e-02	   2.9457662e-02	   2.7287623e-02	   2.2299531e-02	
   2.8037383e+01	  -1.4408405e-01	   3.2943872e-02	   3.3006411e-02	   2.9296153e-02	   2.7268513e-02	   2.2268878e-02	
   2.8224299e+01	  -1.4428134e-01	   3.2927141e-02	   3.3324177e-02	   2.9206427e-02	   2.7232104e-02	   2.2310908e-02	
   2.8411215e+01	  -1.4451547e-01	   3.2919528e-02	   3.3399289e-02	   2.9328080e-02	   2.7243396e-02	   2.2358146e-02	
   2.8598131e+01	  -1.4439487e-01	   3.2934649e-02	   3.3095482e-02	   2.9460050e-02	   2.7284463e-02	   2.2331858e-02	
   2.8785047e+01	  -1.4407479e-01	   3.2946885e-02	   3.2939981e-02	   2.9385142e-02	   2.7283551e-02	   2.2267779e-02	
   2.8971963e+01	  -1.4412273e-01	   3.2936550e-02	   3.3173703e-02	   2.9224421e-02	   2.7245077e-02	   2.2280141e-02	
   2.9158879e+01	  -1.4447687e-01	   3.2922221e-02	   3.3412467e-02	   2.9259406e-02	   2.7236452e-02	   2.2352115e-02	
   2.9345794e+01	  -1.4448224e-01	   3.2926752e-02	   3.3220310e-02	   2.9433198e-02	   2.7272899e-02	   2.2352138e-02	
   2.9532710e+01	  -1.4416560e-01	   3.2946982e-02	   3.2955373e-02	   2.9431522e-02	   2.7287608e-02	   2.2284895e-02	
   2.9719626e+01	  -1.4410877e-01	   3.2944908e-02	   3.3098203e-02	   2.9263699e-02	   2.7256884e-02	   2.2274772e-02	
   2.9906542e+01	  -1.4437539e-01	   3.2924315e-02	   3.3376781e-02	   2.9232097e-02	   2.7237513e-02	   2.2334283e-02	
   3.0093458e+01	  -1.4450453e-01	   3.2923157e-02	   3.3311795e-02	   2.9378829e-02	   2.7259564e-02	   2.2360485e-02	
   3.0280374e+01	  -1.4428834e-01	   3.2941499e-02	   3.3025047e-02	   2.9463276e-02	   2.7286673e-02	   2.2311160e-02	
   3.0467290e+01	  -1.4409698e-01	   3.2947437e-02	   3.3004409e-02	   2.9341780e-02	   2.7274251e-02	   2.2270968e-02	
   3.0654206e+01	  -1.4423544e-01	   3.2933478e-02	   3.3283399e-02	   2.9204678e-02	   2.7238550e-02	   2.2303647e-02	
   3.0841121e+01	  -1.4447223e-01	   3.2923142e-02	   3.3395818e-02	   2.9285186e-02	   2.7242170e-02	   2.2355506e-02	
   3.1028037e+01	  -1.4442160e-01	   3.2933681e-02	   3.3141357e-02	   2.9458117e-02	   2.7282774e-02	   2.2342411e-02	
   3.1214953e+01	  -1.4413326e-01	   3.2948649e-02	   3.2944575e-02	   2.9429497e-02	   2.7286875e-02	   2.2277540e-02	
   3.1401869e+01	  -1.4410644e-01	   3.2942606e-02	   3.3129610e-02	   2.9254873e-02	   2.7252629e-02	   2.2273530e-02	
   3.1588785e+01	  -1.4439876e-01	   3.2926649e-02	   3.3387937e-02	   2.9217321e-02	   2.7236701e-02	   2.2339869e-02	
   3.1775701e+01	  -1.4448854e-01	   3.2927603e-02	   3.3299996e-02	   2.9388807e-02	   2.7265501e-02	   2.2358585e-02	
   3.1962617e+01	  -1.4427742e-01	   3.2942670e-02	   3.2991147e-02	   2.9489232e-02	   2.7294007e-02	   2.2310047e-02	
   3.2149533e+01	  -1.4408741e-01	   3.2947392e-02	   3.2968853e-02	   2.9352973e-02	   2.7272757e-02	   2.2268466e-02	
   3.2336449e+01	  -1.4422792e-01	   3.2933903e-02	   3.3311055e-02	   2.9202376e-02	   2.7235676e-02	   2.2301588e-02	
   3.2523364e+01	  -1.4451737e-01	   3.2925397e-02	   3.3410172e-02	   2.9277489e-02	   2.7245698e-02	   2.2365068e-02	
   3.2710280e+01	  -1.4444826e-01	   3.2934416e-02	   3.3148606e-02	   2.9462180e-02	   2.7285341e-02	   2.2348030e-02	
   3.2897196e+01	  -1.4413396e-01	   3.2945432e-02	   3.2943986e-02	   2.9460996e-02	   2.7290032e-02	   2.2278471e-02	
   3.3084112e+01	  -1.4410290e-01	   3.2941428e-02	   3.3111942e-02	   2.9244399e-02	   2.7246966e-02	   2.2272914e-02	
   3.3271028e+01	  -1.4439549e-01	   3.2928421e-02	   3.3434042e-02	   2.9193201e-02	   2.7231615e-02	   2.2338390e-02	
   3.3457944e+01	  -1.4454384e-01	   3.2928550e-02	   3.3348946e-02	   2.9373059e-02	   2.7267036e-02	   2.2369654e-02	
   3.3644860e+01	  -1.4429215e-01	   3.2941426e-02	   3.2978460e-02	   2.9485090e-02	   2.7292302e-02	   2.2312252e-02	
   3.3831776e+01	  -1.4404303e-01	   3.2943309e-02	   3.2960082e-02	   2.9367596e-02	   2.7269237e-02	   2.2259050e-02	
   3.4018692e+01	  -1.4420971e-01	   3.2935200e-02	   3.3293759e-02	   2.9182798e-02	   2.7231377e-02	   2.2296437e-02	
   3.4205607e+01	  -1.4450597e-01	   3.2926232e-02	   3.3445065e-02	   2.9240886e-02	   2.7241998e-02	   2.2362906e-02	
   3.4392523e+01	  -1.4445582e-01	   3.2936022e-02	   3.3144343e-02	   2.9481155e-02	   2.7290294e-02	   2.2348992e-02	
   3.4579439e+01	  -1.4413892e-01	   3.2950519e-02	   3.2926450e-02	   2.9468792e-02	   2.7289043e-02	   2.2274486e-02	
   3.4766355e+01	  -1.4414392e-01	   3.2940850e-02	   3.3175426e-02	   2.9237012e-02	   2.7244301e-02	   2.2278500e-02	
   3.4953271e+01	  -1.4444561e-01	   3.2923209e-02	   3.3408861e-02	   2.9218106e-02	   2.7239381e-02	   2.2353329e-02	
   3.5140187e+01	  -1.4447083e-01	   3.2930396e-02	   3.3207534e-02	   2.9420607e-02	   2.7276877e-02	   2.2357807e-02	
   3.5327103e+01	  -1.4419378e-01	   3.2948670e-02	   3.2947230e-02	   2.9466508e-02	   2.7286324e-02	   2.2286279e-02	
   3.5514019e+01	  -1.4414010e-01	   3.2941843e-02	   3.3121942e-02	   2.9279782e-02	   2.7251610e-02	   2.2273575e-02	
   3.5700935e+01	  -1.4437390e-01	   3.2923934e-02	   3.3393113e-02	   2.9206046e-02	   2.7236586e-02	   2.2334841e-02	
   3.5887850e+01	  -1.4445408e-01	   3.2927991e-02	   3.3263624e-02	   2.9375101e-02	   2.7267772e-02	   2.2354797e-02	
   3.6074766e+01	  -1.4425748e-01	   3.2945795e-02	   3.2983630e-02	   2.9479010e-02	   2.7287695e-02	   2.2302207e-02	
   3.6261682e+01	  -1.4415345e-01	   3.2945101e-02	   3.3057339e-02	   2.9333776e-02	   2.7260686e-02	   2.2274868e-02	
   3.6448598e+01	  -1.4431637e-01	   3.2928570e-02	   3.3344133e-02	   2.9206350e-02	   2.7236969e-02	   2.2318275e-02	
   3.6635514e+01	  -1.4444456e-01	   3.2926100e-02	   3.3319021e-02	   2.9320807e-02	   2.7258676e-02	   2.2352457e-02	
   3.6822430e+01	  -1.4431598e-01	   3.2940535e-02	   3.3040025e-02	   2.9465366e-02	   2.7284948e-02	   2.2318236e-02	
   3.7009346e+01	  -1.4416186e-01	   3.2945703e-02	   3.3010893e-02	   2.9391255e-02	   2.7269833e-02	   2.2276730e-02	
   3.7196262e+01	  -1.4425533e-01	   3.2933995e-02	   3.3279690e-02	   2.9221734e-02	   2.7239489e-02	   2.2301264e-02	
   3.7383178e+01	  -1.4443419e-01	   3.2926464e-02	   3.3366236e-02	   2.9258562e-02	   2.7248624e-02	   2.2349167e-02	
   3.7570093e+01	  -1.4438526e-01	   3.2934896e-02	   3.3122365e-02	   2.9443804e-02	   2.7281405e-02	   2.2336573e-02	
   3.7757009e+01	  -1.4418605e-01	   3.2944603e-02	   3.2969994e-02	   2.9448758e-02	   2.7278911e-02	   2.2283419e-02	
   3.7943925e+01	  -1.4417831e-01	   3.2939837e-02	   3.3163912e-02	   2.9273633e-02	   2.7247182e-02	   2.2280656e-02	
   3.8130841e+01	  -1.4439350e-01	   3.2928507e-02	   3.3377840e-02	   2.9226948e-02	   2.7242590e-02	   2.2337837e-02	
   3.8317757e+01	  -1.4445744e-01	   3.2931032e-02	   3.3253396e-02	   2.9366981e-02	   2.7270598e-02	   2.2355158e-02	
   3.8504673e+01	  -1.4426040e-01	   3.2941899e-02	   3.3003058e-02	   2.9460505e-02	   2.7282983e-02	   2.2303197e-02	
   3.8691589e+01	  -1.4416760e-01	   3.2946370e-02	   3.3060607e-02	   2.9357795e-02	   2.7260862e-02	   2.2273834e-02	
   3.8878505e+01	  -1.4430161e-01	   3.2933940e-02	   3.3318151e-02	   2.9220704e-02	   2.7240795e-02	   2.2311681e-02	
   3.9065421e+01	  -1.4443689e-01	   3.2926999e-02	   3.3339927e-02	   2.9279846e-02	   2.7256524e-02	   2.2353079e-02	
   3.9252336e+01	  -1.4435169e-01	   3.2937519e-02	   3.3071830e-02	   2.9461754e-02	   2.7283960e-02	   2.2329425e-02	
   3.9439252e+01	  -1.4418372e-01	   3.2946324e-02	   3.2977799e-02	   2.9443186e-02	   2.7274709e-02	   2.2279120e-02	
   3.9626168e+01	  -1.4421340e-01	   3.2938051e-02	   3.3221618e-02	   2.9251726e-02	   2.7243564e-02	   2.2286366e-02	
   3.9813084e+01	  -1.4441256e-01	   3.2926964e-02	   3.3383130e-02	   2.9225914e-02	   2.7244924e-02	   2.2345392e-02	
   4.0000000e+01	  -1.4443124e-01	   3.2932584e-02	   3.3201508e-02	   2.9388658e-02	   2.7274799e-02	   2.2353003e-02	
   4.0186916e+01	  -1.4423299e-01	   3.2944995e-02	   3.2984618e-02	   2.9466759e-02	   2.7282652e-02	   2.2294626e-02	
   4.0373832e+01	  -1.4417091e-01	   3.2942853e-02	   3.3095895e-02	   2.9336547e-02	   2.7254541e-02	   2.2273305e-02	
   4.0560748e+01	  -1.4432847e-01	   3.2930953e-02	   3.3348694e-02	   2.9210128e-02	   2.7237904e-02	   2.2319412e-02	
   4.0747664e+01	  -1.4443688e-01	   3.2929538e-02	   3.3319018e-02	   2.9299309e-02	   2.7261868e-02	   2.2354787e-02	
   4.0934579e+01	  -1.4432541e-01	   3.2941102e-02	   3.3028875e-02	   2.9478036e-02	   2.7287482e-02	   2.2322876e-02	
   4.1121495e+01	  -1.4417517e-01	   3.2945904e-02	   3.2979544e-02	   2.9433892e-02	   2.7270947e-02	   2.2275508e-02	
   4.1308411e+01	  -1.4423272e-01	   3.2936136e-02	   3.3267096e-02	   2.9234718e-02	   2.7239801e-02	   2.2290611e-02	
   4.1495327e+01	  -1.4443827e-01	   3.2928724e-02	   3.3387797e-02	   2.9228333e-02	   2.7247387e-02	   2.2353393e-02	
   4.1682243e+01	  -1.4442467e-01	   3.2935741e-02	   3.3167444e-02	   2.9407284e-02	   2.7279991e-02	   2.2352698e-02	
   4.1869159e+01	  -1.4421540e-01	   3.2945481e-02	   3.2977549e-02	   2.9477841e-02	   2.7283994e-02	   2.2288633e-02	
   4.2056075e+01	  -1.4417748e-01	   3.2942266e-02	   3.3113158e-02	   2.9324526e-02	   2.7250183e-02	   2.2274570e-02	
   4.2242991e+01	  -1.4434553e-01	   3.2930956e-02	   3.3379374e-02	   2.9189284e-02	   2.7235977e-02	   2.2324752e-02	
   4.2429907e+01	  -1.4445935e-01	   3.2932079e-02	   3.3336062e-02	   2.9301204e-02	   2.7265851e-02	   2.2360731e-02	
   4.2616822e+01	  -1.4432269e-01	   3.2942620e-02	   3.3004824e-02	   2.9485228e-02	   2.7287759e-02	   2.2322986e-02	
   4.2803738e+01	  -1.4415667e-01	   3.2947837e-02	   3.2987617e-02	   2.9433711e-02	   2.7269430e-02	   2.2267370e-02	
   4.2990654e+01	  -1.4423801e-01	   3.2936971e-02	   3.3268773e-02	   2.9237748e-02	   2.7240176e-02	   2.2289652e-02	
   4.3177570e+01	  -1.4442833e-01	   3.2928109e-02	   3.3390452e-02	   2.9211266e-02	   2.7245810e-02	   2.2353976e-02	
   4.3364486e+01	  -1.4441261e-01	   3.2935691e-02	   3.3160706e-02	   2.9413623e-02	   2.7283472e-02	   2.2351955e-02	
   4.3551402e+01	  -1.4422379e-01	   3.2949103e-02	   3.2935547e-02	   2.9508570e-02	   2.7285875e-02	   2.2289266e-02	
   4.3738318e+01	  -1.4416471e-01	   3.2944645e-02	   3.3096409e-02	   2.9341605e-02	   2.7251555e-02	   2.2265847e-02	
   4.3925234e+01	  -1.4434333e-01	   3.2928954e-02	   3.3391001e-02	   2.9189877e-02	   2.7237786e-02	   2.2323763e-02	
   4.4112150e+01	  -1.4445974e-01	   3.2929872e-02	   3.3325055e-02	   2.9288142e-02	   2.7264377e-02	   2.2367703e-02	
   4.4299065e+01	  -1.4433478e-01	   3.2944462e-02	   3.3014925e-02	   2.9489012e-02	   2.7290866e-02	   2.2327740e-02	
   4.4485981e+01	  -1.4417237e-01	   3.2949255e-02	   3.2957654e-02	   2.9470629e-02	   2.7272299e-02	   2.2268500e-02	
   4.4672897e+01	  -1.4422882e-01	   3.2935910e-02	   3.3276707e-02	   2.9223142e-02	   2.7235858e-02	   2.2284351e-02	
   4.4859813e+01	  -1.4443120e-01	   3.2926324e-02	   3.3430987e-02	   2.9184530e-02	   2.7244979e-02	   2.2355818e-02	
   4.5046729e+01	  -1.4440834e-01	   3.2937855e-02	   3.3135824e-02	   2.9423559e-02	   2.7286189e-02	   2.2353172e-02	
   4.5233645e+01	  -1.4420809e-01	   3.2949358e-02	   3.2937713e-02	   2.9507312e-02	   2.7283534e-02	   2.2282353e-02	
   4.5420561e+01	  -1.4420197e-01	   3.2941353e-02	   3.3178804e-02	   2.9297394e-02	   2.7242696e-02	   2.2274206e-02	
   4.5607477e+01	  -1.4438985e-01	   3.2929229e-02	   3.3398250e-02	   2.9186783e-02	   2.7239206e-02	   2.2340052e-02	
   4.5794393e+01	  -1.4442612e-01	   3.2934065e-02	   3.3223471e-02	   2.9358195e-02	   2.7277725e-02	   2.2358678e-02	
   4.5981308e+01	  -1.4425376e-01	   3.2946971e-02	   3.2972988e-02	   2.9498137e-02	   2.7287426e-02	   2.2299669e-02	
   4.6168224e+01	  -1.4418797e-01	   3.2944639e-02	   3.3086422e-02	   2.9366688e-02	   2.7252382e-02	   2.2270702e-02	
   4.6355140e+01	  -1.4433899e-01	   3.2932817e-02	   3.3366693e-02	   2.9201205e-02	   2.7237020e-02	   2.2319595e-02	
   4.6542056e+01	  -1.4442332e-01	   3.2929184e-02	   3.3312086e-02	   2.9282003e-02	   2.7265232e-02	   2.2359736e-02	
   4.6728972e+01	  -1.4431005e-01	   3.2943217e-02	   3.3012518e-02	   2.9479893e-02	   2.7287220e-02	   2.2321973e-02	
   4.6915888e+01	  -1.4419966e-01	   3.2949450e-02	   3.3005121e-02	   2.9445909e-02	   2.7266335e-02	   2.2271847e-02	
   4.7102804e+01	  -1.4427724e-01	   3.2935392e-02	   3.3305533e-02	   2.9227121e-02	   2.7237974e-02	   2.2297260e-02	
   4.7289720e+01	  -1.4441280e-01	   3.2927776e-02	   3.3378088e-02	   2.9215574e-02	   2.7251515e-02	   2.2354538e-02	
   4.7476636e+01	  -1.4437287e-01	   3.2939996e-02	   3.3100690e-02	   2.9431764e-02	   2.7284465e-02	   2.2343843e-02	
   4.7663551e+01	  -1.4422133e-01	   3.2950152e-02	   3.2963263e-02	   2.9492272e-02	   2.7278739e-02	   2.2281684e-02	
   4.7850467e+01	  -1.4422544e-01	   3.2941198e-02	   3.3196565e-02	   2.9300710e-02	   2.7244618e-02	   2.2277331e-02	
   4.8037383e+01	  -1.4438480e-01	   3.2928987e-02	   3.3392046e-02	   2.9195729e-02	   2.7243226e-02	   2.2340650e-02	
   4.8224299e+01	  -1.4441587e-01	   3.2934594e-02	   3.3218581e-02	   2.9346319e-02	   2.7275201e-02	   2.2359700e-02	
   4.8411215e+01	  -1.4426471e-01	   3.2948104e-02	   3.2975972e-02	   2.9492478e-02	   2.7284069e-02	   2.2301277e-02	
   4.8598131e+01	  -1.4419831e-01	   3.2945937e-02	   3.3084295e-02	   2.9387291e-02	   2.7255803e-02	   2.2267206e-02	
   4.8785047e+01	  -1.4432782e-01	   3.2932602e-02	   3.3353699e-02	   2.9211428e-02	   2.7239749e-02	   2.2315408e-02	
   4.8971963e+01	  -1.4442640e-01	   3.2931802e-02	   3.3310900e-02	   2.9270334e-02	   2.7263372e-02	   2.2363237e-02	
   4.9158879e+01	  -1.4433116e-01	   3.2943610e-02	   3.3040086e-02	   2.9460769e-02	   2.7286311e-02	   2.2329511e-02	
   4.9345794e+01	  -1.4420583e-01	   3.2947644e-02	   3.3008355e-02	   2.9456125e-02	   2.7269037e-02	   2.2271209e-02	
   4.9532710e+01	  -1.4426559e-01	   3.2937912e-02	   3.3272395e-02	   2.9257230e-02	   2.7238423e-02	   2.2289319e-02	
   4.9719626e+01	  -1.4440666e-01	   3.2931322e-02	   3.3375603e-02	   2.9208885e-02	   2.7248666e-02	   2.2351704e-02	
   4.9906542e+01	  -1.4438455e-01	   3.2938772e-02	   3.3136392e-02	   2.9400134e-02	   2.7284533e-02	   2.2350002e-02	
   5.0093458e+01	  -1.4423671e-01	   3.2947711e-02	   3.2963963e-02	   2.9500504e-02	   2.7281850e-02	   2.2288210e-02	
   5.0280374e+01	  -1.4421915e-01	   3.2943330e-02	   3.3153298e-02	   2.9340441e-02	   2.7245968e-02	   2.2272559e-02	
   5.0467290e+01	  -1.4436926e-01	   3.2932224e-02	   3.3390500e-02	   2.9191819e-02	   2.7241077e-02	   2.2331830e-02	
   5.0654206e+01	  -1.4442581e-01	   3.2934468e-02	   3.3266240e-02	   2.9305061e-02	   2.7272283e-02	   2.2363567e-02	
   5.0841121e+01	  -1.4429301e-01	   3.2947429e-02	   3.2992362e-02	   2.9489132e-02	   2.7285343e-02	   2.2313006e-02	
   5.1028037e+01	  -1.4421415e-01	   3.2951175e-02	   3.3048426e-02	   2.9431356e-02	   2.7262525e-02	   2.2265770e-02	
   5.1214953e+01	  -1.4430390e-01	   3.2935953e-02	   3.3319508e-02	   2.9234101e-02	   2.7240789e-02	   2.2301643e-02	
   5.1401869e+01	  -1.4441383e-01	   3.2930560e-02	   3.3343788e-02	   2.9232167e-02	   2.7255988e-02	   2.2361503e-02	
   5.1588785e+01	  -1.4435961e-01	   3.2942144e-02	   3.3083647e-02	   2.9430976e-02	   2.7286272e-02	   2.2343140e-02	
   5.1775701e+01	  -1.4423306e-01	   3.2950261e-02	   3.2978247e-02	   2.9494341e-02	   2.7278614e-02	   2.2279037e-02	
   5.1962617e+01	  -1.4424587e-01	   3.2941482e-02	   3.3212275e-02	   2.9307309e-02	   2.7242218e-02	   2.2277297e-02	
   5.2149533e+01	  -1.4438067e-01	   3.2929832e-02	   3.3396668e-02	   2.9184058e-02	   2.7241879e-02	   2.2341220e-02	
   5.2336449e+01	  -1.4440875e-01	   3.2935326e-02	   3.3220488e-02	   2.9328733e-02	   2.7275325e-02	   2.2363779e-02	
   5.2523364e+01	  -1.4427503e-01	   3.2949295e-02	   3.2975736e-02	   2.9500634e-02	   2.7285394e-02	   2.2304153e-02	
   5.2710280e+01	  -1.4421133e-01	   3.2947735e-02	   3.3074163e-02	   2.9415438e-02	   2.7257137e-02	   2.2262099e-02	
   5.2897196e+01	  -1.4432013e-01	   3.2934244e-02	   3.3349931e-02	   2.9213809e-02	   2.7237155e-02	   2.2308219e-02	
   5.3084112e+01	  -1.4441890e-01	   3.2931907e-02	   3.3319562e-02	   2.9248928e-02	   2.7262032e-02	   2.2366920e-02	
   5.3271028e+01	  -1.4432499e-01	   3.2945084e-02	   3.3025827e-02	   2.9466990e-02	   2.7285854e-02	   2.2329549e-02	
   5.3457944e+01	  -1.4422225e-01	   3.2949750e-02	   3.3015412e-02	   2.9464414e-02	   2.7266988e-02	   2.2270840e-02	
   5.3644860e+01	  -1.4429419e-01	   3.2938060e-02	   3.3305241e-02	   2.9246265e-02	   2.7240075e-02	   2.2294676e-02	
   5.3831776e+01	  -1.4440368e-01	   3.2931981e-02	   3.3358804e-02	   2.9215733e-02	   2.7254192e-02	   2.2355922e-02	
   5.4018692e+01	  -1.4436121e-01	   3.2941217e-02	   3.3096949e-02	   2.9415474e-02	   2.7283475e-02	   2.2346300e-02	
   5.4205607e+01	  -1.4423462e-01	   3.2949332e-02	   3.2990089e-02	   2.9487598e-02	   2.7275427e-02	   2.2279868e-02	
   5.4392523e+01	  -1.4425048e-01	   3.2942465e-02	   3.3207854e-02	   2.9320040e-02	   2.7244971e-02	   2.2276306e-02	
   5.4579439e+01	  -1.4438510e-01	   3.2932849e-02	   3.3363889e-02	   2.9209173e-02	   2.7245928e-02	   2.2342263e-02	
   5.4766355e+01	  -1.4439695e-01	   3.2936691e-02	   3.3203687e-02	   2.9333504e-02	   2.7275775e-02	   2.2361286e-02	
   5.4953271e+01	  -1.4427168e-01	   3.2947518e-02	   3.3001903e-02	   2.9482234e-02	   2.7282652e-02	   2.2301028e-02	
   5.5140187e+01	  -1.4422410e-01	   3.2944283e-02	   3.3103222e-02	   2.9399234e-02	   2.7253213e-02	   2.2266943e-02	
   5.5327103e+01	  -1.4432413e-01	   3.2933568e-02	   3.3332266e-02	   2.9226238e-02	   2.7238244e-02	   2.2313458e-02	
   5.5514019e+01	  -1.4439463e-01	   3.2933301e-02	   3.3293516e-02	   2.9260060e-02	   2.7263356e-02	   2.2360088e-02	
   5.5700935e+01	  -1.4432377e-01	   3.2944534e-02	   3.3046693e-02	   2.9450492e-02	   2.7285676e-02	   2.2328441e-02	
   5.5887850e+01	  -1.4424239e-01	   3.2949130e-02	   3.3030859e-02	   2.9462911e-02	   2.7269089e-02	   2.2275280e-02	
   5.6074766e+01	  -1.4428638e-01	   3.2941281e-02	   3.3233623e-02	   2.9306576e-02	   2.7246542e-02	   2.2291022e-02	
   5.6261682e+01	  -1.4436006e-01	   3.2936049e-02	   3.3296609e-02	   2.9256581e-02	   2.7253091e-02	   2.2336365e-02	
   5.6448598e+01	  -1.4435360e-01	   3.2939908e-02	   3.3177633e-02	   2.9348465e-02	   2.7271313e-02	   2.2339181e-02	
   5.6635514e+01	  -1.4429979e-01	   3.2945219e-02	   3.3097251e-02	   2.9413284e-02	   2.7272637e-02	   2.2308492e-02	
   5.6822430e+01	  -1.4428764e-01	   3.2944115e-02	   3.3145613e-02	   2.9376759e-02	   2.7260751e-02	   2.2296115e-02	
   5.7009346e+01	  -1.4431879e-01	   3.2939912e-02	   3.3224915e-02	   2.9313496e-02	   2.7255484e-02	   2.2312161e-02	
   5.7196262e+01	  -1.4434091e-01	   3.2939186e-02	   3.3221132e-02	   2.9314839e-02	   2.7261146e-02	   2.2328518e-02	
   5.7383178e+01	  -1.4432828e-01	   3.2941490e-02	   3.3170977e-02	   2.9354305e-02	   2.7266127e-02	   2.2322798e-02	
   5.7570093e+01	  -1.4431499e-01	   3.2942662e-02	   3.3158529e-02	   2.9365141e-02	   2.7265238e-02	   2.2313799e-02	
   5.7757009e+01	  -1.4431457e-01	   3.2942475e-02	   3.3169153e-02	   2.9357547e-02	   2.7263042e-02	   2.2312860e-02	
   5.7943925e+01	  -1.4431779e-01	   3.2941951e-02	   3.3179312e-02	   2.9349406e-02	   2.7262215e-02	   2.2314171e-02	
   5.8130841e+01	  -1.4432033e-01	   3.2941793e-02	   3.3181582e-02	   2.9347495e-02	   2.7262382e-02	   2.2315730e-02	
   5.8317757e+01	  -1.4432085e-01	   3.2941805e-02	   3.3181359e-02	   2.9347662e-02	   2.7262635e-02	   2.2316138e-02	
   5.8504673e+01	  -1.4432088e-01	   3.2941963e-02	   3.3178928e-02	   2.9349631e-02	   2.7262948e-02	   2.2316184e-02	
   5.8691589e+01	  -1.4432026e-01	   3.2942130e-02	   3.3177104e-02	   2.9351206e-02	   2.7263072e-02	   2.2315749e-02	
   5.8878505e+01	  -1.4432008e-01	   3.2942193e-02	   3.3177527e-02	   2.9351010e-02	   2.7262913e-02	   2.2315455e-02	
   5.9065421e+01	  -1.4432058e-01	   3.2942153e-02	   3.3178930e-02	   2.9349958e-02	   2.7262782e-02	   2.2315666e-02	
   5.9252336e+01	  -1.4432099e-01	   3.2942153e-02	   3.3179004e-02	   2.9349906e-02	   2.7262845e-02	   2.2315899e-02	
   5.9439252e+01	  -1.4432105e-01	   3.2942238e-02	   3.3178437e-02	   2.9350446e-02	   2.7262915e-02	   2.2315855e-02	
   5.9626168e+01	  -1.4432111e-01	   3.2942315e-02	   3.3178230e-02	   2.9350747e-02	   2.7262929e-02	   2.2315807e-02	
   5.9813084e+01	  -1.4432120e-01	   3.2942376e-02	   3.3178193e-02	   2.9350883e-02	   2.7262928e-02	   2.2315762e-02	
   6.0000000e+01	  -1.4432133e-01	   3.2942430e-02	   3.3178249e-02	   2.9350902e-02	   2.7262919e-02	   2.2315744e-02	


==> MTDC-AC Control IEEE TPS (Arxiv v2)/PlotData_coordinated/CDC_Voltage.txt <==
   0.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.8691589e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.7383178e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   5.6074766e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   7.4766355e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   9.3457944e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.1214953e+00	   9.9733706e-01	   9.9938191e-01	   9.9937345e-01	   9.9972165e-01	   9.9981305e-01	   9.9987973e-01	
   1.3084112e+00	   9.9446611e-01	   9.9816139e-01	   9.9809698e-01	   9.9885677e-01	   9.9913049e-01	   9.9944320e-01	
   1.4953271e+00	   9.9270552e-01	   9.9707157e-01	   9.9681293e-01	   9.9788481e-01	   9.9824372e-01	   9.9890083e-01	
   1.6822430e+00	   9.9153452e-01	   9.9604321e-01	   9.9560823e-01	   9.9690507e-01	   9.9732106e-01	   9.9826740e-01	
   1.8691589e+00	   9.9032363e-01	   9.9497217e-01	   9.9448638e-01	   9.9588450e-01	   9.9637098e-01	   9.9749915e-01	
   2.0560748e+00	   9.8903620e-01	   9.9390781e-01	   9.9346247e-01	   9.9485361e-01	   9.9540419e-01	   9.9662559e-01	
   2.2429907e+00	   9.8812747e-01	   9.9299450e-01	   9.9259244e-01	   9.9391961e-01	   9.9449389e-01	   9.9574961e-01	
   2.4299065e+00	   9.8757994e-01	   9.9224351e-01	   9.9184271e-01	   9.9312540e-01	   9.9367903e-01	   9.9494099e-01	
   2.6168224e+00	   9.8695826e-01	   9.9154286e-01	   9.9111482e-01	   9.9241304e-01	   9.9293804e-01	   9.9419780e-01	
   2.8037383e+00	   9.8618782e-01	   9.9086778e-01	   9.9041818e-01	   9.9175054e-01	   9.9226594e-01	   9.9351561e-01	
   2.9906542e+00	   9.8556612e-01	   9.9029471e-01	   9.8985144e-01	   9.9117982e-01	   9.9169100e-01	   9.9292115e-01	
   3.1775701e+00	   9.8516842e-01	   9.8983942e-01	   9.8942332e-01	   9.9072015e-01	   9.9121584e-01	   9.9242589e-01	
   3.3644860e+00	   9.8482712e-01	   9.8945223e-01	   9.8905350e-01	   9.9033607e-01	   9.9081486e-01	   9.9201100e-01	
   3.5514019e+00	   9.8449090e-01	   9.8912417e-01	   9.8871568e-01	   9.9000931e-01	   9.9048308e-01	   9.9166668e-01	
   3.7383178e+00	   9.8425407e-01	   9.8888793e-01	   9.8846203e-01	   9.8976369e-01	   9.9023826e-01	   9.9140423e-01	
   3.9252336e+00	   9.8414770e-01	   9.8874973e-01	   9.8832763e-01	   9.8961752e-01	   9.9008585e-01	   9.9123127e-01	
   4.1121495e+00	   9.8410572e-01	   9.8868283e-01	   9.8828288e-01	   9.8955425e-01	   9.9001018e-01	   9.9113793e-01	
   4.2990654e+00	   9.8410204e-01	   9.8867763e-01	   9.8829105e-01	   9.8955419e-01	   9.9000197e-01	   9.9111585e-01	
   4.4859813e+00	   9.8417868e-01	   9.8874828e-01	   9.8835444e-01	   9.8961907e-01	   9.9006615e-01	   9.9116640e-01	
   4.6728972e+00	   9.8435017e-01	   9.8889518e-01	   9.8848977e-01	   9.8975520e-01	   9.9020265e-01	   9.9128951e-01	
   4.8598131e+00	   9.8458083e-01	   9.8910172e-01	   9.8870015e-01	   9.8995919e-01	   9.9040200e-01	   9.9147811e-01	
   5.0467290e+00	   9.8484118e-01	   9.8935554e-01	   9.8896964e-01	   9.9021820e-01	   9.9065350e-01	   9.9172130e-01	
   5.2336449e+00	   9.8515441e-01	   9.8966558e-01	   9.8928821e-01	   9.9052826e-01	   9.9095919e-01	   9.9201767e-01	
   5.4205607e+00	   9.8554207e-01	   9.9003592e-01	   9.8965325e-01	   9.9088974e-01	   9.9132065e-01	   9.9236771e-01	
   5.6074766e+00	   9.8597419e-01	   9.9044741e-01	   9.9005855e-01	   9.9129498e-01	   9.9172606e-01	   9.9276366e-01	
   5.7943925e+00	   9.8641340e-01	   9.9088024e-01	   9.9049521e-01	   9.9173061e-01	   9.9215904e-01	   9.9319212e-01	
   5.9813084e+00	   9.8687655e-01	   9.9134192e-01	   9.9096476e-01	   9.9219474e-01	   9.9261931e-01	   9.9364932e-01	
   6.1682243e+00	   9.8739248e-01	   9.9184455e-01	   9.9147003e-01	   9.9269182e-01	   9.9311382e-01	   9.9413762e-01	
   6.3551402e+00	   9.8793922e-01	   9.9237374e-01	   9.9199781e-01	   9.9321458e-01	   9.9363576e-01	   9.9465162e-01	
   6.5420561e+00	   9.8847586e-01	   9.9290478e-01	   9.9252879e-01	   9.9374634e-01	   9.9416741e-01	   9.9517818e-01	
   6.7289720e+00	   9.8900418e-01	   9.9343482e-01	   9.9306035e-01	   9.9427956e-01	   9.9470017e-01	   9.9570928e-01	
   6.9158879e+00	   9.8955322e-01	   9.9397735e-01	   9.9360365e-01	   9.9481973e-01	   9.9523889e-01	   9.9624642e-01	
   7.1028037e+00	   9.9012473e-01	   9.9453322e-01	   9.9416018e-01	   9.9536921e-01	   9.9578612e-01	   9.9679000e-01	
   7.2897196e+00	   9.9068230e-01	   9.9508180e-01	   9.9471123e-01	   9.9591593e-01	   9.9633116e-01	   9.9733094e-01	
   7.4766355e+00	   9.9120573e-01	   9.9560812e-01	   9.9523987e-01	   9.9644596e-01	   9.9686133e-01	   9.9785859e-01	
   7.6635514e+00	   9.9171549e-01	   9.9611905e-01	   9.9574946e-01	   9.9695806e-01	   9.9737472e-01	   9.9837065e-01	
   7.8504673e+00	   9.9223189e-01	   9.9662533e-01	   9.9625272e-01	   9.9745935e-01	   9.9787595e-01	   9.9887051e-01	
   8.0373832e+00	   9.9273681e-01	   9.9711892e-01	   9.9674710e-01	   9.9794846e-01	   9.9836269e-01	   9.9935603e-01	
   8.2242991e+00	   9.9319999e-01	   9.9758205e-01	   9.9721522e-01	   9.9841367e-01	   9.9882559e-01	   9.9981814e-01	
   8.4112150e+00	   9.9362495e-01	   9.9801229e-01	   9.9764802e-01	   9.9884786e-01	   9.9926027e-01	   1.0002514e+00	
   8.5981308e+00	   9.9403813e-01	   9.9842155e-01	   9.9805357e-01	   9.9925520e-01	   9.9967009e-01	   1.0006588e+00	
   8.7850467e+00	   9.9444020e-01	   9.9881236e-01	   9.9844020e-01	   9.9964019e-01	   1.0000555e+00	   1.0010428e+00	
   8.9719626e+00	   9.9479944e-01	   9.9916961e-01	   9.9879995e-01	   9.9999704e-01	   1.0004096e+00	   1.0013982e+00	
   9.1588785e+00	   9.9511105e-01	   9.9948690e-01	   9.9912225e-01	   1.0003186e+00	   1.0007293e+00	   1.0017190e+00	
   9.3457944e+00	   9.9540180e-01	   9.9977662e-01	   9.9941192e-01	   1.0006087e+00	   1.0010208e+00	   1.0020085e+00	
   9.5327103e+00	   9.9567785e-01	   1.0000442e+00	   9.9967540e-01	   1.0008719e+00	   1.0012862e+00	   1.0022707e+00	
   9.7196262e+00	   9.9591524e-01	   1.0002788e+00	   9.9990868e-01	   1.0011044e+00	   1.0015184e+00	   1.0025029e+00	
   9.9065421e+00	   9.9610358e-01	   1.0004727e+00	   1.0001057e+00	   1.0013013e+00	   1.0017130e+00	   1.0027003e+00	
   1.0093458e+01	   9.9626452e-01	   1.0006358e+00	   1.0002708e+00	   1.0014665e+00	   1.0018775e+00	   1.0028655e+00	
   1.0280374e+01	   9.9641402e-01	   1.0007786e+00	   1.0004120e+00	   1.0016066e+00	   1.0020194e+00	   1.0030046e+00	
   1.0467290e+01	   9.9653641e-01	   1.0008960e+00	   1.0005274e+00	   1.0017210e+00	   1.0021351e+00	   1.0031181e+00	
   1.0654206e+01	   9.9661316e-01	   1.0009772e+00	   1.0006095e+00	   1.0018037e+00	   1.0022169e+00	   1.0032014e+00	
   1.0841121e+01	   9.9665684e-01	   1.0010266e+00	   1.0006604e+00	   1.0018560e+00	   1.0022677e+00	   1.0032548e+00	
   1.1028037e+01	   9.9669104e-01	   1.0010579e+00	   1.0006912e+00	   1.0018866e+00	   1.0022986e+00	   1.0032853e+00	
   1.1214953e+01	   9.9671467e-01	   1.0010740e+00	   1.0007060e+00	   1.0018993e+00	   1.0023128e+00	   1.0032968e+00	
   1.1401869e+01	   9.9670684e-01	   1.0010665e+00	   1.0006988e+00	   1.0018912e+00	   1.0023051e+00	   1.0032884e+00	
   1.1588785e+01	   9.9666185e-01	   1.0010296e+00	   1.0006634e+00	   1.0018575e+00	   1.0022704e+00	   1.0032558e+00	
   1.1775701e+01	   9.9660437e-01	   1.0009750e+00	   1.0006083e+00	   1.0018045e+00	   1.0022169e+00	   1.0032037e+00	
   1.1962617e+01	   9.9654951e-01	   1.0009136e+00	   1.0005452e+00	   1.0017407e+00	   1.0021538e+00	   1.0031395e+00	
   1.2149533e+01	   9.9648350e-01	   1.0008426e+00	   1.0004740e+00	   1.0016672e+00	   1.0020811e+00	   1.0030653e+00	
   1.2336449e+01	   9.9638860e-01	   1.0007531e+00	   1.0003866e+00	   1.0015793e+00	   1.0019928e+00	   1.0029778e+00	
   1.2523364e+01	   9.9627489e-01	   1.0006474e+00	   1.0002818e+00	   1.0014769e+00	   1.0018897e+00	   1.0028764e+00	
   1.2710280e+01	   9.9616743e-01	   1.0005383e+00	   1.0001706e+00	   1.0013676e+00	   1.0017807e+00	   1.0027671e+00	
   1.2897196e+01	   9.9606805e-01	   1.0004310e+00	   1.0000612e+00	   1.0012568e+00	   1.0016710e+00	   1.0026559e+00	
   1.3084112e+01	   9.9595575e-01	   1.0003180e+00	   9.9994952e-01	   1.0011429e+00	   1.0015571e+00	   1.0025421e+00	
   1.3271028e+01	   9.9582312e-01	   1.0001940e+00	   9.9982838e-01	   1.0010221e+00	   1.0014353e+00	   1.0024223e+00	
   1.3457944e+01	   9.9569193e-01	   1.0000676e+00	   9.9970184e-01	   1.0008981e+00	   1.0013108e+00	   1.0022986e+00	
   1.3644860e+01	   9.9558013e-01	   9.9994971e-01	   9.9958072e-01	   1.0007779e+00	   1.0011918e+00	   1.0021776e+00	
   1.3831776e+01	   9.9547336e-01	   9.9983744e-01	   9.9946736e-01	   1.0006627e+00	   1.0010776e+00	   1.0020623e+00	
   1.4018692e+01	   9.9535107e-01	   9.9972043e-01	   9.9935314e-01	   1.0005474e+00	   1.0009614e+00	   1.0019483e+00	
   1.4205607e+01	   9.9522611e-01	   9.9960262e-01	   9.9923696e-01	   1.0004329e+00	   1.0008456e+00	   1.0018344e+00	
   1.4392523e+01	   9.9512279e-01	   9.9949664e-01	   9.9912878e-01	   1.0003262e+00	   1.0007396e+00	   1.0017269e+00	
   1.4579439e+01	   9.9503603e-01	   9.9940312e-01	   9.9903316e-01	   1.0002295e+00	   1.0006444e+00	   1.0016294e+00	
   1.4766355e+01	   9.9494302e-01	   9.9931156e-01	   9.9894307e-01	   1.0001379e+00	   1.0005527e+00	   1.0015387e+00	
   1.4953271e+01	   9.9484351e-01	   9.9921981e-01	   9.9885357e-01	   1.0000494e+00	   1.0004627e+00	   1.0014515e+00	
   1.5140187e+01	   9.9476162e-01	   9.9913904e-01	   9.9877184e-01	   9.9996965e-01	   1.0003825e+00	   1.0013714e+00	
   1.5327103e+01	   9.9470449e-01	   9.9907521e-01	   9.9870568e-01	   9.9990318e-01	   1.0003173e+00	   1.0013036e+00	
   1.5514019e+01	   9.9465180e-01	   9.9901989e-01	   9.9865073e-01	   9.9984616e-01	   1.0002612e+00	   1.0012467e+00	
   1.5700935e+01	   9.9459049e-01	   9.9896495e-01	   9.9859819e-01	   9.9979347e-01	   1.0002076e+00	   1.0011955e+00	
   1.5887850e+01	   9.9453745e-01	   9.9891670e-01	   9.9855006e-01	   9.9974763e-01	   1.0001606e+00	   1.0011501e+00	
   1.6074766e+01	   9.9451109e-01	   9.9888535e-01	   9.9851620e-01	   9.9971478e-01	   1.0001282e+00	   1.0011160e+00	
   1.6261682e+01	   9.9449944e-01	   9.9886768e-01	   9.9849781e-01	   9.9969436e-01	   1.0001089e+00	   1.0010948e+00	
   1.6448598e+01	   9.9448094e-01	   9.9885231e-01	   9.9848482e-01	   9.9967969e-01	   1.0000942e+00	   1.0010812e+00	
   1.6635514e+01	   9.9445929e-01	   9.9883835e-01	   9.9847251e-01	   9.9966893e-01	   1.0000822e+00	   1.0010715e+00	
   1.6822430e+01	   9.9445905e-01	   9.9883722e-01	   9.9846941e-01	   9.9966809e-01	   1.0000811e+00	   1.0010699e+00	
   1.7009346e+01	   9.9448179e-01	   9.9885220e-01	   9.9848197e-01	   9.9967999e-01	   1.0000940e+00	   1.0010805e+00	
   1.7196262e+01	   9.9450281e-01	   9.9887202e-01	   9.9850336e-01	   9.9969869e-01	   1.0001133e+00	   1.0010997e+00	
   1.7383178e+01	   9.9451475e-01	   9.9889027e-01	   9.9852418e-01	   9.9971949e-01	   1.0001332e+00	   1.0011218e+00	
   1.7570093e+01	   9.9453624e-01	   9.9891457e-01	   9.9854768e-01	   9.9974561e-01	   1.0001585e+00	   1.0011476e+00	
   1.7757009e+01	   9.9457985e-01	   9.9895253e-01	   9.9858281e-01	   9.9978158e-01	   1.0001950e+00	   1.0011821e+00	
   1.7943925e+01	   9.9463021e-01	   9.9899817e-01	   9.9862850e-01	   9.9982477e-01	   1.0002391e+00	   1.0012250e+00	
   1.8130841e+01	   9.9466888e-01	   9.9904093e-01	   9.9867421e-01	   9.9986881e-01	   1.0002827e+00	   1.0012705e+00	
   1.8317757e+01	   9.9470579e-01	   9.9908326e-01	   9.9871738e-01	   9.9991385e-01	   1.0003267e+00	   1.0013161e+00	
   1.8504673e+01	   9.9476031e-01	   9.9913487e-01	   9.9876632e-01	   9.9996498e-01	   1.0003779e+00	   1.0013657e+00	
   1.8691589e+01	   9.9482746e-01	   9.9919531e-01	   9.9882515e-01	   1.0000225e+00	   1.0004364e+00	   1.0014220e+00	
   1.8878505e+01	   9.9488488e-01	   9.9925340e-01	   9.9888544e-01	   1.0000801e+00	   1.0004943e+00	   1.0014808e+00	
   1.9065421e+01	   9.9493072e-01	   9.9930561e-01	   9.9893991e-01	   1.0001350e+00	   1.0005482e+00	   1.0015371e+00	
   1.9252336e+01	   9.9498485e-01	   9.9936081e-01	   9.9899366e-01	   1.0001915e+00	   1.0006040e+00	   1.0015928e+00	
   1.9439252e+01	   9.9505520e-01	   9.9942455e-01	   9.9905473e-01	   1.0002529e+00	   1.0006662e+00	   1.0016523e+00	
   1.9626168e+01	   9.9512317e-01	   9.9948888e-01	   9.9911972e-01	   1.0003150e+00	   1.0007292e+00	   1.0017146e+00	
   1.9813084e+01	   9.9517368e-01	   9.9954456e-01	   9.9917835e-01	   1.0003723e+00	   1.0007859e+00	   1.0017736e+00	
   2.0000000e+01	   9.9521966e-01	   9.9959573e-01	   9.9922997e-01	   1.0004261e+00	   1.0008387e+00	   1.0018279e+00	
   2.0186916e+01	   9.9527953e-01	   9.9965203e-01	   9.9928346e-01	   1.0004819e+00	   1.0008945e+00	   1.0018819e+00	
   2.0373832e+01	   9.9534808e-01	   9.9971304e-01	   9.9934293e-01	   1.0005398e+00	   1.0009534e+00	   1.0019385e+00	
   2.0560748e+01	   9.9540142e-01	   9.9976735e-01	   9.9939958e-01	   1.0005933e+00	   1.0010074e+00	   1.0019933e+00	
   2.0747664e+01	   9.9543904e-01	   9.9981134e-01	   9.9944607e-01	   1.0006400e+00	   1.0010532e+00	   1.0020416e+00	
   2.0934579e+01	   9.9547976e-01	   9.9985371e-01	   9.9948696e-01	   1.0006841e+00	   1.0010964e+00	   1.0020849e+00	
   2.1121495e+01	   9.9553456e-01	   9.9990222e-01	   9.9953237e-01	   1.0007304e+00	   1.0011433e+00	   1.0021290e+00	
   2.1308411e+01	   9.9558468e-01	   9.9994878e-01	   9.9957973e-01	   1.0007746e+00	   1.0011886e+00	   1.0021734e+00	
   2.1495327e+01	   9.9561456e-01	   9.9998363e-01	   9.9961777e-01	   1.0008109e+00	   1.0012245e+00	   1.0022119e+00	
   2.1682243e+01	   9.9563785e-01	   1.0000117e+00	   9.9964589e-01	   1.0008416e+00	   1.0012542e+00	   1.0022430e+00	
   2.1869159e+01	   9.9567292e-01	   1.0000434e+00	   9.9967448e-01	   1.0008728e+00	   1.0012853e+00	   1.0022721e+00	
   2.2056075e+01	   9.9571371e-01	   1.0000778e+00	   9.9970780e-01	   1.0009042e+00	   1.0013178e+00	   1.0023024e+00	
   2.2242991e+01	   9.9573840e-01	   1.0001036e+00	   9.9973646e-01	   1.0009294e+00	   1.0013435e+00	   1.0023294e+00	
   2.2429907e+01	   9.9574674e-01	   1.0001185e+00	   9.9975347e-01	   1.0009469e+00	   1.0013601e+00	   1.0023487e+00	
   2.2616822e+01	   9.9575793e-01	   1.0001316e+00	   9.9976475e-01	   1.0009619e+00	   1.0013743e+00	   1.0023626e+00	
   2.2803738e+01	   9.9578243e-01	   1.0001500e+00	   9.9977987e-01	   1.0009784e+00	   1.0013912e+00	   1.0023767e+00	
   2.2990654e+01	   9.9580503e-01	   1.0001679e+00	   9.9979831e-01	   1.0009934e+00	   1.0014074e+00	   1.0023917e+00	
   2.3177570e+01	   9.9580759e-01	   1.0001746e+00	   9.9980890e-01	   1.0010011e+00	   1.0014152e+00	   1.0024021e+00	
   2.3364486e+01	   9.9579935e-01	   1.0001731e+00	   9.9980819e-01	   1.0010025e+00	   1.0014154e+00	   1.0024045e+00	
   2.3551402e+01	   9.9580127e-01	   1.0001739e+00	   9.9980572e-01	   1.0010041e+00	   1.0014164e+00	   1.0024040e+00	
   2.3738318e+01	   9.9581534e-01	   1.0001805e+00	   9.9980980e-01	   1.0010080e+00	   1.0014212e+00	   1.0024057e+00	
   2.3925234e+01	   9.9582165e-01	   1.0001841e+00	   9.9981482e-01	   1.0010094e+00	   1.0014235e+00	   1.0024078e+00	
   2.4112150e+01	   9.9580775e-01	   1.0001768e+00	   9.9981199e-01	   1.0010035e+00	   1.0014175e+00	   1.0024053e+00	
   2.4299065e+01	   9.9578748e-01	   1.0001630e+00	   9.9979777e-01	   1.0009934e+00	   1.0014060e+00	   1.0023953e+00	
   2.4485981e+01	   9.9578597e-01	   1.0001565e+00	   9.9978697e-01	   1.0009865e+00	   1.0013988e+00	   1.0023853e+00	
   2.4672897e+01	   9.9579244e-01	   1.0001562e+00	   9.9978538e-01	   1.0009824e+00	   1.0013960e+00	   1.0023799e+00	
   2.4859813e+01	   9.9578300e-01	   1.0001480e+00	   9.9978115e-01	   1.0009734e+00	   1.0013877e+00	   1.0023737e+00	
   2.5046729e+01	   9.9575542e-01	   1.0001291e+00	   9.9976452e-01	   1.0009579e+00	   1.0013713e+00	   1.0023605e+00	
   2.5233645e+01	   9.9574017e-01	   1.0001133e+00	   9.9974545e-01	   1.0009439e+00	   1.0013563e+00	   1.0023443e+00	
   2.5420561e+01	   9.9574257e-01	   1.0001078e+00	   9.9973689e-01	   1.0009354e+00	   1.0013484e+00	   1.0023329e+00	
   2.5607477e+01	   9.9573867e-01	   1.0001011e+00	   9.9973242e-01	   1.0009261e+00	   1.0013403e+00	   1.0023248e+00	
   2.5794393e+01	   9.9571299e-01	   1.0000831e+00	   9.9971833e-01	   1.0009101e+00	   1.0013242e+00	   1.0023123e+00	
   2.5981308e+01	   9.9568708e-01	   1.0000623e+00	   9.9969630e-01	   1.0008927e+00	   1.0013053e+00	   1.0022945e+00	
   2.6168224e+01	   9.9568209e-01	   1.0000519e+00	   9.9968177e-01	   1.0008813e+00	   1.0012937e+00	   1.0022796e+00	
   2.6355140e+01	   9.9568329e-01	   1.0000471e+00	   9.9967691e-01	   1.0008732e+00	   1.0012869e+00	   1.0022709e+00	
   2.6542056e+01	   9.9566808e-01	   1.0000349e+00	   9.9966890e-01	   1.0008607e+00	   1.0012751e+00	   1.0022618e+00	
   2.6728972e+01	   9.9564075e-01	   1.0000149e+00	   9.9965012e-01	   1.0008439e+00	   1.0012573e+00	   1.0022468e+00	
   2.6915888e+01	   9.9562817e-01	   1.0000006e+00	   9.9963179e-01	   1.0008312e+00	   1.0012435e+00	   1.0022311e+00	
   2.7102804e+01	   9.9563168e-01	   9.9999724e-01	   9.9962617e-01	   1.0008249e+00	   1.0012379e+00	   1.0022222e+00	
   2.7289720e+01	   9.9562865e-01	   9.9999253e-01	   9.9962468e-01	   1.0008177e+00	   1.0012321e+00	   1.0022171e+00	
   2.7476636e+01	   9.9560599e-01	   9.9997755e-01	   9.9961317e-01	   1.0008050e+00	   1.0012190e+00	   1.0022078e+00	
   2.7663551e+01	   9.9558654e-01	   9.9996208e-01	   9.9959539e-01	   1.0007927e+00	   1.0012053e+00	   1.0021945e+00	
   2.7850467e+01	   9.9558889e-01	   9.9995850e-01	   9.9958789e-01	   1.0007879e+00	   1.0012005e+00	   1.0021859e+00	
   2.8037383e+01	   9.9559543e-01	   9.9995983e-01	   9.9959037e-01	   1.0007862e+00	   1.0011999e+00	   1.0021841e+00	
   2.8224299e+01	   9.9558590e-01	   9.9995401e-01	   9.9958861e-01	   1.0007800e+00	   1.0011944e+00	   1.0021818e+00	
   2.8411215e+01	   9.9556637e-01	   9.9994118e-01	   9.9957627e-01	   1.0007706e+00	   1.0011839e+00	   1.0021737e+00	
   2.8598131e+01	   9.9556336e-01	   9.9993659e-01	   9.9956694e-01	   1.0007669e+00	   1.0011793e+00	   1.0021660e+00	
   2.8785047e+01	   9.9557669e-01	   9.9994162e-01	   9.9957039e-01	   1.0007691e+00	   1.0011821e+00	   1.0021661e+00	
   2.8971963e+01	   9.9557988e-01	   9.9994444e-01	   9.9957666e-01	   1.0007698e+00	   1.0011841e+00	   1.0021695e+00	
   2.9158879e+01	   9.9556345e-01	   9.9993659e-01	   9.9957238e-01	   1.0007645e+00	   1.0011785e+00	   1.0021679e+00	
   2.9345794e+01	   9.9555678e-01	   9.9993151e-01	   9.9956382e-01	   1.0007619e+00	   1.0011746e+00	   1.0021630e+00	
   2.9532710e+01	   9.9557058e-01	   9.9993808e-01	   9.9956697e-01	   1.0007668e+00	   1.0011793e+00	   1.0021641e+00	
   2.9719626e+01	   9.9558061e-01	   9.9994620e-01	   9.9957810e-01	   1.0007721e+00	   1.0011862e+00	   1.0021712e+00	
   2.9906542e+01	   9.9557502e-01	   9.9994525e-01	   9.9958023e-01	   1.0007720e+00	   1.0011863e+00	   1.0021747e+00	
   3.0093458e+01	   9.9556616e-01	   9.9994104e-01	   9.9957479e-01	   1.0007710e+00	   1.0011840e+00	   1.0021734e+00	
   3.0280374e+01	   9.9557551e-01	   9.9994618e-01	   9.9957550e-01	   1.0007763e+00	   1.0011884e+00	   1.0021744e+00	
   3.0467290e+01	   9.9559502e-01	   9.9995917e-01	   9.9958893e-01	   1.0007859e+00	   1.0011992e+00	   1.0021831e+00	
   3.0654206e+01	   9.9559807e-01	   9.9996519e-01	   9.9959949e-01	   1.0007909e+00	   1.0012054e+00	   1.0021921e+00	
   3.0841121e+01	   9.9558953e-01	   9.9996296e-01	   9.9959819e-01	   1.0007913e+00	   1.0012052e+00	   1.0021946e+00	
   3.1028037e+01	   9.9559105e-01	   9.9996447e-01	   9.9959618e-01	   1.0007950e+00	   1.0012073e+00	   1.0021954e+00	
   3.1214953e+01	   9.9561041e-01	   9.9997698e-01	   9.9960572e-01	   1.0008055e+00	   1.0012179e+00	   1.0022022e+00	
   3.1401869e+01	   9.9562399e-01	   9.9998912e-01	   9.9962134e-01	   1.0008149e+00	   1.0012289e+00	   1.0022138e+00	
   3.1588785e+01	   9.9562090e-01	   9.9999101e-01	   9.9962641e-01	   1.0008179e+00	   1.0012322e+00	   1.0022210e+00	
   3.1775701e+01	   9.9561555e-01	   9.9999016e-01	   9.9962316e-01	   1.0008198e+00	   1.0012329e+00	   1.0022222e+00	
   3.1962617e+01	   9.9562725e-01	   9.9999753e-01	   9.9962657e-01	   1.0008277e+00	   1.0012397e+00	   1.0022255e+00	
   3.2149533e+01	   9.9564856e-01	   1.0000127e+00	   9.9964238e-01	   1.0008395e+00	   1.0012526e+00	   1.0022363e+00	
   3.2336449e+01	   9.9565348e-01	   1.0000203e+00	   9.9965513e-01	   1.0008461e+00	   1.0012606e+00	   1.0022475e+00	
   3.2523364e+01	   9.9564421e-01	   1.0000184e+00	   9.9965407e-01	   1.0008470e+00	   1.0012609e+00	   1.0022508e+00	
   3.2710280e+01	   9.9564532e-01	   1.0000195e+00	   9.9965085e-01	   1.0008505e+00	   1.0012628e+00	   1.0022509e+00	
   3.2897196e+01	   9.9566612e-01	   1.0000323e+00	   9.9966053e-01	   1.0008612e+00	   1.0012733e+00	   1.0022573e+00	
   3.3084112e+01	   9.9568162e-01	   1.0000459e+00	   9.9967792e-01	   1.0008712e+00	   1.0012851e+00	   1.0022695e+00	
   3.3271028e+01	   9.9567631e-01	   1.0000466e+00	   9.9968267e-01	   1.0008729e+00	   1.0012876e+00	   1.0022765e+00	
   3.3457944e+01	   9.9566755e-01	   1.0000429e+00	   9.9967667e-01	   1.0008724e+00	   1.0012859e+00	   1.0022757e+00	
   3.3644860e+01	   9.9567707e-01	   1.0000478e+00	   9.9967695e-01	   1.0008784e+00	   1.0012902e+00	   1.0022762e+00	
   3.3831776e+01	   9.9569994e-01	   1.0000625e+00	   9.9969171e-01	   1.0008893e+00	   1.0013020e+00	   1.0022852e+00	
   3.4018692e+01	   9.9570351e-01	   1.0000690e+00	   9.9970342e-01	   1.0008940e+00	   1.0013085e+00	   1.0022949e+00	
   3.4205607e+01	   9.9569000e-01	   1.0000637e+00	   9.9970007e-01	   1.0008917e+00	   1.0013060e+00	   1.0022962e+00	
   3.4392523e+01	   9.9568712e-01	   1.0000613e+00	   9.9969209e-01	   1.0008919e+00	   1.0013044e+00	   1.0022923e+00	
   3.4579439e+01	   9.9570516e-01	   1.0000715e+00	   9.9969961e-01	   1.0009003e+00	   1.0013123e+00	   1.0022960e+00	
   3.4766355e+01	   9.9571679e-01	   1.0000813e+00	   9.9971410e-01	   1.0009068e+00	   1.0013208e+00	   1.0023058e+00	
   3.4953271e+01	   9.9570567e-01	   1.0000772e+00	   9.9971312e-01	   1.0009041e+00	   1.0013188e+00	   1.0023079e+00	
   3.5140187e+01	   9.9569767e-01	   1.0000716e+00	   9.9970372e-01	   1.0009016e+00	   1.0013146e+00	   1.0023032e+00	
   3.5327103e+01	   9.9570984e-01	   1.0000777e+00	   9.9970642e-01	   1.0009070e+00	   1.0013190e+00	   1.0023036e+00	
   3.5514019e+01	   9.9572109e-01	   1.0000864e+00	   9.9971876e-01	   1.0009126e+00	   1.0013263e+00	   1.0023110e+00	
   3.5700935e+01	   9.9571452e-01	   1.0000842e+00	   9.9971980e-01	   1.0009106e+00	   1.0013252e+00	   1.0023137e+00	
   3.5887850e+01	   9.9570394e-01	   1.0000769e+00	   9.9970948e-01	   1.0009065e+00	   1.0013195e+00	   1.0023085e+00	
   3.6074766e+01	   9.9570933e-01	   1.0000787e+00	   9.9970774e-01	   1.0009085e+00	   1.0013205e+00	   1.0023060e+00	
   3.6261682e+01	   9.9572144e-01	   1.0000869e+00	   9.9971802e-01	   1.0009137e+00	   1.0013269e+00	   1.0023111e+00	
   3.6448598e+01	   9.9571818e-01	   1.0000865e+00	   9.9972164e-01	   1.0009125e+00	   1.0013271e+00	   1.0023145e+00	
   3.6635514e+01	   9.9570497e-01	   1.0000779e+00	   9.9971197e-01	   1.0009066e+00	   1.0013204e+00	   1.0023099e+00	
   3.6822430e+01	   9.9570523e-01	   1.0000760e+00	   9.9970588e-01	   1.0009060e+00	   1.0013182e+00	   1.0023049e+00	
   3.7009346e+01	   9.9571686e-01	   1.0000828e+00	   9.9971263e-01	   1.0009105e+00	   1.0013231e+00	   1.0023070e+00	
   3.7196262e+01	   9.9571745e-01	   1.0000845e+00	   9.9971876e-01	   1.0009105e+00	   1.0013247e+00	   1.0023113e+00	
   3.7383178e+01	   9.9570489e-01	   1.0000771e+00	   9.9971206e-01	   1.0009047e+00	   1.0013190e+00	   1.0023084e+00	
   3.7570093e+01	   9.9569983e-01	   1.0000714e+00	   9.9970203e-01	   1.0009014e+00	   1.0013138e+00	   1.0023012e+00	
   3.7757009e+01	   9.9570772e-01	   1.0000750e+00	   9.9970414e-01	   1.0009039e+00	   1.0013160e+00	   1.0023004e+00	
   3.7943925e+01	   9.9571348e-01	   1.0000792e+00	   9.9971217e-01	   1.0009060e+00	   1.0013193e+00	   1.0023049e+00	
   3.8130841e+01	   9.9570484e-01	   1.0000752e+00	   9.9971031e-01	   1.0009018e+00	   1.0013164e+00	   1.0023047e+00	
   3.8317757e+01	   9.9569360e-01	   1.0000666e+00	   9.9969931e-01	   1.0008958e+00	   1.0013092e+00	   1.0022981e+00	
   3.8504673e+01	   9.9569619e-01	   1.0000661e+00	   9.9969579e-01	   1.0008959e+00	   1.0013080e+00	   1.0022941e+00	
   3.8691589e+01	   9.9570677e-01	   1.0000727e+00	   9.9970332e-01	   1.0008999e+00	   1.0013128e+00	   1.0022968e+00	
   3.8878505e+01	   9.9570440e-01	   1.0000726e+00	   9.9970704e-01	   1.0008984e+00	   1.0013130e+00	   1.0022998e+00	
   3.9065421e+01	   9.9569060e-01	   1.0000634e+00	   9.9969788e-01	   1.0008914e+00	   1.0013057e+00	   1.0022953e+00	
   3.9252336e+01	   9.9568755e-01	   1.0000588e+00	   9.9968882e-01	   1.0008889e+00	   1.0013011e+00	   1.0022881e+00	
   3.9439252e+01	   9.9569660e-01	   1.0000637e+00	   9.9969295e-01	   1.0008924e+00	   1.0013044e+00	   1.0022884e+00	
   3.9626168e+01	   9.9570108e-01	   1.0000675e+00	   9.9970118e-01	   1.0008941e+00	   1.0013077e+00	   1.0022937e+00	
   3.9813084e+01	   9.9569161e-01	   1.0000625e+00	   9.9969776e-01	   1.0008893e+00	   1.0013040e+00	   1.0022929e+00	
   4.0000000e+01	   9.9568226e-01	   1.0000548e+00	   9.9968666e-01	   1.0008842e+00	   1.0012973e+00	   1.0022859e+00	
   4.0186916e+01	   9.9568666e-01	   1.0000559e+00	   9.9968518e-01	   1.0008856e+00	   1.0012976e+00	   1.0022832e+00	
   4.0373832e+01	   9.9569769e-01	   1.0000635e+00	   9.9969485e-01	   1.0008906e+00	   1.0013035e+00	   1.0022876e+00	
   4.0560748e+01	   9.9569444e-01	   1.0000632e+00	   9.9969807e-01	   1.0008890e+00	   1.0013037e+00	   1.0022908e+00	
   4.0747664e+01	   9.9568082e-01	   1.0000538e+00	   9.9968780e-01	   1.0008821e+00	   1.0012963e+00	   1.0022860e+00	
   4.0934579e+01	   9.9567991e-01	   1.0000511e+00	   9.9968053e-01	   1.0008812e+00	   1.0012933e+00	   1.0022799e+00	
   4.1121495e+01	   9.9569116e-01	   1.0000578e+00	   9.9968733e-01	   1.0008863e+00	   1.0012984e+00	   1.0022821e+00	
   4.1308411e+01	   9.9569535e-01	   1.0000620e+00	   9.9969626e-01	   1.0008885e+00	   1.0013023e+00	   1.0022887e+00	
   4.1495327e+01	   9.9568521e-01	   1.0000569e+00	   9.9969210e-01	   1.0008838e+00	   1.0012985e+00	   1.0022878e+00	
   4.1682243e+01	   9.9567709e-01	   1.0000502e+00	   9.9968147e-01	   1.0008796e+00	   1.0012928e+00	   1.0022811e+00	
   4.1869159e+01	   9.9568427e-01	   1.0000528e+00	   9.9968172e-01	   1.0008828e+00	   1.0012943e+00	   1.0022795e+00	
   4.2056075e+01	   9.9569625e-01	   1.0000622e+00	   9.9969397e-01	   1.0008890e+00	   1.0013021e+00	   1.0022861e+00	
   4.2242991e+01	   9.9569268e-01	   1.0000617e+00	   9.9969729e-01	   1.0008876e+00	   1.0013024e+00	   1.0022903e+00	
   4.2429907e+01	   9.9567983e-01	   1.0000530e+00	   9.9968656e-01	   1.0008814e+00	   1.0012955e+00	   1.0022854e+00	
   4.2616822e+01	   9.9567958e-01	   1.0000510e+00	   9.9968092e-01	   1.0008811e+00	   1.0012934e+00	   1.0022799e+00	
   4.2803738e+01	   9.9569272e-01	   1.0000592e+00	   9.9968870e-01	   1.0008878e+00	   1.0012996e+00	   1.0022833e+00	
   4.2990654e+01	   9.9569851e-01	   1.0000650e+00	   9.9969863e-01	   1.0008913e+00	   1.0013050e+00	   1.0022908e+00	
   4.3177570e+01	   9.9568814e-01	   1.0000598e+00	   9.9969568e-01	   1.0008864e+00	   1.0013015e+00	   1.0022910e+00	
   4.3364486e+01	   9.9567949e-01	   1.0000521e+00	   9.9968298e-01	   1.0008820e+00	   1.0012948e+00	   1.0022834e+00	
   4.3551402e+01	   9.9568706e-01	   1.0000559e+00	   9.9968434e-01	   1.0008860e+00	   1.0012974e+00	   1.0022820e+00	
   4.3738318e+01	   9.9569992e-01	   1.0000660e+00	   9.9969786e-01	   1.0008932e+00	   1.0013060e+00	   1.0022900e+00	
   4.3925234e+01	   9.9569851e-01	   1.0000670e+00	   9.9970216e-01	   1.0008929e+00	   1.0013075e+00	   1.0022950e+00	
   4.4112150e+01	   9.9568438e-01	   1.0000578e+00	   9.9969186e-01	   1.0008858e+00	   1.0013004e+00	   1.0022907e+00	
   4.4299065e+01	   9.9568269e-01	   1.0000546e+00	   9.9968398e-01	   1.0008850e+00	   1.0012972e+00	   1.0022845e+00	
   4.4485981e+01	   9.9569770e-01	   1.0000641e+00	   9.9969315e-01	   1.0008933e+00	   1.0013047e+00	   1.0022877e+00	
   4.4672897e+01	   9.9570457e-01	   1.0000717e+00	   9.9970630e-01	   1.0008976e+00	   1.0013117e+00	   1.0022977e+00	
   4.4859813e+01	   9.9569493e-01	   1.0000664e+00	   9.9970223e-01	   1.0008927e+00	   1.0013080e+00	   1.0022980e+00	
   4.5046729e+01	   9.9568525e-01	   1.0000578e+00	   9.9968823e-01	   1.0008876e+00	   1.0013005e+00	   1.0022889e+00	
   4.5233645e+01	   9.9569455e-01	   1.0000628e+00	   9.9969112e-01	   1.0008929e+00	   1.0013041e+00	   1.0022881e+00	
   4.5420561e+01	   9.9570751e-01	   1.0000738e+00	   9.9970682e-01	   1.0009005e+00	   1.0013137e+00	   1.0022980e+00	
   4.5607477e+01	   9.9570142e-01	   1.0000716e+00	   9.9970764e-01	   1.0008975e+00	   1.0013128e+00	   1.0023013e+00	
   4.5794393e+01	   9.9568856e-01	   1.0000614e+00	   9.9969357e-01	   1.0008905e+00	   1.0013041e+00	   1.0022938e+00	
   4.5981308e+01	   9.9569309e-01	   1.0000627e+00	   9.9969126e-01	   1.0008931e+00	   1.0013044e+00	   1.0022901e+00	
   4.6168224e+01	   9.9570802e-01	   1.0000740e+00	   9.9970533e-01	   1.0009018e+00	   1.0013140e+00	   1.0022976e+00	
   4.6355140e+01	   9.9570712e-01	   1.0000759e+00	   9.9971111e-01	   1.0009018e+00	   1.0013164e+00	   1.0023036e+00	
   4.6542056e+01	   9.9569356e-01	   1.0000662e+00	   9.9969998e-01	   1.0008940e+00	   1.0013086e+00	   1.0022988e+00	
   4.6728972e+01	   9.9569210e-01	   1.0000630e+00	   9.9969234e-01	   1.0008932e+00	   1.0013053e+00	   1.0022920e+00	
   4.6915888e+01	   9.9570517e-01	   1.0000721e+00	   9.9970196e-01	   1.0009010e+00	   1.0013126e+00	   1.0022960e+00	
   4.7102804e+01	   9.9571034e-01	   1.0000781e+00	   9.9971280e-01	   1.0009042e+00	   1.0013184e+00	   1.0023048e+00	
   4.7289720e+01	   9.9570013e-01	   1.0000716e+00	   9.9970662e-01	   1.0008983e+00	   1.0013134e+00	   1.0023034e+00	
   4.7476636e+01	   9.9569260e-01	   1.0000643e+00	   9.9969445e-01	   1.0008940e+00	   1.0013067e+00	   1.0022944e+00	
   4.7663551e+01	   9.9570065e-01	   1.0000691e+00	   9.9969803e-01	   1.0008989e+00	   1.0013103e+00	   1.0022943e+00	
   4.7850467e+01	   9.9571094e-01	   1.0000781e+00	   9.9971143e-01	   1.0009050e+00	   1.0013183e+00	   1.0023034e+00	
   4.8037383e+01	   9.9570573e-01	   1.0000757e+00	   9.9971107e-01	   1.0009019e+00	   1.0013169e+00	   1.0023056e+00	
   4.8224299e+01	   9.9569416e-01	   1.0000664e+00	   9.9969836e-01	   1.0008951e+00	   1.0013088e+00	   1.0022981e+00	
   4.8411215e+01	   9.9569644e-01	   1.0000665e+00	   9.9969569e-01	   1.0008965e+00	   1.0013083e+00	   1.0022941e+00	
   4.8598131e+01	   9.9570910e-01	   1.0000760e+00	   9.9970734e-01	   1.0009042e+00	   1.0013163e+00	   1.0023000e+00	
   4.8785047e+01	   9.9571008e-01	   1.0000784e+00	   9.9971308e-01	   1.0009047e+00	   1.0013189e+00	   1.0023059e+00	
   4.8971963e+01	   9.9569708e-01	   1.0000693e+00	   9.9970310e-01	   1.0008968e+00	   1.0013115e+00	   1.0023015e+00	
   4.9158879e+01	   9.9569276e-01	   1.0000644e+00	   9.9969435e-01	   1.0008941e+00	   1.0013068e+00	   1.0022941e+00	
   4.9345794e+01	   9.9570456e-01	   1.0000720e+00	   9.9970168e-01	   1.0009014e+00	   1.0013127e+00	   1.0022963e+00	
   4.9532710e+01	   9.9571201e-01	   1.0000794e+00	   9.9971346e-01	   1.0009059e+00	   1.0013195e+00	   1.0023050e+00	
   4.9719626e+01	   9.9570244e-01	   1.0000736e+00	   9.9970886e-01	   1.0008999e+00	   1.0013152e+00	   1.0023048e+00	
   4.9906542e+01	   9.9569193e-01	   1.0000639e+00	   9.9969455e-01	   1.0008934e+00	   1.0013065e+00	   1.0022952e+00	
   5.0093458e+01	   9.9569805e-01	   1.0000670e+00	   9.9969569e-01	   1.0008971e+00	   1.0013084e+00	   1.0022929e+00	
   5.0280374e+01	   9.9571010e-01	   1.0000772e+00	   9.9970995e-01	   1.0009046e+00	   1.0013174e+00	   1.0023016e+00	
   5.0467290e+01	   9.9570694e-01	   1.0000765e+00	   9.9971174e-01	   1.0009026e+00	   1.0013174e+00	   1.0023057e+00	
   5.0654206e+01	   9.9569393e-01	   1.0000662e+00	   9.9969894e-01	   1.0008943e+00	   1.0013086e+00	   1.0022986e+00	
   5.0841121e+01	   9.9569306e-01	   1.0000638e+00	   9.9969345e-01	   1.0008938e+00	   1.0013060e+00	   1.0022921e+00	
   5.1028037e+01	   9.9570525e-01	   1.0000728e+00	   9.9970338e-01	   1.0009018e+00	   1.0013134e+00	   1.0022968e+00	
   5.1214953e+01	   9.9570986e-01	   1.0000778e+00	   9.9971202e-01	   1.0009044e+00	   1.0013182e+00	   1.0023044e+00	
   5.1401869e+01	   9.9569829e-01	   1.0000699e+00	   9.9970446e-01	   1.0008966e+00	   1.0013118e+00	   1.0023019e+00	
   5.1588785e+01	   9.9568967e-01	   1.0000616e+00	   9.9969180e-01	   1.0008912e+00	   1.0013041e+00	   1.0022923e+00	
   5.1775701e+01	   9.9569825e-01	   1.0000668e+00	   9.9969573e-01	   1.0008970e+00	   1.0013080e+00	   1.0022919e+00	
   5.1962617e+01	   9.9570966e-01	   1.0000771e+00	   9.9971072e-01	   1.0009041e+00	   1.0013173e+00	   1.0023020e+00	
   5.2149533e+01	   9.9570459e-01	   1.0000745e+00	   9.9970999e-01	   1.0009005e+00	   1.0013156e+00	   1.0023046e+00	
   5.2336449e+01	   9.9569145e-01	   1.0000635e+00	   9.9969551e-01	   1.0008919e+00	   1.0013059e+00	   1.0022957e+00	
   5.2523364e+01	   9.9569205e-01	   1.0000625e+00	   9.9969171e-01	   1.0008926e+00	   1.0013045e+00	   1.0022904e+00	
   5.2710280e+01	   9.9570587e-01	   1.0000731e+00	   9.9970417e-01	   1.0009018e+00	   1.0013134e+00	   1.0022967e+00	
   5.2897196e+01	   9.9570931e-01	   1.0000775e+00	   9.9971226e-01	   1.0009038e+00	   1.0013178e+00	   1.0023043e+00	
   5.3084112e+01	   9.9569527e-01	   1.0000671e+00	   9.9970098e-01	   1.0008942e+00	   1.0013092e+00	   1.0022996e+00	
   5.3271028e+01	   9.9568984e-01	   1.0000613e+00	   9.9969102e-01	   1.0008908e+00	   1.0013036e+00	   1.0022903e+00	
   5.3457944e+01	   9.9570143e-01	   1.0000694e+00	   9.9969949e-01	   1.0008989e+00	   1.0013102e+00	   1.0022936e+00	
   5.3644860e+01	   9.9570797e-01	   1.0000765e+00	   9.9971105e-01	   1.0009031e+00	   1.0013170e+00	   1.0023035e+00	
   5.3831776e+01	   9.9569895e-01	   1.0000701e+00	   9.9970465e-01	   1.0008967e+00	   1.0013118e+00	   1.0023017e+00	
   5.4018692e+01	   9.9569022e-01	   1.0000615e+00	   9.9969180e-01	   1.0008910e+00	   1.0013038e+00	   1.0022917e+00	
   5.4205607e+01	   9.9569721e-01	   1.0000660e+00	   9.9969545e-01	   1.0008960e+00	   1.0013073e+00	   1.0022914e+00	
   5.4392523e+01	   9.9570784e-01	   1.0000757e+00	   9.9970899e-01	   1.0009031e+00	   1.0013161e+00	   1.0023010e+00	
   5.4579439e+01	   9.9570361e-01	   1.0000737e+00	   9.9970854e-01	   1.0008999e+00	   1.0013148e+00	   1.0023034e+00	
   5.4766355e+01	   9.9569144e-01	   1.0000633e+00	   9.9969520e-01	   1.0008916e+00	   1.0013056e+00	   1.0022951e+00	
   5.4953271e+01	   9.9569246e-01	   1.0000627e+00	   9.9969213e-01	   1.0008926e+00	   1.0013045e+00	   1.0022905e+00	
   5.5140187e+01	   9.9570635e-01	   1.0000736e+00	   9.9970513e-01	   1.0009022e+00	   1.0013139e+00	   1.0022974e+00	
   5.5327103e+01	   9.9570877e-01	   1.0000771e+00	   9.9971174e-01	   1.0009036e+00	   1.0013176e+00	   1.0023042e+00	
   5.5514019e+01	   9.9569553e-01	   1.0000672e+00	   9.9970072e-01	   1.0008942e+00	   1.0013092e+00	   1.0022994e+00	
   5.5700935e+01	   9.9568986e-01	   1.0000611e+00	   9.9969088e-01	   1.0008907e+00	   1.0013033e+00	   1.0022907e+00	
   5.5887850e+01	   9.9570003e-01	   1.0000686e+00	   9.9969873e-01	   1.0008983e+00	   1.0013096e+00	   1.0022935e+00	
   5.6074766e+01	   9.9570724e-01	   1.0000757e+00	   9.9970922e-01	   1.0009031e+00	   1.0013163e+00	   1.0023021e+00	
   5.6261682e+01	   9.9570204e-01	   1.0000722e+00	   9.9970616e-01	   1.0008991e+00	   1.0013136e+00	   1.0023021e+00	
   5.6448598e+01	   9.9569504e-01	   1.0000660e+00	   9.9969782e-01	   1.0008943e+00	   1.0013079e+00	   1.0022962e+00	
   5.6635514e+01	   9.9569659e-01	   1.0000666e+00	   9.9969745e-01	   1.0008958e+00	   1.0013082e+00	   1.0022945e+00	
   5.6822430e+01	   9.9570226e-01	   1.0000713e+00	   9.9970317e-01	   1.0008998e+00	   1.0013124e+00	   1.0022979e+00	
   5.7009346e+01	   9.9570339e-01	   1.0000727e+00	   9.9970557e-01	   1.0009004e+00	   1.0013138e+00	   1.0023004e+00	
   5.7196262e+01	   9.9569989e-01	   1.0000701e+00	   9.9970280e-01	   1.0008978e+00	   1.0013116e+00	   1.0022993e+00	
   5.7383178e+01	   9.9569839e-01	   1.0000686e+00	   9.9970055e-01	   1.0008969e+00	   1.0013102e+00	   1.0022974e+00	
   5.7570093e+01	   9.9569952e-01	   1.0000694e+00	   9.9970114e-01	   1.0008978e+00	   1.0013108e+00	   1.0022974e+00	
   5.7757009e+01	   9.9570045e-01	   1.0000702e+00	   9.9970224e-01	   1.0008985e+00	   1.0013116e+00	   1.0022981e+00	
   5.7943925e+01	   9.9570073e-01	   1.0000705e+00	   9.9970265e-01	   1.0008987e+00	   1.0013118e+00	   1.0022985e+00	
   5.8130841e+01	   9.9570060e-01	   1.0000704e+00	   9.9970260e-01	   1.0008986e+00	   1.0013118e+00	   1.0022986e+00	
   5.8317757e+01	   9.9570049e-01	   1.0000704e+00	   9.9970251e-01	   1.0008985e+00	   1.0013117e+00	   1.0022986e+00	
   5.8504673e+01	   9.9570041e-01	   1.0000703e+00	   9.9970241e-01	   1.0008985e+00	   1.0013117e+00	   1.0022985e+00	
   5.8691589e+01	   9.9570043e-01	   1.0000703e+00	   9.9970239e-01	   1.0008985e+00	   1.0013117e+00	   1.0022985e+00	
   5.8878505e+01	   9.9570055e-01	   1.0000704e+00	   9.9970251e-01	   1.0008986e+00	   1.0013118e+00	   1.0022986e+00	
   5.9065421e+01	   9.9570061e-01	   1.0000705e+00	   9.9970260e-01	   1.0008987e+00	   1.0013118e+00	   1.0022986e+00	
   5.9252336e+01	   9.9570059e-01	   1.0000705e+00	   9.9970259e-01	   1.0008987e+00	   1.0013118e+00	   1.0022987e+00	
   5.9439252e+01	   9.9570059e-01	   1.0000705e+00	   9.9970259e-01	   1.0008987e+00	   1.0013119e+00	   1.0022987e+00	
   5.9626168e+01	   9.9570059e-01	   1.0000705e+00	   9.9970259e-01	   1.0008987e+00	   1.0013119e+00	   1.0022987e+00	
   5.9813084e+01	   9.9570061e-01	   1.0000705e+00	   9.9970261e-01	   1.0008987e+00	   1.0013119e+00	   1.0022987e+00	
   6.0000000e+01	   9.9570063e-01	   1.0000705e+00	   9.9970264e-01	   1.0008987e+00	   1.0013119e+00	   1.0022987e+00	


==> MTDC-AC Control IEEE TPS (Arxiv v2)/PlotData_coordinated/Necsys2_Frequency.txt <==
   5.0000000e-07	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.5000000e-06	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.8000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   8.3000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.8300000e-04	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.8330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   8.3330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.8333000e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.8333300e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   6.6666650e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000005e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000025e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000180e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000830e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0002830e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010015e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010080e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010280e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0011830e+00	   9.9999997e-01	   9.9999994e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0014801e+00	   9.9999991e-01	   9.9999984e-01	   9.9999990e-01	   9.9999993e-01	   9.9999995e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0019607e+00	   9.9999982e-01	   9.9999969e-01	   9.9999981e-01	   9.9999987e-01	   9.9999991e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020005e+00	   9.9999981e-01	   9.9999967e-01	   9.9999980e-01	   9.9999986e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020025e+00	   9.9999981e-01	   9.9999967e-01	   9.9999980e-01	   9.9999986e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020180e+00	   9.9999980e-01	   9.9999966e-01	   9.9999979e-01	   9.9999986e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020830e+00	   9.9999978e-01	   9.9999962e-01	   9.9999977e-01	   9.9999984e-01	   9.9999989e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0022830e+00	   9.9999970e-01	   9.9999949e-01	   9.9999969e-01	   9.9999978e-01	   9.9999985e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0027681e+00	   9.9999952e-01	   9.9999917e-01	   9.9999950e-01	   9.9999965e-01	   9.9999975e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0030000e+00	   9.9999943e-01	   9.9999902e-01	   9.9999941e-01	   9.9999959e-01	   9.9999971e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0030015e+00	   9.9999943e-01	   9.9999902e-01	   9.9999941e-01	   9.9999959e-01	   9.9999971e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0030080e+00	   9.9999943e-01	   9.9999902e-01	   9.9999940e-01	   9.9999958e-01	   9.9999970e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0030280e+00	   9.9999941e-01	   9.9999900e-01	   9.9999939e-01	   9.9999957e-01	   9.9999970e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0031830e+00	   9.9999933e-01	   9.9999884e-01	   9.9999930e-01	   9.9999951e-01	   9.9999965e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0034560e+00	   9.9999917e-01	   9.9999858e-01	   9.9999914e-01	   9.9999940e-01	   9.9999957e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0039124e+00	   9.9999891e-01	   9.9999813e-01	   9.9999887e-01	   9.9999921e-01	   9.9999944e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0040005e+00	   9.9999886e-01	   9.9999805e-01	   9.9999882e-01	   9.9999917e-01	   9.9999941e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0040025e+00	   9.9999886e-01	   9.9999805e-01	   9.9999881e-01	   9.9999917e-01	   9.9999941e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0040180e+00	   9.9999885e-01	   9.9999803e-01	   9.9999880e-01	   9.9999916e-01	   9.9999941e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0040830e+00	   9.9999880e-01	   9.9999794e-01	   9.9999875e-01	   9.9999913e-01	   9.9999938e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0042830e+00	   9.9999865e-01	   9.9999768e-01	   9.9999859e-01	   9.9999902e-01	   9.9999930e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0047041e+00	   9.9999833e-01	   9.9999714e-01	   9.9999826e-01	   9.9999878e-01	   9.9999914e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0050000e+00	   9.9999810e-01	   9.9999675e-01	   9.9999803e-01	   9.9999862e-01	   9.9999902e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0050015e+00	   9.9999810e-01	   9.9999675e-01	   9.9999803e-01	   9.9999862e-01	   9.9999902e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0050080e+00	   9.9999809e-01	   9.9999674e-01	   9.9999802e-01	   9.9999861e-01	   9.9999902e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0050280e+00	   9.9999807e-01	   9.9999671e-01	   9.9999800e-01	   9.9999860e-01	   9.9999901e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0051830e+00	   9.9999793e-01	   9.9999646e-01	   9.9999785e-01	   9.9999849e-01	   9.9999893e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0054568e+00	   9.9999767e-01	   9.9999601e-01	   9.9999758e-01	   9.9999830e-01	   9.9999880e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0059140e+00	   9.9999723e-01	   9.9999527e-01	   9.9999714e-01	   9.9999799e-01	   9.9999857e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0060005e+00	   9.9999715e-01	   9.9999513e-01	   9.9999705e-01	   9.9999793e-01	   9.9999853e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0060025e+00	   9.9999715e-01	   9.9999513e-01	   9.9999705e-01	   9.9999793e-01	   9.9999853e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0060180e+00	   9.9999713e-01	   9.9999510e-01	   9.9999703e-01	   9.9999791e-01	   9.9999852e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0060830e+00	   9.9999706e-01	   9.9999497e-01	   9.9999696e-01	   9.9999786e-01	   9.9999848e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0062830e+00	   9.9999683e-01	   9.9999459e-01	   9.9999672e-01	   9.9999770e-01	   9.9999836e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0067044e+00	   9.9999635e-01	   9.9999377e-01	   9.9999623e-01	   9.9999735e-01	   9.9999811e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0070000e+00	   9.9999601e-01	   9.9999320e-01	   9.9999588e-01	   9.9999710e-01	   9.9999794e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0070015e+00	   9.9999601e-01	   9.9999319e-01	   9.9999588e-01	   9.9999710e-01	   9.9999794e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0070080e+00	   9.9999600e-01	   9.9999318e-01	   9.9999587e-01	   9.9999709e-01	   9.9999793e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0070280e+00	   9.9999597e-01	   9.9999313e-01	   9.9999585e-01	   9.9999707e-01	   9.9999792e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0071830e+00	   9.9999577e-01	   9.9999278e-01	   9.9999563e-01	   9.9999692e-01	   9.9999781e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0074568e+00	   9.9999540e-01	   9.9999217e-01	   9.9999526e-01	   9.9999666e-01	   9.9999762e-01	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0079142e+00	   9.9999479e-01	   9.9999113e-01	   9.9999464e-01	   9.9999622e-01	   9.9999730e-01	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0080005e+00	   9.9999468e-01	   9.9999094e-01	   9.9999452e-01	   9.9999613e-01	   9.9999725e-01	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0080025e+00	   9.9999468e-01	   9.9999093e-01	   9.9999452e-01	   9.9999613e-01	   9.9999724e-01	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0080180e+00	   9.9999465e-01	   9.9999089e-01	   9.9999450e-01	   9.9999611e-01	   9.9999723e-01	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0080830e+00	   9.9999455e-01	   9.9999073e-01	   9.9999439e-01	   9.9999604e-01	   9.9999718e-01	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0082830e+00	   9.9999425e-01	   9.9999021e-01	   9.9999408e-01	   9.9999582e-01	   9.9999702e-01	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0087047e+00	   9.9999361e-01	   9.9998913e-01	   9.9999343e-01	   9.9999536e-01	   9.9999669e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0090000e+00	   9.9999316e-01	   9.9998837e-01	   9.9999297e-01	   9.9999503e-01	   9.9999645e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0090015e+00	   9.9999316e-01	   9.9998836e-01	   9.9999297e-01	   9.9999503e-01	   9.9999645e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0090080e+00	   9.9999315e-01	   9.9998834e-01	   9.9999296e-01	   9.9999502e-01	   9.9999645e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0090280e+00	   9.9999311e-01	   9.9998829e-01	   9.9999293e-01	   9.9999499e-01	   9.9999643e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0091830e+00	   9.9999285e-01	   9.9998784e-01	   9.9999266e-01	   9.9999480e-01	   9.9999629e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0094569e+00	   9.9999238e-01	   9.9998705e-01	   9.9999218e-01	   9.9999446e-01	   9.9999605e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0099143e+00	   9.9999159e-01	   9.9998572e-01	   9.9999139e-01	   9.9999389e-01	   9.9999564e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0100005e+00	   9.9999145e-01	   9.9998547e-01	   9.9999124e-01	   9.9999379e-01	   9.9999556e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0100025e+00	   9.9999144e-01	   9.9998547e-01	   9.9999123e-01	   9.9999378e-01	   9.9999556e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0100180e+00	   9.9999141e-01	   9.9998542e-01	   9.9999120e-01	   9.9999376e-01	   9.9999554e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0100830e+00	   9.9999129e-01	   9.9998521e-01	   9.9999108e-01	   9.9999367e-01	   9.9999548e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0102830e+00	   9.9999091e-01	   9.9998457e-01	   9.9999069e-01	   9.9999340e-01	   9.9999528e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0107049e+00	   9.9999011e-01	   9.9998322e-01	   9.9998988e-01	   9.9999281e-01	   9.9999486e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0112007e+00	   9.9998917e-01	   9.9998163e-01	   9.9998893e-01	   9.9999213e-01	   9.9999437e-01	   9.9999998e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0125594e+00	   9.9998658e-01	   9.9997729e-01	   9.9998634e-01	   9.9999025e-01	   9.9999301e-01	   9.9999998e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	   9.9999998e-01	   9.9999997e-01	   9.9999996e-01	   9.9999997e-01	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0142057e+00	   9.9998345e-01	   9.9997206e-01	   9.9998323e-01	   9.9998797e-01	   9.9999136e-01	   9.9999996e-01	   9.9999993e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999997e-01	   9.9999995e-01	   9.9999994e-01	   9.9999995e-01	   9.9999996e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0174752e+00	   9.9997723e-01	   9.9996175e-01	   9.9997716e-01	   9.9998346e-01	   9.9998805e-01	   9.9999992e-01	   9.9999986e-01	   9.9999992e-01	   9.9999994e-01	   9.9999996e-01	   9.9999993e-01	   9.9999990e-01	   9.9999989e-01	   9.9999989e-01	   9.9999991e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0212858e+00	   9.9996998e-01	   9.9994985e-01	   9.9997024e-01	   9.9997820e-01	   9.9998416e-01	   9.9999985e-01	   9.9999974e-01	   9.9999985e-01	   9.9999989e-01	   9.9999992e-01	   9.9999987e-01	   9.9999981e-01	   9.9999979e-01	   9.9999979e-01	   9.9999983e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999997e-01	   9.9999997e-01	   1.0000000e+00	   9.9999999e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	
   1.0253858e+00	   9.9996221e-01	   9.9993720e-01	   9.9996297e-01	   9.9997255e-01	   9.9997993e-01	   9.9999974e-01	   9.9999957e-01	   9.9999974e-01	   9.9999981e-01	   9.9999987e-01	   9.9999978e-01	   9.9999969e-01	   9.9999964e-01	   9.9999965e-01	   9.9999971e-01	   9.9999994e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999994e-01	   9.9999994e-01	   9.9999999e-01	   9.9999999e-01	   9.9999997e-01	   9.9999999e-01	   9.9999999e-01	
   1.0303537e+00	   9.9995282e-01	   9.9992206e-01	   9.9995439e-01	   9.9996573e-01	   9.9997475e-01	   9.9999957e-01	   9.9999929e-01	   9.9999958e-01	   9.9999969e-01	   9.9999978e-01	   9.9999963e-01	   9.9999948e-01	   9.9999942e-01	   9.9999943e-01	   9.9999953e-01	   9.9999989e-01	   9.9999992e-01	   9.9999995e-01	   9.9999996e-01	   9.9999997e-01	   9.9999997e-01	   9.9999996e-01	   9.9999996e-01	   9.9999990e-01	   9.9999990e-01	   9.9999999e-01	   9.9999998e-01	   9.9999995e-01	   9.9999999e-01	   9.9999999e-01	
   1.0353216e+00	   9.9994348e-01	   9.9990714e-01	   9.9994606e-01	   9.9995893e-01	   9.9996954e-01	   9.9999936e-01	   9.9999895e-01	   9.9999938e-01	   9.9999954e-01	   9.9999967e-01	   9.9999944e-01	   9.9999922e-01	   9.9999914e-01	   9.9999915e-01	   9.9999930e-01	   9.9999982e-01	   9.9999988e-01	   9.9999992e-01	   9.9999994e-01	   9.9999995e-01	   9.9999996e-01	   9.9999994e-01	   9.9999993e-01	   9.9999984e-01	   9.9999984e-01	   9.9999998e-01	   9.9999997e-01	   9.9999991e-01	   9.9999998e-01	   9.9999998e-01	
   1.0409973e+00	   9.9993287e-01	   9.9989037e-01	   9.9993682e-01	   9.9995120e-01	   9.9996353e-01	   9.9999906e-01	   9.9999847e-01	   9.9999910e-01	   9.9999933e-01	   9.9999951e-01	   9.9999917e-01	   9.9999886e-01	   9.9999875e-01	   9.9999876e-01	   9.9999898e-01	   9.9999973e-01	   9.9999981e-01	   9.9999989e-01	   9.9999990e-01	   9.9999993e-01	   9.9999993e-01	   9.9999991e-01	   9.9999990e-01	   9.9999975e-01	   9.9999976e-01	   9.9999997e-01	   9.9999995e-01	   9.9999987e-01	   9.9999996e-01	   9.9999997e-01	
   1.0487962e+00	   9.9991844e-01	   9.9986776e-01	   9.9992453e-01	   9.9994064e-01	   9.9995521e-01	   9.9999855e-01	   9.9999766e-01	   9.9999863e-01	   9.9999897e-01	   9.9999924e-01	   9.9999872e-01	   9.9999824e-01	   9.9999811e-01	   9.9999811e-01	   9.9999843e-01	   9.9999957e-01	   9.9999970e-01	   9.9999982e-01	   9.9999984e-01	   9.9999989e-01	   9.9999989e-01	   9.9999985e-01	   9.9999984e-01	   9.9999961e-01	   9.9999961e-01	   9.9999995e-01	   9.9999992e-01	   9.9999979e-01	   9.9999994e-01	   9.9999995e-01	
   1.0565950e+00	   9.9990418e-01	   9.9984570e-01	   9.9991269e-01	   9.9993015e-01	   9.9994681e-01	   9.9999792e-01	   9.9999669e-01	   9.9999808e-01	   9.9999853e-01	   9.9999891e-01	   9.9999815e-01	   9.9999748e-01	   9.9999733e-01	   9.9999732e-01	   9.9999777e-01	   9.9999937e-01	   9.9999956e-01	   9.9999974e-01	   9.9999977e-01	   9.9999983e-01	   9.9999983e-01	   9.9999977e-01	   9.9999976e-01	   9.9999943e-01	   9.9999943e-01	   9.9999992e-01	   9.9999988e-01	   9.9999970e-01	   9.9999991e-01	   9.9999993e-01	
   1.0646927e+00	   9.9988959e-01	   9.9982339e-01	   9.9990081e-01	   9.9991935e-01	   9.9993804e-01	   9.9999715e-01	   9.9999550e-01	   9.9999741e-01	   9.9999799e-01	   9.9999849e-01	   9.9999744e-01	   9.9999653e-01	   9.9999640e-01	   9.9999635e-01	   9.9999695e-01	   9.9999913e-01	   9.9999939e-01	   9.9999963e-01	   9.9999967e-01	   9.9999976e-01	   9.9999976e-01	   9.9999968e-01	   9.9999966e-01	   9.9999920e-01	   9.9999920e-01	   9.9999988e-01	   9.9999983e-01	   9.9999959e-01	   9.9999987e-01	   9.9999990e-01	
   1.0736869e+00	   9.9987365e-01	   9.9979935e-01	   9.9988805e-01	   9.9990743e-01	   9.9992823e-01	   9.9999615e-01	   9.9999398e-01	   9.9999655e-01	   9.9999729e-01	   9.9999796e-01	   9.9999651e-01	   9.9999530e-01	   9.9999521e-01	   9.9999510e-01	   9.9999589e-01	   9.9999881e-01	   9.9999916e-01	   9.9999950e-01	   9.9999955e-01	   9.9999967e-01	   9.9999966e-01	   9.9999955e-01	   9.9999953e-01	   9.9999891e-01	   9.9999891e-01	   9.9999984e-01	   9.9999976e-01	   9.9999945e-01	   9.9999983e-01	   9.9999986e-01	
   1.0826810e+00	   9.9985803e-01	   9.9977611e-01	   9.9987569e-01	   9.9989560e-01	   9.9991835e-01	   9.9999499e-01	   9.9999225e-01	   9.9999558e-01	   9.9999648e-01	   9.9999733e-01	   9.9999541e-01	   9.9999387e-01	   9.9999386e-01	   9.9999368e-01	   9.9999468e-01	   9.9999845e-01	   9.9999889e-01	   9.9999934e-01	   9.9999940e-01	   9.9999956e-01	   9.9999954e-01	   9.9999939e-01	   9.9999939e-01	   9.9999858e-01	   9.9999857e-01	   9.9999978e-01	   9.9999968e-01	   9.9999929e-01	   9.9999977e-01	   9.9999981e-01	
   1.0923523e+00	   9.9984160e-01	   9.9975209e-01	   9.9986279e-01	   9.9988297e-01	   9.9990764e-01	   9.9999357e-01	   9.9999016e-01	   9.9999442e-01	   9.9999549e-01	   9.9999656e-01	   9.9999405e-01	   9.9999211e-01	   9.9999224e-01	   9.9999195e-01	   9.9999319e-01	   9.9999800e-01	   9.9999856e-01	   9.9999915e-01	   9.9999922e-01	   9.9999943e-01	   9.9999939e-01	   9.9999919e-01	   9.9999920e-01	   9.9999817e-01	   9.9999816e-01	   9.9999971e-01	   9.9999958e-01	   9.9999909e-01	   9.9999969e-01	   9.9999975e-01	
   1.1040548e+00	   9.9982225e-01	   9.9972439e-01	   9.9984763e-01	   9.9986777e-01	   9.9989458e-01	   9.9999162e-01	   9.9998734e-01	   9.9999285e-01	   9.9999414e-01	   9.9999549e-01	   9.9999216e-01	   9.9998968e-01	   9.9999004e-01	   9.9998960e-01	   9.9999116e-01	   9.9999739e-01	   9.9999809e-01	   9.9999888e-01	   9.9999897e-01	   9.9999923e-01	   9.9999917e-01	   9.9999891e-01	   9.9999895e-01	   9.9999760e-01	   9.9999759e-01	   9.9999960e-01	   9.9999944e-01	   9.9999883e-01	   9.9999959e-01	   9.9999967e-01	
   1.1157573e+00	   9.9980351e-01	   9.9969826e-01	   9.9983290e-01	   9.9985267e-01	   9.9988138e-01	   9.9998941e-01	   9.9998421e-01	   9.9999111e-01	   9.9999261e-01	   9.9999428e-01	   9.9998997e-01	   9.9998692e-01	   9.9998760e-01	   9.9998695e-01	   9.9998886e-01	   9.9999669e-01	   9.9999756e-01	   9.9999857e-01	   9.9999867e-01	   9.9999900e-01	   9.9999891e-01	   9.9999858e-01	   9.9999865e-01	   9.9999697e-01	   9.9999694e-01	   9.9999948e-01	   9.9999927e-01	   9.9999854e-01	   9.9999947e-01	   9.9999957e-01	
   1.1291773e+00	   9.9978283e-01	   9.9967041e-01	   9.9981643e-01	   9.9983543e-01	   9.9986607e-01	   9.9998656e-01	   9.9998026e-01	   9.9998890e-01	   9.9999063e-01	   9.9999269e-01	   9.9998710e-01	   9.9998332e-01	   9.9998448e-01	   9.9998356e-01	   9.9998590e-01	   9.9999579e-01	   9.9999686e-01	   9.9999816e-01	   9.9999827e-01	   9.9999869e-01	   9.9999855e-01	   9.9999814e-01	   9.9999826e-01	   9.9999614e-01	   9.9999610e-01	   9.9999932e-01	   9.9999905e-01	   9.9999817e-01	   9.9999931e-01	   9.9999943e-01	
   1.1477499e+00	   9.9975556e-01	   9.9963545e-01	   9.9979422e-01	   9.9981167e-01	   9.9984455e-01	   9.9998212e-01	   9.9997424e-01	   9.9998551e-01	   9.9998753e-01	   9.9999016e-01	   9.9998250e-01	   9.9997766e-01	   9.9997969e-01	   9.9997830e-01	   9.9998127e-01	   9.9999437e-01	   9.9999574e-01	   9.9999751e-01	   9.9999763e-01	   9.9999819e-01	   9.9999797e-01	   9.9999740e-01	   9.9999764e-01	   9.9999485e-01	   9.9999478e-01	   9.9999904e-01	   9.9999868e-01	   9.9999760e-01	   9.9999906e-01	   9.9999921e-01	
   1.1663226e+00	   9.9972995e-01	   9.9960491e-01	   9.9977253e-01	   9.9978797e-01	   9.9982263e-01	   9.9997709e-01	   9.9996764e-01	   9.9998174e-01	   9.9998401e-01	   9.9998726e-01	   9.9997715e-01	   9.9997119e-01	   9.9997432e-01	   9.9997238e-01	   9.9997601e-01	   9.9999274e-01	   9.9999443e-01	   9.9999673e-01	   9.9999686e-01	   9.9999757e-01	   9.9999725e-01	   9.9999653e-01	   9.9999692e-01	   9.9999338e-01	   9.9999327e-01	   9.9999871e-01	   9.9999826e-01	   9.9999696e-01	   9.9999875e-01	   9.9999895e-01	
   1.1877725e+00	   9.9970248e-01	   9.9957524e-01	   9.9974798e-01	   9.9976067e-01	   9.9979680e-01	   9.9997060e-01	   9.9995944e-01	   9.9997693e-01	   9.9997941e-01	   9.9998340e-01	   9.9997004e-01	   9.9996276e-01	   9.9996745e-01	   9.9996475e-01	   9.9996919e-01	   9.9999060e-01	   9.9999267e-01	   9.9999567e-01	   9.9999581e-01	   9.9999672e-01	   9.9999626e-01	   9.9999532e-01	   9.9999593e-01	   9.9999147e-01	   9.9999130e-01	   9.9999826e-01	   9.9999768e-01	   9.9999615e-01	   9.9999834e-01	   9.9999860e-01	
   1.2101816e+00	   9.9967614e-01	   9.9955045e-01	   9.9972277e-01	   9.9973223e-01	   9.9976926e-01	   9.9996311e-01	   9.9995034e-01	   9.9997140e-01	   9.9997402e-01	   9.9997883e-01	   9.9996157e-01	   9.9995294e-01	   9.9995956e-01	   9.9995597e-01	   9.9996125e-01	   9.9998806e-01	   9.9999055e-01	   9.9999437e-01	   9.9999449e-01	   9.9999564e-01	   9.9999501e-01	   9.9999384e-01	   9.9999474e-01	   9.9998922e-01	   9.9998898e-01	   9.9999769e-01	   9.9999697e-01	   9.9999521e-01	   9.9999783e-01	   9.9999815e-01	
   1.2325907e+00	   9.9965223e-01	   9.9953182e-01	   9.9969797e-01	   9.9970393e-01	   9.9974123e-01	   9.9995497e-01	   9.9994086e-01	   9.9996539e-01	   9.9996805e-01	   9.9997367e-01	   9.9995206e-01	   9.9994217e-01	   9.9995097e-01	   9.9994641e-01	   9.9995251e-01	   9.9998522e-01	   9.9998812e-01	   9.9999283e-01	   9.9999294e-01	   9.9999436e-01	   9.9999353e-01	   9.9999211e-01	   9.9999336e-01	   9.9998674e-01	   9.9998641e-01	   9.9999703e-01	   9.9999617e-01	   9.9999419e-01	   9.9999724e-01	   9.9999764e-01	
   1.2604229e+00	   9.9962590e-01	   9.9951678e-01	   9.9966774e-01	   9.9966917e-01	   9.9970591e-01	   9.9994403e-01	   9.9992875e-01	   9.9995723e-01	   9.9995980e-01	   9.9996644e-01	   9.9993885e-01	   9.9992760e-01	   9.9993938e-01	   9.9993353e-01	   9.9994063e-01	   9.9998125e-01	   9.9998465e-01	   9.9999058e-01	   9.9999065e-01	   9.9999243e-01	   9.9999136e-01	   9.9998960e-01	   9.9999138e-01	   9.9998333e-01	   9.9998288e-01	   9.9999606e-01	   9.9999502e-01	   9.9999281e-01	   9.9999639e-01	   9.9999688e-01	
   1.2900629e+00	   9.9960172e-01	   9.9950924e-01	   9.9963638e-01	   9.9963290e-01	   9.9966804e-01	   9.9993156e-01	   9.9991569e-01	   9.9994778e-01	   9.9995008e-01	   9.9995776e-01	   9.9992326e-01	   9.9991090e-01	   9.9992606e-01	   9.9991880e-01	   9.9992686e-01	   9.9997650e-01	   9.9998041e-01	   9.9998773e-01	   9.9998773e-01	   9.9998994e-01	   9.9998860e-01	   9.9998649e-01	   9.9998893e-01	   9.9997934e-01	   9.9997872e-01	   9.9999486e-01	   9.9999362e-01	   9.9999122e-01	   9.9999533e-01	   9.9999593e-01	
   1.3197029e+00	   9.9958144e-01	   9.9950911e-01	   9.9960613e-01	   9.9959783e-01	   9.9963034e-01	   9.9991838e-01	   9.9990268e-01	   9.9993753e-01	   9.9993939e-01	   9.9994806e-01	   9.9990624e-01	   9.9989323e-01	   9.9991180e-01	   9.9990316e-01	   9.9991205e-01	   9.9997120e-01	   9.9997559e-01	   9.9998435e-01	   9.9998427e-01	   9.9998695e-01	   9.9998537e-01	   9.9998292e-01	   9.9998610e-01	   9.9997498e-01	   9.9997419e-01	   9.9999345e-01	   9.9999205e-01	   9.9998951e-01	   9.9999410e-01	   9.9999483e-01	
   1.3585613e+00	   9.9956048e-01	   9.9951744e-01	   9.9956878e-01	   9.9955457e-01	   9.9958212e-01	   9.9990031e-01	   9.9988598e-01	   9.9992291e-01	   9.9992396e-01	   9.9993378e-01	   9.9988210e-01	   9.9986907e-01	   9.9989187e-01	   9.9988156e-01	   9.9989130e-01	   9.9996341e-01	   9.9996832e-01	   9.9997905e-01	   9.9997881e-01	   9.9998216e-01	   9.9998036e-01	   9.9997750e-01	   9.9998177e-01	   9.9996876e-01	   9.9996771e-01	   9.9999131e-01	   9.9998971e-01	   9.9998709e-01	   9.9999223e-01	   9.9999312e-01	
   1.4004926e+00	   9.9954416e-01	   9.9953267e-01	   9.9953217e-01	   9.9951238e-01	   9.9953295e-01	   9.9988021e-01	   9.9986859e-01	   9.9990577e-01	   9.9990569e-01	   9.9991652e-01	   9.9985442e-01	   9.9984244e-01	   9.9986912e-01	   9.9985733e-01	   9.9986764e-01	   9.9995397e-01	   9.9995932e-01	   9.9997216e-01	   9.9997168e-01	   9.9997582e-01	   9.9997398e-01	   9.9997076e-01	   9.9997629e-01	   9.9996145e-01	   9.9996011e-01	   9.9998861e-01	   9.9998687e-01	   9.9998427e-01	   9.9998987e-01	   9.9999094e-01	
   1.4424239e+00	   9.9953363e-01	   9.9954993e-01	   9.9950037e-01	   9.9947618e-01	   9.9948832e-01	   9.9985987e-01	   9.9985194e-01	   9.9988733e-01	   9.9988592e-01	   9.9989745e-01	   9.9982577e-01	   9.9981593e-01	   9.9984539e-01	   9.9983259e-01	   9.9984305e-01	   9.9994343e-01	   9.9994909e-01	   9.9996394e-01	   9.9996316e-01	   9.9996812e-01	   9.9996655e-01	   9.9996308e-01	   9.9996992e-01	   9.9995354e-01	   9.9995192e-01	   9.9998552e-01	   9.9998369e-01	   9.9998121e-01	   9.9998712e-01	   9.9998838e-01	
   1.5043289e+00	   9.9952660e-01	   9.9957040e-01	   9.9946408e-01	   9.9943621e-01	   9.9943415e-01	   9.9983025e-01	   9.9982858e-01	   9.9985812e-01	   9.9985452e-01	   9.9986640e-01	   9.9978348e-01	   9.9977844e-01	   9.9980932e-01	   9.9979608e-01	   9.9980602e-01	   9.9992579e-01	   9.9993164e-01	   9.9994913e-01	   9.9994778e-01	   9.9995396e-01	   9.9995357e-01	   9.9994997e-01	   9.9995870e-01	   9.9994073e-01	   9.9993876e-01	   9.9998018e-01	   9.9997836e-01	   9.9997620e-01	   9.9998231e-01	   9.9998383e-01	
   1.5728917e+00	   9.9952607e-01	   9.9957779e-01	   9.9943907e-01	   9.9941139e-01	   9.9939307e-01	   9.9979903e-01	   9.9980373e-01	   9.9982406e-01	   9.9981799e-01	   9.9982923e-01	   9.9973932e-01	   9.9974069e-01	   9.9976924e-01	   9.9975698e-01	   9.9976543e-01	   9.9990346e-01	   9.9990928e-01	   9.9992902e-01	   9.9992688e-01	   9.9993433e-01	   9.9993661e-01	   9.9993313e-01	   9.9994376e-01	   9.9992488e-01	   9.9992268e-01	   9.9997328e-01	   9.9997159e-01	   9.9996985e-01	   9.9997591e-01	   9.9997770e-01	
   1.6414546e+00	   9.9952852e-01	   9.9956549e-01	   9.9942965e-01	   9.9940685e-01	   9.9937409e-01	   9.9977042e-01	   9.9977926e-01	   9.9978943e-01	   9.9978116e-01	   9.9979064e-01	   9.9970069e-01	   9.9970809e-01	   9.9973042e-01	   9.9972056e-01	   9.9972676e-01	   9.9987814e-01	   9.9988374e-01	   9.9990488e-01	   9.9990180e-01	   9.9991031e-01	   9.9991696e-01	   9.9991381e-01	   9.9992597e-01	   9.9990697e-01	   9.9990479e-01	   9.9996529e-01	   9.9996377e-01	   9.9996243e-01	   9.9996830e-01	   9.9997032e-01	
   1.7190638e+00	   9.9952945e-01	   9.9953306e-01	   9.9943432e-01	   9.9942186e-01	   9.9937799e-01	   9.9974170e-01	   9.9975144e-01	   9.9975124e-01	   9.9974126e-01	   9.9974753e-01	   9.9966597e-01	   9.9967776e-01	   9.9968971e-01	   9.9968371e-01	   9.9968686e-01	   9.9984599e-01	   9.9985123e-01	   9.9987280e-01	   9.9986855e-01	   9.9987786e-01	   9.9989161e-01	   9.9988889e-01	   9.9990227e-01	   9.9988380e-01	   9.9988198e-01	   9.9995488e-01	   9.9995346e-01	   9.9995244e-01	   9.9995808e-01	   9.9996034e-01	
   1.7996885e+00	   9.9952467e-01	   9.9949267e-01	   9.9944997e-01	   9.9945139e-01	   9.9940412e-01	   9.9971556e-01	   9.9972236e-01	   9.9971430e-01	   9.9970375e-01	   9.9970584e-01	   9.9964037e-01	   9.9965275e-01	   9.9965248e-01	   9.9965088e-01	   9.9965077e-01	   9.9980924e-01	   9.9981399e-01	   9.9983473e-01	   9.9982927e-01	   9.9983883e-01	   9.9986213e-01	   9.9985974e-01	   9.9987385e-01	   9.9985634e-01	   9.9985519e-01	   9.9994245e-01	   9.9994094e-01	   9.9994009e-01	   9.9994562e-01	   9.9994808e-01	
   1.8803132e+00	   9.9951365e-01	   9.9946106e-01	   9.9946995e-01	   9.9948533e-01	   9.9944374e-01	   9.9969207e-01	   9.9969364e-01	   9.9968126e-01	   9.9967159e-01	   9.9966933e-01	   9.9962397e-01	   9.9963288e-01	   9.9962140e-01	   9.9962372e-01	   9.9962068e-01	   9.9977000e-01	   9.9977407e-01	   9.9979270e-01	   9.9978615e-01	   9.9979526e-01	   9.9982980e-01	   9.9982753e-01	   9.9984185e-01	   9.9982561e-01	   9.9982533e-01	   9.9992821e-01	   9.9992641e-01	   9.9992562e-01	   9.9993121e-01	   9.9993382e-01	
   1.9652231e+00	   9.9949871e-01	   9.9944859e-01	   9.9948972e-01	   9.9951634e-01	   9.9948887e-01	   9.9966858e-01	   9.9966476e-01	   9.9965114e-01	   9.9964383e-01	   9.9963768e-01	   9.9961313e-01	   9.9961566e-01	   9.9959564e-01	   9.9960081e-01	   9.9959542e-01	   9.9972747e-01	   9.9973048e-01	   9.9974554e-01	   9.9973813e-01	   9.9974600e-01	   9.9979328e-01	   9.9979099e-01	   9.9980499e-01	   9.9979052e-01	   9.9979121e-01	   9.9991115e-01	   9.9990890e-01	   9.9990817e-01	   9.9991390e-01	   9.9991662e-01	
   2.0515613e+00	   9.9948574e-01	   9.9945866e-01	   9.9950500e-01	   9.9953679e-01	   9.9952821e-01	   9.9964467e-01	   9.9963780e-01	   9.9962517e-01	   9.9962128e-01	   9.9961266e-01	   9.9960445e-01	   9.9960029e-01	   9.9957621e-01	   9.9958265e-01	   9.9957581e-01	   9.9968479e-01	   9.9968629e-01	   9.9969637e-01	   9.9968855e-01	   9.9969441e-01	   9.9975444e-01	   9.9975218e-01	   9.9976524e-01	   9.9975330e-01	   9.9975487e-01	   9.9989159e-01	   9.9988895e-01	   9.9988838e-01	   9.9989416e-01	   9.9989693e-01	
   2.1378995e+00	   9.9948015e-01	   9.9948296e-01	   9.9951463e-01	   9.9954443e-01	   9.9955432e-01	   9.9962043e-01	   9.9961396e-01	   9.9960328e-01	   9.9960310e-01	   9.9959391e-01	   9.9959432e-01	   9.9958584e-01	   9.9956241e-01	   9.9956863e-01	   9.9956140e-01	   9.9964442e-01	   9.9964409e-01	   9.9964805e-01	   9.9964039e-01	   9.9964366e-01	   9.9971500e-01	   9.9971304e-01	   9.9972442e-01	   9.9971598e-01	   9.9971824e-01	   9.9986989e-01	   9.9986709e-01	   9.9986684e-01	   9.9987238e-01	   9.9987515e-01	
   2.2242377e+00	   9.9948389e-01	   9.9950829e-01	   9.9951967e-01	   9.9954154e-01	   9.9956496e-01	   9.9959666e-01	   9.9959346e-01	   9.9958472e-01	   9.9958774e-01	   9.9957981e-01	   9.9958064e-01	   9.9957151e-01	   9.9955253e-01	   9.9955756e-01	   9.9955092e-01	   9.9960768e-01	   9.9960552e-01	   9.9960264e-01	   9.9959575e-01	   9.9959610e-01	   9.9967620e-01	   9.9967491e-01	   9.9968383e-01	   9.9967979e-01	   9.9968251e-01	   9.9984628e-01	   9.9984362e-01	   9.9984381e-01	   9.9984877e-01	   9.9985150e-01	
   2.3134312e+00	   9.9949540e-01	   9.9952397e-01	   9.9952172e-01	   9.9953207e-01	   9.9956138e-01	   9.9957423e-01	   9.9957554e-01	   9.9956829e-01	   9.9957347e-01	   9.9956821e-01	   9.9956257e-01	   9.9955629e-01	   9.9954435e-01	   9.9954779e-01	   9.9954267e-01	   9.9957431e-01	   9.9957068e-01	   9.9956074e-01	   9.9955529e-01	   9.9955261e-01	   9.9963813e-01	   9.9963779e-01	   9.9964343e-01	   9.9964441e-01	   9.9964742e-01	   9.9982024e-01	   9.9981795e-01	   9.9981867e-01	   9.9982270e-01	   9.9982532e-01	
   2.4111907e+00	   9.9951034e-01	   9.9952414e-01	   9.9952182e-01	   9.9951977e-01	   9.9954605e-01	   9.9955383e-01	   9.9955878e-01	   9.9955267e-01	   9.9955861e-01	   9.9955687e-01	   9.9954002e-01	   9.9953877e-01	   9.9953531e-01	   9.9953721e-01	   9.9953453e-01	   9.9954308e-01	   9.9953875e-01	   9.9952221e-01	   9.9951893e-01	   9.9951336e-01	   9.9959996e-01	   9.9960060e-01	   9.9960221e-01	   9.9960830e-01	   9.9961144e-01	   9.9979028e-01	   9.9978848e-01	   9.9978975e-01	   9.9979254e-01	   9.9979501e-01	
   2.5089502e+00	   9.9951998e-01	   9.9951084e-01	   9.9952007e-01	   9.9950939e-01	   9.9952555e-01	   9.9953849e-01	   9.9954387e-01	   9.9953883e-01	   9.9954409e-01	   9.9954542e-01	   9.9951737e-01	   9.9952034e-01	   9.9952421e-01	   9.9952508e-01	   9.9952521e-01	   9.9951695e-01	   9.9951303e-01	   9.9949227e-01	   9.9949154e-01	   9.9948399e-01	   9.9956635e-01	   9.9956754e-01	   9.9956519e-01	   9.9957496e-01	   9.9957805e-01	   9.9975933e-01	   9.9975786e-01	   9.9975955e-01	   9.9976113e-01	   9.9976338e-01	
   2.6067096e+00	   9.9951932e-01	   9.9949385e-01	   9.9951607e-01	   9.9950210e-01	   9.9950581e-01	   9.9952709e-01	   9.9952964e-01	   9.9952613e-01	   9.9952985e-01	   9.9953304e-01	   9.9949706e-01	   9.9950149e-01	   9.9951009e-01	   9.9951036e-01	   9.9951309e-01	   9.9949513e-01	   9.9949248e-01	   9.9947064e-01	   9.9947252e-01	   9.9946420e-01	   9.9953746e-01	   9.9953856e-01	   9.9953296e-01	   9.9954429e-01	   9.9954708e-01	   9.9972780e-01	   9.9972641e-01	   9.9972832e-01	   9.9972891e-01	   9.9973089e-01	
   2.7075150e+00	   9.9950778e-01	   9.9948091e-01	   9.9950898e-01	   9.9949660e-01	   9.9948994e-01	   9.9951680e-01	   9.9951482e-01	   9.9951356e-01	   9.9951552e-01	   9.9951914e-01	   9.9947978e-01	   9.9948273e-01	   9.9949270e-01	   9.9949253e-01	   9.9949709e-01	   9.9947637e-01	   9.9947540e-01	   9.9945577e-01	   9.9945997e-01	   9.9945227e-01	   9.9951221e-01	   9.9951267e-01	   9.9950491e-01	   9.9951563e-01	   9.9951778e-01	   9.9969505e-01	   9.9969355e-01	   9.9969546e-01	   9.9969531e-01	   9.9969698e-01	
   2.8174581e+00	   9.9948802e-01	   9.9947397e-01	   9.9949776e-01	   9.9949025e-01	   9.9947856e-01	   9.9950400e-01	   9.9949813e-01	   9.9949974e-01	   9.9950021e-01	   9.9950299e-01	   9.9946486e-01	   9.9946465e-01	   9.9947235e-01	   9.9947167e-01	   9.9947667e-01	   9.9945953e-01	   9.9946017e-01	   9.9944570e-01	   9.9945159e-01	   9.9944595e-01	   9.9948892e-01	   9.9948854e-01	   9.9947994e-01	   9.9948827e-01	   9.9948936e-01	   9.9965943e-01	   9.9965780e-01	   9.9965951e-01	   9.9965882e-01	   9.9966012e-01	
   2.9274013e+00	   9.9946792e-01	   9.9946919e-01	   9.9948355e-01	   9.9948113e-01	   9.9947130e-01	   9.9948760e-01	   9.9948115e-01	   9.9948525e-01	   9.9948489e-01	   9.9948630e-01	   9.9945284e-01	   9.9945033e-01	   9.9945322e-01	   9.9945200e-01	   9.9945567e-01	   9.9944605e-01	   9.9944765e-01	   9.9943940e-01	   9.9944580e-01	   9.9944307e-01	   9.9946916e-01	   9.9946830e-01	   9.9946022e-01	   9.9946568e-01	   9.9946550e-01	   9.9962435e-01	   9.9962279e-01	   9.9962417e-01	   9.9962310e-01	   9.9962402e-01	
   3.0373444e+00	   9.9945218e-01	   9.9945958e-01	   9.9946745e-01	   9.9946828e-01	   9.9946466e-01	   9.9946823e-01	   9.9946445e-01	   9.9946986e-01	   9.9946915e-01	   9.9946947e-01	   9.9944245e-01	   9.9943983e-01	   9.9943758e-01	   9.9943607e-01	   9.9943718e-01	   9.9943548e-01	   9.9943739e-01	   9.9943458e-01	   9.9944027e-01	   9.9944048e-01	   9.9945232e-01	   9.9945156e-01	   9.9944486e-01	   9.9944814e-01	   9.9944682e-01	   9.9959032e-01	   9.9958908e-01	   9.9959011e-01	   9.9958869e-01	   9.9958924e-01	
   3.1521058e+00	   9.9944061e-01	   9.9944220e-01	   9.9944988e-01	   9.9945156e-01	   9.9945504e-01	   9.9944769e-01	   9.9944800e-01	   9.9945314e-01	   9.9945222e-01	   9.9945212e-01	   9.9943261e-01	   9.9943158e-01	   9.9942594e-01	   9.9942466e-01	   9.9942291e-01	   9.9942688e-01	   9.9942872e-01	   9.9942954e-01	   9.9943353e-01	   9.9943598e-01	   9.9943769e-01	   9.9943744e-01	   9.9943251e-01	   9.9943475e-01	   9.9943277e-01	   9.9955652e-01	   9.9955569e-01	   9.9955641e-01	   9.9955467e-01	   9.9955489e-01	
   3.2684732e+00	   9.9943080e-01	   9.9942154e-01	   9.9943237e-01	   9.9943310e-01	   9.9944096e-01	   9.9942989e-01	   9.9943290e-01	   9.9943637e-01	   9.9943518e-01	   9.9943526e-01	   9.9942343e-01	   9.9942395e-01	   9.9941822e-01	   9.9941769e-01	   9.9941411e-01	   9.9941979e-01	   9.9942145e-01	   9.9942377e-01	   9.9942558e-01	   9.9942896e-01	   9.9942592e-01	   9.9942612e-01	   9.9942287e-01	   9.9942500e-01	   9.9942306e-01	   9.9952454e-01	   9.9952400e-01	   9.9952449e-01	   9.9952253e-01	   9.9952248e-01	
   3.3848406e+00	   9.9942001e-01	   9.9940464e-01	   9.9941621e-01	   9.9941542e-01	   9.9942345e-01	   9.9941704e-01	   9.9941992e-01	   9.9942099e-01	   9.9941954e-01	   9.9941990e-01	   9.9941492e-01	   9.9941560e-01	   9.9941270e-01	   9.9941307e-01	   9.9940949e-01	   9.9941350e-01	   9.9941501e-01	   9.9941739e-01	   9.9941722e-01	   9.9942018e-01	   9.9941713e-01	   9.9941736e-01	   9.9941540e-01	   9.9941752e-01	   9.9941624e-01	   9.9949527e-01	   9.9949480e-01	   9.9949511e-01	   9.9949306e-01	   9.9949281e-01	
   3.5028707e+00	   9.9940776e-01	   9.9939464e-01	   9.9940219e-01	   9.9940026e-01	   9.9940503e-01	   9.9940869e-01	   9.9940929e-01	   9.9940806e-01	   9.9940655e-01	   9.9940686e-01	   9.9940680e-01	   9.9940640e-01	   9.9940744e-01	   9.9940839e-01	   9.9940648e-01	   9.9940744e-01	   9.9940877e-01	   9.9941074e-01	   9.9940924e-01	   9.9941092e-01	   9.9941076e-01	   9.9941058e-01	   9.9940950e-01	   9.9941102e-01	   9.9941060e-01	   9.9946859e-01	   9.9946806e-01	   9.9946820e-01	   9.9946617e-01	   9.9946578e-01	
   3.6214550e+00	   9.9939616e-01	   9.9938961e-01	   9.9939121e-01	   9.9938900e-01	   9.9938922e-01	   9.9940306e-01	   9.9940123e-01	   9.9939852e-01	   9.9939739e-01	   9.9939718e-01	   9.9939911e-01	   9.9939769e-01	   9.9940152e-01	   9.9940244e-01	   9.9940292e-01	   9.9940166e-01	   9.9940272e-01	   9.9940440e-01	   9.9940241e-01	   9.9940268e-01	   9.9940609e-01	   9.9940536e-01	   9.9940487e-01	   9.9940504e-01	   9.9940523e-01	   9.9944500e-01	   9.9944447e-01	   9.9944439e-01	   9.9944244e-01	   9.9944192e-01	
   3.7400394e+00	   9.9938740e-01	   9.9938513e-01	   9.9938349e-01	   9.9938180e-01	   9.9937844e-01	   9.9939816e-01	   9.9939543e-01	   9.9939247e-01	   9.9939211e-01	   9.9939123e-01	   9.9939229e-01	   9.9939090e-01	   9.9939521e-01	   9.9939556e-01	   9.9939792e-01	   9.9939648e-01	   9.9939727e-01	   9.9939879e-01	   9.9939705e-01	   9.9939637e-01	   9.9940229e-01	   9.9940121e-01	   9.9940125e-01	   9.9939974e-01	   9.9940003e-01	   9.9942478e-01	   9.9942437e-01	   9.9942408e-01	   9.9942217e-01	   9.9942154e-01	
   3.8659173e+00	   9.9938186e-01	   9.9937845e-01	   9.9937834e-01	   9.9937771e-01	   9.9937305e-01	   9.9939283e-01	   9.9939099e-01	   9.9938911e-01	   9.9938970e-01	   9.9938845e-01	   9.9938677e-01	   9.9938644e-01	   9.9938911e-01	   9.9938869e-01	   9.9939162e-01	   9.9939204e-01	   9.9939268e-01	   9.9939399e-01	   9.9939292e-01	   9.9939202e-01	   9.9939853e-01	   9.9939747e-01	   9.9939819e-01	   9.9939528e-01	   9.9939519e-01	   9.9940711e-01	   9.9940693e-01	   9.9940642e-01	   9.9940459e-01	   9.9940384e-01	
   3.9942264e+00	   9.9937904e-01	   9.9937148e-01	   9.9937545e-01	   9.9937594e-01	   9.9937249e-01	   9.9938784e-01	   9.9938757e-01	   9.9938762e-01	   9.9938887e-01	   9.9938796e-01	   9.9938361e-01	   9.9938421e-01	   9.9938463e-01	   9.9938369e-01	   9.9938569e-01	   9.9938887e-01	   9.9938960e-01	   9.9939052e-01	   9.9939013e-01	   9.9938969e-01	   9.9939484e-01	   9.9939403e-01	   9.9939561e-01	   9.9939221e-01	   9.9939161e-01	   9.9939310e-01	   9.9939306e-01	   9.9939238e-01	   9.9939076e-01	   9.9938992e-01	
   4.1225354e+00	   9.9937776e-01	   9.9936814e-01	   9.9937437e-01	   9.9937558e-01	   9.9937458e-01	   9.9938454e-01	   9.9938507e-01	   9.9938695e-01	   9.9938825e-01	   9.9938829e-01	   9.9938288e-01	   9.9938335e-01	   9.9938245e-01	   9.9938149e-01	   9.9938183e-01	   9.9938711e-01	   9.9938806e-01	   9.9938856e-01	   9.9938858e-01	   9.9938885e-01	   9.9939160e-01	   9.9939105e-01	   9.9939341e-01	   9.9939052e-01	   9.9938972e-01	   9.9938299e-01	   9.9938290e-01	   9.9938211e-01	   9.9938086e-01	   9.9938001e-01	
   4.2603730e+00	   9.9937794e-01	   9.9937029e-01	   9.9937521e-01	   9.9937649e-01	   9.9937771e-01	   9.9938378e-01	   9.9938387e-01	   9.9938662e-01	   9.9938731e-01	   9.9938839e-01	   9.9938399e-01	   9.9938347e-01	   9.9938263e-01	   9.9938204e-01	   9.9938095e-01	   9.9938678e-01	   9.9938788e-01	   9.9938814e-01	   9.9938824e-01	   9.9938906e-01	   9.9938926e-01	   9.9938885e-01	   9.9939157e-01	   9.9938987e-01	   9.9938938e-01	   9.9937613e-01	   9.9937589e-01	   9.9937503e-01	   9.9937431e-01	   9.9937353e-01	
   4.4013868e+00	   9.9938061e-01	   9.9937618e-01	   9.9937843e-01	   9.9937924e-01	   9.9938114e-01	   9.9938564e-01	   9.9938481e-01	   9.9938699e-01	   9.9938680e-01	   9.9938829e-01	   9.9938623e-01	   9.9938505e-01	   9.9938504e-01	   9.9938493e-01	   9.9938348e-01	   9.9938815e-01	   9.9938914e-01	   9.9938940e-01	   9.9938933e-01	   9.9939024e-01	   9.9938870e-01	   9.9938831e-01	   9.9939067e-01	   9.9939017e-01	   9.9939036e-01	   9.9937294e-01	   9.9937263e-01	   9.9937177e-01	   9.9937152e-01	   9.9937087e-01	
   4.5424005e+00	   9.9938614e-01	   9.9938234e-01	   9.9938404e-01	   9.9938424e-01	   9.9938535e-01	   9.9938924e-01	   9.9938809e-01	   9.9938890e-01	   9.9938807e-01	   9.9938907e-01	   9.9938947e-01	   9.9938871e-01	   9.9938927e-01	   9.9938948e-01	   9.9938868e-01	   9.9939128e-01	   9.9939204e-01	   9.9939229e-01	   9.9939201e-01	   9.9939261e-01	   9.9939034e-01	   9.9938996e-01	   9.9939141e-01	   9.9939160e-01	   9.9939236e-01	   9.9937328e-01	   9.9937305e-01	   9.9937225e-01	   9.9937228e-01	   9.9937180e-01	
   4.6979507e+00	   9.9939444e-01	   9.9938867e-01	   9.9939234e-01	   9.9939217e-01	   9.9939194e-01	   9.9939453e-01	   9.9939386e-01	   9.9939358e-01	   9.9939267e-01	   9.9939262e-01	   9.9939496e-01	   9.9939511e-01	   9.9939573e-01	   9.9939599e-01	   9.9939626e-01	   9.9939670e-01	   9.9939733e-01	   9.9939738e-01	   9.9939698e-01	   9.9939711e-01	   9.9939469e-01	   9.9939433e-01	   9.9939474e-01	   9.9939504e-01	   9.9939588e-01	   9.9937744e-01	   9.9937731e-01	   9.9937668e-01	   9.9937682e-01	   9.9937648e-01	
   4.8451107e+00	   9.9940308e-01	   9.9939620e-01	   9.9940144e-01	   9.9940128e-01	   9.9940040e-01	   9.9940099e-01	   9.9940086e-01	   9.9940054e-01	   9.9940005e-01	   9.9939926e-01	   9.9940250e-01	   9.9940284e-01	   9.9940330e-01	   9.9940343e-01	   9.9940430e-01	   9.9940350e-01	   9.9940420e-01	   9.9940398e-01	   9.9940362e-01	   9.9940347e-01	   9.9940094e-01	   9.9940057e-01	   9.9940046e-01	   9.9940052e-01	   9.9940098e-01	   9.9938455e-01	   9.9938439e-01	   9.9938397e-01	   9.9938417e-01	   9.9938393e-01	
   4.9878589e+00	   9.9941203e-01	   9.9940619e-01	   9.9941112e-01	   9.9941108e-01	   9.9941043e-01	   9.9940918e-01	   9.9940913e-01	   9.9940935e-01	   9.9940937e-01	   9.9940856e-01	   9.9941184e-01	   9.9941161e-01	   9.9941200e-01	   9.9941192e-01	   9.9941274e-01	   9.9941158e-01	   9.9941238e-01	   9.9941205e-01	   9.9941182e-01	   9.9941164e-01	   9.9940880e-01	   9.9940840e-01	   9.9940831e-01	   9.9940818e-01	   9.9940813e-01	   9.9939405e-01	   9.9939378e-01	   9.9939354e-01	   9.9939381e-01	   9.9939365e-01	
   5.1374928e+00	   9.9942276e-01	   9.9941854e-01	   9.9942225e-01	   9.9942225e-01	   9.9942227e-01	   9.9942002e-01	   9.9941970e-01	   9.9942034e-01	   9.9942067e-01	   9.9942039e-01	   9.9942303e-01	   9.9942229e-01	   9.9942259e-01	   9.9942235e-01	   9.9942266e-01	   9.9942166e-01	   9.9942244e-01	   9.9942217e-01	   9.9942209e-01	   9.9942206e-01	   9.9941884e-01	   9.9941847e-01	   9.9941865e-01	   9.9941858e-01	   9.9941822e-01	   9.9940630e-01	   9.9940598e-01	   9.9940587e-01	   9.9940622e-01	   9.9940612e-01	
   5.3077841e+00	   9.9943718e-01	   9.9943311e-01	   9.9943632e-01	   9.9943626e-01	   9.9943680e-01	   9.9943472e-01	   9.9943417e-01	   9.9943469e-01	   9.9943500e-01	   9.9943537e-01	   9.9943689e-01	   9.9943636e-01	   9.9943651e-01	   9.9943623e-01	   9.9943598e-01	   9.9943523e-01	   9.9943586e-01	   9.9943562e-01	   9.9943562e-01	   9.9943578e-01	   9.9943254e-01	   9.9943230e-01	   9.9943263e-01	   9.9943287e-01	   9.9943261e-01	   9.9942263e-01	   9.9942236e-01	   9.9942237e-01	   9.9942275e-01	   9.9942271e-01	
   5.4780753e+00	   9.9945348e-01	   9.9944827e-01	   9.9945197e-01	   9.9945185e-01	   9.9945231e-01	   9.9945124e-01	   9.9945077e-01	   9.9945095e-01	   9.9945102e-01	   9.9945153e-01	   9.9945213e-01	   9.9945218e-01	   9.9945230e-01	   9.9945216e-01	   9.9945176e-01	   9.9945103e-01	   9.9945156e-01	   9.9945111e-01	   9.9945111e-01	   9.9945127e-01	   9.9944877e-01	   9.9944861e-01	   9.9944880e-01	   9.9944927e-01	   9.9944935e-01	   9.9944119e-01	   9.9944101e-01	   9.9944116e-01	   9.9944146e-01	   9.9944149e-01	
   5.6721126e+00	   9.9947335e-01	   9.9946812e-01	   9.9947167e-01	   9.9947158e-01	   9.9947157e-01	   9.9947171e-01	   9.9947140e-01	   9.9947162e-01	   9.9947149e-01	   9.9947161e-01	   9.9947182e-01	   9.9947190e-01	   9.9947222e-01	   9.9947227e-01	   9.9947219e-01	   9.9947134e-01	   9.9947193e-01	   9.9947121e-01	   9.9947118e-01	   9.9947117e-01	   9.9947002e-01	   9.9946978e-01	   9.9946973e-01	   9.9947005e-01	   9.9947032e-01	   9.9946470e-01	   9.9946449e-01	   9.9946477e-01	   9.9946500e-01	   9.9946509e-01	
   5.8740652e+00	   9.9949549e-01	   9.9949161e-01	   9.9949415e-01	   9.9949412e-01	   9.9949382e-01	   9.9949479e-01	   9.9949450e-01	   9.9949502e-01	   9.9949491e-01	   9.9949469e-01	   9.9949487e-01	   9.9949451e-01	   9.9949484e-01	   9.9949496e-01	   9.9949520e-01	   9.9949452e-01	   9.9949515e-01	   9.9949453e-01	   9.9949452e-01	   9.9949436e-01	   9.9949429e-01	   9.9949392e-01	   9.9949389e-01	   9.9949375e-01	   9.9949383e-01	   9.9949122e-01	   9.9949094e-01	   9.9949124e-01	   9.9949147e-01	   9.9949158e-01	
   6.0797107e+00	   9.9952019e-01	   9.9951650e-01	   9.9951893e-01	   9.9951894e-01	   9.9951874e-01	   9.9952024e-01	   9.9951994e-01	   9.9952041e-01	   9.9952040e-01	   9.9952026e-01	   9.9952030e-01	   9.9952001e-01	   9.9951992e-01	   9.9951996e-01	   9.9952011e-01	   9.9951994e-01	   9.9952049e-01	   9.9952020e-01	   9.9952025e-01	   9.9952015e-01	   9.9952041e-01	   9.9952009e-01	   9.9952034e-01	   9.9951997e-01	   9.9951975e-01	   9.9951977e-01	   9.9951951e-01	   9.9951974e-01	   9.9952002e-01	   9.9952013e-01	
   6.2964351e+00	   9.9954815e-01	   9.9954368e-01	   9.9954665e-01	   9.9954671e-01	   9.9954672e-01	   9.9954884e-01	   9.9954860e-01	   9.9954873e-01	   9.9954873e-01	   9.9954882e-01	   9.9954854e-01	   9.9954860e-01	   9.9954832e-01	   9.9954831e-01	   9.9954816e-01	   9.9954848e-01	   9.9954898e-01	   9.9954873e-01	   9.9954880e-01	   9.9954885e-01	   9.9954920e-01	   9.9954903e-01	   9.9954950e-01	   9.9954935e-01	   9.9954916e-01	   9.9955097e-01	   9.9955077e-01	   9.9955099e-01	   9.9955127e-01	   9.9955140e-01	
   6.5131595e+00	   9.9957726e-01	   9.9957337e-01	   9.9957577e-01	   9.9957586e-01	   9.9957587e-01	   9.9957871e-01	   9.9957846e-01	   9.9957852e-01	   9.9957852e-01	   9.9957859e-01	   9.9957792e-01	   9.9957779e-01	   9.9957798e-01	   9.9957800e-01	   9.9957781e-01	   9.9957833e-01	   9.9957887e-01	   9.9957846e-01	   9.9957847e-01	   9.9957855e-01	   9.9957933e-01	   9.9957916e-01	   9.9957955e-01	   9.9957966e-01	   9.9957976e-01	   9.9958289e-01	   9.9958266e-01	   9.9958293e-01	   9.9958318e-01	   9.9958333e-01	
   6.7433808e+00	   9.9960934e-01	   9.9960640e-01	   9.9960809e-01	   9.9960817e-01	   9.9960800e-01	   9.9961130e-01	   9.9961103e-01	   9.9961126e-01	   9.9961129e-01	   9.9961121e-01	   9.9961001e-01	   9.9960971e-01	   9.9961011e-01	   9.9961017e-01	   9.9961021e-01	   9.9961085e-01	   9.9961134e-01	   9.9961100e-01	   9.9961097e-01	   9.9961094e-01	   9.9961234e-01	   9.9961208e-01	   9.9961225e-01	   9.9961224e-01	   9.9961244e-01	   9.9961709e-01	   9.9961683e-01	   9.9961710e-01	   9.9961730e-01	   9.9961745e-01	
   6.9781011e+00	   9.9964297e-01	   9.9963956e-01	   9.9964186e-01	   9.9964194e-01	   9.9964175e-01	   9.9964498e-01	   9.9964477e-01	   9.9964503e-01	   9.9964508e-01	   9.9964501e-01	   9.9964345e-01	   9.9964350e-01	   9.9964342e-01	   9.9964347e-01	   9.9964357e-01	   9.9964436e-01	   9.9964477e-01	   9.9964460e-01	   9.9964461e-01	   9.9964454e-01	   9.9964616e-01	   9.9964593e-01	   9.9964607e-01	   9.9964583e-01	   9.9964580e-01	   9.9965178e-01	   9.9965160e-01	   9.9965179e-01	   9.9965193e-01	   9.9965206e-01	
   7.2128215e+00	   9.9967650e-01	   9.9967308e-01	   9.9967556e-01	   9.9967567e-01	   9.9967563e-01	   9.9967863e-01	   9.9967844e-01	   9.9967866e-01	   9.9967866e-01	   9.9967871e-01	   9.9967729e-01	   9.9967731e-01	   9.9967712e-01	   9.9967716e-01	   9.9967709e-01	   9.9967792e-01	   9.9967834e-01	   9.9967812e-01	   9.9967814e-01	   9.9967815e-01	   9.9967963e-01	   9.9967948e-01	   9.9967978e-01	   9.9967964e-01	   9.9967948e-01	   9.9968593e-01	   9.9968575e-01	   9.9968592e-01	   9.9968604e-01	   9.9968614e-01	
   7.4501152e+00	   9.9971000e-01	   9.9970756e-01	   9.9970919e-01	   9.9970925e-01	   9.9970928e-01	   9.9971216e-01	   9.9971193e-01	   9.9971216e-01	   9.9971214e-01	   9.9971218e-01	   9.9971099e-01	   9.9971066e-01	   9.9971087e-01	   9.9971090e-01	   9.9971078e-01	   9.9971147e-01	   9.9971188e-01	   9.9971158e-01	   9.9971157e-01	   9.9971161e-01	   9.9971305e-01	   9.9971290e-01	   9.9971321e-01	   9.9971331e-01	   9.9971332e-01	   9.9971952e-01	   9.9971930e-01	   9.9971949e-01	   9.9971960e-01	   9.9971970e-01	
   7.6882667e+00	   9.9974317e-01	   9.9974064e-01	   9.9974234e-01	   9.9974235e-01	   9.9974227e-01	   9.9974494e-01	   9.9974478e-01	   9.9974495e-01	   9.9974494e-01	   9.9974490e-01	   9.9974359e-01	   9.9974353e-01	   9.9974373e-01	   9.9974376e-01	   9.9974376e-01	   9.9974431e-01	   9.9974463e-01	   9.9974441e-01	   9.9974440e-01	   9.9974438e-01	   9.9974591e-01	   9.9974574e-01	   9.9974585e-01	   9.9974591e-01	   9.9974606e-01	   9.9975197e-01	   9.9975181e-01	   9.9975195e-01	   9.9975203e-01	   9.9975211e-01	
   7.9329861e+00	   9.9977581e-01	   9.9977295e-01	   9.9977512e-01	   9.9977517e-01	   9.9977506e-01	   9.9977739e-01	   9.9977725e-01	   9.9977739e-01	   9.9977740e-01	   9.9977736e-01	   9.9977601e-01	   9.9977617e-01	   9.9977616e-01	   9.9977618e-01	   9.9977625e-01	   9.9977677e-01	   9.9977709e-01	   9.9977691e-01	   9.9977692e-01	   9.9977688e-01	   9.9977831e-01	   9.9977815e-01	   9.9977820e-01	   9.9977807e-01	   9.9977808e-01	   9.9978378e-01	   9.9978366e-01	   9.9978376e-01	   9.9978379e-01	   9.9978385e-01	
   8.1974090e+00	   9.9980895e-01	   9.9980695e-01	   9.9980849e-01	   9.9980855e-01	   9.9980856e-01	   9.9981059e-01	   9.9981038e-01	   9.9981059e-01	   9.9981060e-01	   9.9981061e-01	   9.9980957e-01	   9.9980933e-01	   9.9980944e-01	   9.9980945e-01	   9.9980943e-01	   9.9980998e-01	   9.9981035e-01	   9.9981015e-01	   9.9981017e-01	   9.9981018e-01	   9.9981125e-01	   9.9981111e-01	   9.9981132e-01	   9.9981124e-01	   9.9981112e-01	   9.9981615e-01	   9.9981598e-01	   9.9981609e-01	   9.9981612e-01	   9.9981615e-01	
   8.4618319e+00	   9.9984017e-01	   9.9983828e-01	   9.9983961e-01	   9.9983960e-01	   9.9983962e-01	   9.9984143e-01	   9.9984128e-01	   9.9984147e-01	   9.9984147e-01	   9.9984149e-01	   9.9984060e-01	   9.9984046e-01	   9.9984055e-01	   9.9984055e-01	   9.9984048e-01	   9.9984095e-01	   9.9984121e-01	   9.9984109e-01	   9.9984108e-01	   9.9984111e-01	   9.9984196e-01	   9.9984185e-01	   9.9984205e-01	   9.9984214e-01	   9.9984216e-01	   9.9984613e-01	   9.9984601e-01	   9.9984607e-01	   9.9984610e-01	   9.9984613e-01	
   8.7262548e+00	   9.9986882e-01	   9.9986649e-01	   9.9986822e-01	   9.9986823e-01	   9.9986816e-01	   9.9986975e-01	   9.9986967e-01	   9.9986977e-01	   9.9986976e-01	   9.9986975e-01	   9.9986891e-01	   9.9986909e-01	   9.9986909e-01	   9.9986910e-01	   9.9986910e-01	   9.9986938e-01	   9.9986961e-01	   9.9986946e-01	   9.9986945e-01	   9.9986944e-01	   9.9987030e-01	   9.9987019e-01	   9.9987023e-01	   9.9987024e-01	   9.9987035e-01	   9.9987358e-01	   9.9987351e-01	   9.9987356e-01	   9.9987356e-01	   9.9987358e-01	
   8.9932282e+00	   9.9989458e-01	   9.9989303e-01	   9.9989423e-01	   9.9989427e-01	   9.9989423e-01	   9.9989561e-01	   9.9989544e-01	   9.9989558e-01	   9.9989557e-01	   9.9989555e-01	   9.9989493e-01	   9.9989475e-01	   9.9989495e-01	   9.9989495e-01	   9.9989501e-01	   9.9989525e-01	   9.9989554e-01	   9.9989535e-01	   9.9989535e-01	   9.9989533e-01	   9.9989606e-01	   9.9989591e-01	   9.9989599e-01	   9.9989587e-01	   9.9989584e-01	   9.9989862e-01	   9.9989850e-01	   9.9989857e-01	   9.9989856e-01	   9.9989857e-01	
   9.2610517e+00	   9.9991773e-01	   9.9991635e-01	   9.9991737e-01	   9.9991737e-01	   9.9991739e-01	   9.9991850e-01	   9.9991836e-01	   9.9991850e-01	   9.9991851e-01	   9.9991851e-01	   9.9991799e-01	   9.9991784e-01	   9.9991790e-01	   9.9991790e-01	   9.9991789e-01	   9.9991821e-01	   9.9991842e-01	   9.9991834e-01	   9.9991834e-01	   9.9991836e-01	   9.9991878e-01	   9.9991869e-01	   9.9991886e-01	   9.9991884e-01	   9.9991875e-01	   9.9992087e-01	   9.9992076e-01	   9.9992080e-01	   9.9992081e-01	   9.9992082e-01	
   9.5288751e+00	   9.9993788e-01	   9.9993600e-01	   9.9993742e-01	   9.9993741e-01	   9.9993741e-01	   9.9993832e-01	   9.9993828e-01	   9.9993836e-01	   9.9993837e-01	   9.9993838e-01	   9.9993791e-01	   9.9993810e-01	   9.9993797e-01	   9.9993797e-01	   9.9993792e-01	   9.9993813e-01	   9.9993830e-01	   9.9993822e-01	   9.9993822e-01	   9.9993824e-01	   9.9993857e-01	   9.9993851e-01	   9.9993861e-01	   9.9993868e-01	   9.9993873e-01	   9.9994019e-01	   9.9994015e-01	   9.9994016e-01	   9.9994017e-01	   9.9994017e-01	
   9.7972694e+00	   9.9995466e-01	   9.9995347e-01	   9.9995437e-01	   9.9995438e-01	   9.9995435e-01	   9.9995525e-01	   9.9995512e-01	   9.9995522e-01	   9.9995520e-01	   9.9995520e-01	   9.9995492e-01	   9.9995476e-01	   9.9995495e-01	   9.9995496e-01	   9.9995497e-01	   9.9995505e-01	   9.9995527e-01	   9.9995510e-01	   9.9995508e-01	   9.9995508e-01	   9.9995548e-01	   9.9995537e-01	   9.9995540e-01	   9.9995538e-01	   9.9995545e-01	   9.9995666e-01	   9.9995657e-01	   9.9995662e-01	   9.9995663e-01	   9.9995664e-01	
   1.0067376e+01	   9.9996875e-01	   9.9996777e-01	   9.9996846e-01	   9.9996846e-01	   9.9996844e-01	   9.9996922e-01	   9.9996910e-01	   9.9996918e-01	   9.9996918e-01	   9.9996916e-01	   9.9996889e-01	   9.9996873e-01	   9.9996886e-01	   9.9996886e-01	   9.9996891e-01	   9.9996904e-01	   9.9996919e-01	   9.9996909e-01	   9.9996909e-01	   9.9996907e-01	   9.9996939e-01	   9.9996929e-01	   9.9996936e-01	   9.9996929e-01	   9.9996924e-01	   9.9997032e-01	   9.9997024e-01	   9.9997027e-01	   9.9997028e-01	   9.9997029e-01	
   1.0337482e+01	   9.9997997e-01	   9.9997847e-01	   9.9997961e-01	   9.9997962e-01	   9.9997961e-01	   9.9998019e-01	   9.9998016e-01	   9.9998022e-01	   9.9998023e-01	   9.9998023e-01	   9.9997991e-01	   9.9998012e-01	   9.9997995e-01	   9.9997994e-01	   9.9997992e-01	   9.9998008e-01	   9.9998019e-01	   9.9998014e-01	   9.9998015e-01	   9.9998016e-01	   9.9998031e-01	   9.9998028e-01	   9.9998037e-01	   9.9998039e-01	   9.9998034e-01	   9.9998113e-01	   9.9998111e-01	   9.9998111e-01	   9.9998112e-01	   9.9998112e-01	
   1.0608043e+01	   9.9998808e-01	   9.9998719e-01	   9.9998787e-01	   9.9998789e-01	   9.9998789e-01	   9.9998847e-01	   9.9998837e-01	   9.9998847e-01	   9.9998847e-01	   9.9998848e-01	   9.9998834e-01	   9.9998819e-01	   9.9998830e-01	   9.9998831e-01	   9.9998827e-01	   9.9998835e-01	   9.9998853e-01	   9.9998840e-01	   9.9998839e-01	   9.9998841e-01	   9.9998859e-01	   9.9998851e-01	   9.9998858e-01	   9.9998862e-01	   9.9998867e-01	   9.9998929e-01	   9.9998921e-01	   9.9998926e-01	   9.9998927e-01	   9.9998928e-01	
   1.0879965e+01	   9.9999386e-01	   9.9999319e-01	   9.9999363e-01	   9.9999362e-01	   9.9999360e-01	   9.9999421e-01	   9.9999410e-01	   9.9999415e-01	   9.9999415e-01	   9.9999414e-01	   9.9999400e-01	   9.9999383e-01	   9.9999398e-01	   9.9999398e-01	   9.9999400e-01	   9.9999408e-01	   9.9999419e-01	   9.9999411e-01	   9.9999410e-01	   9.9999409e-01	   9.9999433e-01	   9.9999425e-01	   9.9999427e-01	   9.9999424e-01	   9.9999427e-01	   9.9999491e-01	   9.9999484e-01	   9.9999488e-01	   9.9999489e-01	   9.9999490e-01	
   1.1151888e+01	   9.9999732e-01	   9.9999612e-01	   9.9999703e-01	   9.9999703e-01	   9.9999700e-01	   9.9999749e-01	   9.9999747e-01	   9.9999749e-01	   9.9999749e-01	   9.9999747e-01	   9.9999722e-01	   9.9999747e-01	   9.9999730e-01	   9.9999730e-01	   9.9999731e-01	   9.9999741e-01	   9.9999748e-01	   9.9999743e-01	   9.9999744e-01	   9.9999742e-01	   9.9999761e-01	   9.9999758e-01	   9.9999761e-01	   9.9999758e-01	   9.9999753e-01	   9.9999817e-01	   9.9999817e-01	   9.9999817e-01	   9.9999817e-01	   9.9999818e-01	
   1.1425957e+01	   9.9999831e-01	   9.9999767e-01	   9.9999817e-01	   9.9999819e-01	   9.9999820e-01	   9.9999866e-01	   9.9999858e-01	   9.9999867e-01	   9.9999868e-01	   9.9999868e-01	   9.9999857e-01	   9.9999843e-01	   9.9999851e-01	   9.9999851e-01	   9.9999849e-01	   9.9999857e-01	   9.9999871e-01	   9.9999861e-01	   9.9999861e-01	   9.9999862e-01	   9.9999875e-01	   9.9999870e-01	   9.9999878e-01	   9.9999881e-01	   9.9999880e-01	   9.9999935e-01	   9.9999928e-01	   9.9999932e-01	   9.9999934e-01	   9.9999934e-01	
   1.1700743e+01	   9.9999763e-01	   9.9999719e-01	   9.9999746e-01	   9.9999745e-01	   9.9999745e-01	   9.9999794e-01	   9.9999786e-01	   9.9999791e-01	   9.9999791e-01	   9.9999792e-01	   9.9999781e-01	   9.9999763e-01	   9.9999775e-01	   9.9999775e-01	   9.9999774e-01	   9.9999785e-01	   9.9999793e-01	   9.9999787e-01	   9.9999787e-01	   9.9999788e-01	   9.9999805e-01	   9.9999798e-01	   9.9999802e-01	   9.9999803e-01	   9.9999807e-01	   9.9999860e-01	   9.9999854e-01	   9.9999857e-01	   9.9999859e-01	   9.9999860e-01	
   1.1981202e+01	   9.9999534e-01	   9.9999435e-01	   9.9999508e-01	   9.9999508e-01	   9.9999505e-01	   9.9999549e-01	   9.9999549e-01	   9.9999547e-01	   9.9999547e-01	   9.9999546e-01	   9.9999523e-01	   9.9999550e-01	   9.9999534e-01	   9.9999534e-01	   9.9999535e-01	   9.9999543e-01	   9.9999547e-01	   9.9999543e-01	   9.9999543e-01	   9.9999542e-01	   9.9999562e-01	   9.9999559e-01	   9.9999559e-01	   9.9999556e-01	   9.9999556e-01	   9.9999613e-01	   9.9999615e-01	   9.9999614e-01	   9.9999614e-01	   9.9999615e-01	
   1.2278680e+01	   9.9999104e-01	   9.9999066e-01	   9.9999096e-01	   9.9999098e-01	   9.9999098e-01	   9.9999140e-01	   9.9999132e-01	   9.9999139e-01	   9.9999140e-01	   9.9999139e-01	   9.9999131e-01	   9.9999113e-01	   9.9999125e-01	   9.9999126e-01	   9.9999126e-01	   9.9999132e-01	   9.9999144e-01	   9.9999134e-01	   9.9999134e-01	   9.9999134e-01	   9.9999149e-01	   9.9999145e-01	   9.9999151e-01	   9.9999151e-01	   9.9999147e-01	   9.9999205e-01	   9.9999199e-01	   9.9999203e-01	   9.9999204e-01	   9.9999204e-01	
   1.2576159e+01	   9.9998581e-01	   9.9998548e-01	   9.9998568e-01	   9.9998567e-01	   9.9998568e-01	   9.9998607e-01	   9.9998602e-01	   9.9998606e-01	   9.9998607e-01	   9.9998608e-01	   9.9998596e-01	   9.9998583e-01	   9.9998589e-01	   9.9998589e-01	   9.9998589e-01	   9.9998600e-01	   9.9998605e-01	   9.9998603e-01	   9.9998603e-01	   9.9998604e-01	   9.9998617e-01	   9.9998613e-01	   9.9998617e-01	   9.9998619e-01	   9.9998621e-01	   9.9998670e-01	   9.9998666e-01	   9.9998668e-01	   9.9998670e-01	   9.9998670e-01	
   1.2878900e+01	   9.9997961e-01	   9.9997879e-01	   9.9997941e-01	   9.9997941e-01	   9.9997940e-01	   9.9997975e-01	   9.9997976e-01	   9.9997974e-01	   9.9997973e-01	   9.9997973e-01	   9.9997953e-01	   9.9997982e-01	   9.9997964e-01	   9.9997964e-01	   9.9997963e-01	   9.9997971e-01	   9.9997973e-01	   9.9997970e-01	   9.9997970e-01	   9.9997971e-01	   9.9997987e-01	   9.9997985e-01	   9.9997984e-01	   9.9997983e-01	   9.9997985e-01	   9.9998034e-01	   9.9998037e-01	   9.9998036e-01	   9.9998036e-01	   9.9998036e-01	
   1.3197426e+01	   9.9997216e-01	   9.9997209e-01	   9.9997215e-01	   9.9997216e-01	   9.9997216e-01	   9.9997252e-01	   9.9997244e-01	   9.9997251e-01	   9.9997251e-01	   9.9997249e-01	   9.9997247e-01	   9.9997219e-01	   9.9997239e-01	   9.9997240e-01	   9.9997241e-01	   9.9997246e-01	   9.9997256e-01	   9.9997247e-01	   9.9997247e-01	   9.9997246e-01	   9.9997262e-01	   9.9997256e-01	   9.9997261e-01	   9.9997260e-01	   9.9997257e-01	   9.9997310e-01	   9.9997302e-01	   9.9997307e-01	   9.9997308e-01	   9.9997308e-01	
   1.3515952e+01	   9.9996483e-01	   9.9996446e-01	   9.9996471e-01	   9.9996469e-01	   9.9996469e-01	   9.9996499e-01	   9.9996497e-01	   9.9996499e-01	   9.9996499e-01	   9.9996500e-01	   9.9996485e-01	   9.9996489e-01	   9.9996484e-01	   9.9996483e-01	   9.9996484e-01	   9.9996495e-01	   9.9996495e-01	   9.9996497e-01	   9.9996498e-01	   9.9996498e-01	   9.9996507e-01	   9.9996506e-01	   9.9996509e-01	   9.9996510e-01	   9.9996510e-01	   9.9996552e-01	   9.9996551e-01	   9.9996551e-01	   9.9996552e-01	   9.9996552e-01	
   1.3834478e+01	   9.9995738e-01	   9.9995680e-01	   9.9995727e-01	   9.9995728e-01	   9.9995727e-01	   9.9995753e-01	   9.9995753e-01	   9.9995753e-01	   9.9995752e-01	   9.9995753e-01	   9.9995738e-01	   9.9995761e-01	   9.9995747e-01	   9.9995747e-01	   9.9995745e-01	   9.9995750e-01	   9.9995754e-01	   9.9995750e-01	   9.9995750e-01	   9.9995751e-01	   9.9995763e-01	   9.9995762e-01	   9.9995761e-01	   9.9995761e-01	   9.9995763e-01	   9.9995801e-01	   9.9995803e-01	   9.9995803e-01	   9.9995803e-01	   9.9995803e-01	
   1.4153004e+01	   9.9995013e-01	   9.9995028e-01	   9.9995014e-01	   9.9995015e-01	   9.9995015e-01	   9.9995045e-01	   9.9995037e-01	   9.9995042e-01	   9.9995042e-01	   9.9995041e-01	   9.9995043e-01	   9.9995006e-01	   9.9995033e-01	   9.9995034e-01	   9.9995035e-01	   9.9995039e-01	   9.9995047e-01	   9.9995040e-01	   9.9995040e-01	   9.9995039e-01	   9.9995052e-01	   9.9995047e-01	   9.9995051e-01	   9.9995050e-01	   9.9995048e-01	   9.9995089e-01	   9.9995080e-01	   9.9995086e-01	   9.9995087e-01	   9.9995087e-01	
   1.4471530e+01	   9.9994384e-01	   9.9994334e-01	   9.9994370e-01	   9.9994369e-01	   9.9994368e-01	   9.9994388e-01	   9.9994390e-01	   9.9994389e-01	   9.9994389e-01	   9.9994389e-01	   9.9994372e-01	   9.9994396e-01	   9.9994377e-01	   9.9994377e-01	   9.9994377e-01	   9.9994387e-01	   9.9994383e-01	   9.9994388e-01	   9.9994389e-01	   9.9994388e-01	   9.9994395e-01	   9.9994396e-01	   9.9994397e-01	   9.9994397e-01	   9.9994396e-01	   9.9994427e-01	   9.9994431e-01	   9.9994428e-01	   9.9994428e-01	   9.9994428e-01	
   1.4790056e+01	   9.9993795e-01	   9.9993766e-01	   9.9993791e-01	   9.9993793e-01	   9.9993793e-01	   9.9993812e-01	   9.9993810e-01	   9.9993812e-01	   9.9993812e-01	   9.9993812e-01	   9.9993806e-01	   9.9993811e-01	   9.9993809e-01	   9.9993809e-01	   9.9993807e-01	   9.9993809e-01	   9.9993815e-01	   9.9993810e-01	   9.9993810e-01	   9.9993811e-01	   9.9993819e-01	   9.9993817e-01	   9.9993818e-01	   9.9993818e-01	   9.9993820e-01	   9.9993848e-01	   9.9993847e-01	   9.9993848e-01	   9.9993848e-01	   9.9993848e-01	
   1.5092040e+01	   9.9993327e-01	   9.9993350e-01	   9.9993328e-01	   9.9993327e-01	   9.9993328e-01	   9.9993350e-01	   9.9993343e-01	   9.9993347e-01	   9.9993347e-01	   9.9993347e-01	   9.9993350e-01	   9.9993311e-01	   9.9993339e-01	   9.9993339e-01	   9.9993341e-01	   9.9993346e-01	   9.9993351e-01	   9.9993346e-01	   9.9993346e-01	   9.9993345e-01	   9.9993355e-01	   9.9993351e-01	   9.9993353e-01	   9.9993353e-01	   9.9993352e-01	   9.9993381e-01	   9.9993373e-01	   9.9993378e-01	   9.9993379e-01	   9.9993380e-01	
   1.5344399e+01	   9.9993031e-01	   9.9992982e-01	   9.9993018e-01	   9.9993017e-01	   9.9993015e-01	   9.9993029e-01	   9.9993032e-01	   9.9993029e-01	   9.9993030e-01	   9.9993029e-01	   9.9993012e-01	   9.9993044e-01	   9.9993020e-01	   9.9993020e-01	   9.9993021e-01	   9.9993028e-01	   9.9993023e-01	   9.9993029e-01	   9.9993029e-01	   9.9993028e-01	   9.9993034e-01	   9.9993036e-01	   9.9993035e-01	   9.9993035e-01	   9.9993033e-01	   9.9993056e-01	   9.9993062e-01	   9.9993058e-01	   9.9993057e-01	   9.9993058e-01	
   1.5596757e+01	   9.9992766e-01	   9.9992737e-01	   9.9992763e-01	   9.9992765e-01	   9.9992765e-01	   9.9992776e-01	   9.9992776e-01	   9.9992778e-01	   9.9992778e-01	   9.9992778e-01	   9.9992771e-01	   9.9992784e-01	   9.9992776e-01	   9.9992776e-01	   9.9992774e-01	   9.9992775e-01	   9.9992779e-01	   9.9992775e-01	   9.9992776e-01	   9.9992776e-01	   9.9992781e-01	   9.9992780e-01	   9.9992782e-01	   9.9992782e-01	   9.9992782e-01	   9.9992803e-01	   9.9992803e-01	   9.9992804e-01	   9.9992804e-01	   9.9992803e-01	
   1.5857961e+01	   9.9992569e-01	   9.9992596e-01	   9.9992573e-01	   9.9992572e-01	   9.9992574e-01	   9.9992590e-01	   9.9992583e-01	   9.9992588e-01	   9.9992588e-01	   9.9992588e-01	   9.9992595e-01	   9.9992553e-01	   9.9992583e-01	   9.9992583e-01	   9.9992583e-01	   9.9992586e-01	   9.9992592e-01	   9.9992587e-01	   9.9992586e-01	   9.9992587e-01	   9.9992593e-01	   9.9992589e-01	   9.9992592e-01	   9.9992592e-01	   9.9992593e-01	   9.9992613e-01	   9.9992605e-01	   9.9992610e-01	   9.9992611e-01	   9.9992612e-01	
   1.6145703e+01	   9.9992467e-01	   9.9992427e-01	   9.9992455e-01	   9.9992454e-01	   9.9992452e-01	   9.9992462e-01	   9.9992465e-01	   9.9992462e-01	   9.9992462e-01	   9.9992462e-01	   9.9992447e-01	   9.9992477e-01	   9.9992456e-01	   9.9992455e-01	   9.9992456e-01	   9.9992462e-01	   9.9992457e-01	   9.9992462e-01	   9.9992462e-01	   9.9992461e-01	   9.9992466e-01	   9.9992467e-01	   9.9992466e-01	   9.9992465e-01	   9.9992465e-01	   9.9992481e-01	   9.9992486e-01	   9.9992482e-01	   9.9992482e-01	   9.9992482e-01	
   1.6433444e+01	   9.9992414e-01	   9.9992393e-01	   9.9992413e-01	   9.9992415e-01	   9.9992415e-01	   9.9992422e-01	   9.9992422e-01	   9.9992423e-01	   9.9992423e-01	   9.9992423e-01	   9.9992418e-01	   9.9992428e-01	   9.9992422e-01	   9.9992422e-01	   9.9992422e-01	   9.9992421e-01	   9.9992425e-01	   9.9992421e-01	   9.9992422e-01	   9.9992422e-01	   9.9992425e-01	   9.9992424e-01	   9.9992426e-01	   9.9992425e-01	   9.9992424e-01	   9.9992440e-01	   9.9992440e-01	   9.9992441e-01	   9.9992440e-01	   9.9992440e-01	
   1.6721186e+01	   9.9992451e-01	   9.9992481e-01	   9.9992455e-01	   9.9992454e-01	   9.9992456e-01	   9.9992466e-01	   9.9992460e-01	   9.9992465e-01	   9.9992465e-01	   9.9992465e-01	   9.9992473e-01	   9.9992429e-01	   9.9992459e-01	   9.9992459e-01	   9.9992460e-01	   9.9992462e-01	   9.9992467e-01	   9.9992464e-01	   9.9992463e-01	   9.9992464e-01	   9.9992467e-01	   9.9992464e-01	   9.9992467e-01	   9.9992468e-01	   9.9992468e-01	   9.9992482e-01	   9.9992473e-01	   9.9992478e-01	   9.9992480e-01	   9.9992480e-01	
   1.7008928e+01	   9.9992591e-01	   9.9992549e-01	   9.9992580e-01	   9.9992579e-01	   9.9992577e-01	   9.9992582e-01	   9.9992586e-01	   9.9992582e-01	   9.9992582e-01	   9.9992582e-01	   9.9992567e-01	   9.9992605e-01	   9.9992577e-01	   9.9992577e-01	   9.9992577e-01	   9.9992582e-01	   9.9992576e-01	   9.9992581e-01	   9.9992581e-01	   9.9992581e-01	   9.9992584e-01	   9.9992586e-01	   9.9992584e-01	   9.9992583e-01	   9.9992584e-01	   9.9992593e-01	   9.9992600e-01	   9.9992595e-01	   9.9992594e-01	   9.9992595e-01	
   1.7260065e+01	   9.9992736e-01	   9.9992717e-01	   9.9992736e-01	   9.9992738e-01	   9.9992737e-01	   9.9992741e-01	   9.9992741e-01	   9.9992742e-01	   9.9992741e-01	   9.9992741e-01	   9.9992738e-01	   9.9992751e-01	   9.9992744e-01	   9.9992744e-01	   9.9992743e-01	   9.9992739e-01	   9.9992743e-01	   9.9992739e-01	   9.9992740e-01	   9.9992740e-01	   9.9992743e-01	   9.9992742e-01	   9.9992743e-01	   9.9992742e-01	   9.9992741e-01	   9.9992752e-01	   9.9992753e-01	   9.9992753e-01	   9.9992752e-01	   9.9992752e-01	
   1.7499000e+01	   9.9992925e-01	   9.9992959e-01	   9.9992930e-01	   9.9992931e-01	   9.9992932e-01	   9.9992939e-01	   9.9992933e-01	   9.9992938e-01	   9.9992938e-01	   9.9992938e-01	   9.9992949e-01	   9.9992901e-01	   9.9992935e-01	   9.9992935e-01	   9.9992936e-01	   9.9992935e-01	   9.9992942e-01	   9.9992936e-01	   9.9992936e-01	   9.9992936e-01	   9.9992939e-01	   9.9992936e-01	   9.9992939e-01	   9.9992939e-01	   9.9992939e-01	   9.9992949e-01	   9.9992940e-01	   9.9992946e-01	   9.9992947e-01	   9.9992947e-01	
   1.7737936e+01	   9.9993179e-01	   9.9993157e-01	   9.9993171e-01	   9.9993169e-01	   9.9993169e-01	   9.9993171e-01	   9.9993173e-01	   9.9993171e-01	   9.9993171e-01	   9.9993172e-01	   9.9993163e-01	   9.9993181e-01	   9.9993166e-01	   9.9993166e-01	   9.9993167e-01	   9.9993171e-01	   9.9993166e-01	   9.9993172e-01	   9.9993171e-01	   9.9993171e-01	   9.9993172e-01	   9.9993173e-01	   9.9993172e-01	   9.9993172e-01	   9.9993173e-01	   9.9993178e-01	   9.9993182e-01	   9.9993179e-01	   9.9993179e-01	   9.9993179e-01	
   1.8018649e+01	   9.9993489e-01	   9.9993463e-01	   9.9993487e-01	   9.9993488e-01	   9.9993488e-01	   9.9993488e-01	   9.9993490e-01	   9.9993489e-01	   9.9993489e-01	   9.9993489e-01	   9.9993482e-01	   9.9993508e-01	   9.9993491e-01	   9.9993491e-01	   9.9993490e-01	   9.9993487e-01	   9.9993488e-01	   9.9993487e-01	   9.9993488e-01	   9.9993488e-01	   9.9993489e-01	   9.9993489e-01	   9.9993489e-01	   9.9993488e-01	   9.9993488e-01	   9.9993494e-01	   9.9993497e-01	   9.9993496e-01	   9.9993495e-01	   9.9993495e-01	
   1.8313288e+01	   9.9993851e-01	   9.9993885e-01	   9.9993857e-01	   9.9993857e-01	   9.9993858e-01	   9.9993862e-01	   9.9993857e-01	   9.9993861e-01	   9.9993861e-01	   9.9993861e-01	   9.9993872e-01	   9.9993824e-01	   9.9993859e-01	   9.9993859e-01	   9.9993860e-01	   9.9993859e-01	   9.9993865e-01	   9.9993860e-01	   9.9993859e-01	   9.9993859e-01	   9.9993862e-01	   9.9993859e-01	   9.9993861e-01	   9.9993862e-01	   9.9993861e-01	   9.9993868e-01	   9.9993858e-01	   9.9993864e-01	   9.9993866e-01	   9.9993866e-01	
   1.8607927e+01	   9.9994274e-01	   9.9994246e-01	   9.9994266e-01	   9.9994265e-01	   9.9994264e-01	   9.9994263e-01	   9.9994266e-01	   9.9994263e-01	   9.9994264e-01	   9.9994264e-01	   9.9994253e-01	   9.9994282e-01	   9.9994259e-01	   9.9994259e-01	   9.9994260e-01	   9.9994263e-01	   9.9994257e-01	   9.9994263e-01	   9.9994263e-01	   9.9994263e-01	   9.9994263e-01	   9.9994265e-01	   9.9994263e-01	   9.9994263e-01	   9.9994263e-01	   9.9994265e-01	   9.9994271e-01	   9.9994266e-01	   9.9994266e-01	   9.9994266e-01	
   1.8902566e+01	   9.9994686e-01	   9.9994671e-01	   9.9994687e-01	   9.9994688e-01	   9.9994688e-01	   9.9994687e-01	   9.9994687e-01	   9.9994688e-01	   9.9994687e-01	   9.9994687e-01	   9.9994685e-01	   9.9994701e-01	   9.9994691e-01	   9.9994691e-01	   9.9994690e-01	   9.9994685e-01	   9.9994688e-01	   9.9994685e-01	   9.9994686e-01	   9.9994686e-01	   9.9994687e-01	   9.9994686e-01	   9.9994687e-01	   9.9994686e-01	   9.9994686e-01	   9.9994689e-01	   9.9994690e-01	   9.9994690e-01	   9.9994690e-01	   9.9994690e-01	
   1.9197204e+01	   9.9995117e-01	   9.9995150e-01	   9.9995121e-01	   9.9995120e-01	   9.9995121e-01	   9.9995124e-01	   9.9995120e-01	   9.9995123e-01	   9.9995123e-01	   9.9995123e-01	   9.9995135e-01	   9.9995085e-01	   9.9995121e-01	   9.9995121e-01	   9.9995122e-01	   9.9995121e-01	   9.9995126e-01	   9.9995122e-01	   9.9995122e-01	   9.9995121e-01	   9.9995123e-01	   9.9995120e-01	   9.9995122e-01	   9.9995123e-01	   9.9995123e-01	   9.9995126e-01	   9.9995117e-01	   9.9995123e-01	   9.9995124e-01	   9.9995124e-01	
   1.9491843e+01	   9.9995574e-01	   9.9995539e-01	   9.9995566e-01	   9.9995565e-01	   9.9995564e-01	   9.9995560e-01	   9.9995565e-01	   9.9995561e-01	   9.9995561e-01	   9.9995561e-01	   9.9995548e-01	   9.9995591e-01	   9.9995558e-01	   9.9995558e-01	   9.9995559e-01	   9.9995561e-01	   9.9995554e-01	   9.9995561e-01	   9.9995561e-01	   9.9995561e-01	   9.9995560e-01	   9.9995563e-01	   9.9995560e-01	   9.9995560e-01	   9.9995560e-01	   9.9995559e-01	   9.9995568e-01	   9.9995561e-01	   9.9995561e-01	   9.9995561e-01	
   1.9786482e+01	   9.9995991e-01	   9.9995988e-01	   9.9995994e-01	   9.9995996e-01	   9.9995997e-01	   9.9995995e-01	   9.9995993e-01	   9.9995995e-01	   9.9995995e-01	   9.9995995e-01	   9.9995997e-01	   9.9995999e-01	   9.9995999e-01	   9.9995999e-01	   9.9995998e-01	   9.9995993e-01	   9.9995997e-01	   9.9995993e-01	   9.9995993e-01	   9.9995994e-01	   9.9995994e-01	   9.9995992e-01	   9.9995994e-01	   9.9995994e-01	   9.9995994e-01	   9.9995995e-01	   9.9995993e-01	   9.9995995e-01	   9.9995995e-01	   9.9995994e-01	
   2.0081121e+01	   9.9996413e-01	   9.9996443e-01	   9.9996416e-01	   9.9996415e-01	   9.9996415e-01	   9.9996418e-01	   9.9996414e-01	   9.9996416e-01	   9.9996416e-01	   9.9996416e-01	   9.9996428e-01	   9.9996380e-01	   9.9996414e-01	   9.9996414e-01	   9.9996415e-01	   9.9996415e-01	   9.9996418e-01	   9.9996415e-01	   9.9996415e-01	   9.9996415e-01	   9.9996416e-01	   9.9996414e-01	   9.9996415e-01	   9.9996416e-01	   9.9996416e-01	   9.9996417e-01	   9.9996408e-01	   9.9996414e-01	   9.9996415e-01	   9.9996415e-01	
   2.0375760e+01	   9.9996833e-01	   9.9996792e-01	   9.9996824e-01	   9.9996824e-01	   9.9996822e-01	   9.9996818e-01	   9.9996823e-01	   9.9996819e-01	   9.9996819e-01	   9.9996819e-01	   9.9996803e-01	   9.9996858e-01	   9.9996817e-01	   9.9996818e-01	   9.9996818e-01	   9.9996819e-01	   9.9996812e-01	   9.9996819e-01	   9.9996819e-01	   9.9996819e-01	   9.9996818e-01	   9.9996820e-01	   9.9996818e-01	   9.9996817e-01	   9.9996817e-01	   9.9996814e-01	   9.9996825e-01	   9.9996818e-01	   9.9996817e-01	   9.9996817e-01	
   2.0670399e+01	   9.9997193e-01	   9.9997201e-01	   9.9997198e-01	   9.9997200e-01	   9.9997201e-01	   9.9997199e-01	   9.9997196e-01	   9.9997199e-01	   9.9997199e-01	   9.9997199e-01	   9.9997206e-01	   9.9997191e-01	   9.9997204e-01	   9.9997203e-01	   9.9997202e-01	   9.9997197e-01	   9.9997203e-01	   9.9997197e-01	   9.9997197e-01	   9.9997198e-01	   9.9997198e-01	   9.9997196e-01	   9.9997198e-01	   9.9997198e-01	   9.9997198e-01	   9.9997198e-01	   9.9997193e-01	   9.9997197e-01	   9.9997197e-01	   9.9997197e-01	
   2.0965038e+01	   9.9997550e-01	   9.9997575e-01	   9.9997551e-01	   9.9997550e-01	   9.9997550e-01	   9.9997552e-01	   9.9997549e-01	   9.9997551e-01	   9.9997551e-01	   9.9997551e-01	   9.9997560e-01	   9.9997519e-01	   9.9997547e-01	   9.9997547e-01	   9.9997548e-01	   9.9997550e-01	   9.9997551e-01	   9.9997550e-01	   9.9997550e-01	   9.9997550e-01	   9.9997550e-01	   9.9997549e-01	   9.9997550e-01	   9.9997551e-01	   9.9997551e-01	   9.9997550e-01	   9.9997543e-01	   9.9997547e-01	   9.9997548e-01	   9.9997548e-01	
   2.1259676e+01	   9.9997884e-01	   9.9997841e-01	   9.9997877e-01	   9.9997876e-01	   9.9997875e-01	   9.9997870e-01	   9.9997875e-01	   9.9997871e-01	   9.9997871e-01	   9.9997871e-01	   9.9997854e-01	   9.9997918e-01	   9.9997871e-01	   9.9997872e-01	   9.9997871e-01	   9.9997872e-01	   9.9997865e-01	   9.9997871e-01	   9.9997872e-01	   9.9997871e-01	   9.9997870e-01	   9.9997873e-01	   9.9997870e-01	   9.9997870e-01	   9.9997870e-01	   9.9997866e-01	   9.9997878e-01	   9.9997870e-01	   9.9997869e-01	   9.9997869e-01	
   2.1554315e+01	   9.9998151e-01	   9.9998170e-01	   9.9998158e-01	   9.9998160e-01	   9.9998161e-01	   9.9998160e-01	   9.9998157e-01	   9.9998160e-01	   9.9998160e-01	   9.9998160e-01	   9.9998172e-01	   9.9998138e-01	   9.9998165e-01	   9.9998164e-01	   9.9998163e-01	   9.9998158e-01	   9.9998165e-01	   9.9998158e-01	   9.9998159e-01	   9.9998159e-01	   9.9998159e-01	   9.9998156e-01	   9.9998159e-01	   9.9998159e-01	   9.9998159e-01	   9.9998160e-01	   9.9998151e-01	   9.9998158e-01	   9.9998158e-01	   9.9998158e-01	
   2.1848954e+01	   9.9998416e-01	   9.9998432e-01	   9.9998415e-01	   9.9998413e-01	   9.9998413e-01	   9.9998414e-01	   9.9998413e-01	   9.9998413e-01	   9.9998414e-01	   9.9998414e-01	   9.9998419e-01	   9.9998390e-01	   9.9998409e-01	   9.9998409e-01	   9.9998411e-01	   9.9998414e-01	   9.9998413e-01	   9.9998414e-01	   9.9998413e-01	   9.9998413e-01	   9.9998413e-01	   9.9998413e-01	   9.9998413e-01	   9.9998414e-01	   9.9998414e-01	   9.9998412e-01	   9.9998408e-01	   9.9998410e-01	   9.9998411e-01	   9.9998411e-01	
   2.2143593e+01	   9.9998643e-01	   9.9998600e-01	   9.9998637e-01	   9.9998637e-01	   9.9998636e-01	   9.9998631e-01	   9.9998636e-01	   9.9998633e-01	   9.9998633e-01	   9.9998633e-01	   9.9998615e-01	   9.9998684e-01	   9.9998634e-01	   9.9998634e-01	   9.9998633e-01	   9.9998633e-01	   9.9998627e-01	   9.9998633e-01	   9.9998633e-01	   9.9998633e-01	   9.9998631e-01	   9.9998634e-01	   9.9998632e-01	   9.9998631e-01	   9.9998631e-01	   9.9998627e-01	   9.9998640e-01	   9.9998632e-01	   9.9998630e-01	   9.9998630e-01	
   2.2438232e+01	   9.9998807e-01	   9.9998836e-01	   9.9998815e-01	   9.9998816e-01	   9.9998818e-01	   9.9998819e-01	   9.9998814e-01	   9.9998818e-01	   9.9998818e-01	   9.9998818e-01	   9.9998834e-01	   9.9998782e-01	   9.9998822e-01	   9.9998822e-01	   9.9998821e-01	   9.9998816e-01	   9.9998824e-01	   9.9998817e-01	   9.9998817e-01	   9.9998817e-01	   9.9998818e-01	   9.9998814e-01	   9.9998818e-01	   9.9998818e-01	   9.9998818e-01	   9.9998819e-01	   9.9998807e-01	   9.9998816e-01	   9.9998817e-01	   9.9998816e-01	
   2.2732871e+01	   9.9998975e-01	   9.9998980e-01	   9.9998971e-01	   9.9998969e-01	   9.9998969e-01	   9.9998970e-01	   9.9998970e-01	   9.9998969e-01	   9.9998970e-01	   9.9998970e-01	   9.9998969e-01	   9.9998958e-01	   9.9998964e-01	   9.9998964e-01	   9.9998966e-01	   9.9998971e-01	   9.9998967e-01	   9.9998970e-01	   9.9998970e-01	   9.9998970e-01	   9.9998969e-01	   9.9998970e-01	   9.9998969e-01	   9.9998970e-01	   9.9998970e-01	   9.9998968e-01	   9.9998968e-01	   9.9998967e-01	   9.9998967e-01	   9.9998968e-01	
   2.3027509e+01	   9.9999098e-01	   9.9999057e-01	   9.9999093e-01	   9.9999094e-01	   9.9999093e-01	   9.9999089e-01	   9.9999093e-01	   9.9999090e-01	   9.9999090e-01	   9.9999090e-01	   9.9999074e-01	   9.9999141e-01	   9.9999093e-01	   9.9999093e-01	   9.9999091e-01	   9.9999090e-01	   9.9999086e-01	   9.9999090e-01	   9.9999090e-01	   9.9999090e-01	   9.9999089e-01	   9.9999090e-01	   9.9999090e-01	   9.9999088e-01	   9.9999089e-01	   9.9999085e-01	   9.9999098e-01	   9.9999090e-01	   9.9999088e-01	   9.9999088e-01	
   2.3322148e+01	   9.9999169e-01	   9.9999206e-01	   9.9999177e-01	   9.9999179e-01	   9.9999180e-01	   9.9999183e-01	   9.9999177e-01	   9.9999182e-01	   9.9999182e-01	   9.9999182e-01	   9.9999201e-01	   9.9999133e-01	   9.9999185e-01	   9.9999184e-01	   9.9999184e-01	   9.9999180e-01	   9.9999189e-01	   9.9999180e-01	   9.9999180e-01	   9.9999181e-01	   9.9999182e-01	   9.9999178e-01	   9.9999181e-01	   9.9999182e-01	   9.9999182e-01	   9.9999184e-01	   9.9999169e-01	   9.9999180e-01	   9.9999181e-01	   9.9999181e-01	
   2.3616787e+01	   9.9999254e-01	   9.9999247e-01	   9.9999248e-01	   9.9999246e-01	   9.9999245e-01	   9.9999246e-01	   9.9999247e-01	   9.9999245e-01	   9.9999246e-01	   9.9999246e-01	   9.9999240e-01	   9.9999250e-01	   9.9999239e-01	   9.9999240e-01	   9.9999242e-01	   9.9999247e-01	   9.9999241e-01	   9.9999247e-01	   9.9999246e-01	   9.9999246e-01	   9.9999245e-01	   9.9999248e-01	   9.9999245e-01	   9.9999245e-01	   9.9999246e-01	   9.9999243e-01	   9.9999248e-01	   9.9999244e-01	   9.9999244e-01	   9.9999244e-01	
   2.3911426e+01	   9.9999290e-01	   9.9999256e-01	   9.9999288e-01	   9.9999289e-01	   9.9999288e-01	   9.9999285e-01	   9.9999288e-01	   9.9999287e-01	   9.9999286e-01	   9.9999286e-01	   9.9999273e-01	   9.9999333e-01	   9.9999290e-01	   9.9999290e-01	   9.9999289e-01	   9.9999286e-01	   9.9999284e-01	   9.9999286e-01	   9.9999287e-01	   9.9999287e-01	   9.9999286e-01	   9.9999286e-01	   9.9999286e-01	   9.9999285e-01	   9.9999285e-01	   9.9999283e-01	   9.9999293e-01	   9.9999287e-01	   9.9999286e-01	   9.9999286e-01	
   2.4206065e+01	   9.9999294e-01	   9.9999336e-01	   9.9999302e-01	   9.9999303e-01	   9.9999304e-01	   9.9999308e-01	   9.9999302e-01	   9.9999307e-01	   9.9999307e-01	   9.9999307e-01	   9.9999329e-01	   9.9999247e-01	   9.9999308e-01	   9.9999308e-01	   9.9999308e-01	   9.9999305e-01	   9.9999314e-01	   9.9999306e-01	   9.9999306e-01	   9.9999306e-01	   9.9999307e-01	   9.9999304e-01	   9.9999307e-01	   9.9999308e-01	   9.9999308e-01	   9.9999311e-01	   9.9999293e-01	   9.9999305e-01	   9.9999307e-01	   9.9999306e-01	
   2.4500704e+01	   9.9999319e-01	   9.9999300e-01	   9.9999311e-01	   9.9999309e-01	   9.9999308e-01	   9.9999308e-01	   9.9999312e-01	   9.9999308e-01	   9.9999309e-01	   9.9999309e-01	   9.9999296e-01	   9.9999330e-01	   9.9999302e-01	   9.9999303e-01	   9.9999305e-01	   9.9999311e-01	   9.9999303e-01	   9.9999310e-01	   9.9999310e-01	   9.9999309e-01	   9.9999308e-01	   9.9999311e-01	   9.9999308e-01	   9.9999308e-01	   9.9999309e-01	   9.9999306e-01	   9.9999315e-01	   9.9999307e-01	   9.9999307e-01	   9.9999308e-01	
   2.4795343e+01	   9.9999297e-01	   9.9999272e-01	   9.9999297e-01	   9.9999298e-01	   9.9999298e-01	   9.9999296e-01	   9.9999297e-01	   9.9999297e-01	   9.9999297e-01	   9.9999297e-01	   9.9999287e-01	   9.9999334e-01	   9.9999302e-01	   9.9999302e-01	   9.9999300e-01	   9.9999295e-01	   9.9999296e-01	   9.9999296e-01	   9.9999297e-01	   9.9999297e-01	   9.9999297e-01	   9.9999296e-01	   9.9999297e-01	   9.9999296e-01	   9.9999296e-01	   9.9999295e-01	   9.9999302e-01	   9.9999298e-01	   9.9999297e-01	   9.9999297e-01	
   2.5089981e+01	   9.9999263e-01	   9.9999306e-01	   9.9999269e-01	   9.9999269e-01	   9.9999271e-01	   9.9999275e-01	   9.9999270e-01	   9.9999274e-01	   9.9999274e-01	   9.9999274e-01	   9.9999297e-01	   9.9999206e-01	   9.9999274e-01	   9.9999273e-01	   9.9999274e-01	   9.9999273e-01	   9.9999281e-01	   9.9999273e-01	   9.9999273e-01	   9.9999273e-01	   9.9999274e-01	   9.9999272e-01	   9.9999274e-01	   9.9999275e-01	   9.9999275e-01	   9.9999278e-01	   9.9999260e-01	   9.9999273e-01	   9.9999274e-01	   9.9999274e-01	
   2.5371363e+01	   9.9999255e-01	   9.9999227e-01	   9.9999247e-01	   9.9999245e-01	   9.9999244e-01	   9.9999243e-01	   9.9999247e-01	   9.9999243e-01	   9.9999243e-01	   9.9999244e-01	   9.9999226e-01	   9.9999281e-01	   9.9999237e-01	   9.9999238e-01	   9.9999239e-01	   9.9999246e-01	   9.9999237e-01	   9.9999245e-01	   9.9999245e-01	   9.9999244e-01	   9.9999243e-01	   9.9999247e-01	   9.9999243e-01	   9.9999243e-01	   9.9999243e-01	   9.9999240e-01	   9.9999254e-01	   9.9999243e-01	   9.9999243e-01	   9.9999243e-01	
   2.5612972e+01	   9.9999214e-01	   9.9999186e-01	   9.9999214e-01	   9.9999216e-01	   9.9999215e-01	   9.9999213e-01	   9.9999215e-01	   9.9999214e-01	   9.9999214e-01	   9.9999214e-01	   9.9999202e-01	   9.9999257e-01	   9.9999219e-01	   9.9999219e-01	   9.9999217e-01	   9.9999213e-01	   9.9999212e-01	   9.9999213e-01	   9.9999214e-01	   9.9999214e-01	   9.9999214e-01	   9.9999213e-01	   9.9999214e-01	   9.9999213e-01	   9.9999213e-01	   9.9999212e-01	   9.9999220e-01	   9.9999216e-01	   9.9999214e-01	   9.9999214e-01	
   2.5854582e+01	   9.9999169e-01	   9.9999209e-01	   9.9999177e-01	   9.9999178e-01	   9.9999179e-01	   9.9999183e-01	   9.9999178e-01	   9.9999182e-01	   9.9999182e-01	   9.9999182e-01	   9.9999206e-01	   9.9999117e-01	   9.9999184e-01	   9.9999184e-01	   9.9999184e-01	   9.9999180e-01	   9.9999190e-01	   9.9999181e-01	   9.9999181e-01	   9.9999181e-01	   9.9999183e-01	   9.9999180e-01	   9.9999182e-01	   9.9999184e-01	   9.9999183e-01	   9.9999187e-01	   9.9999168e-01	   9.9999182e-01	   9.9999183e-01	   9.9999183e-01	
   2.6098444e+01	   9.9999155e-01	   9.9999150e-01	   9.9999149e-01	   9.9999147e-01	   9.9999147e-01	   9.9999148e-01	   9.9999150e-01	   9.9999148e-01	   9.9999148e-01	   9.9999148e-01	   9.9999142e-01	   9.9999151e-01	   9.9999141e-01	   9.9999142e-01	   9.9999144e-01	   9.9999150e-01	   9.9999145e-01	   9.9999149e-01	   9.9999149e-01	   9.9999149e-01	   9.9999148e-01	   9.9999151e-01	   9.9999148e-01	   9.9999148e-01	   9.9999149e-01	   9.9999147e-01	   9.9999152e-01	   9.9999147e-01	   9.9999148e-01	   9.9999148e-01	
   2.6349063e+01	   9.9999120e-01	   9.9999083e-01	   9.9999116e-01	   9.9999117e-01	   9.9999116e-01	   9.9999113e-01	   9.9999117e-01	   9.9999114e-01	   9.9999114e-01	   9.9999114e-01	   9.9999095e-01	   9.9999173e-01	   9.9999117e-01	   9.9999117e-01	   9.9999115e-01	   9.9999114e-01	   9.9999110e-01	   9.9999115e-01	   9.9999115e-01	   9.9999115e-01	   9.9999114e-01	   9.9999115e-01	   9.9999114e-01	   9.9999113e-01	   9.9999113e-01	   9.9999111e-01	   9.9999125e-01	   9.9999116e-01	   9.9999115e-01	   9.9999114e-01	
   2.6599682e+01	   9.9999070e-01	   9.9999099e-01	   9.9999078e-01	   9.9999079e-01	   9.9999080e-01	   9.9999083e-01	   9.9999078e-01	   9.9999082e-01	   9.9999082e-01	   9.9999082e-01	   9.9999102e-01	   9.9999032e-01	   9.9999087e-01	   9.9999086e-01	   9.9999085e-01	   9.9999080e-01	   9.9999089e-01	   9.9999081e-01	   9.9999081e-01	   9.9999082e-01	   9.9999083e-01	   9.9999080e-01	   9.9999083e-01	   9.9999084e-01	   9.9999083e-01	   9.9999087e-01	   9.9999070e-01	   9.9999083e-01	   9.9999083e-01	   9.9999083e-01	
   2.6850302e+01	   9.9999055e-01	   9.9999063e-01	   9.9999052e-01	   9.9999050e-01	   9.9999050e-01	   9.9999053e-01	   9.9999052e-01	   9.9999052e-01	   9.9999052e-01	   9.9999052e-01	   9.9999055e-01	   9.9999032e-01	   9.9999046e-01	   9.9999046e-01	   9.9999048e-01	   9.9999054e-01	   9.9999052e-01	   9.9999053e-01	   9.9999052e-01	   9.9999052e-01	   9.9999052e-01	   9.9999054e-01	   9.9999052e-01	   9.9999053e-01	   9.9999053e-01	   9.9999053e-01	   9.9999051e-01	   9.9999051e-01	   9.9999052e-01	   9.9999052e-01	
   2.7100921e+01	   9.9999033e-01	   9.9998995e-01	   9.9999028e-01	   9.9999028e-01	   9.9999027e-01	   9.9999024e-01	   9.9999028e-01	   9.9999026e-01	   9.9999025e-01	   9.9999026e-01	   9.9999003e-01	   9.9999089e-01	   9.9999025e-01	   9.9999026e-01	   9.9999025e-01	   9.9999026e-01	   9.9999020e-01	   9.9999026e-01	   9.9999026e-01	   9.9999026e-01	   9.9999025e-01	   9.9999027e-01	   9.9999026e-01	   9.9999024e-01	   9.9999024e-01	   9.9999021e-01	   9.9999039e-01	   9.9999027e-01	   9.9999025e-01	   9.9999025e-01	
   2.7352115e+01	   9.9998994e-01	   9.9999011e-01	   9.9999000e-01	   9.9999001e-01	   9.9999002e-01	   9.9999004e-01	   9.9999001e-01	   9.9999004e-01	   9.9999004e-01	   9.9999003e-01	   9.9999018e-01	   9.9998972e-01	   9.9999009e-01	   9.9999008e-01	   9.9999007e-01	   9.9999001e-01	   9.9999008e-01	   9.9999002e-01	   9.9999003e-01	   9.9999003e-01	   9.9999004e-01	   9.9999001e-01	   9.9999004e-01	   9.9999004e-01	   9.9999004e-01	   9.9999007e-01	   9.9998994e-01	   9.9999004e-01	   9.9999005e-01	   9.9999004e-01	
   2.7603499e+01	   9.9998985e-01	   9.9999004e-01	   9.9998984e-01	   9.9998983e-01	   9.9998983e-01	   9.9998986e-01	   9.9998985e-01	   9.9998986e-01	   9.9998986e-01	   9.9998986e-01	   9.9998996e-01	   9.9998947e-01	   9.9998981e-01	   9.9998981e-01	   9.9998983e-01	   9.9998987e-01	   9.9998987e-01	   9.9998986e-01	   9.9998986e-01	   9.9998985e-01	   9.9998986e-01	   9.9998987e-01	   9.9998986e-01	   9.9998986e-01	   9.9998987e-01	   9.9998988e-01	   9.9998980e-01	   9.9998985e-01	   9.9998986e-01	   9.9998986e-01	
   2.7854884e+01	   9.9998982e-01	   9.9998947e-01	   9.9998976e-01	   9.9998975e-01	   9.9998974e-01	   9.9998972e-01	   9.9998976e-01	   9.9998973e-01	   9.9998973e-01	   9.9998973e-01	   9.9998950e-01	   9.9999033e-01	   9.9998971e-01	   9.9998971e-01	   9.9998971e-01	   9.9998974e-01	   9.9998967e-01	   9.9998974e-01	   9.9998974e-01	   9.9998974e-01	   9.9998973e-01	   9.9998974e-01	   9.9998973e-01	   9.9998972e-01	   9.9998972e-01	   9.9998968e-01	   9.9998987e-01	   9.9998974e-01	   9.9998973e-01	   9.9998973e-01	
   2.8109631e+01	   9.9998959e-01	   9.9998964e-01	   9.9998963e-01	   9.9998965e-01	   9.9998966e-01	   9.9998966e-01	   9.9998964e-01	   9.9998966e-01	   9.9998966e-01	   9.9998966e-01	   9.9998973e-01	   9.9998954e-01	   9.9998972e-01	   9.9998971e-01	   9.9998969e-01	   9.9998964e-01	   9.9998969e-01	   9.9998965e-01	   9.9998966e-01	   9.9998966e-01	   9.9998966e-01	   9.9998964e-01	   9.9998966e-01	   9.9998967e-01	   9.9998966e-01	   9.9998968e-01	   9.9998961e-01	   9.9998967e-01	   9.9998967e-01	   9.9998967e-01	
   2.8374468e+01	   9.9998962e-01	   9.9998985e-01	   9.9998963e-01	   9.9998962e-01	   9.9998962e-01	   9.9998965e-01	   9.9998963e-01	   9.9998964e-01	   9.9998965e-01	   9.9998965e-01	   9.9998979e-01	   9.9998916e-01	   9.9998961e-01	   9.9998961e-01	   9.9998963e-01	   9.9998965e-01	   9.9998968e-01	   9.9998965e-01	   9.9998964e-01	   9.9998964e-01	   9.9998965e-01	   9.9998965e-01	   9.9998965e-01	   9.9998965e-01	   9.9998966e-01	   9.9998967e-01	   9.9998956e-01	   9.9998963e-01	   9.9998965e-01	   9.9998965e-01	
   2.8639304e+01	   9.9998978e-01	   9.9998947e-01	   9.9998972e-01	   9.9998971e-01	   9.9998970e-01	   9.9998968e-01	   9.9998972e-01	   9.9998969e-01	   9.9998969e-01	   9.9998969e-01	   9.9998947e-01	   9.9999025e-01	   9.9998966e-01	   9.9998966e-01	   9.9998967e-01	   9.9998970e-01	   9.9998963e-01	   9.9998970e-01	   9.9998970e-01	   9.9998970e-01	   9.9998969e-01	   9.9998970e-01	   9.9998969e-01	   9.9998968e-01	   9.9998968e-01	   9.9998964e-01	   9.9998982e-01	   9.9998969e-01	   9.9998968e-01	   9.9998968e-01	
   2.8905509e+01	   9.9998974e-01	   9.9998975e-01	   9.9998978e-01	   9.9998979e-01	   9.9998980e-01	   9.9998980e-01	   9.9998978e-01	   9.9998980e-01	   9.9998980e-01	   9.9998980e-01	   9.9998985e-01	   9.9998976e-01	   9.9998986e-01	   9.9998985e-01	   9.9998983e-01	   9.9998978e-01	   9.9998982e-01	   9.9998979e-01	   9.9998979e-01	   9.9998980e-01	   9.9998980e-01	   9.9998978e-01	   9.9998980e-01	   9.9998980e-01	   9.9998980e-01	   9.9998981e-01	   9.9998976e-01	   9.9998981e-01	   9.9998981e-01	   9.9998980e-01	
   2.9175820e+01	   9.9998993e-01	   9.9999017e-01	   9.9998994e-01	   9.9998994e-01	   9.9998994e-01	   9.9998997e-01	   9.9998995e-01	   9.9998997e-01	   9.9998997e-01	   9.9998997e-01	   9.9999013e-01	   9.9998943e-01	   9.9998994e-01	   9.9998994e-01	   9.9998995e-01	   9.9998997e-01	   9.9999000e-01	   9.9998996e-01	   9.9998996e-01	   9.9998996e-01	   9.9998997e-01	   9.9998997e-01	   9.9998997e-01	   9.9998998e-01	   9.9998998e-01	   9.9999000e-01	   9.9998987e-01	   9.9998995e-01	   9.9998996e-01	   9.9998997e-01	
   2.9446130e+01	   9.9999027e-01	   9.9998999e-01	   9.9999021e-01	   9.9999020e-01	   9.9999019e-01	   9.9999018e-01	   9.9999021e-01	   9.9999019e-01	   9.9999019e-01	   9.9999019e-01	   9.9998997e-01	   9.9999074e-01	   9.9999015e-01	   9.9999016e-01	   9.9999016e-01	   9.9999020e-01	   9.9999013e-01	   9.9999019e-01	   9.9999019e-01	   9.9999019e-01	   9.9999018e-01	   9.9999020e-01	   9.9999018e-01	   9.9999017e-01	   9.9999017e-01	   9.9999014e-01	   9.9999032e-01	   9.9999018e-01	   9.9999017e-01	   9.9999018e-01	
   2.9716765e+01	   9.9999041e-01	   9.9999040e-01	   9.9999044e-01	   9.9999046e-01	   9.9999046e-01	   9.9999046e-01	   9.9999045e-01	   9.9999046e-01	   9.9999046e-01	   9.9999046e-01	   9.9999050e-01	   9.9999045e-01	   9.9999052e-01	   9.9999051e-01	   9.9999049e-01	   9.9999044e-01	   9.9999048e-01	   9.9999045e-01	   9.9999046e-01	   9.9999046e-01	   9.9999046e-01	   9.9999044e-01	   9.9999046e-01	   9.9999046e-01	   9.9999046e-01	   9.9999047e-01	   9.9999042e-01	   9.9999047e-01	   9.9999047e-01	   9.9999046e-01	
   2.9988374e+01	   9.9999074e-01	   9.9999098e-01	   9.9999076e-01	   9.9999075e-01	   9.9999076e-01	   9.9999079e-01	   9.9999076e-01	   9.9999078e-01	   9.9999078e-01	   9.9999078e-01	   9.9999095e-01	   9.9999022e-01	   9.9999075e-01	   9.9999076e-01	   9.9999077e-01	   9.9999079e-01	   9.9999082e-01	   9.9999078e-01	   9.9999077e-01	   9.9999077e-01	   9.9999078e-01	   9.9999078e-01	   9.9999078e-01	   9.9999079e-01	   9.9999079e-01	   9.9999081e-01	   9.9999067e-01	   9.9999077e-01	   9.9999078e-01	   9.9999078e-01	
   3.0259983e+01	   9.9999122e-01	   9.9999095e-01	   9.9999116e-01	   9.9999115e-01	   9.9999114e-01	   9.9999113e-01	   9.9999116e-01	   9.9999113e-01	   9.9999113e-01	   9.9999114e-01	   9.9999092e-01	   9.9999169e-01	   9.9999109e-01	   9.9999110e-01	   9.9999111e-01	   9.9999114e-01	   9.9999108e-01	   9.9999114e-01	   9.9999114e-01	   9.9999114e-01	   9.9999113e-01	   9.9999114e-01	   9.9999113e-01	   9.9999112e-01	   9.9999112e-01	   9.9999108e-01	   9.9999127e-01	   9.9999113e-01	   9.9999112e-01	   9.9999112e-01	
   3.0531704e+01	   9.9999148e-01	   9.9999146e-01	   9.9999151e-01	   9.9999153e-01	   9.9999153e-01	   9.9999152e-01	   9.9999151e-01	   9.9999153e-01	   9.9999153e-01	   9.9999153e-01	   9.9999156e-01	   9.9999154e-01	   9.9999159e-01	   9.9999158e-01	   9.9999156e-01	   9.9999150e-01	   9.9999154e-01	   9.9999152e-01	   9.9999152e-01	   9.9999153e-01	   9.9999152e-01	   9.9999151e-01	   9.9999153e-01	   9.9999153e-01	   9.9999153e-01	   9.9999153e-01	   9.9999149e-01	   9.9999153e-01	   9.9999153e-01	   9.9999153e-01	
   3.0803761e+01	   9.9999191e-01	   9.9999215e-01	   9.9999192e-01	   9.9999192e-01	   9.9999192e-01	   9.9999195e-01	   9.9999193e-01	   9.9999194e-01	   9.9999194e-01	   9.9999194e-01	   9.9999213e-01	   9.9999136e-01	   9.9999192e-01	   9.9999192e-01	   9.9999193e-01	   9.9999195e-01	   9.9999198e-01	   9.9999194e-01	   9.9999194e-01	   9.9999194e-01	   9.9999194e-01	   9.9999194e-01	   9.9999194e-01	   9.9999195e-01	   9.9999195e-01	   9.9999197e-01	   9.9999183e-01	   9.9999193e-01	   9.9999194e-01	   9.9999194e-01	
   3.1075818e+01	   9.9999245e-01	   9.9999220e-01	   9.9999240e-01	   9.9999239e-01	   9.9999238e-01	   9.9999237e-01	   9.9999240e-01	   9.9999237e-01	   9.9999237e-01	   9.9999237e-01	   9.9999216e-01	   9.9999293e-01	   9.9999233e-01	   9.9999234e-01	   9.9999235e-01	   9.9999238e-01	   9.9999232e-01	   9.9999238e-01	   9.9999238e-01	   9.9999238e-01	   9.9999237e-01	   9.9999238e-01	   9.9999237e-01	   9.9999236e-01	   9.9999236e-01	   9.9999232e-01	   9.9999251e-01	   9.9999237e-01	   9.9999236e-01	   9.9999236e-01	
   3.1347952e+01	   9.9999278e-01	   9.9999275e-01	   9.9999281e-01	   9.9999282e-01	   9.9999283e-01	   9.9999282e-01	   9.9999281e-01	   9.9999282e-01	   9.9999282e-01	   9.9999282e-01	   9.9999284e-01	   9.9999286e-01	   9.9999289e-01	   9.9999287e-01	   9.9999286e-01	   9.9999280e-01	   9.9999283e-01	   9.9999282e-01	   9.9999282e-01	   9.9999282e-01	   9.9999282e-01	   9.9999280e-01	   9.9999282e-01	   9.9999282e-01	   9.9999282e-01	   9.9999283e-01	   9.9999278e-01	   9.9999283e-01	   9.9999282e-01	   9.9999282e-01	
   3.1620319e+01	   9.9999324e-01	   9.9999347e-01	   9.9999325e-01	   9.9999325e-01	   9.9999326e-01	   9.9999328e-01	   9.9999326e-01	   9.9999327e-01	   9.9999328e-01	   9.9999328e-01	   9.9999347e-01	   9.9999267e-01	   9.9999325e-01	   9.9999326e-01	   9.9999327e-01	   9.9999328e-01	   9.9999332e-01	   9.9999327e-01	   9.9999327e-01	   9.9999327e-01	   9.9999327e-01	   9.9999328e-01	   9.9999327e-01	   9.9999328e-01	   9.9999328e-01	   9.9999331e-01	   9.9999316e-01	   9.9999326e-01	   9.9999327e-01	   9.9999327e-01	
   3.1892686e+01	   9.9999380e-01	   9.9999357e-01	   9.9999375e-01	   9.9999374e-01	   9.9999373e-01	   9.9999372e-01	   9.9999374e-01	   9.9999372e-01	   9.9999372e-01	   9.9999372e-01	   9.9999351e-01	   9.9999429e-01	   9.9999368e-01	   9.9999369e-01	   9.9999370e-01	   9.9999373e-01	   9.9999368e-01	   9.9999373e-01	   9.9999373e-01	   9.9999373e-01	   9.9999372e-01	   9.9999373e-01	   9.9999372e-01	   9.9999371e-01	   9.9999371e-01	   9.9999367e-01	   9.9999386e-01	   9.9999371e-01	   9.9999371e-01	   9.9999371e-01	
   3.2165144e+01	   9.9999413e-01	   9.9999409e-01	   9.9999416e-01	   9.9999417e-01	   9.9999418e-01	   9.9999417e-01	   9.9999416e-01	   9.9999417e-01	   9.9999417e-01	   9.9999417e-01	   9.9999419e-01	   9.9999422e-01	   9.9999424e-01	   9.9999422e-01	   9.9999420e-01	   9.9999415e-01	   9.9999417e-01	   9.9999417e-01	   9.9999417e-01	   9.9999417e-01	   9.9999417e-01	   9.9999415e-01	   9.9999417e-01	   9.9999417e-01	   9.9999417e-01	   9.9999417e-01	   9.9999413e-01	   9.9999418e-01	   9.9999417e-01	   9.9999417e-01	
   3.2437878e+01	   9.9999457e-01	   9.9999480e-01	   9.9999458e-01	   9.9999458e-01	   9.9999459e-01	   9.9999461e-01	   9.9999459e-01	   9.9999461e-01	   9.9999461e-01	   9.9999461e-01	   9.9999481e-01	   9.9999397e-01	   9.9999459e-01	   9.9999459e-01	   9.9999460e-01	   9.9999461e-01	   9.9999465e-01	   9.9999460e-01	   9.9999460e-01	   9.9999460e-01	   9.9999460e-01	   9.9999461e-01	   9.9999460e-01	   9.9999461e-01	   9.9999461e-01	   9.9999464e-01	   9.9999448e-01	   9.9999459e-01	   9.9999460e-01	   9.9999460e-01	
   3.2710611e+01	   9.9999510e-01	   9.9999487e-01	   9.9999505e-01	   9.9999504e-01	   9.9999503e-01	   9.9999502e-01	   9.9999504e-01	   9.9999502e-01	   9.9999502e-01	   9.9999502e-01	   9.9999480e-01	   9.9999559e-01	   9.9999497e-01	   9.9999498e-01	   9.9999499e-01	   9.9999503e-01	   9.9999498e-01	   9.9999503e-01	   9.9999503e-01	   9.9999503e-01	   9.9999502e-01	   9.9999503e-01	   9.9999502e-01	   9.9999501e-01	   9.9999501e-01	   9.9999496e-01	   9.9999516e-01	   9.9999501e-01	   9.9999500e-01	   9.9999501e-01	
   3.2983456e+01	   9.9999539e-01	   9.9999534e-01	   9.9999541e-01	   9.9999543e-01	   9.9999543e-01	   9.9999542e-01	   9.9999541e-01	   9.9999543e-01	   9.9999542e-01	   9.9999542e-01	   9.9999543e-01	   9.9999549e-01	   9.9999549e-01	   9.9999548e-01	   9.9999546e-01	   9.9999540e-01	   9.9999542e-01	   9.9999542e-01	   9.9999542e-01	   9.9999542e-01	   9.9999542e-01	   9.9999540e-01	   9.9999542e-01	   9.9999543e-01	   9.9999542e-01	   9.9999542e-01	   9.9999538e-01	   9.9999543e-01	   9.9999542e-01	   9.9999542e-01	
   3.3256639e+01	   9.9999577e-01	   9.9999599e-01	   9.9999578e-01	   9.9999577e-01	   9.9999578e-01	   9.9999581e-01	   9.9999579e-01	   9.9999580e-01	   9.9999580e-01	   9.9999580e-01	   9.9999601e-01	   9.9999515e-01	   9.9999578e-01	   9.9999579e-01	   9.9999579e-01	   9.9999581e-01	   9.9999584e-01	   9.9999580e-01	   9.9999579e-01	   9.9999579e-01	   9.9999580e-01	   9.9999581e-01	   9.9999580e-01	   9.9999581e-01	   9.9999581e-01	   9.9999584e-01	   9.9999567e-01	   9.9999578e-01	   9.9999580e-01	   9.9999580e-01	
   3.3518296e+01	   9.9999621e-01	   9.9999600e-01	   9.9999616e-01	   9.9999615e-01	   9.9999614e-01	   9.9999613e-01	   9.9999615e-01	   9.9999614e-01	   9.9999614e-01	   9.9999614e-01	   9.9999592e-01	   9.9999670e-01	   9.9999608e-01	   9.9999609e-01	   9.9999610e-01	   9.9999615e-01	   9.9999610e-01	   9.9999614e-01	   9.9999614e-01	   9.9999614e-01	   9.9999613e-01	   9.9999614e-01	   9.9999613e-01	   9.9999612e-01	   9.9999612e-01	   9.9999608e-01	   9.9999628e-01	   9.9999612e-01	   9.9999612e-01	   9.9999612e-01	
   3.3745378e+01	   9.9999640e-01	   9.9999626e-01	   9.9999641e-01	   9.9999642e-01	   9.9999642e-01	   9.9999640e-01	   9.9999641e-01	   9.9999641e-01	   9.9999641e-01	   9.9999641e-01	   9.9999633e-01	   9.9999672e-01	   9.9999647e-01	   9.9999645e-01	   9.9999644e-01	   9.9999639e-01	   9.9999639e-01	   9.9999641e-01	   9.9999641e-01	   9.9999641e-01	   9.9999641e-01	   9.9999639e-01	   9.9999641e-01	   9.9999641e-01	   9.9999641e-01	   9.9999639e-01	   9.9999643e-01	   9.9999641e-01	   9.9999641e-01	   9.9999640e-01	
   3.3972459e+01	   9.9999661e-01	   9.9999682e-01	   9.9999664e-01	   9.9999664e-01	   9.9999665e-01	   9.9999667e-01	   9.9999665e-01	   9.9999666e-01	   9.9999666e-01	   9.9999666e-01	   9.9999690e-01	   9.9999598e-01	   9.9999669e-01	   9.9999668e-01	   9.9999668e-01	   9.9999666e-01	   9.9999671e-01	   9.9999666e-01	   9.9999666e-01	   9.9999666e-01	   9.9999666e-01	   9.9999666e-01	   9.9999666e-01	   9.9999668e-01	   9.9999667e-01	   9.9999671e-01	   9.9999650e-01	   9.9999666e-01	   9.9999666e-01	   9.9999666e-01	
   3.4209028e+01	   9.9999695e-01	   9.9999691e-01	   9.9999691e-01	   9.9999690e-01	   9.9999690e-01	   9.9999691e-01	   9.9999691e-01	   9.9999690e-01	   9.9999690e-01	   9.9999691e-01	   9.9999684e-01	   9.9999701e-01	   9.9999684e-01	   9.9999685e-01	   9.9999687e-01	   9.9999692e-01	   9.9999690e-01	   9.9999691e-01	   9.9999691e-01	   9.9999690e-01	   9.9999690e-01	   9.9999691e-01	   9.9999690e-01	   9.9999690e-01	   9.9999690e-01	   9.9999688e-01	   9.9999696e-01	   9.9999689e-01	   9.9999689e-01	   9.9999689e-01	
   3.4448761e+01	   9.9999715e-01	   9.9999694e-01	   9.9999714e-01	   9.9999714e-01	   9.9999714e-01	   9.9999712e-01	   9.9999713e-01	   9.9999713e-01	   9.9999713e-01	   9.9999713e-01	   9.9999694e-01	   9.9999769e-01	   9.9999715e-01	   9.9999714e-01	   9.9999713e-01	   9.9999711e-01	   9.9999709e-01	   9.9999713e-01	   9.9999713e-01	   9.9999713e-01	   9.9999713e-01	   9.9999711e-01	   9.9999713e-01	   9.9999712e-01	   9.9999712e-01	   9.9999708e-01	   9.9999722e-01	   9.9999713e-01	   9.9999712e-01	   9.9999712e-01	
   3.4688493e+01	   9.9999727e-01	   9.9999740e-01	   9.9999731e-01	   9.9999731e-01	   9.9999732e-01	   9.9999733e-01	   9.9999732e-01	   9.9999733e-01	   9.9999733e-01	   9.9999733e-01	   9.9999751e-01	   9.9999685e-01	   9.9999738e-01	   9.9999737e-01	   9.9999736e-01	   9.9999732e-01	   9.9999736e-01	   9.9999732e-01	   9.9999732e-01	   9.9999733e-01	   9.9999733e-01	   9.9999732e-01	   9.9999733e-01	   9.9999734e-01	   9.9999734e-01	   9.9999737e-01	   9.9999719e-01	   9.9999733e-01	   9.9999733e-01	   9.9999733e-01	
   3.4936574e+01	   9.9999753e-01	   9.9999759e-01	   9.9999751e-01	   9.9999750e-01	   9.9999750e-01	   9.9999752e-01	   9.9999751e-01	   9.9999751e-01	   9.9999751e-01	   9.9999751e-01	   9.9999755e-01	   9.9999732e-01	   9.9999746e-01	   9.9999747e-01	   9.9999749e-01	   9.9999753e-01	   9.9999753e-01	   9.9999752e-01	   9.9999751e-01	   9.9999751e-01	   9.9999751e-01	   9.9999752e-01	   9.9999751e-01	   9.9999751e-01	   9.9999751e-01	   9.9999751e-01	   9.9999751e-01	   9.9999750e-01	   9.9999750e-01	   9.9999751e-01	
   3.5209702e+01	   9.9999772e-01	   9.9999752e-01	   9.9999770e-01	   9.9999771e-01	   9.9999770e-01	   9.9999769e-01	   9.9999770e-01	   9.9999769e-01	   9.9999769e-01	   9.9999769e-01	   9.9999749e-01	   9.9999829e-01	   9.9999769e-01	   9.9999769e-01	   9.9999769e-01	   9.9999768e-01	   9.9999765e-01	   9.9999770e-01	   9.9999770e-01	   9.9999769e-01	   9.9999769e-01	   9.9999768e-01	   9.9999769e-01	   9.9999768e-01	   9.9999768e-01	   9.9999764e-01	   9.9999780e-01	   9.9999769e-01	   9.9999768e-01	   9.9999768e-01	
   3.5482830e+01	   9.9999779e-01	   9.9999789e-01	   9.9999782e-01	   9.9999783e-01	   9.9999783e-01	   9.9999784e-01	   9.9999783e-01	   9.9999784e-01	   9.9999784e-01	   9.9999784e-01	   9.9999801e-01	   9.9999742e-01	   9.9999789e-01	   9.9999788e-01	   9.9999787e-01	   9.9999783e-01	   9.9999786e-01	   9.9999784e-01	   9.9999784e-01	   9.9999784e-01	   9.9999784e-01	   9.9999784e-01	   9.9999784e-01	   9.9999785e-01	   9.9999785e-01	   9.9999788e-01	   9.9999771e-01	   9.9999784e-01	   9.9999785e-01	   9.9999784e-01	
   3.5755958e+01	   9.9999798e-01	   9.9999804e-01	   9.9999796e-01	   9.9999795e-01	   9.9999796e-01	   9.9999797e-01	   9.9999797e-01	   9.9999797e-01	   9.9999797e-01	   9.9999797e-01	   9.9999801e-01	   9.9999777e-01	   9.9999791e-01	   9.9999793e-01	   9.9999794e-01	   9.9999798e-01	   9.9999798e-01	   9.9999797e-01	   9.9999797e-01	   9.9999797e-01	   9.9999797e-01	   9.9999798e-01	   9.9999797e-01	   9.9999797e-01	   9.9999797e-01	   9.9999796e-01	   9.9999796e-01	   9.9999795e-01	   9.9999796e-01	   9.9999796e-01	
   3.6007986e+01	   9.9999810e-01	   9.9999792e-01	   9.9999808e-01	   9.9999808e-01	   9.9999807e-01	   9.9999806e-01	   9.9999807e-01	   9.9999806e-01	   9.9999806e-01	   9.9999806e-01	   9.9999785e-01	   9.9999867e-01	   9.9999804e-01	   9.9999805e-01	   9.9999805e-01	   9.9999806e-01	   9.9999803e-01	   9.9999807e-01	   9.9999807e-01	   9.9999807e-01	   9.9999806e-01	   9.9999806e-01	   9.9999806e-01	   9.9999805e-01	   9.9999805e-01	   9.9999801e-01	   9.9999819e-01	   9.9999806e-01	   9.9999805e-01	   9.9999805e-01	
   3.6252980e+01	   9.9999812e-01	   9.9999809e-01	   9.9999813e-01	   9.9999814e-01	   9.9999814e-01	   9.9999814e-01	   9.9999814e-01	   9.9999814e-01	   9.9999814e-01	   9.9999814e-01	   9.9999817e-01	   9.9999810e-01	   9.9999819e-01	   9.9999818e-01	   9.9999816e-01	   9.9999813e-01	   9.9999814e-01	   9.9999814e-01	   9.9999814e-01	   9.9999814e-01	   9.9999814e-01	   9.9999813e-01	   9.9999814e-01	   9.9999815e-01	   9.9999814e-01	   9.9999815e-01	   9.9999809e-01	   9.9999815e-01	   9.9999814e-01	   9.9999814e-01	
   3.6494003e+01	   9.9999818e-01	   9.9999826e-01	   9.9999819e-01	   9.9999819e-01	   9.9999819e-01	   9.9999820e-01	   9.9999820e-01	   9.9999820e-01	   9.9999820e-01	   9.9999820e-01	   9.9999831e-01	   9.9999789e-01	   9.9999820e-01	   9.9999820e-01	   9.9999820e-01	   9.9999820e-01	   9.9999822e-01	   9.9999820e-01	   9.9999820e-01	   9.9999820e-01	   9.9999820e-01	   9.9999820e-01	   9.9999820e-01	   9.9999821e-01	   9.9999821e-01	   9.9999822e-01	   9.9999813e-01	   9.9999820e-01	   9.9999820e-01	   9.9999820e-01	
   3.6701146e+01	   9.9999825e-01	   9.9999824e-01	   9.9999824e-01	   9.9999824e-01	   9.9999824e-01	   9.9999824e-01	   9.9999824e-01	   9.9999824e-01	   9.9999824e-01	   9.9999824e-01	   9.9999823e-01	   9.9999824e-01	   9.9999822e-01	   9.9999823e-01	   9.9999823e-01	   9.9999824e-01	   9.9999824e-01	   9.9999824e-01	   9.9999824e-01	   9.9999824e-01	   9.9999824e-01	   9.9999824e-01	   9.9999824e-01	   9.9999824e-01	   9.9999824e-01	   9.9999823e-01	   9.9999825e-01	   9.9999823e-01	   9.9999824e-01	   9.9999824e-01	
   3.7022318e+01	   9.9999829e-01	   9.9999825e-01	   9.9999828e-01	   9.9999828e-01	   9.9999828e-01	   9.9999829e-01	   9.9999829e-01	   9.9999829e-01	   9.9999829e-01	   9.9999829e-01	   9.9999826e-01	   9.9999835e-01	   9.9999829e-01	   9.9999829e-01	   9.9999829e-01	   9.9999829e-01	   9.9999828e-01	   9.9999829e-01	   9.9999829e-01	   9.9999829e-01	   9.9999829e-01	   9.9999828e-01	   9.9999829e-01	   9.9999829e-01	   9.9999829e-01	   9.9999828e-01	   9.9999830e-01	   9.9999828e-01	   9.9999828e-01	   9.9999828e-01	
   3.7464960e+01	   9.9999832e-01	   9.9999831e-01	   9.9999832e-01	   9.9999832e-01	   9.9999832e-01	   9.9999832e-01	   9.9999832e-01	   9.9999832e-01	   9.9999832e-01	   9.9999832e-01	   9.9999833e-01	   9.9999831e-01	   9.9999832e-01	   9.9999832e-01	   9.9999832e-01	   9.9999832e-01	   9.9999833e-01	   9.9999832e-01	   9.9999832e-01	   9.9999832e-01	   9.9999832e-01	   9.9999832e-01	   9.9999832e-01	   9.9999832e-01	   9.9999832e-01	   9.9999832e-01	   9.9999832e-01	   9.9999832e-01	   9.9999832e-01	   9.9999832e-01	
   3.8157978e+01	   9.9999835e-01	   9.9999833e-01	   9.9999834e-01	   9.9999834e-01	   9.9999834e-01	   9.9999835e-01	   9.9999835e-01	   9.9999835e-01	   9.9999835e-01	   9.9999835e-01	   9.9999834e-01	   9.9999835e-01	   9.9999835e-01	   9.9999835e-01	   9.9999835e-01	   9.9999835e-01	   9.9999835e-01	   9.9999835e-01	   9.9999835e-01	   9.9999835e-01	   9.9999835e-01	   9.9999835e-01	   9.9999835e-01	   9.9999835e-01	   9.9999835e-01	   9.9999834e-01	   9.9999834e-01	   9.9999834e-01	   9.9999834e-01	   9.9999834e-01	
   3.9853548e+01	   9.9999839e-01	   9.9999838e-01	   9.9999839e-01	   9.9999839e-01	   9.9999839e-01	   9.9999840e-01	   9.9999840e-01	   9.9999840e-01	   9.9999840e-01	   9.9999840e-01	   9.9999840e-01	   9.9999839e-01	   9.9999840e-01	   9.9999840e-01	   9.9999840e-01	   9.9999840e-01	   9.9999840e-01	   9.9999840e-01	   9.9999840e-01	   9.9999840e-01	   9.9999840e-01	   9.9999840e-01	   9.9999840e-01	   9.9999840e-01	   9.9999840e-01	   9.9999839e-01	   9.9999839e-01	   9.9999839e-01	   9.9999839e-01	   9.9999839e-01	
   4.1075742e+01	   9.9999849e-01	   9.9999847e-01	   9.9999848e-01	   9.9999848e-01	   9.9999848e-01	   9.9999849e-01	   9.9999849e-01	   9.9999849e-01	   9.9999849e-01	   9.9999849e-01	   9.9999849e-01	   9.9999849e-01	   9.9999849e-01	   9.9999849e-01	   9.9999849e-01	   9.9999849e-01	   9.9999849e-01	   9.9999849e-01	   9.9999849e-01	   9.9999849e-01	   9.9999849e-01	   9.9999849e-01	   9.9999849e-01	   9.9999849e-01	   9.9999849e-01	   9.9999849e-01	   9.9999849e-01	   9.9999849e-01	   9.9999849e-01	   9.9999849e-01	
   4.2077376e+01	   9.9999861e-01	   9.9999860e-01	   9.9999861e-01	   9.9999861e-01	   9.9999861e-01	   9.9999861e-01	   9.9999861e-01	   9.9999861e-01	   9.9999861e-01	   9.9999861e-01	   9.9999861e-01	   9.9999861e-01	   9.9999861e-01	   9.9999861e-01	   9.9999861e-01	   9.9999861e-01	   9.9999861e-01	   9.9999861e-01	   9.9999861e-01	   9.9999861e-01	   9.9999861e-01	   9.9999861e-01	   9.9999861e-01	   9.9999861e-01	   9.9999861e-01	   9.9999861e-01	   9.9999861e-01	   9.9999861e-01	   9.9999861e-01	   9.9999861e-01	
   4.3580019e+01	   9.9999885e-01	   9.9999884e-01	   9.9999885e-01	   9.9999885e-01	   9.9999885e-01	   9.9999886e-01	   9.9999885e-01	   9.9999886e-01	   9.9999886e-01	   9.9999886e-01	   9.9999885e-01	   9.9999885e-01	   9.9999885e-01	   9.9999885e-01	   9.9999885e-01	   9.9999885e-01	   9.9999886e-01	   9.9999886e-01	   9.9999886e-01	   9.9999886e-01	   9.9999885e-01	   9.9999885e-01	   9.9999886e-01	   9.9999885e-01	   9.9999886e-01	   9.9999885e-01	   9.9999885e-01	   9.9999885e-01	   9.9999885e-01	   9.9999885e-01	
   4.5249665e+01	   9.9999914e-01	   9.9999913e-01	   9.9999914e-01	   9.9999914e-01	   9.9999914e-01	   9.9999914e-01	   9.9999914e-01	   9.9999914e-01	   9.9999914e-01	   9.9999914e-01	   9.9999914e-01	   9.9999914e-01	   9.9999914e-01	   9.9999914e-01	   9.9999914e-01	   9.9999914e-01	   9.9999914e-01	   9.9999914e-01	   9.9999914e-01	   9.9999914e-01	   9.9999914e-01	   9.9999914e-01	   9.9999914e-01	   9.9999914e-01	   9.9999914e-01	   9.9999914e-01	   9.9999914e-01	   9.9999914e-01	   9.9999914e-01	   9.9999914e-01	
   4.7786654e+01	   9.9999947e-01	   9.9999946e-01	   9.9999947e-01	   9.9999947e-01	   9.9999947e-01	   9.9999947e-01	   9.9999947e-01	   9.9999947e-01	   9.9999947e-01	   9.9999947e-01	   9.9999947e-01	   9.9999947e-01	   9.9999947e-01	   9.9999947e-01	   9.9999947e-01	   9.9999947e-01	   9.9999947e-01	   9.9999947e-01	   9.9999947e-01	   9.9999947e-01	   9.9999947e-01	   9.9999947e-01	   9.9999947e-01	   9.9999947e-01	   9.9999947e-01	   9.9999947e-01	   9.9999947e-01	   9.9999947e-01	   9.9999947e-01	   9.9999947e-01	
   5.0175724e+01	   9.9999962e-01	   9.9999961e-01	   9.9999962e-01	   9.9999962e-01	   9.9999962e-01	   9.9999963e-01	   9.9999962e-01	   9.9999963e-01	   9.9999963e-01	   9.9999963e-01	   9.9999962e-01	   9.9999962e-01	   9.9999962e-01	   9.9999962e-01	   9.9999962e-01	   9.9999963e-01	   9.9999963e-01	   9.9999963e-01	   9.9999963e-01	   9.9999963e-01	   9.9999963e-01	   9.9999963e-01	   9.9999963e-01	   9.9999963e-01	   9.9999963e-01	   9.9999962e-01	   9.9999962e-01	   9.9999962e-01	   9.9999962e-01	   9.9999962e-01	
   5.2688844e+01	   9.9999968e-01	   9.9999967e-01	   9.9999968e-01	   9.9999968e-01	   9.9999968e-01	   9.9999968e-01	   9.9999968e-01	   9.9999969e-01	   9.9999969e-01	   9.9999969e-01	   9.9999968e-01	   9.9999968e-01	   9.9999968e-01	   9.9999968e-01	   9.9999968e-01	   9.9999968e-01	   9.9999969e-01	   9.9999969e-01	   9.9999969e-01	   9.9999969e-01	   9.9999968e-01	   9.9999968e-01	   9.9999968e-01	   9.9999968e-01	   9.9999968e-01	   9.9999968e-01	   9.9999968e-01	   9.9999968e-01	   9.9999968e-01	   9.9999968e-01	
   5.5574112e+01	   9.9999974e-01	   9.9999972e-01	   9.9999973e-01	   9.9999973e-01	   9.9999973e-01	   9.9999974e-01	   9.9999974e-01	   9.9999974e-01	   9.9999974e-01	   9.9999974e-01	   9.9999974e-01	   9.9999974e-01	   9.9999974e-01	   9.9999974e-01	   9.9999974e-01	   9.9999974e-01	   9.9999974e-01	   9.9999974e-01	   9.9999974e-01	   9.9999974e-01	   9.9999974e-01	   9.9999974e-01	   9.9999974e-01	   9.9999974e-01	   9.9999974e-01	   9.9999974e-01	   9.9999974e-01	   9.9999974e-01	   9.9999974e-01	   9.9999974e-01	
   5.8459381e+01	   9.9999981e-01	   9.9999979e-01	   9.9999980e-01	   9.9999980e-01	   9.9999980e-01	   9.9999981e-01	   9.9999981e-01	   9.9999981e-01	   9.9999981e-01	   9.9999981e-01	   9.9999981e-01	   9.9999981e-01	   9.9999981e-01	   9.9999981e-01	   9.9999981e-01	   9.9999981e-01	   9.9999981e-01	   9.9999981e-01	   9.9999981e-01	   9.9999981e-01	   9.9999981e-01	   9.9999981e-01	   9.9999981e-01	   9.9999981e-01	   9.9999981e-01	   9.9999981e-01	   9.9999981e-01	   9.9999981e-01	   9.9999981e-01	   9.9999981e-01	


==> MTDC-AC Control IEEE TPS (Arxiv v2)/PlotData_coordinated/Necsys2_Generators.txt <==
   5.0000000e-07	  -1.3262346e-16	  -4.6012509e-17	  -1.1913994e-15	  -4.4503759e-16	   1.1957147e-15	   4.2666006e-16	
   2.5000000e-06	   4.6447917e-16	  -1.6586596e-16	  -9.3136825e-16	  -1.0033169e-15	  -3.2337159e-16	   1.3710156e-15	
   1.8000000e-05	  -1.6817530e-15	   4.9791586e-16	  -3.3128994e-16	  -1.0802155e-15	   2.0437160e-15	  -9.0746714e-18	
   8.3000000e-05	  -5.0275387e-16	   4.6733618e-16	  -5.4962335e-16	  -1.3424752e-15	   5.2965196e-16	   4.9149568e-16	
   2.8300000e-04	   8.2210941e-17	   1.1426615e-15	  -1.4293232e-15	  -1.3681112e-15	   1.8049102e-15	   1.5793982e-15	
   1.8330000e-03	  -1.7076920e-15	  -1.0847351e-15	  -1.6520076e-15	  -5.4537001e-16	   3.4063638e-16	   1.1484880e-15	
   8.3330000e-03	   1.1034717e-16	   3.3090258e-16	  -1.5212640e-15	  -2.4339189e-15	   1.4837759e-15	   4.3084511e-16	
   2.8333000e-02	  -5.2777392e-16	   8.7986938e-16	  -2.5077471e-16	   1.3839758e-16	  -5.8665838e-16	   8.1339364e-16	
   1.8333300e-01	  -3.4860813e-15	   5.9795900e-15	  -3.3858837e-15	  -2.0250097e-15	  -6.3334387e-16	  -4.0785091e-16	
   6.6666650e-01	   1.0685471e-15	   2.1596546e-15	  -6.2330141e-17	  -5.7386367e-15	   3.7965072e-15	  -3.1098916e-16	
   1.0000005e+00	   4.4462877e-16	  -4.6713591e-16	  -9.6677284e-16	  -2.9852373e-15	   3.1025109e-15	   1.0532480e-15	
   1.0000025e+00	   1.5894450e-17	  -6.2055148e-16	  -1.8869230e-15	  -2.6733949e-17	   3.1070759e-15	  -6.1242359e-16	
   1.0000180e+00	  -9.0668988e-16	   1.0867297e-15	  -1.3495128e-15	  -1.2153689e-15	   1.7164202e-15	  -4.4914319e-16	
   1.0000830e+00	  -2.6867943e-16	  -3.1496616e-16	  -1.1399457e-16	  -5.3540352e-16	   2.0024363e-15	  -5.2906339e-16	
   1.0002830e+00	  -5.1425292e-16	  -2.3513505e-17	  -2.2479443e-15	  -8.4905640e-16	  -1.6568610e-16	   6.4058131e-16	
   1.0010000e+00	   9.8621767e-03	  -1.8796401e-17	  -2.3768860e-15	   3.9658964e-17	   1.6129790e-15	   9.3780937e-16	
   1.0010015e+00	   1.9724096e-02	   4.2681966e-13	   4.2147943e-13	  -1.5328993e-15	   6.7017921e-16	  -3.8952879e-16	
   1.0010080e+00	   1.9723035e-02	   1.5377244e-11	   1.5376570e-11	  -8.0751964e-16	   1.7458902e-15	  -1.0979747e-15	
   1.0010280e+00	   1.9719996e-02	   1.2113440e-10	   1.2157264e-10	   3.4804808e-16	   8.3978984e-16	   9.5361925e-16	
   1.0011830e+00	   1.9707485e-02	   1.4286503e-08	   1.5775937e-08	   1.9231643e-11	   5.5562882e-12	   2.5397005e-12	
   1.0014801e+00	   1.9701201e-02	   2.1390042e-07	   2.3858040e-07	   1.6686506e-09	   5.6730407e-10	   2.4513651e-10	
   1.0019607e+00	   1.9700846e-02	   1.1420415e-06	   1.2625446e-06	   1.6433332e-08	   5.9939825e-09	   2.5277474e-09	
   1.0020005e+00	   3.9410940e-02	   1.2773136e-06	   1.4101759e-06	   1.9505618e-08	   7.1779128e-09	   3.0179134e-09	
   1.0020025e+00	   3.9410604e-02	   1.2827286e-06	   1.4161188e-06	   1.9608743e-08	   7.2169435e-09	   3.0339733e-09	
   1.0020180e+00	   3.9408189e-02	   1.3255475e-06	   1.4630938e-06	   2.0432835e-08	   7.5267952e-09	   3.1633927e-09	
   1.0020830e+00	   3.9401571e-02	   1.5309395e-06	   1.6878582e-06	   2.4647471e-08	   9.1277345e-09	   3.8294657e-09	
   1.0022830e+00	   3.9390617e-02	   2.2938460e-06	   2.5205046e-06	   4.1672254e-08	   1.5689376e-08	   6.5458946e-09	
   1.0027681e+00	   3.9386689e-02	   5.5953198e-06	   6.0928914e-06	   1.4155223e-07	   5.6613900e-08	   2.3145875e-08	
   1.0030000e+00	   4.9233786e-02	   7.8019099e-06	   8.4652748e-06	   2.2262111e-07	   9.1085548e-08	   3.6961349e-08	
   1.0030015e+00	   5.9081462e-02	   7.8165736e-06	   8.4810346e-06	   2.2316386e-07	   9.1316028e-08	   3.7053824e-08	
   1.0030080e+00	   5.9080385e-02	   7.8805723e-06	   8.5498100e-06	   2.2554150e-07	   9.2329064e-08	   3.7459471e-08	
   1.0030280e+00	   5.9077291e-02	   8.0795382e-06	   8.7635788e-06	   2.3297376e-07	   9.5497358e-08	   3.8728281e-08	
   1.0031830e+00	   5.9064090e-02	   9.7974373e-06	   1.0605511e-05	   3.0088275e-07	   1.2478658e-07	   5.0413950e-08	
   1.0034560e+00	   5.9055178e-02	   1.3426422e-05	   1.4486315e-05	   4.5790614e-07	   1.9390903e-07	   7.7815922e-08	
   1.0039124e+00	   5.9049124e-02	   2.1083249e-05	   2.2649014e-05	   8.2969145e-07	   3.6197953e-07	   1.4390436e-07	
   1.0040005e+00	   7.8729592e-02	   2.2794733e-05	   2.4469721e-05	   9.1904591e-07	   4.0301492e-07	   1.5996496e-07	
   1.0040025e+00	   7.8729226e-02	   2.2835644e-05	   2.4513216e-05	   9.2122728e-07	   4.0402152e-07	   1.6035830e-07	
   1.0040180e+00	   7.8726572e-02	   2.3155039e-05	   2.4852729e-05	   9.3832843e-07	   4.1191587e-07	   1.6344340e-07	
   1.0040830e+00	   7.8718807e-02	   2.4560032e-05	   2.6344937e-05	   1.0156171e-06	   4.4781375e-07	   1.7744685e-07	
   1.0042830e+00	   7.8703812e-02	   2.9183895e-05	   3.1250732e-05	   1.2796954e-06	   5.7153913e-07	   2.2559161e-07	
   1.0047041e+00	   7.8689199e-02	   4.0636639e-05	   4.3377719e-05	   1.9947758e-06	   9.1387410e-07	   3.5801831e-07	
   1.0050000e+00	   8.8514352e-02	   4.9931731e-05	   5.3203642e-05	   2.6228406e-06	   1.2202256e-06	   4.7594808e-07	
   1.0050015e+00	   9.8347729e-02	   4.9982455e-05	   5.3257219e-05	   2.6264009e-06	   1.2219770e-06	   4.7662091e-07	
   1.0050080e+00	   9.8346468e-02	   5.0203011e-05	   5.3490166e-05	   2.6419122e-06	   1.2296125e-06	   4.7955304e-07	
   1.0050280e+00	   9.8342805e-02	   5.0884999e-05	   5.4210418e-05	   2.6900152e-06	   1.2533055e-06	   4.8865076e-07	
   1.0051830e+00	   9.8324787e-02	   5.6446679e-05	   6.0080403e-05	   3.0944282e-06	   1.4539524e-06	   5.6556285e-07	
   1.0054568e+00	   9.8306479e-02	   6.7161712e-05	   7.1381093e-05	   3.9137234e-06	   1.8655720e-06	   7.2288891e-07	
   1.0059140e+00	   9.8283246e-02	   8.7246162e-05	   9.2548195e-05	   5.5536107e-06	   2.7032152e-06	   1.0419049e-06	
   1.0060005e+00	   1.1793177e-01	   9.1350765e-05	   9.6871976e-05	   5.9037465e-06	   2.8839750e-06	   1.1105984e-06	
   1.0060025e+00	   1.1793133e-01	   9.1448344e-05	   9.6974750e-05	   5.9121878e-06	   2.8883473e-06	   1.1122588e-06	
   1.0060180e+00	   1.1792806e-01	   9.2207543e-05	   9.7774345e-05	   5.9780153e-06	   2.9224624e-06	   1.1252137e-06	
   1.0060830e+00	   1.1791765e-01	   9.5473577e-05	   1.0121355e-04	   6.2655711e-06	   3.0720547e-06	   1.1819787e-06	
   1.0062830e+00	   1.1789435e-01	   1.0589411e-04	   1.1218482e-04	   7.2027904e-06	   3.5622366e-06	   1.3678090e-06	
   1.0067044e+00	   1.1786133e-01	   1.2991149e-04	   1.3746874e-04	   9.4756869e-06	   4.7667805e-06	   1.8234823e-06	
   1.0070000e+00	   1.2765875e-01	   1.4821604e-04	   1.5673780e-04	   1.1290470e-05	   5.7399755e-06	   2.1910135e-06	
   1.0070015e+00	   1.3747778e-01	   1.4831310e-04	   1.5683998e-04	   1.1300325e-05	   5.7452912e-06	   2.1930194e-06	
   1.0070080e+00	   1.3747622e-01	   1.4873457e-04	   1.5728364e-04	   1.1343165e-05	   5.7684056e-06	   2.2017417e-06	
   1.0070280e+00	   1.3747164e-01	   1.5003523e-04	   1.5865278e-04	   1.1475594e-05	   5.8398874e-06	   2.2287138e-06	
   1.0071830e+00	   1.3744634e-01	   1.6042764e-04	   1.6959212e-04	   1.2552657e-05	   6.4238720e-06	   2.4489540e-06	
   1.0074568e+00	   1.3741483e-01	   1.7978414e-04	   1.8996998e-04	   1.4618753e-05	   7.5527231e-06	   2.8743603e-06	
   1.0079142e+00	   1.3736888e-01	   2.1451662e-04	   2.2654597e-04	   1.8473834e-05	   9.6806232e-06	   3.6756156e-06	
   1.0080005e+00	   1.5698447e-01	   2.2140433e-04	   2.3380057e-04	   1.9259198e-05	   1.0117084e-05	   3.8398934e-06	
   1.0080025e+00	   1.5698392e-01	   2.2156682e-04	   2.3397174e-04	   1.9277895e-05	   1.0127499e-05	   3.8438125e-06	
   1.0080180e+00	   1.5697986e-01	   2.2282936e-04	   2.3530164e-04	   1.9423368e-05	   1.0208556e-05	   3.8743162e-06	
   1.0080830e+00	   1.5696614e-01	   2.2821244e-04	   2.4097215e-04	   2.0049410e-05	   1.0558203e-05	   4.0058856e-06	
   1.0082830e+00	   1.5693252e-01	   2.4517338e-04	   2.5884067e-04	   2.2047672e-05	   1.1677973e-05	   4.4272022e-06	
   1.0087047e+00	   1.5687724e-01	   2.8312351e-04	   2.9883836e-04	   2.6660364e-05	   1.4284150e-05	   5.4076838e-06	
   1.0090000e+00	   1.6664451e-01	   3.1124268e-04	   3.2848665e-04	   3.0179206e-05	   1.6287378e-05	   6.1613723e-06	
   1.0090015e+00	   1.7644916e-01	   3.1138989e-04	   3.2864189e-04	   3.0197912e-05	   1.6298068e-05	   6.1653944e-06	
   1.0090080e+00	   1.7644725e-01	   3.1202867e-04	   3.2931556e-04	   3.0279144e-05	   1.6344501e-05	   6.1828650e-06	
   1.0090280e+00	   1.7644159e-01	   3.1399817e-04	   3.3139262e-04	   3.0529869e-05	   1.6487854e-05	   6.2368042e-06	
   1.0091830e+00	   1.7640785e-01	   3.2958803e-04	   3.4783597e-04	   3.2536829e-05	   1.7638636e-05	   6.6698580e-06	
   1.0094569e+00	   1.7636124e-01	   3.5817535e-04	   3.7799798e-04	   3.6286232e-05	   1.9799116e-05	   7.4830998e-06	
   1.0099143e+00	   1.7628970e-01	   4.0840414e-04	   4.3101958e-04	   4.3040531e-05	   2.3716952e-05	   8.9585905e-06	
   1.0100005e+00	   1.9587182e-01	   4.1820818e-04	   4.4137201e-04	   4.4382249e-05	   2.4498749e-05	   9.2531447e-06	
   1.0100025e+00	   1.9587116e-01	   4.1843874e-04	   4.4161551e-04	   4.4413995e-05	   2.4517275e-05	   9.2601256e-06	
   1.0100180e+00	   1.9586623e-01	   4.2022894e-04	   4.4350608e-04	   4.4660699e-05	   2.4661281e-05	   9.3143916e-06	
   1.0100830e+00	   1.9584883e-01	   4.2782723e-04	   4.5153114e-04	   4.5714154e-05	   2.5277165e-05	   9.5465158e-06	
   1.0102830e+00	   1.9580383e-01	   4.5161473e-04	   4.7665858e-04	   4.9040101e-05	   2.7225920e-05	   1.0281196e-05	
   1.0107049e+00	   1.9572423e-01	   5.0403719e-04	   5.3206045e-04	   5.6520529e-05	   3.1632981e-05	   1.1943940e-05	
   1.0112007e+00	   1.9562986e-01	   5.6933731e-04	   6.0111260e-04	   6.6097276e-05	   3.7315645e-05	   1.4090491e-05	
   1.0125594e+00	   1.9532672e-01	   7.6721302e-04	   8.1052283e-04	   9.7281159e-05	   5.6118334e-05	   2.1215297e-05	
   1.0142057e+00	   1.9489981e-01	   1.0305017e-03	   1.0896593e-03	   1.4339084e-04	   8.4547520e-05	   3.2037828e-05	
   1.0174752e+00	   1.9393536e-01	   1.5903925e-03	   1.6866444e-03	   2.5719089e-04	   1.5732344e-04	   6.0040999e-05	
   1.0212858e+00	   1.9272718e-01	   2.2593494e-03	   2.4048268e-03	   4.0870280e-04	   2.5774707e-04	   9.9344689e-05	
   1.0253858e+00	   1.9137132e-01	   2.9877217e-03	   3.1902474e-03	   5.8062250e-04	   3.7464179e-04	   1.4584962e-04	
   1.0303537e+00	   1.8967731e-01	   3.8774845e-03	   4.1539025e-03	   7.9304217e-04	   5.2176128e-04	   2.0482963e-04	
   1.0353216e+00	   1.8793687e-01	   4.7725088e-03	   5.1286032e-03	   1.0071391e-03	   6.7251823e-04	   2.6535170e-04	
   1.0409973e+00	   1.8589571e-01	   5.7998945e-03	   6.2551624e-03	   1.2525164e-03	   8.4806194e-04	   3.3568500e-04	
   1.0487962e+00	   1.8301237e-01	   7.2155289e-03	   7.8220866e-03	   1.5908817e-03	   1.0943715e-03	   4.3400791e-04	
   1.0565950e+00	   1.8004409e-01	   8.6313762e-03	   9.4088531e-03	   1.9307088e-03	   1.3465706e-03	   5.3432231e-04	
   1.0646927e+00	   1.7688173e-01	   1.0096506e-02	   1.1074305e-02	   2.2854077e-03	   1.6146771e-03	   6.4067770e-04	
   1.0736869e+00	   1.7328717e-01	   1.1712402e-02	   1.2941187e-02	   2.6819932e-03	   1.9198041e-03	   7.6151014e-04	
   1.0826810e+00	   1.6961793e-01	   1.3310685e-02	   1.4822074e-02	   3.0818838e-03	   2.2327437e-03	   8.8531987e-04	
   1.0923523e+00	   1.6560196e-01	   1.5003339e-02	   1.6855560e-02	   3.5163346e-03	   2.5781715e-03	   1.0219446e-03	
   1.1040548e+00	   1.6066737e-01	   1.7009599e-02	   1.9324036e-02	   4.0489767e-03	   3.0081119e-03	   1.1920403e-03	
   1.1157573e+00	   1.5566975e-01	   1.8961997e-02	   2.1793445e-02	   4.5904912e-03	   3.4513631e-03	   1.3675215e-03	
   1.1291773e+00	   1.4988587e-01	   2.1123552e-02	   2.4615096e-02	   5.2243828e-03	   3.9765375e-03	   1.5756445e-03	
   1.1477499e+00	   1.4184037e-01	   2.3975966e-02	   2.8482811e-02	   6.1254023e-03	   4.7305314e-03	   1.8748204e-03	
   1.1663226e+00	   1.3380001e-01	   2.6651422e-02	   3.2279291e-02	   7.0575775e-03	   5.5158495e-03	   2.1868474e-03	
   1.1877725e+00	   1.2459111e-01	   2.9510869e-02	   3.6535839e-02	   8.1762848e-03	   6.4596777e-03	   2.5622926e-03	
   1.2101816e+00	   1.1512785e-01	   3.2239238e-02	   4.0796462e-02	   9.3940745e-03	   7.4831570e-03	   2.9697976e-03	
   1.2325907e+00	   1.0589345e-01	   3.4706235e-02	   4.4821388e-02	   1.0663106e-02	   8.5405893e-03	   3.3911301e-03	
   1.2604229e+00	   9.4839201e-02	   3.7417607e-02	   4.9423426e-02	   1.2310732e-02	   9.8940706e-03	   3.9308694e-03	
   1.2900629e+00	   8.3655739e-02	   3.9916614e-02	   5.3784371e-02	   1.4146500e-02	   1.1373014e-02	   4.5213966e-03	
   1.3197029e+00	   7.3182440e-02	   4.2041759e-02	   5.7512114e-02	   1.6062265e-02	   1.2881438e-02	   5.1250177e-03	
   1.3585613e+00	   6.0684592e-02	   4.4303926e-02	   6.1327048e-02	   1.8687644e-02	   1.4890913e-02	   5.9326985e-03	
   1.4004926e+00	   4.8837833e-02	   4.6161724e-02	   6.4053019e-02	   2.1646504e-02	   1.7087146e-02	   6.8225753e-03	
   1.4424239e+00	   3.8803624e-02	   4.7451355e-02	   6.5284790e-02	   2.4722682e-02	   1.9308547e-02	   7.7341852e-03	
   1.5043289e+00	   2.7379225e-02	   4.8360828e-02	   6.4422145e-02	   2.9442301e-02	   2.2643403e-02	   9.1358965e-03	
   1.5728917e+00	   1.8831428e-02	   4.8152154e-02	   6.0414654e-02	   3.4815306e-02	   2.6431928e-02	   1.0792954e-02	
   1.6414546e+00	   1.3857047e-02	   4.6816528e-02	   5.4036673e-02	   4.0181125e-02	   3.0326489e-02	   1.2596653e-02	
   1.7190638e+00	   1.1099557e-02	   4.4333640e-02	   4.5431581e-02	   4.5926491e-02	   3.4786870e-02	   1.4838904e-02	
   1.7996885e+00	   9.7190222e-03	   4.1282973e-02	   3.6682218e-02	   5.1077786e-02	   3.9267570e-02	   1.7371489e-02	
   1.8803132e+00	   8.5670286e-03	   3.8359039e-02	   2.9585009e-02	   5.4893536e-02	   4.3265902e-02	   2.0047512e-02	
   1.9652231e+00	   7.0801751e-03	   3.5837021e-02	   2.4803506e-02	   5.7026864e-02	   4.6563669e-02	   2.2912245e-02	
   2.0515613e+00	   5.7038915e-03	   3.3892071e-02	   2.2833688e-02	   5.7026170e-02	   4.8649949e-02	   2.5750329e-02	
   2.1378995e+00	   5.4310793e-03	   3.2295513e-02	   2.3184529e-02	   5.4945841e-02	   4.9326800e-02	   2.8407556e-02	
   2.2242377e+00	   7.1021050e-03	   3.0703761e-02	   2.4917619e-02	   5.1206560e-02	   4.8696127e-02	   3.0818079e-02	
   2.3134312e+00	   1.1073566e-02	   2.8909768e-02	   2.7211125e-02	   4.6256283e-02	   4.6973730e-02	   3.3021412e-02	
   2.4111907e+00	   1.7200633e-02	   2.6994980e-02	   2.9525206e-02	   4.0446364e-02	   4.4349983e-02	   3.5114015e-02	
   2.5089502e+00	   2.3632068e-02	   2.5699000e-02	   3.1238799e-02	   3.5049681e-02	   4.1466628e-02	   3.6887938e-02	
   2.6067096e+00	   2.8838712e-02	   2.5595469e-02	   3.2274295e-02	   3.0640470e-02	   3.8708257e-02	   3.8353636e-02	
   2.7075150e+00	   3.2149681e-02	   2.6951297e-02	   3.2672600e-02	   2.7405528e-02	   3.6190691e-02	   3.9529400e-02	
   2.8174581e+00	   3.3778927e-02	   2.9654085e-02	   3.2413216e-02	   2.5350035e-02	   3.3837505e-02	   4.0406872e-02	
   2.9274013e+00	   3.4524914e-02	   3.2630305e-02	   3.1560998e-02	   2.4599879e-02	   3.1818541e-02	   4.0853780e-02	
   3.0373444e+00	   3.5486282e-02	   3.4796757e-02	   3.0437387e-02	   2.4829269e-02	   3.0082377e-02	   4.0907330e-02	
   3.1521058e+00	   3.7007182e-02	   3.5544556e-02	   2.9514745e-02	   2.5771314e-02	   2.8619407e-02	   4.0623093e-02	
   3.2684732e+00	   3.8508713e-02	   3.4847295e-02	   2.9354003e-02	   2.7116572e-02	   2.7619720e-02	   4.0074363e-02	
   3.3848406e+00	   3.9196418e-02	   3.3391100e-02	   3.0125330e-02	   2.8533593e-02	   2.7212414e-02	   3.9327648e-02	
   3.5028707e+00	   3.8790860e-02	   3.2000757e-02	   3.1503221e-02	   2.9768759e-02	   2.7405827e-02	   3.8398878e-02	
   3.6214550e+00	   3.7672860e-02	   3.1249096e-02	   3.2842081e-02	   3.0652210e-02	   2.8091203e-02	   3.7314408e-02	
   3.7400394e+00	   3.6512238e-02	   3.1227748e-02	   3.3616752e-02	   3.1189769e-02	   2.9071489e-02	   3.6124879e-02	
   3.8659173e+00	   3.5698134e-02	   3.1712816e-02	   3.3713954e-02	   3.1539158e-02	   3.0207501e-02	   3.4837611e-02	
   3.9942264e+00	   3.5279883e-02	   3.2335395e-02	   3.3401859e-02	   3.1857603e-02	   3.1273726e-02	   3.3607607e-02	
   4.1225354e+00	   3.4985337e-02	   3.2836691e-02	   3.3141486e-02	   3.2235617e-02	   3.2124203e-02	   3.2537057e-02	
   4.2603730e+00	   3.4630743e-02	   3.3199344e-02	   3.3170118e-02	   3.2666283e-02	   3.2739344e-02	   3.1586981e-02	
   4.4013868e+00	   3.4359563e-02	   3.3461149e-02	   3.3407525e-02	   3.3022347e-02	   3.3073761e-02	   3.0803081e-02	
   4.5424005e+00	   3.4374156e-02	   3.3645473e-02	   3.3616319e-02	   3.3245998e-02	   3.3194502e-02	   3.0187826e-02	
   4.6979507e+00	   3.4671478e-02	   3.3706889e-02	   3.3728614e-02	   3.3403552e-02	   3.3204919e-02	   2.9708892e-02	
   4.8451107e+00	   3.4975497e-02	   3.3608180e-02	   3.3829674e-02	   3.3543409e-02	   3.3172806e-02	   2.9448520e-02	
   4.9878589e+00	   3.5150780e-02	   3.3438802e-02	   3.3999748e-02	   3.3669100e-02	   3.3108734e-02	   2.9354046e-02	
   5.1374928e+00	   3.5255678e-02	   3.3317350e-02	   3.4201586e-02	   3.3732861e-02	   3.2986040e-02	   2.9368417e-02	
   5.3077841e+00	   3.5384177e-02	   3.3342077e-02	   3.4339785e-02	   3.3688912e-02	   3.2793710e-02	   2.9461581e-02	
   5.4780753e+00	   3.5493389e-02	   3.3491249e-02	   3.4340963e-02	   3.3577351e-02	   3.2626836e-02	   2.9607389e-02	
   5.6721126e+00	   3.5463842e-02	   3.3633241e-02	   3.4247830e-02	   3.3483583e-02	   3.2577759e-02	   2.9834794e-02	
   5.8740652e+00	   3.5297384e-02	   3.3645398e-02	   3.4115271e-02	   3.3449347e-02	   3.2674088e-02	   3.0129027e-02	
   6.0797107e+00	   3.5134520e-02	   3.3574435e-02	   3.3983746e-02	   3.3420082e-02	   3.2793991e-02	   3.0462471e-02	
   6.2964351e+00	   3.4943521e-02	   3.3504519e-02	   3.3926561e-02	   3.3381046e-02	   3.2849214e-02	   3.0828836e-02	
   6.5131595e+00	   3.4654079e-02	   3.3449269e-02	   3.3937493e-02	   3.3374891e-02	   3.2882692e-02	   3.1192706e-02	
   6.7433808e+00	   3.4392164e-02	   3.3400198e-02	   3.3845635e-02	   3.3388902e-02	   3.2970281e-02	   3.1545819e-02	
   6.9781011e+00	   3.4271466e-02	   3.3389820e-02	   3.3635636e-02	   3.3376739e-02	   3.3068529e-02	   3.1857711e-02	
   7.2128215e+00	   3.4130995e-02	   3.3407413e-02	   3.3538670e-02	   3.3350538e-02	   3.3098301e-02	   3.2133865e-02	
   7.4501152e+00	   3.3948956e-02	   3.3395300e-02	   3.3578798e-02	   3.3329435e-02	   3.3088765e-02	   3.2371578e-02	
   7.6882667e+00	   3.3882758e-02	   3.3352721e-02	   3.3556258e-02	   3.3301464e-02	   3.3114104e-02	   3.2550834e-02	
   7.9329861e+00	   3.3859098e-02	   3.3335221e-02	   3.3466567e-02	   3.3285902e-02	   3.3164040e-02	   3.2686115e-02	
   8.1974090e+00	   3.3762312e-02	   3.3353584e-02	   3.3434122e-02	   3.3303596e-02	   3.3178494e-02	   3.2798005e-02	
   8.4618319e+00	   3.3717930e-02	   3.3357351e-02	   3.3434803e-02	   3.3310162e-02	   3.3168585e-02	   3.2868713e-02	
   8.7262548e+00	   3.3706002e-02	   3.3339184e-02	   3.3433257e-02	   3.3295740e-02	   3.3190333e-02	   3.2906668e-02	
   8.9932282e+00	   3.3626612e-02	   3.3339324e-02	   3.3439369e-02	   3.3307465e-02	   3.3222852e-02	   3.2932841e-02	
   9.2610517e+00	   3.3608422e-02	   3.3353160e-02	   3.3402674e-02	   3.3329056e-02	   3.3226247e-02	   3.2947710e-02	
   9.5288751e+00	   3.3623872e-02	   3.3346971e-02	   3.3387010e-02	   3.3327447e-02	   3.3223173e-02	   3.2956495e-02	
   9.7972694e+00	   3.3550463e-02	   3.3333260e-02	   3.3431494e-02	   3.3326176e-02	   3.3236706e-02	   3.2967627e-02	
   1.0067376e+01	   3.3527193e-02	   3.3337001e-02	   3.3407087e-02	   3.3331038e-02	   3.3247517e-02	   3.2975033e-02	
   1.0337482e+01	   3.3553660e-02	   3.3340545e-02	   3.3359700e-02	   3.3328922e-02	   3.3243964e-02	   3.2985995e-02	
   1.0608043e+01	   3.3490536e-02	   3.3329218e-02	   3.3395874e-02	   3.3329286e-02	   3.3241679e-02	   3.3006462e-02	
   1.0879965e+01	   3.3461429e-02	   3.3321310e-02	   3.3390432e-02	   3.3326256e-02	   3.3248802e-02	   3.3021199e-02	
   1.1151888e+01	   3.3485672e-02	   3.3321593e-02	   3.3340781e-02	   3.3317051e-02	   3.3253045e-02	   3.3036069e-02	
   1.1425957e+01	   3.3429812e-02	   3.3317372e-02	   3.3362033e-02	   3.3318860e-02	   3.3249081e-02	   3.3062132e-02	
   1.1700743e+01	   3.3404768e-02	   3.3310847e-02	   3.3359305e-02	   3.3317709e-02	   3.3249723e-02	   3.3081550e-02	
   1.1981202e+01	   3.3428398e-02	   3.3306937e-02	   3.3319913e-02	   3.3305524e-02	   3.3256129e-02	   3.3096547e-02	
   1.2278680e+01	   3.3372875e-02	   3.3304002e-02	   3.3341468e-02	   3.3307398e-02	   3.3255957e-02	   3.3121953e-02	
   1.2576159e+01	   3.3363756e-02	   3.3302643e-02	   3.3327871e-02	   3.3309089e-02	   3.3255133e-02	   3.3139790e-02	
   1.2878900e+01	   3.3385623e-02	   3.3299066e-02	   3.3301059e-02	   3.3297746e-02	   3.3260240e-02	   3.3153217e-02	
   1.3197426e+01	   3.3325535e-02	   3.3296362e-02	   3.3333424e-02	   3.3302144e-02	   3.3262256e-02	   3.3174207e-02	
   1.3515952e+01	   3.3346418e-02	   3.3299469e-02	   3.3299659e-02	   3.3304040e-02	   3.3263815e-02	   3.3185252e-02	
   1.3834478e+01	   3.3351344e-02	   3.3297058e-02	   3.3296744e-02	   3.3295932e-02	   3.3266773e-02	   3.3197442e-02	
   1.4153004e+01	   3.3295838e-02	   3.3295333e-02	   3.3331737e-02	   3.3303739e-02	   3.3269276e-02	   3.3212352e-02	
   1.4471530e+01	   3.3342224e-02	   3.3300931e-02	   3.3282994e-02	   3.3303472e-02	   3.3273473e-02	   3.3216979e-02	
   1.4790056e+01	   3.3319638e-02	   3.3299029e-02	   3.3308171e-02	   3.3299776e-02	   3.3274172e-02	   3.3229558e-02	
   1.5092040e+01	   3.3285790e-02	   3.3298279e-02	   3.3327502e-02	   3.3308705e-02	   3.3277537e-02	   3.3238694e-02	
   1.5344399e+01	   3.3339861e-02	   3.3303818e-02	   3.3276390e-02	   3.3306593e-02	   3.3282863e-02	   3.3238902e-02	
   1.5596757e+01	   3.3319315e-02	   3.3303995e-02	   3.3301125e-02	   3.3303154e-02	   3.3281951e-02	   3.3248502e-02	
   1.5857961e+01	   3.3280512e-02	   3.3302341e-02	   3.3331493e-02	   3.3310468e-02	   3.3282284e-02	   3.3256741e-02	
   1.6145703e+01	   3.3330035e-02	   3.3306134e-02	   3.3284417e-02	   3.3310151e-02	   3.3288592e-02	   3.3255994e-02	
   1.6433444e+01	   3.3311581e-02	   3.3307104e-02	   3.3305838e-02	   3.3307409e-02	   3.3288705e-02	   3.3264827e-02	
   1.6721186e+01	   3.3280518e-02	   3.3307080e-02	   3.3326686e-02	   3.3316027e-02	   3.3289473e-02	   3.3271943e-02	
   1.7008928e+01	   3.3333702e-02	   3.3310433e-02	   3.3278941e-02	   3.3314092e-02	   3.3295024e-02	   3.3270053e-02	
   1.7260065e+01	   3.3310118e-02	   3.3309840e-02	   3.3308585e-02	   3.3309142e-02	   3.3293777e-02	   3.3277371e-02	
   1.7499000e+01	   3.3275028e-02	   3.3309523e-02	   3.3334398e-02	   3.3316157e-02	   3.3293392e-02	   3.3283182e-02	
   1.7737936e+01	   3.3317722e-02	   3.3312605e-02	   3.3291212e-02	   3.3318649e-02	   3.3297860e-02	   3.3280641e-02	
   1.8018649e+01	   3.3315088e-02	   3.3312381e-02	   3.3301880e-02	   3.3312976e-02	   3.3297427e-02	   3.3285308e-02	
   1.8313288e+01	   3.3275945e-02	   3.3311375e-02	   3.3332537e-02	   3.3318328e-02	   3.3297167e-02	   3.3291330e-02	
   1.8607927e+01	   3.3323208e-02	   3.3315122e-02	   3.3283946e-02	   3.3320194e-02	   3.3302102e-02	   3.3287944e-02	
   1.8902566e+01	   3.3306808e-02	   3.3313571e-02	   3.3309770e-02	   3.3313264e-02	   3.3299135e-02	   3.3293441e-02	
   1.9197204e+01	   3.3275832e-02	   3.3312348e-02	   3.3331696e-02	   3.3319002e-02	   3.3299174e-02	   3.3296962e-02	
   1.9491843e+01	   3.3326757e-02	   3.3315949e-02	   3.3279439e-02	   3.3320401e-02	   3.3303854e-02	   3.3292575e-02	
   1.9786482e+01	   3.3297087e-02	   3.3313760e-02	   3.3316808e-02	   3.3313894e-02	   3.3299373e-02	   3.3298720e-02	
   2.0081121e+01	   3.3278051e-02	   3.3312876e-02	   3.3325721e-02	   3.3320038e-02	   3.3300568e-02	   3.3299711e-02	
   2.0375760e+01	   3.3328379e-02	   3.3315639e-02	   3.3276674e-02	   3.3319301e-02	   3.3304282e-02	   3.3295165e-02	
   2.0670399e+01	   3.3286736e-02	   3.3312901e-02	   3.3324755e-02	   3.3312880e-02	   3.3298738e-02	   3.3301847e-02	
   2.0965038e+01	   3.3282484e-02	   3.3312955e-02	   3.3316674e-02	   3.3320498e-02	   3.3301483e-02	   3.3300487e-02	
   2.1259676e+01	   3.3328252e-02	   3.3314877e-02	   3.3275160e-02	   3.3317918e-02	   3.3303463e-02	   3.3296667e-02	
   2.1554315e+01	   3.3276888e-02	   3.3311546e-02	   3.3332158e-02	   3.3311579e-02	   3.3297453e-02	   3.3303566e-02	
   2.1848954e+01	   3.3288526e-02	   3.3312654e-02	   3.3306291e-02	   3.3320528e-02	   3.3302141e-02	   3.3300025e-02	
   2.2143593e+01	   3.3325908e-02	   3.3313936e-02	   3.3276109e-02	   3.3316148e-02	   3.3302084e-02	   3.3297666e-02	
   2.2438232e+01	   3.3268755e-02	   3.3310318e-02	   3.3337557e-02	   3.3310603e-02	   3.3296336e-02	   3.3304391e-02	
   2.2732871e+01	   3.3295948e-02	   3.3312348e-02	   3.3295229e-02	   3.3320601e-02	   3.3302707e-02	   3.3299027e-02	
   2.3027509e+01	   3.3321163e-02	   3.3312906e-02	   3.3280647e-02	   3.3314101e-02	   3.3300376e-02	   3.3298653e-02	
   2.3322148e+01	   3.3262728e-02	   3.3309461e-02	   3.3340965e-02	   3.3310166e-02	   3.3295798e-02	   3.3304731e-02	
   2.3616787e+01	   3.3304461e-02	   3.3312369e-02	   3.3283936e-02	   3.3321063e-02	   3.3303342e-02	   3.3298034e-02	
   2.3911426e+01	   3.3314551e-02	   3.3312043e-02	   3.3288257e-02	   3.3312134e-02	   3.3298694e-02	   3.3299914e-02	
   2.4206065e+01	   3.3259542e-02	   3.3309126e-02	   3.3341835e-02	   3.3310449e-02	   3.3296134e-02	   3.3304807e-02	
   2.4500704e+01	   3.3313263e-02	   3.3312761e-02	   3.3273758e-02	   3.3321743e-02	   3.3304005e-02	   3.3297420e-02	
   2.4795343e+01	   3.3306313e-02	   3.3311461e-02	   3.3298748e-02	   3.3310334e-02	   3.3297208e-02	   3.3301572e-02	
   2.5089981e+01	   3.3259565e-02	   3.3309387e-02	   3.3339671e-02	   3.3311679e-02	   3.3297403e-02	   3.3304740e-02	
   2.5371363e+01	   3.3320441e-02	   3.3313471e-02	   3.3265981e-02	   3.3322929e-02	   3.3304823e-02	   3.3297340e-02	
   2.5612972e+01	   3.3309233e-02	   3.3311966e-02	   3.3296069e-02	   3.3311188e-02	   3.3297578e-02	   3.3301949e-02	
   2.5854582e+01	   3.3260003e-02	   3.3309553e-02	   3.3344143e-02	   3.3309326e-02	   3.3296663e-02	   3.3305970e-02	
   2.6098444e+01	   3.3303830e-02	   3.3313077e-02	   3.3283286e-02	   3.3322469e-02	   3.3304759e-02	   3.3299524e-02	
   2.6349063e+01	   3.3319234e-02	   3.3313366e-02	   3.3281951e-02	   3.3315581e-02	   3.3300053e-02	   3.3301111e-02	
   2.6599682e+01	   3.3266591e-02	   3.3310289e-02	   3.3342143e-02	   3.3308146e-02	   3.3296433e-02	   3.3306725e-02	
   2.6850302e+01	   3.3293254e-02	   3.3313024e-02	   3.3296879e-02	   3.3321292e-02	   3.3304663e-02	   3.3301566e-02	
   2.7100921e+01	   3.3323444e-02	   3.3314568e-02	   3.3274647e-02	   3.3319366e-02	   3.3302289e-02	   3.3301095e-02	
   2.7352115e+01	   3.3275327e-02	   3.3311454e-02	   3.3336432e-02	   3.3308479e-02	   3.3296886e-02	   3.3307218e-02	
   2.7603499e+01	   3.3284599e-02	   3.3313130e-02	   3.3310134e-02	   3.3319504e-02	   3.3304354e-02	   3.3303688e-02	
   2.7854884e+01	   3.3323954e-02	   3.3315569e-02	   3.3271913e-02	   3.3322569e-02	   3.3304374e-02	   3.3301536e-02	
   2.8109631e+01	   3.3284682e-02	   3.3312801e-02	   3.3328656e-02	   3.3309980e-02	   3.3297895e-02	   3.3307512e-02	
   2.8374468e+01	   3.3280489e-02	   3.3313603e-02	   3.3318634e-02	   3.3318260e-02	   3.3304373e-02	   3.3305415e-02	
   2.8639304e+01	   3.3323129e-02	   3.3316455e-02	   3.3272621e-02	   3.3324562e-02	   3.3305746e-02	   3.3302475e-02	
   2.8905509e+01	   3.3288758e-02	   3.3313882e-02	   3.3326269e-02	   3.3311184e-02	   3.3298863e-02	   3.3308234e-02	
   2.9175820e+01	   3.3279891e-02	   3.3314365e-02	   3.3322183e-02	   3.3318153e-02	   3.3305051e-02	   3.3306607e-02	
   2.9446130e+01	   3.3323016e-02	   3.3317337e-02	   3.3273490e-02	   3.3326083e-02	   3.3306769e-02	   3.3303491e-02	
   2.9716765e+01	   3.3290912e-02	   3.3314813e-02	   3.3325964e-02	   3.3312099e-02	   3.3299700e-02	   3.3309075e-02	
   2.9988374e+01	   3.3280214e-02	   3.3315155e-02	   3.3324175e-02	   3.3318396e-02	   3.3305898e-02	   3.3307555e-02	
   3.0259983e+01	   3.3323179e-02	   3.3318163e-02	   3.3274178e-02	   3.3327433e-02	   3.3307637e-02	   3.3304434e-02	
   3.0531704e+01	   3.3292564e-02	   3.3315640e-02	   3.3326048e-02	   3.3312887e-02	   3.3300436e-02	   3.3309851e-02	
   3.0803761e+01	   3.3280700e-02	   3.3315873e-02	   3.3325732e-02	   3.3318644e-02	   3.3306699e-02	   3.3308351e-02	
   3.1075818e+01	   3.3323361e-02	   3.3318901e-02	   3.3274758e-02	   3.3328646e-02	   3.3308385e-02	   3.3305270e-02	
   3.1347952e+01	   3.3293964e-02	   3.3316368e-02	   3.3326190e-02	   3.3313583e-02	   3.3301080e-02	   3.3310527e-02	
   3.1620319e+01	   3.3281214e-02	   3.3316509e-02	   3.3327045e-02	   3.3318844e-02	   3.3307420e-02	   3.3309016e-02	
   3.1892686e+01	   3.3323515e-02	   3.3319546e-02	   3.3275266e-02	   3.3329733e-02	   3.3309019e-02	   3.3306002e-02	
   3.2165144e+01	   3.3295154e-02	   3.3317005e-02	   3.3326380e-02	   3.3314187e-02	   3.3301641e-02	   3.3311109e-02	
   3.2437878e+01	   3.3281748e-02	   3.3317077e-02	   3.3328135e-02	   3.3319012e-02	   3.3308076e-02	   3.3309569e-02	
   3.2710611e+01	   3.3323668e-02	   3.3320122e-02	   3.3275695e-02	   3.3330720e-02	   3.3309557e-02	   3.3306655e-02	
   3.2983456e+01	   3.3296131e-02	   3.3317567e-02	   3.3326680e-02	   3.3314705e-02	   3.3302138e-02	   3.3311624e-02	
   3.3256639e+01	   3.3282322e-02	   3.3317600e-02	   3.3329016e-02	   3.3319180e-02	   3.3308696e-02	   3.3310035e-02	
   3.3518296e+01	   3.3323778e-02	   3.3320685e-02	   3.3275334e-02	   3.3332035e-02	   3.3310365e-02	   3.3307115e-02	
   3.3745378e+01	   3.3304920e-02	   3.3318652e-02	   3.3315901e-02	   3.3318002e-02	   3.3303104e-02	   3.3311377e-02	
   3.3972459e+01	   3.3278931e-02	   3.3317436e-02	   3.3340785e-02	   3.3314910e-02	   3.3306581e-02	   3.3311692e-02	
   3.4209028e+01	   3.3310787e-02	   3.3320363e-02	   3.3289696e-02	   3.3330256e-02	   3.3311747e-02	   3.3307973e-02	
   3.4448761e+01	   3.3315978e-02	   3.3320087e-02	   3.3297922e-02	   3.3324295e-02	   3.3305616e-02	   3.3310346e-02	
   3.4688493e+01	   3.3283485e-02	   3.3317898e-02	   3.3340797e-02	   3.3313909e-02	   3.3305248e-02	   3.3312529e-02	
   3.4936574e+01	   3.3301608e-02	   3.3320075e-02	   3.3303509e-02	   3.3327216e-02	   3.3311661e-02	   3.3309174e-02	
   3.5209702e+01	   3.3318618e-02	   3.3320866e-02	   3.3292679e-02	   3.3327131e-02	   3.3307153e-02	   3.3310296e-02	
   3.5482830e+01	   3.3285854e-02	   3.3318509e-02	   3.3339774e-02	   3.3314413e-02	   3.3305591e-02	   3.3312922e-02	
   3.5755958e+01	   3.3302270e-02	   3.3320615e-02	   3.3303709e-02	   3.3327847e-02	   3.3312244e-02	   3.3309640e-02	
   3.6007986e+01	   3.3320387e-02	   3.3321596e-02	   3.3288586e-02	   3.3329764e-02	   3.3308762e-02	   3.3310323e-02	
   3.6252980e+01	   3.3297427e-02	   3.3319762e-02	   3.3326477e-02	   3.3318204e-02	   3.3305931e-02	   3.3312872e-02	
   3.6494003e+01	   3.3294570e-02	   3.3320137e-02	   3.3323086e-02	   3.3321267e-02	   3.3309331e-02	   3.3311901e-02	
   3.6701146e+01	   3.3304520e-02	   3.3321057e-02	   3.3308371e-02	   3.3325841e-02	   3.3310181e-02	   3.3311258e-02	
   3.7022318e+01	   3.3305029e-02	   3.3321128e-02	   3.3311168e-02	   3.3324626e-02	   3.3309194e-02	   3.3311938e-02	
   3.7464960e+01	   3.3303164e-02	   3.3321320e-02	   3.3314246e-02	   3.3324245e-02	   3.3309602e-02	   3.3312334e-02	
   3.8157978e+01	   3.3304272e-02	   3.3321896e-02	   3.3313764e-02	   3.3325104e-02	   3.3310212e-02	   3.3312782e-02	
   3.9853548e+01	   3.3305545e-02	   3.3323223e-02	   3.3315249e-02	   3.3326383e-02	   3.3311523e-02	   3.3314108e-02	
   4.1075742e+01	   3.3306537e-02	   3.3324203e-02	   3.3316216e-02	   3.3327366e-02	   3.3312501e-02	   3.3315077e-02	
   4.2077376e+01	   3.3307340e-02	   3.3325003e-02	   3.3317017e-02	   3.3328166e-02	   3.3313299e-02	   3.3315871e-02	
   4.3580019e+01	   3.3308530e-02	   3.3326187e-02	   3.3318202e-02	   3.3329349e-02	   3.3314481e-02	   3.3317047e-02	
   4.5249665e+01	   3.3309836e-02	   3.3327488e-02	   3.3319502e-02	   3.3330649e-02	   3.3315778e-02	   3.3318337e-02	
   4.7786654e+01	   3.3311791e-02	   3.3329433e-02	   3.3321449e-02	   3.3332593e-02	   3.3317719e-02	   3.3320268e-02	
   5.0175724e+01	   3.3313630e-02	   3.3331266e-02	   3.3323282e-02	   3.3334424e-02	   3.3319548e-02	   3.3322088e-02	
   5.2688844e+01	   3.3315582e-02	   3.3333212e-02	   3.3325228e-02	   3.3336370e-02	   3.3321492e-02	   3.3324026e-02	
   5.5574112e+01	   3.3317827e-02	   3.3335454e-02	   3.3327469e-02	   3.3338612e-02	   3.3323732e-02	   3.3326262e-02	
   5.8459381e+01	   3.3320065e-02	   3.3337690e-02	   3.3329704e-02	   3.3340847e-02	   3.3325966e-02	   3.3328492e-02	


==> MTDC-AC Control IEEE TPS (Arxiv v2)/PlotData_coordinated/Necsys2_Voltage.txt <==
   5.0000000e-07	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.5000000e-06	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.8000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   8.3000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.8300000e-04	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.8330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   8.3330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.8333000e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.8333300e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   6.6666650e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000005e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000025e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000180e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000830e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0002830e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010015e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010080e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010280e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0011830e+00	   9.9999985e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0014801e+00	   9.9999939e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0019607e+00	   9.9999854e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020005e+00	   9.9999847e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020025e+00	   9.9999847e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020180e+00	   9.9999844e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020830e+00	   9.9999828e-01	   9.9999999e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0022830e+00	   9.9999768e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0027681e+00	   9.9999601e-01	   9.9999995e-01	   9.9999994e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0030000e+00	   9.9999519e-01	   9.9999993e-01	   9.9999992e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0030015e+00	   9.9999519e-01	   9.9999993e-01	   9.9999992e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0030080e+00	   9.9999517e-01	   9.9999993e-01	   9.9999992e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0030280e+00	   9.9999509e-01	   9.9999992e-01	   9.9999992e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0031830e+00	   9.9999440e-01	   9.9999991e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0034560e+00	   9.9999305e-01	   9.9999987e-01	   9.9999986e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0039124e+00	   9.9999068e-01	   9.9999980e-01	   9.9999978e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0040005e+00	   9.9999022e-01	   9.9999978e-01	   9.9999977e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0040025e+00	   9.9999021e-01	   9.9999978e-01	   9.9999977e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0040180e+00	   9.9999013e-01	   9.9999978e-01	   9.9999976e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0040830e+00	   9.9998975e-01	   9.9999977e-01	   9.9999975e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0042830e+00	   9.9998848e-01	   9.9999972e-01	   9.9999970e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	
   1.0047041e+00	   9.9998564e-01	   9.9999961e-01	   9.9999958e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0050000e+00	   9.9998362e-01	   9.9999952e-01	   9.9999949e-01	   9.9999997e-01	   9.9999999e-01	   1.0000000e+00	
   1.0050015e+00	   9.9998361e-01	   9.9999952e-01	   9.9999949e-01	   9.9999997e-01	   9.9999999e-01	   1.0000000e+00	
   1.0050080e+00	   9.9998357e-01	   9.9999952e-01	   9.9999949e-01	   9.9999997e-01	   9.9999999e-01	   9.9999999e-01	
   1.0050280e+00	   9.9998343e-01	   9.9999951e-01	   9.9999948e-01	   9.9999997e-01	   9.9999999e-01	   9.9999999e-01	
   1.0051830e+00	   9.9998224e-01	   9.9999946e-01	   9.9999942e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	
   1.0054568e+00	   9.9997999e-01	   9.9999936e-01	   9.9999931e-01	   9.9999996e-01	   9.9999998e-01	   9.9999999e-01	
   1.0059140e+00	   9.9997616e-01	   9.9999916e-01	   9.9999911e-01	   9.9999994e-01	   9.9999997e-01	   9.9999999e-01	
   1.0060005e+00	   9.9997544e-01	   9.9999912e-01	   9.9999907e-01	   9.9999994e-01	   9.9999997e-01	   9.9999999e-01	
   1.0060025e+00	   9.9997542e-01	   9.9999912e-01	   9.9999907e-01	   9.9999994e-01	   9.9999997e-01	   9.9999999e-01	
   1.0060180e+00	   9.9997529e-01	   9.9999911e-01	   9.9999906e-01	   9.9999994e-01	   9.9999997e-01	   9.9999999e-01	
   1.0060830e+00	   9.9997470e-01	   9.9999908e-01	   9.9999903e-01	   9.9999994e-01	   9.9999997e-01	   9.9999999e-01	
   1.0062830e+00	   9.9997280e-01	   9.9999898e-01	   9.9999892e-01	   9.9999993e-01	   9.9999996e-01	   9.9999999e-01	
   1.0067044e+00	   9.9996864e-01	   9.9999875e-01	   9.9999868e-01	   9.9999990e-01	   9.9999995e-01	   9.9999998e-01	
   1.0070000e+00	   9.9996570e-01	   9.9999857e-01	   9.9999849e-01	   9.9999988e-01	   9.9999994e-01	   9.9999998e-01	
   1.0070015e+00	   9.9996569e-01	   9.9999857e-01	   9.9999849e-01	   9.9999988e-01	   9.9999994e-01	   9.9999998e-01	
   1.0070080e+00	   9.9996562e-01	   9.9999857e-01	   9.9999848e-01	   9.9999988e-01	   9.9999994e-01	   9.9999998e-01	
   1.0070280e+00	   9.9996542e-01	   9.9999855e-01	   9.9999847e-01	   9.9999988e-01	   9.9999994e-01	   9.9999998e-01	
   1.0071830e+00	   9.9996374e-01	   9.9999845e-01	   9.9999836e-01	   9.9999987e-01	   9.9999993e-01	   9.9999997e-01	
   1.0074568e+00	   9.9996065e-01	   9.9999827e-01	   9.9999817e-01	   9.9999985e-01	   9.9999992e-01	   9.9999997e-01	
   1.0079142e+00	   9.9995540e-01	   9.9999793e-01	   9.9999781e-01	   9.9999981e-01	   9.9999990e-01	   9.9999996e-01	
   1.0080005e+00	   9.9995441e-01	   9.9999786e-01	   9.9999774e-01	   9.9999980e-01	   9.9999989e-01	   9.9999996e-01	
   1.0080025e+00	   9.9995439e-01	   9.9999786e-01	   9.9999774e-01	   9.9999980e-01	   9.9999989e-01	   9.9999996e-01	
   1.0080180e+00	   9.9995421e-01	   9.9999785e-01	   9.9999773e-01	   9.9999980e-01	   9.9999989e-01	   9.9999996e-01	
   1.0080830e+00	   9.9995342e-01	   9.9999780e-01	   9.9999767e-01	   9.9999979e-01	   9.9999989e-01	   9.9999996e-01	
   1.0082830e+00	   9.9995091e-01	   9.9999763e-01	   9.9999750e-01	   9.9999977e-01	   9.9999988e-01	   9.9999995e-01	
   1.0087047e+00	   9.9994545e-01	   9.9999726e-01	   9.9999711e-01	   9.9999972e-01	   9.9999985e-01	   9.9999994e-01	
   1.0090000e+00	   9.9994161e-01	   9.9999699e-01	   9.9999682e-01	   9.9999969e-01	   9.9999983e-01	   9.9999993e-01	
   1.0090015e+00	   9.9994159e-01	   9.9999699e-01	   9.9999682e-01	   9.9999968e-01	   9.9999983e-01	   9.9999993e-01	
   1.0090080e+00	   9.9994151e-01	   9.9999698e-01	   9.9999682e-01	   9.9999968e-01	   9.9999983e-01	   9.9999993e-01	
   1.0090280e+00	   9.9994125e-01	   9.9999696e-01	   9.9999680e-01	   9.9999968e-01	   9.9999982e-01	   9.9999993e-01	
   1.0091830e+00	   9.9993910e-01	   9.9999681e-01	   9.9999664e-01	   9.9999966e-01	   9.9999981e-01	   9.9999993e-01	
   1.0094569e+00	   9.9993517e-01	   9.9999653e-01	   9.9999634e-01	   9.9999962e-01	   9.9999979e-01	   9.9999992e-01	
   1.0099143e+00	   9.9992853e-01	   9.9999604e-01	   9.9999583e-01	   9.9999955e-01	   9.9999975e-01	   9.9999990e-01	
   1.0100005e+00	   9.9992728e-01	   9.9999595e-01	   9.9999573e-01	   9.9999954e-01	   9.9999974e-01	   9.9999990e-01	
   1.0100025e+00	   9.9992725e-01	   9.9999594e-01	   9.9999573e-01	   9.9999953e-01	   9.9999974e-01	   9.9999990e-01	
   1.0100180e+00	   9.9992703e-01	   9.9999593e-01	   9.9999571e-01	   9.9999953e-01	   9.9999974e-01	   9.9999990e-01	
   1.0100830e+00	   9.9992604e-01	   9.9999585e-01	   9.9999563e-01	   9.9999952e-01	   9.9999973e-01	   9.9999990e-01	
   1.0102830e+00	   9.9992292e-01	   9.9999562e-01	   9.9999539e-01	   9.9999949e-01	   9.9999971e-01	   9.9999989e-01	
   1.0107049e+00	   9.9991618e-01	   9.9999511e-01	   9.9999485e-01	   9.9999941e-01	   9.9999966e-01	   9.9999987e-01	
   1.0112007e+00	   9.9990825e-01	   9.9999447e-01	   9.9999418e-01	   9.9999931e-01	   9.9999960e-01	   9.9999985e-01	
   1.0125594e+00	   9.9988688e-01	   9.9999253e-01	   9.9999214e-01	   9.9999897e-01	   9.9999940e-01	   9.9999977e-01	
   1.0142057e+00	   9.9986143e-01	   9.9998995e-01	   9.9998943e-01	   9.9999848e-01	   9.9999909e-01	   9.9999964e-01	
   1.0174752e+00	   9.9981159e-01	   9.9998442e-01	   9.9998362e-01	   9.9999723e-01	   9.9999830e-01	   9.9999932e-01	
   1.0212858e+00	   9.9975367e-01	   9.9997777e-01	   9.9997665e-01	   9.9999553e-01	   9.9999719e-01	   9.9999883e-01	
   1.0253858e+00	   9.9969111e-01	   9.9997046e-01	   9.9996903e-01	   9.9999352e-01	   9.9999587e-01	   9.9999822e-01	
   1.0303537e+00	   9.9961485e-01	   9.9996142e-01	   9.9995971e-01	   9.9999094e-01	   9.9999419e-01	   9.9999739e-01	
   1.0353216e+00	   9.9953806e-01	   9.9995220e-01	   9.9995030e-01	   9.9998823e-01	   9.9999243e-01	   9.9999648e-01	
   1.0409973e+00	   9.9944974e-01	   9.9994144e-01	   9.9993946e-01	   9.9998498e-01	   9.9999035e-01	   9.9999535e-01	
   1.0487962e+00	   9.9932757e-01	   9.9992627e-01	   9.9992442e-01	   9.9998029e-01	   9.9998736e-01	   9.9999366e-01	
   1.0565950e+00	   9.9920464e-01	   9.9991065e-01	   9.9990925e-01	   9.9997535e-01	   9.9998425e-01	   9.9999182e-01	
   1.0646927e+00	   9.9907640e-01	   9.9989396e-01	   9.9989336e-01	   9.9996997e-01	   9.9998089e-01	   9.9998977e-01	
   1.0736869e+00	   9.9893349e-01	   9.9987487e-01	   9.9987557e-01	   9.9996373e-01	   9.9997703e-01	   9.9998733e-01	
   1.0826810e+00	   9.9879034e-01	   9.9985519e-01	   9.9985765e-01	   9.9995724e-01	   9.9997304e-01	   9.9998474e-01	
   1.0923523e+00	   9.9863638e-01	   9.9983337e-01	   9.9983823e-01	   9.9994998e-01	   9.9996862e-01	   9.9998180e-01	
   1.1040548e+00	   9.9845038e-01	   9.9980610e-01	   9.9981453e-01	   9.9994088e-01	   9.9996312e-01	   9.9997806e-01	
   1.1157573e+00	   9.9826506e-01	   9.9977789e-01	   9.9979061e-01	   9.9993147e-01	   9.9995747e-01	   9.9997415e-01	
   1.1291773e+00	   9.9805391e-01	   9.9974438e-01	   9.9976288e-01	   9.9992032e-01	   9.9995083e-01	   9.9996947e-01	
   1.1477499e+00	   9.9776470e-01	   9.9969621e-01	   9.9972394e-01	   9.9990440e-01	   9.9994143e-01	   9.9996275e-01	
   1.1663226e+00	   9.9748005e-01	   9.9964608e-01	   9.9968425e-01	   9.9988802e-01	   9.9993185e-01	   9.9995581e-01	
   1.1877725e+00	   9.9715826e-01	   9.9958606e-01	   9.9963729e-01	   9.9986867e-01	   9.9992063e-01	   9.9994764e-01	
   1.2101816e+00	   9.9683114e-01	   9.9952138e-01	   9.9958676e-01	   9.9984809e-01	   9.9990880e-01	   9.9993907e-01	
   1.2325907e+00	   9.9651453e-01	   9.9945515e-01	   9.9953445e-01	   9.9982726e-01	   9.9989691e-01	   9.9993057e-01	
   1.2604229e+00	   9.9613773e-01	   9.9937145e-01	   9.9946655e-01	   9.9980116e-01	   9.9988212e-01	   9.9992031e-01	
   1.2900629e+00	   9.9575743e-01	   9.9928147e-01	   9.9939023e-01	   9.9977314e-01	   9.9986633e-01	   9.9990989e-01	
   1.3197029e+00	   9.9540040e-01	   9.9919144e-01	   9.9930911e-01	   9.9974487e-01	   9.9985043e-01	   9.9990017e-01	
   1.3585613e+00	   9.9496964e-01	   9.9907430e-01	   9.9919431e-01	   9.9970719e-01	   9.9982921e-01	   9.9988865e-01	
   1.4004926e+00	   9.9455082e-01	   9.9894959e-01	   9.9905887e-01	   9.9966522e-01	   9.9980539e-01	   9.9987776e-01	
   1.4424239e+00	   9.9417902e-01	   9.9882648e-01	   9.9891015e-01	   9.9962095e-01	   9.9977993e-01	   9.9986834e-01	
   1.5043289e+00	   9.9370969e-01	   9.9864520e-01	   9.9866429e-01	   9.9954868e-01	   9.9973747e-01	   9.9985630e-01	
   1.5728917e+00	   9.9327446e-01	   9.9843934e-01	   9.9835786e-01	   9.9945512e-01	   9.9968102e-01	   9.9984357e-01	
   1.6414546e+00	   9.9289962e-01	   9.9822121e-01	   9.9801943e-01	   9.9934205e-01	   9.9961097e-01	   9.9982893e-01	
   1.7190638e+00	   9.9250818e-01	   9.9795413e-01	   9.9760972e-01	   9.9918536e-01	   9.9951124e-01	   9.9980703e-01	
   1.7996885e+00	   9.9210391e-01	   9.9765592e-01	   9.9717482e-01	   9.9898881e-01	   9.9938236e-01	   9.9977619e-01	
   1.8803132e+00	   9.9169008e-01	   9.9734589e-01	   9.9675498e-01	   9.9875989e-01	   9.9922700e-01	   9.9973645e-01	
   1.9652231e+00	   9.9126053e-01	   9.9702275e-01	   9.9635515e-01	   9.9849114e-01	   9.9903696e-01	   9.9968601e-01	
   2.0515613e+00	   9.9086936e-01	   9.9671468e-01	   9.9601230e-01	   9.9820001e-01	   9.9882111e-01	   9.9962771e-01	
   2.1378995e+00	   9.9056581e-01	   9.9643924e-01	   9.9574127e-01	   9.9790233e-01	   9.9858867e-01	   9.9956398e-01	
   2.2242377e+00	   9.9037178e-01	   9.9619983e-01	   9.9553540e-01	   9.9760729e-01	   9.9834579e-01	   9.9949522e-01	
   2.3134312e+00	   9.9027710e-01	   9.9598563e-01	   9.9537220e-01	   9.9731112e-01	   9.9808916e-01	   9.9941759e-01	
   2.4111907e+00	   9.9024712e-01	   9.9577696e-01	   9.9522019e-01	   9.9699900e-01	   9.9780582e-01	   9.9932216e-01	
   2.5089502e+00	   9.9022760e-01	   9.9558270e-01	   9.9506674e-01	   9.9670060e-01	   9.9752407e-01	   9.9921281e-01	
   2.6067096e+00	   9.9016375e-01	   9.9539462e-01	   9.9489313e-01	   9.9641727e-01	   9.9724791e-01	   9.9908806e-01	
   2.7075150e+00	   9.9003199e-01	   9.9520625e-01	   9.9469021e-01	   9.9614532e-01	   9.9697442e-01	   9.9894429e-01	
   2.8174581e+00	   9.8983742e-01	   9.9501223e-01	   9.9445565e-01	   9.9587947e-01	   9.9669614e-01	   9.9877435e-01	
   2.9274013e+00	   9.8963963e-01	   9.9483607e-01	   9.9423062e-01	   9.9565371e-01	   9.9644566e-01	   9.9859633e-01	
   3.0373444e+00	   9.8947888e-01	   9.9467874e-01	   9.9403570e-01	   9.9547123e-01	   9.9622704e-01	   9.9841545e-01	
   3.1521058e+00	   9.8935821e-01	   9.9452970e-01	   9.9387424e-01	   9.9532306e-01	   9.9603334e-01	   9.9822718e-01	
   3.2684732e+00	   9.8926148e-01	   9.9438794e-01	   9.9375059e-01	   9.9520656e-01	   9.9587029e-01	   9.9803903e-01	
   3.3848406e+00	   9.8916232e-01	   9.9425396e-01	   9.9365592e-01	   9.9511264e-01	   9.9573788e-01	   9.9785571e-01	
   3.5028707e+00	   9.8904890e-01	   9.9413101e-01	   9.9357710e-01	   9.9503195e-01	   9.9563231e-01	   9.9767784e-01	
   3.6214550e+00	   9.8893331e-01	   9.9402815e-01	   9.9350726e-01	   9.9496202e-01	   9.9555286e-01	   9.9751126e-01	
   3.7400394e+00	   9.8883442e-01	   9.9395019e-01	   9.9344415e-01	   9.9490342e-01	   9.9549656e-01	   9.9736058e-01	
   3.8659173e+00	   9.8875827e-01	   9.9389249e-01	   9.9338612e-01	   9.9485524e-01	   9.9545671e-01	   9.9722090e-01	
   3.9942264e+00	   9.8870734e-01	   9.9385331e-01	   9.9334035e-01	   9.9482209e-01	   9.9543113e-01	   9.9710133e-01	
   4.1225354e+00	   9.8867506e-01	   9.9382913e-01	   9.9331259e-01	   9.9480564e-01	   9.9541718e-01	   9.9700594e-01	
   4.2603730e+00	   9.8865947e-01	   9.9382042e-01	   9.9330654e-01	   9.9480702e-01	   9.9541517e-01	   9.9693197e-01	
   4.4013868e+00	   9.8867029e-01	   9.9383367e-01	   9.9332608e-01	   9.9482868e-01	   9.9542942e-01	   9.9688790e-01	
   4.5424005e+00	   9.8871212e-01	   9.9387026e-01	   9.9336858e-01	   9.9486979e-01	   9.9546211e-01	   9.9687588e-01	
   4.6979507e+00	   9.8878636e-01	   9.9393236e-01	   9.9343618e-01	   9.9493482e-01	   9.9551870e-01	   9.9689747e-01	
   4.8451107e+00	   9.8887146e-01	   9.9400582e-01	   9.9351566e-01	   9.9501200e-01	   9.9558909e-01	   9.9694718e-01	
   4.9878589e+00	   9.8896423e-01	   9.9409030e-01	   9.9360696e-01	   9.9510068e-01	   9.9567212e-01	   9.9702045e-01	
   5.1374928e+00	   9.8907658e-01	   9.9419636e-01	   9.9371895e-01	   9.9520894e-01	   9.9577539e-01	   9.9712199e-01	
   5.3077841e+00	   9.8922703e-01	   9.9434101e-01	   9.9386615e-01	   9.9535151e-01	   9.9591389e-01	   9.9726539e-01	
   5.4780753e+00	   9.8939736e-01	   9.9450813e-01	   9.9403139e-01	   9.9551379e-01	   9.9607465e-01	   9.9743515e-01	
   5.6721126e+00	   9.8960516e-01	   9.9471750e-01	   9.9423640e-01	   9.9571915e-01	   9.9628206e-01	   9.9765521e-01	
   5.8740652e+00	   9.8983408e-01	   9.9495140e-01	   9.9446594e-01	   9.9595181e-01	   9.9652012e-01	   9.9790819e-01	
   6.0797107e+00	   9.9008516e-01	   9.9520694e-01	   9.9471777e-01	   9.9620659e-01	   9.9678116e-01	   9.9818687e-01	
   6.2964351e+00	   9.9036634e-01	   9.9549307e-01	   9.9500112e-01	   9.9649165e-01	   9.9707132e-01	   9.9849823e-01	
   6.5131595e+00	   9.9065646e-01	   9.9579061e-01	   9.9529648e-01	   9.9678906e-01	   9.9737293e-01	   9.9882146e-01	
   6.7433808e+00	   9.9097294e-01	   9.9611462e-01	   9.9561638e-01	   9.9711295e-01	   9.9770233e-01	   9.9917153e-01	
   6.9781011e+00	   9.9130323e-01	   9.9645003e-01	   9.9594581e-01	   9.9744670e-01	   9.9804217e-01	   9.9953011e-01	
   7.2128215e+00	   9.9163304e-01	   9.9678500e-01	   9.9627683e-01	   9.9777998e-01	   9.9837953e-01	   9.9988515e-01	
   7.4501152e+00	   9.9196170e-01	   9.9711841e-01	   9.9660906e-01	   9.9811264e-01	   9.9871465e-01	   1.0002358e+00	
   7.6882667e+00	   9.9228644e-01	   9.9744490e-01	   9.9693407e-01	   9.9843827e-01	   9.9904323e-01	   1.0005757e+00	
   7.9329861e+00	   9.9260739e-01	   9.9776737e-01	   9.9725400e-01	   9.9875980e-01	   9.9936781e-01	   1.0009087e+00	
   8.1974090e+00	   9.9293371e-01	   9.9809673e-01	   9.9758162e-01	   9.9908887e-01	   9.9969830e-01	   1.0012465e+00	
   8.4618319e+00	   9.9324062e-01	   9.9840441e-01	   9.9788873e-01	   9.9939618e-01	   1.0000061e+00	   1.0015591e+00	
   8.7262548e+00	   9.9352324e-01	   9.9868697e-01	   9.9817106e-01	   9.9967839e-01	   1.0002895e+00	   1.0018447e+00	
   8.9932282e+00	   9.9377781e-01	   9.9894337e-01	   9.9842709e-01	   9.9993509e-01	   1.0005471e+00	   1.0021035e+00	
   9.2610517e+00	   9.9400598e-01	   9.9917180e-01	   9.9865465e-01	   1.0001635e+00	   1.0007755e+00	   1.0023329e+00	
   9.5288751e+00	   9.9420541e-01	   9.9937047e-01	   9.9885318e-01	   1.0003619e+00	   1.0009740e+00	   1.0025320e+00	
   9.7972694e+00	   9.9437197e-01	   9.9953830e-01	   9.9902164e-01	   1.0005301e+00	   1.0011426e+00	   1.0027009e+00	
   1.0067376e+01	   9.9451090e-01	   9.9967762e-01	   9.9916036e-01	   1.0006694e+00	   1.0012823e+00	   1.0028408e+00	
   1.0337482e+01	   9.9462192e-01	   9.9978810e-01	   9.9927006e-01	   1.0007795e+00	   1.0013925e+00	   1.0029518e+00	
   1.0608043e+01	   9.9470259e-01	   9.9987009e-01	   9.9935256e-01	   1.0008619e+00	   1.0014750e+00	   1.0030355e+00	
   1.0879965e+01	   9.9475901e-01	   9.9992711e-01	   9.9940935e-01	   1.0009189e+00	   1.0015325e+00	   1.0030937e+00	
   1.1151888e+01	   9.9479271e-01	   9.9996062e-01	   9.9944196e-01	   1.0009520e+00	   1.0015661e+00	   1.0031284e+00	
   1.1425957e+01	   9.9480214e-01	   9.9997163e-01	   9.9945313e-01	   1.0009633e+00	   1.0015776e+00	   1.0031416e+00	
   1.1700743e+01	   9.9479399e-01	   9.9996424e-01	   9.9944553e-01	   1.0009560e+00	   1.0015705e+00	   1.0031358e+00	
   1.1981202e+01	   9.9477008e-01	   9.9994032e-01	   9.9942088e-01	   1.0009317e+00	   1.0015469e+00	   1.0031132e+00	
   1.2278680e+01	   9.9472648e-01	   9.9989856e-01	   9.9937921e-01	   1.0008902e+00	   1.0015057e+00	   1.0030737e+00	
   1.2576159e+01	   9.9467260e-01	   9.9984534e-01	   9.9932559e-01	   1.0008370e+00	   1.0014527e+00	   1.0030220e+00	
   1.2878900e+01	   9.9460967e-01	   9.9978256e-01	   9.9926230e-01	   1.0007740e+00	   1.0013902e+00	   1.0029605e+00	
   1.3197426e+01	   9.9453441e-01	   9.9970928e-01	   9.9918926e-01	   1.0007011e+00	   1.0013176e+00	   1.0028892e+00	
   1.3515952e+01	   9.9445940e-01	   9.9963438e-01	   9.9911368e-01	   1.0006261e+00	   1.0012428e+00	   1.0028153e+00	
   1.3834478e+01	   9.9438439e-01	   9.9955991e-01	   9.9903908e-01	   1.0005515e+00	   1.0011686e+00	   1.0027419e+00	
   1.4153004e+01	   9.9431086e-01	   9.9948807e-01	   9.9896757e-01	   1.0004802e+00	   1.0010973e+00	   1.0026715e+00	
   1.4471530e+01	   9.9424652e-01	   9.9942324e-01	   9.9890187e-01	   1.0004150e+00	   1.0010324e+00	   1.0026070e+00	
   1.4790056e+01	   9.9418749e-01	   9.9936519e-01	   9.9884413e-01	   1.0003571e+00	   1.0009746e+00	   1.0025501e+00	
   1.5092040e+01	   9.9413966e-01	   9.9931833e-01	   9.9879741e-01	   1.0003106e+00	   1.0009281e+00	   1.0025040e+00	
   1.5344399e+01	   9.9410928e-01	   9.9928711e-01	   9.9876536e-01	   1.0002790e+00	   1.0008967e+00	   1.0024727e+00	
   1.5596757e+01	   9.9408297e-01	   9.9926152e-01	   9.9874010e-01	   1.0002535e+00	   1.0008713e+00	   1.0024478e+00	
   1.5857961e+01	   9.9406269e-01	   9.9924211e-01	   9.9872106e-01	   1.0002345e+00	   1.0008522e+00	   1.0024291e+00	
   1.6145703e+01	   9.9405166e-01	   9.9923018e-01	   9.9870838e-01	   1.0002222e+00	   1.0008401e+00	   1.0024169e+00	
   1.6433444e+01	   9.9404673e-01	   9.9922582e-01	   9.9870430e-01	   1.0002179e+00	   1.0008358e+00	   1.0024132e+00	
   1.6721186e+01	   9.9404987e-01	   9.9922958e-01	   9.9870828e-01	   1.0002220e+00	   1.0008398e+00	   1.0024174e+00	
   1.7008928e+01	   9.9406344e-01	   9.9924202e-01	   9.9872001e-01	   1.0002340e+00	   1.0008520e+00	   1.0024294e+00	
   1.7260065e+01	   9.9407846e-01	   9.9925756e-01	   9.9873599e-01	   1.0002496e+00	   1.0008676e+00	   1.0024454e+00	
   1.7499000e+01	   9.9409702e-01	   9.9927672e-01	   9.9875546e-01	   1.0002691e+00	   1.0008869e+00	   1.0024649e+00	
   1.7737936e+01	   9.9412195e-01	   9.9930067e-01	   9.9877876e-01	   1.0002927e+00	   1.0009107e+00	   1.0024885e+00	
   1.8018649e+01	   9.9415359e-01	   9.9933230e-01	   9.9881059e-01	   1.0003243e+00	   1.0009423e+00	   1.0025203e+00	
   1.8313288e+01	   9.9418968e-01	   9.9936898e-01	   9.9884767e-01	   1.0003613e+00	   1.0009791e+00	   1.0025573e+00	
   1.8607927e+01	   9.9423167e-01	   9.9940984e-01	   9.9888780e-01	   1.0004018e+00	   1.0010197e+00	   1.0025976e+00	
   1.8902566e+01	   9.9427361e-01	   9.9945196e-01	   9.9893036e-01	   1.0004439e+00	   1.0010618e+00	   1.0026400e+00	
   1.9197204e+01	   9.9431644e-01	   9.9949515e-01	   9.9897383e-01	   1.0004873e+00	   1.0011051e+00	   1.0026834e+00	
   1.9491843e+01	   9.9436210e-01	   9.9953962e-01	   9.9901754e-01	   1.0005314e+00	   1.0011493e+00	   1.0027273e+00	
   1.9786482e+01	   9.9440460e-01	   9.9958255e-01	   9.9906108e-01	   1.0005744e+00	   1.0011923e+00	   1.0027706e+00	
   2.0081121e+01	   9.9444645e-01	   9.9962451e-01	   9.9910312e-01	   1.0006165e+00	   1.0012343e+00	   1.0028125e+00	
   2.0375760e+01	   9.9448852e-01	   9.9966542e-01	   9.9914335e-01	   1.0006570e+00	   1.0012749e+00	   1.0028529e+00	
   2.0670399e+01	   9.9452525e-01	   9.9970283e-01	   9.9918151e-01	   1.0006946e+00	   1.0013124e+00	   1.0028907e+00	
   2.0965038e+01	   9.9456059e-01	   9.9973803e-01	   9.9921655e-01	   1.0007299e+00	   1.0013476e+00	   1.0029257e+00	
   2.1259676e+01	   9.9459425e-01	   9.9977069e-01	   9.9924865e-01	   1.0007622e+00	   1.0013800e+00	   1.0029579e+00	
   2.1554315e+01	   9.9462154e-01	   9.9979886e-01	   9.9927769e-01	   1.0007906e+00	   1.0014083e+00	   1.0029866e+00	
   2.1848954e+01	   9.9464752e-01	   9.9982445e-01	   9.9930283e-01	   1.0008161e+00	   1.0014339e+00	   1.0030119e+00	
   2.2143593e+01	   9.9467064e-01	   9.9984679e-01	   9.9932481e-01	   1.0008382e+00	   1.0014560e+00	   1.0030339e+00	
   2.2438232e+01	   9.9468745e-01	   9.9986462e-01	   9.9934355e-01	   1.0008563e+00	   1.0014740e+00	   1.0030523e+00	
   2.2732871e+01	   9.9470364e-01	   9.9988018e-01	   9.9935843e-01	   1.0008718e+00	   1.0014896e+00	   1.0030674e+00	
   2.3027509e+01	   9.9471643e-01	   9.9989249e-01	   9.9937060e-01	   1.0008838e+00	   1.0015017e+00	   1.0030796e+00	
   2.3322148e+01	   9.9472382e-01	   9.9990095e-01	   9.9937993e-01	   1.0008926e+00	   1.0015104e+00	   1.0030886e+00	
   2.3616787e+01	   9.9473163e-01	   9.9990792e-01	   9.9938601e-01	   1.0008994e+00	   1.0015172e+00	   1.0030950e+00	
   2.3911426e+01	   9.9473593e-01	   9.9991206e-01	   9.9939030e-01	   1.0009034e+00	   1.0015212e+00	   1.0030992e+00	
   2.4206065e+01	   9.9473631e-01	   9.9991347e-01	   9.9939245e-01	   1.0009051e+00	   1.0015229e+00	   1.0031011e+00	
   2.4500704e+01	   9.9473821e-01	   9.9991435e-01	   9.9939228e-01	   1.0009058e+00	   1.0015236e+00	   1.0031013e+00	
   2.4795343e+01	   9.9473669e-01	   9.9991302e-01	   9.9939141e-01	   1.0009044e+00	   1.0015222e+00	   1.0031003e+00	
   2.5089981e+01	   9.9473302e-01	   9.9991022e-01	   9.9938914e-01	   1.0009019e+00	   1.0015197e+00	   1.0030978e+00	
   2.5371363e+01	   9.9473183e-01	   9.9990791e-01	   9.9938573e-01	   1.0008994e+00	   1.0015172e+00	   1.0030949e+00	
   2.5612972e+01	   9.9472841e-01	   9.9990476e-01	   9.9938310e-01	   1.0008961e+00	   1.0015140e+00	   1.0030921e+00	
   2.5854582e+01	   9.9472377e-01	   9.9990104e-01	   9.9938003e-01	   1.0008927e+00	   1.0015105e+00	   1.0030887e+00	
   2.6098444e+01	   9.9472172e-01	   9.9989820e-01	   9.9937624e-01	   1.0008898e+00	   1.0015076e+00	   1.0030854e+00	
   2.6349063e+01	   9.9471869e-01	   9.9989493e-01	   9.9937302e-01	   1.0008863e+00	   1.0015041e+00	   1.0030821e+00	
   2.6599682e+01	   9.9471391e-01	   9.9989114e-01	   9.9937010e-01	   1.0008828e+00	   1.0015006e+00	   1.0030788e+00	
   2.6850302e+01	   9.9471170e-01	   9.9988846e-01	   9.9936667e-01	   1.0008801e+00	   1.0014979e+00	   1.0030757e+00	
   2.7100921e+01	   9.9470984e-01	   9.9988608e-01	   9.9936404e-01	   1.0008775e+00	   1.0014953e+00	   1.0030733e+00	
   2.7352115e+01	   9.9470622e-01	   9.9988335e-01	   9.9936223e-01	   1.0008749e+00	   1.0014927e+00	   1.0030710e+00	
   2.7603499e+01	   9.9470473e-01	   9.9988171e-01	   9.9936011e-01	   1.0008734e+00	   1.0014912e+00	   1.0030691e+00	
   2.7854884e+01	   9.9470453e-01	   9.9988082e-01	   9.9935870e-01	   1.0008723e+00	   1.0014901e+00	   1.0030680e+00	
   2.8109631e+01	   9.9470270e-01	   9.9987971e-01	   9.9935846e-01	   1.0008712e+00	   1.0014890e+00	   1.0030673e+00	
   2.8374468e+01	   9.9470245e-01	   9.9987955e-01	   9.9935806e-01	   1.0008712e+00	   1.0014890e+00	   1.0030670e+00	
   2.8639304e+01	   9.9470405e-01	   9.9988039e-01	   9.9935826e-01	   1.0008719e+00	   1.0014897e+00	   1.0030676e+00	
   2.8905509e+01	   9.9470417e-01	   9.9988112e-01	   9.9935983e-01	   1.0008726e+00	   1.0014904e+00	   1.0030687e+00	
   2.9175820e+01	   9.9470562e-01	   9.9988274e-01	   9.9936129e-01	   1.0008744e+00	   1.0014922e+00	   1.0030702e+00	
   2.9446130e+01	   9.9470898e-01	   9.9988533e-01	   9.9936319e-01	   1.0008768e+00	   1.0014946e+00	   1.0030725e+00	
   2.9716765e+01	   9.9471085e-01	   9.9988776e-01	   9.9936645e-01	   1.0008793e+00	   1.0014970e+00	   1.0030753e+00	
   2.9988374e+01	   9.9471377e-01	   9.9989087e-01	   9.9936945e-01	   1.0008826e+00	   1.0015003e+00	   1.0030783e+00	
   3.0259983e+01	   9.9471847e-01	   9.9989480e-01	   9.9937266e-01	   1.0008863e+00	   1.0015041e+00	   1.0030819e+00	
   3.0531704e+01	   9.9472158e-01	   9.9989843e-01	   9.9937711e-01	   1.0008899e+00	   1.0015077e+00	   1.0030859e+00	
   3.0803761e+01	   9.9472545e-01	   9.9990250e-01	   9.9938110e-01	   1.0008942e+00	   1.0015119e+00	   1.0030899e+00	
   3.1075818e+01	   9.9473088e-01	   9.9990718e-01	   9.9938504e-01	   1.0008987e+00	   1.0015164e+00	   1.0030943e+00	
   3.1347952e+01	   9.9473462e-01	   9.9991140e-01	   9.9939008e-01	   1.0009029e+00	   1.0015206e+00	   1.0030988e+00	
   3.1620319e+01	   9.9473883e-01	   9.9991584e-01	   9.9939445e-01	   1.0009075e+00	   1.0015253e+00	   1.0031032e+00	
   3.1892686e+01	   9.9474440e-01	   9.9992066e-01	   9.9939852e-01	   1.0009122e+00	   1.0015299e+00	   1.0031077e+00	
   3.2165144e+01	   9.9474819e-01	   9.9992490e-01	   9.9940358e-01	   1.0009164e+00	   1.0015341e+00	   1.0031123e+00	
   3.2437878e+01	   9.9475220e-01	   9.9992916e-01	   9.9940778e-01	   1.0009208e+00	   1.0015386e+00	   1.0031165e+00	
   3.2710611e+01	   9.9475741e-01	   9.9993363e-01	   9.9941150e-01	   1.0009252e+00	   1.0015428e+00	   1.0031206e+00	
   3.2983456e+01	   9.9476078e-01	   9.9993744e-01	   9.9941612e-01	   1.0009289e+00	   1.0015466e+00	   1.0031247e+00	
   3.3256639e+01	   9.9476421e-01	   9.9994112e-01	   9.9941975e-01	   1.0009328e+00	   1.0015505e+00	   1.0031284e+00	
   3.3518296e+01	   9.9476856e-01	   9.9994475e-01	   9.9942261e-01	   1.0009363e+00	   1.0015540e+00	   1.0031317e+00	
   3.3745378e+01	   9.9477088e-01	   9.9994737e-01	   9.9942589e-01	   1.0009388e+00	   1.0015565e+00	   1.0031346e+00	
   3.3972459e+01	   9.9477281e-01	   9.9994975e-01	   9.9942858e-01	   1.0009413e+00	   1.0015591e+00	   1.0031370e+00	
   3.4209028e+01	   9.9477593e-01	   9.9995234e-01	   9.9943038e-01	   1.0009439e+00	   1.0015616e+00	   1.0031393e+00	
   3.4448761e+01	   9.9477832e-01	   9.9995461e-01	   9.9943285e-01	   1.0009461e+00	   1.0015637e+00	   1.0031417e+00	
   3.4688493e+01	   9.9477962e-01	   9.9995645e-01	   9.9943531e-01	   1.0009480e+00	   1.0015657e+00	   1.0031437e+00	
   3.4936574e+01	   9.9478182e-01	   9.9995838e-01	   9.9943662e-01	   1.0009500e+00	   1.0015677e+00	   1.0031454e+00	
   3.5209702e+01	   9.9478399e-01	   9.9996024e-01	   9.9943838e-01	   1.0009517e+00	   1.0015694e+00	   1.0031473e+00	
   3.5482830e+01	   9.9478482e-01	   9.9996161e-01	   9.9944044e-01	   1.0009531e+00	   1.0015709e+00	   1.0031488e+00	
   3.5755958e+01	   9.9478638e-01	   9.9996293e-01	   9.9944116e-01	   1.0009546e+00	   1.0015722e+00	   1.0031499e+00	
   3.6007986e+01	   9.9478774e-01	   9.9996398e-01	   9.9944204e-01	   1.0009555e+00	   1.0015731e+00	   1.0031509e+00	
   3.6252980e+01	   9.9478806e-01	   9.9996467e-01	   9.9944331e-01	   1.0009562e+00	   1.0015739e+00	   1.0031518e+00	
   3.6494003e+01	   9.9478856e-01	   9.9996524e-01	   9.9944379e-01	   1.0009568e+00	   1.0015745e+00	   1.0031523e+00	
   3.6701146e+01	   9.9478916e-01	   9.9996568e-01	   9.9944401e-01	   1.0009573e+00	   1.0015749e+00	   1.0031527e+00	
   3.7022318e+01	   9.9478964e-01	   9.9996615e-01	   9.9944453e-01	   1.0009577e+00	   1.0015754e+00	   1.0031532e+00	
   3.7464960e+01	   9.9478995e-01	   9.9996651e-01	   9.9944493e-01	   1.0009581e+00	   1.0015757e+00	   1.0031536e+00	
   3.8157978e+01	   9.9479019e-01	   9.9996675e-01	   9.9944515e-01	   1.0009583e+00	   1.0015760e+00	   1.0031538e+00	
   3.9853548e+01	   9.9479066e-01	   9.9996726e-01	   9.9944565e-01	   1.0009588e+00	   1.0015765e+00	   1.0031543e+00	
   4.1075742e+01	   9.9479155e-01	   9.9996818e-01	   9.9944657e-01	   1.0009598e+00	   1.0015774e+00	   1.0031552e+00	
   4.2077376e+01	   9.9479278e-01	   9.9996942e-01	   9.9944781e-01	   1.0009610e+00	   1.0015786e+00	   1.0031564e+00	
   4.3580019e+01	   9.9479519e-01	   9.9997185e-01	   9.9945024e-01	   1.0009635e+00	   1.0015811e+00	   1.0031588e+00	
   4.5249665e+01	   9.9479805e-01	   9.9997474e-01	   9.9945312e-01	   1.0009664e+00	   1.0015839e+00	   1.0031617e+00	
   4.7786654e+01	   9.9480134e-01	   9.9997806e-01	   9.9945644e-01	   1.0009697e+00	   1.0015872e+00	   1.0031649e+00	
   5.0175724e+01	   9.9480283e-01	   9.9997960e-01	   9.9945798e-01	   1.0009713e+00	   1.0015888e+00	   1.0031664e+00	
   5.2688844e+01	   9.9480337e-01	   9.9998019e-01	   9.9945856e-01	   1.0009719e+00	   1.0015894e+00	   1.0031670e+00	
   5.5574112e+01	   9.9480386e-01	   9.9998074e-01	   9.9945911e-01	   1.0009725e+00	   1.0015899e+00	   1.0031675e+00	
   5.8459381e+01	   9.9480452e-01	   9.9998146e-01	   9.9945982e-01	   1.0009732e+00	   1.0015906e+00	   1.0031682e+00	


==> MTDC-AC Control IEEE TPS (Arxiv v2)/PlotData_coordinated/Necsys_Frequency.txt <==
   0.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.6901408e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3802817e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   5.0704225e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   6.7605634e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   8.4507042e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0140845e+00	   9.9998392e-01	   9.9999994e-01	   9.9999992e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	
   1.1830986e+00	   9.9975431e-01	   9.9996680e-01	   9.9995438e-01	   9.9998947e-01	   9.9998773e-01	   9.9999550e-01	
   1.3521127e+00	   9.9965353e-01	   9.9990476e-01	   9.9985891e-01	   9.9995499e-01	   9.9995072e-01	   9.9998093e-01	
   1.5211268e+00	   9.9962884e-01	   9.9983133e-01	   9.9976681e-01	   9.9989434e-01	   9.9989739e-01	   9.9995530e-01	
   1.6901408e+00	   9.9963337e-01	   9.9975662e-01	   9.9970844e-01	   9.9981205e-01	   9.9983388e-01	   9.9991701e-01	
   1.8591549e+00	   9.9963855e-01	   9.9969425e-01	   9.9967983e-01	   9.9972141e-01	   9.9976318e-01	   9.9986557e-01	
   2.0281690e+00	   9.9963725e-01	   9.9964762e-01	   9.9965672e-01	   9.9964053e-01	   9.9969295e-01	   9.9980369e-01	
   2.1971831e+00	   9.9962611e-01	   9.9961268e-01	   9.9962172e-01	   9.9958269e-01	   9.9963220e-01	   9.9973671e-01	
   2.3661972e+00	   9.9959870e-01	   9.9958452e-01	   9.9957664e-01	   9.9954960e-01	   9.9958408e-01	   9.9967032e-01	
   2.5352113e+00	   9.9955643e-01	   9.9955762e-01	   9.9953340e-01	   9.9953190e-01	   9.9954544e-01	   9.9960858e-01	
   2.7042254e+00	   9.9951110e-01	   9.9952687e-01	   9.9950061e-01	   9.9951623e-01	   9.9951198e-01	   9.9955350e-01	
   2.8732394e+00	   9.9947329e-01	   9.9949137e-01	   9.9947868e-01	   9.9949422e-01	   9.9948226e-01	   9.9950597e-01	
   3.0422535e+00	   9.9944454e-01	   9.9945599e-01	   9.9946167e-01	   9.9946628e-01	   9.9945713e-01	   9.9946639e-01	
   3.2112676e+00	   9.9942226e-01	   9.9942744e-01	   9.9944221e-01	   9.9943810e-01	   9.9943658e-01	   9.9943452e-01	
   3.3802817e+00	   9.9940557e-01	   9.9940862e-01	   9.9941754e-01	   9.9941466e-01	   9.9941850e-01	   9.9940959e-01	
   3.5492958e+00	   9.9939390e-01	   9.9939681e-01	   9.9939261e-01	   9.9939706e-01	   9.9940083e-01	   9.9939072e-01	
   3.7183099e+00	   9.9938423e-01	   9.9938689e-01	   9.9937560e-01	   9.9938368e-01	   9.9938405e-01	   9.9937706e-01	
   3.8873239e+00	   9.9937369e-01	   9.9937608e-01	   9.9936959e-01	   9.9937296e-01	   9.9937086e-01	   9.9936778e-01	
   4.0563380e+00	   9.9936348e-01	   9.9936583e-01	   9.9936952e-01	   9.9936498e-01	   9.9936336e-01	   9.9936206e-01	
   4.2253521e+00	   9.9935759e-01	   9.9935967e-01	   9.9936826e-01	   9.9936092e-01	   9.9936129e-01	   9.9935951e-01	
   4.3943662e+00	   9.9935815e-01	   9.9935966e-01	   9.9936421e-01	   9.9936150e-01	   9.9936253e-01	   9.9936013e-01	
   4.5633803e+00	   9.9936337e-01	   9.9936486e-01	   9.9936204e-01	   9.9936601e-01	   9.9936573e-01	   9.9936407e-01	
   4.7323944e+00	   9.9937029e-01	   9.9937263e-01	   9.9936640e-01	   9.9937282e-01	   9.9937090e-01	   9.9937106e-01	
   4.9014085e+00	   9.9937795e-01	   9.9938127e-01	   9.9937794e-01	   9.9938087e-01	   9.9937901e-01	   9.9938061e-01	
   5.0704225e+00	   9.9938755e-01	   9.9939112e-01	   9.9939280e-01	   9.9939057e-01	   9.9939066e-01	   9.9939235e-01	
   5.2394366e+00	   9.9940058e-01	   9.9940365e-01	   9.9940736e-01	   9.9940323e-01	   9.9940532e-01	   9.9940620e-01	
   5.4084507e+00	   9.9941732e-01	   9.9941972e-01	   9.9942110e-01	   9.9941954e-01	   9.9942184e-01	   9.9942222e-01	
   5.5774648e+00	   9.9943669e-01	   9.9943873e-01	   9.9943631e-01	   9.9943875e-01	   9.9943944e-01	   9.9944027e-01	
   5.7464789e+00	   9.9945720e-01	   9.9945923e-01	   9.9945530e-01	   9.9945931e-01	   9.9945824e-01	   9.9946007e-01	
   5.9154930e+00	   9.9947805e-01	   9.9948022e-01	   9.9947818e-01	   9.9948022e-01	   9.9947890e-01	   9.9948124e-01	
   6.0845070e+00	   9.9949956e-01	   9.9950180e-01	   9.9950278e-01	   9.9950170e-01	   9.9950164e-01	   9.9950352e-01	
   6.2535211e+00	   9.9952259e-01	   9.9952472e-01	   9.9952683e-01	   9.9952454e-01	   9.9952584e-01	   9.9952677e-01	
   6.4225352e+00	   9.9954747e-01	   9.9954933e-01	   9.9954988e-01	   9.9954912e-01	   9.9955056e-01	   9.9955091e-01	
   6.5915493e+00	   9.9957351e-01	   9.9957511e-01	   9.9957334e-01	   9.9957491e-01	   9.9957529e-01	   9.9957583e-01	
   6.7605634e+00	   9.9959957e-01	   9.9960108e-01	   9.9959858e-01	   9.9960093e-01	   9.9960021e-01	   9.9960128e-01	
   6.9295775e+00	   9.9962508e-01	   9.9962660e-01	   9.9962547e-01	   9.9962653e-01	   9.9962572e-01	   9.9962695e-01	
   7.0985915e+00	   9.9965029e-01	   9.9965176e-01	   9.9965250e-01	   9.9965177e-01	   9.9965177e-01	   9.9965260e-01	
   7.2676056e+00	   9.9967573e-01	   9.9967704e-01	   9.9967832e-01	   9.9967705e-01	   9.9967783e-01	   9.9967807e-01	
   7.4366197e+00	   9.9970146e-01	   9.9970260e-01	   9.9970283e-01	   9.9970254e-01	   9.9970329e-01	   9.9970329e-01	
   7.6056338e+00	   9.9972696e-01	   9.9972803e-01	   9.9972688e-01	   9.9972789e-01	   9.9972795e-01	   9.9972816e-01	
   7.7746479e+00	   9.9975157e-01	   9.9975266e-01	   9.9975119e-01	   9.9975251e-01	   9.9975197e-01	   9.9975250e-01	
   7.9436620e+00	   9.9977504e-01	   9.9977611e-01	   9.9977554e-01	   9.9977602e-01	   9.9977555e-01	   9.9977611e-01	
   8.1126761e+00	   9.9979751e-01	   9.9979848e-01	   9.9979900e-01	   9.9979847e-01	   9.9979855e-01	   9.9979882e-01	
   8.2816901e+00	   9.9981926e-01	   9.9982010e-01	   9.9982085e-01	   9.9982011e-01	   9.9982060e-01	   9.9982056e-01	
   8.4507042e+00	   9.9984029e-01	   9.9984105e-01	   9.9984109e-01	   9.9984102e-01	   9.9984139e-01	   9.9984130e-01	
   8.6197183e+00	   9.9986032e-01	   9.9986106e-01	   9.9986030e-01	   9.9986098e-01	   9.9986090e-01	   9.9986098e-01	
   8.7887324e+00	   9.9987897e-01	   9.9987972e-01	   9.9987886e-01	   9.9987963e-01	   9.9987926e-01	   9.9987951e-01	
   8.9577465e+00	   9.9989612e-01	   9.9989686e-01	   9.9989662e-01	   9.9989680e-01	   9.9989656e-01	   9.9989679e-01	
   9.1267606e+00	   9.9991194e-01	   9.9991262e-01	   9.9991300e-01	   9.9991260e-01	   9.9991271e-01	   9.9991276e-01	
   9.2957746e+00	   9.9992662e-01	   9.9992721e-01	   9.9992762e-01	   9.9992720e-01	   9.9992751e-01	   9.9992742e-01	
   9.4647887e+00	   9.9994017e-01	   9.9994071e-01	   9.9994064e-01	   9.9994069e-01	   9.9994086e-01	   9.9994078e-01	
   9.6338028e+00	   9.9995243e-01	   9.9995296e-01	   9.9995245e-01	   9.9995291e-01	   9.9995281e-01	   9.9995285e-01	
   9.8028169e+00	   9.9996323e-01	   9.9996377e-01	   9.9996329e-01	   9.9996371e-01	   9.9996348e-01	   9.9996362e-01	
   9.9718310e+00	   9.9997256e-01	   9.9997309e-01	   9.9997303e-01	   9.9997306e-01	   9.9997296e-01	   9.9997306e-01	
   1.0140845e+01	   9.9998061e-01	   9.9998109e-01	   9.9998136e-01	   9.9998109e-01	   9.9998120e-01	   9.9998120e-01	
   1.0309859e+01	   9.9998753e-01	   9.9998796e-01	   9.9998817e-01	   9.9998796e-01	   9.9998816e-01	   9.9998809e-01	
   1.0478873e+01	   9.9999334e-01	   9.9999375e-01	   9.9999362e-01	   9.9999373e-01	   9.9999382e-01	   9.9999378e-01	
   1.0647887e+01	   9.9999799e-01	   9.9999840e-01	   9.9999803e-01	   9.9999837e-01	   9.9999828e-01	   9.9999833e-01	
   1.0816901e+01	   1.0000014e+00	   1.0000018e+00	   1.0000016e+00	   1.0000018e+00	   1.0000017e+00	   1.0000018e+00	
   1.0985915e+01	   1.0000037e+00	   1.0000041e+00	   1.0000041e+00	   1.0000041e+00	   1.0000041e+00	   1.0000042e+00	
   1.1154930e+01	   1.0000050e+00	   1.0000054e+00	   1.0000056e+00	   1.0000054e+00	   1.0000055e+00	   1.0000055e+00	
   1.1323944e+01	   1.0000055e+00	   1.0000059e+00	   1.0000059e+00	   1.0000059e+00	   1.0000060e+00	   1.0000060e+00	
   1.1492958e+01	   1.0000052e+00	   1.0000056e+00	   1.0000054e+00	   1.0000056e+00	   1.0000056e+00	   1.0000056e+00	
   1.1661972e+01	   1.0000041e+00	   1.0000045e+00	   1.0000042e+00	   1.0000044e+00	   1.0000044e+00	   1.0000045e+00	
   1.1830986e+01	   1.0000023e+00	   1.0000026e+00	   1.0000024e+00	   1.0000026e+00	   1.0000025e+00	   1.0000026e+00	
   1.2000000e+01	   9.9999968e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000001e+00	
   1.2169014e+01	   9.9999657e-01	   9.9999687e-01	   9.9999703e-01	   9.9999688e-01	   9.9999699e-01	   9.9999703e-01	
   1.2338028e+01	   9.9999305e-01	   9.9999332e-01	   9.9999339e-01	   9.9999333e-01	   9.9999346e-01	   9.9999348e-01	
   1.2507042e+01	   9.9998917e-01	   9.9998943e-01	   9.9998929e-01	   9.9998942e-01	   9.9998947e-01	   9.9998952e-01	
   1.2676056e+01	   9.9998494e-01	   9.9998520e-01	   9.9998495e-01	   9.9998519e-01	   9.9998514e-01	   9.9998524e-01	
   1.2845070e+01	   9.9998037e-01	   9.9998064e-01	   9.9998047e-01	   9.9998063e-01	   9.9998057e-01	   9.9998069e-01	
   1.3014085e+01	   9.9997556e-01	   9.9997582e-01	   9.9997584e-01	   9.9997582e-01	   9.9997583e-01	   9.9997594e-01	
   1.3183099e+01	   9.9997062e-01	   9.9997086e-01	   9.9997101e-01	   9.9997087e-01	   9.9997098e-01	   9.9997104e-01	
   1.3352113e+01	   9.9996568e-01	   9.9996589e-01	   9.9996597e-01	   9.9996590e-01	   9.9996603e-01	   9.9996607e-01	
   1.3521127e+01	   9.9996077e-01	   9.9996097e-01	   9.9996087e-01	   9.9996097e-01	   9.9996103e-01	   9.9996109e-01	
   1.3690141e+01	   9.9995590e-01	   9.9995610e-01	   9.9995586e-01	   9.9995609e-01	   9.9995606e-01	   9.9995616e-01	
   1.3859155e+01	   9.9995107e-01	   9.9995127e-01	   9.9995108e-01	   9.9995127e-01	   9.9995119e-01	   9.9995133e-01	
   1.4028169e+01	   9.9994632e-01	   9.9994652e-01	   9.9994651e-01	   9.9994653e-01	   9.9994650e-01	   9.9994663e-01	
   1.4197183e+01	   9.9994175e-01	   9.9994193e-01	   9.9994207e-01	   9.9994194e-01	   9.9994202e-01	   9.9994210e-01	
   1.4366197e+01	   9.9993745e-01	   9.9993760e-01	   9.9993774e-01	   9.9993761e-01	   9.9993775e-01	   9.9993778e-01	
   1.4535211e+01	   9.9993346e-01	   9.9993360e-01	   9.9993356e-01	   9.9993360e-01	   9.9993369e-01	   9.9993373e-01	
   1.4704225e+01	   9.9992977e-01	   9.9992991e-01	   9.9992970e-01	   9.9992991e-01	   9.9992988e-01	   9.9992996e-01	
   1.4873239e+01	   9.9992635e-01	   9.9992649e-01	   9.9992627e-01	   9.9992649e-01	   9.9992640e-01	   9.9992652e-01	
   1.5042254e+01	   9.9992319e-01	   9.9992333e-01	   9.9992328e-01	   9.9992333e-01	   9.9992328e-01	   9.9992339e-01	
   1.5211268e+01	   9.9992036e-01	   9.9992048e-01	   9.9992062e-01	   9.9992049e-01	   9.9992054e-01	   9.9992061e-01	
   1.5380282e+01	   9.9991792e-01	   9.9991802e-01	   9.9991820e-01	   9.9991803e-01	   9.9991816e-01	   9.9991818e-01	
   1.5549296e+01	   9.9991592e-01	   9.9991600e-01	   9.9991603e-01	   9.9991601e-01	   9.9991611e-01	   9.9991611e-01	
   1.5718310e+01	   9.9991432e-01	   9.9991440e-01	   9.9991423e-01	   9.9991440e-01	   9.9991439e-01	   9.9991443e-01	
   1.5887324e+01	   9.9991307e-01	   9.9991316e-01	   9.9991291e-01	   9.9991314e-01	   9.9991305e-01	   9.9991314e-01	
   1.6056338e+01	   9.9991212e-01	   9.9991221e-01	   9.9991210e-01	   9.9991220e-01	   9.9991211e-01	   9.9991221e-01	
   1.6225352e+01	   9.9991148e-01	   9.9991156e-01	   9.9991169e-01	   9.9991157e-01	   9.9991158e-01	   9.9991164e-01	
   1.6394366e+01	   9.9991125e-01	   9.9991131e-01	   9.9991153e-01	   9.9991132e-01	   9.9991143e-01	   9.9991143e-01	
   1.6563380e+01	   9.9991143e-01	   9.9991147e-01	   9.9991157e-01	   9.9991147e-01	   9.9991159e-01	   9.9991156e-01	
   1.6732394e+01	   9.9991200e-01	   9.9991203e-01	   9.9991190e-01	   9.9991202e-01	   9.9991204e-01	   9.9991203e-01	
   1.6901408e+01	   9.9991287e-01	   9.9991291e-01	   9.9991265e-01	   9.9991289e-01	   9.9991280e-01	   9.9991285e-01	
   1.7070423e+01	   9.9991397e-01	   9.9991402e-01	   9.9991386e-01	   9.9991400e-01	   9.9991389e-01	   9.9991396e-01	
   1.7239437e+01	   9.9991530e-01	   9.9991534e-01	   9.9991542e-01	   9.9991534e-01	   9.9991531e-01	   9.9991535e-01	
   1.7408451e+01	   9.9991690e-01	   9.9991693e-01	   9.9991716e-01	   9.9991693e-01	   9.9991702e-01	   9.9991700e-01	
   1.7577465e+01	   9.9991882e-01	   9.9991882e-01	   9.9991898e-01	   9.9991882e-01	   9.9991895e-01	   9.9991888e-01	
   1.7746479e+01	   9.9992102e-01	   9.9992101e-01	   9.9992094e-01	   9.9992101e-01	   9.9992105e-01	   9.9992100e-01	
   1.7915493e+01	   9.9992342e-01	   9.9992342e-01	   9.9992318e-01	   9.9992340e-01	   9.9992332e-01	   9.9992333e-01	
   1.8084507e+01	   9.9992593e-01	   9.9992594e-01	   9.9992574e-01	   9.9992592e-01	   9.9992579e-01	   9.9992584e-01	
   1.8253521e+01	   9.9992852e-01	   9.9992853e-01	   9.9992856e-01	   9.9992853e-01	   9.9992846e-01	   9.9992849e-01	
   1.8422535e+01	   9.9993122e-01	   9.9993122e-01	   9.9993146e-01	   9.9993123e-01	   9.9993129e-01	   9.9993126e-01	
   1.8591549e+01	   9.9993409e-01	   9.9993407e-01	   9.9993430e-01	   9.9993408e-01	   9.9993421e-01	   9.9993413e-01	
   1.8760563e+01	   9.9993713e-01	   9.9993710e-01	   9.9993710e-01	   9.9993709e-01	   9.9993716e-01	   9.9993708e-01	
   1.8929577e+01	   9.9994024e-01	   9.9994022e-01	   9.9994000e-01	   9.9994020e-01	   9.9994014e-01	   9.9994012e-01	
   1.9098592e+01	   9.9994333e-01	   9.9994333e-01	   9.9994309e-01	   9.9994331e-01	   9.9994316e-01	   9.9994319e-01	
   1.9267606e+01	   9.9994636e-01	   9.9994637e-01	   9.9994633e-01	   9.9994636e-01	   9.9994625e-01	   9.9994628e-01	
   1.9436620e+01	   9.9994936e-01	   9.9994935e-01	   9.9994957e-01	   9.9994935e-01	   9.9994938e-01	   9.9994936e-01	
   1.9605634e+01	   9.9995238e-01	   9.9995235e-01	   9.9995263e-01	   9.9995236e-01	   9.9995248e-01	   9.9995240e-01	
   1.9774648e+01	   9.9995544e-01	   9.9995540e-01	   9.9995549e-01	   9.9995540e-01	   9.9995551e-01	   9.9995541e-01	
   1.9943662e+01	   9.9995850e-01	   9.9995847e-01	   9.9995828e-01	   9.9995845e-01	   9.9995843e-01	   9.9995837e-01	
   2.0112676e+01	   9.9996144e-01	   9.9996143e-01	   9.9996115e-01	   9.9996141e-01	   9.9996127e-01	   9.9996128e-01	
   2.0281690e+01	   9.9996421e-01	   9.9996421e-01	   9.9996412e-01	   9.9996420e-01	   9.9996407e-01	   9.9996410e-01	
   2.0450704e+01	   9.9996683e-01	   9.9996682e-01	   9.9996701e-01	   9.9996682e-01	   9.9996682e-01	   9.9996681e-01	
   2.0619718e+01	   9.9996938e-01	   9.9996935e-01	   9.9996963e-01	   9.9996936e-01	   9.9996948e-01	   9.9996940e-01	
   2.0788732e+01	   9.9997190e-01	   9.9997187e-01	   9.9997197e-01	   9.9997187e-01	   9.9997197e-01	   9.9997188e-01	
   2.0957746e+01	   9.9997435e-01	   9.9997432e-01	   9.9997416e-01	   9.9997431e-01	   9.9997429e-01	   9.9997424e-01	
   2.1126761e+01	   9.9997663e-01	   9.9997661e-01	   9.9997636e-01	   9.9997660e-01	   9.9997647e-01	   9.9997648e-01	
   2.1295775e+01	   9.9997868e-01	   9.9997868e-01	   9.9997858e-01	   9.9997867e-01	   9.9997855e-01	   9.9997858e-01	
   2.1464789e+01	   9.9998054e-01	   9.9998054e-01	   9.9998069e-01	   9.9998054e-01	   9.9998053e-01	   9.9998053e-01	
   2.1633803e+01	   9.9998228e-01	   9.9998227e-01	   9.9998253e-01	   9.9998228e-01	   9.9998238e-01	   9.9998232e-01	
   2.1802817e+01	   9.9998397e-01	   9.9998394e-01	   9.9998406e-01	   9.9998395e-01	   9.9998405e-01	   9.9998396e-01	
   2.1971831e+01	   9.9998556e-01	   9.9998553e-01	   9.9998540e-01	   9.9998552e-01	   9.9998552e-01	   9.9998547e-01	
   2.2140845e+01	   9.9998697e-01	   9.9998696e-01	   9.9998671e-01	   9.9998695e-01	   9.9998684e-01	   9.9998685e-01	
   2.2309859e+01	   9.9998816e-01	   9.9998817e-01	   9.9998804e-01	   9.9998816e-01	   9.9998804e-01	   9.9998808e-01	
   2.2478873e+01	   9.9998915e-01	   9.9998916e-01	   9.9998928e-01	   9.9998917e-01	   9.9998914e-01	   9.9998915e-01	
   2.2647887e+01	   9.9999003e-01	   9.9999002e-01	   9.9999028e-01	   9.9999003e-01	   9.9999013e-01	   9.9999008e-01	
   2.2816901e+01	   9.9999085e-01	   9.9999083e-01	   9.9999097e-01	   9.9999083e-01	   9.9999095e-01	   9.9999087e-01	
   2.2985915e+01	   9.9999159e-01	   9.9999158e-01	   9.9999148e-01	   9.9999157e-01	   9.9999160e-01	   9.9999154e-01	
   2.3154930e+01	   9.9999221e-01	   9.9999220e-01	   9.9999196e-01	   9.9999219e-01	   9.9999210e-01	   9.9999211e-01	
   2.3323944e+01	   9.9999263e-01	   9.9999264e-01	   9.9999248e-01	   9.9999263e-01	   9.9999251e-01	   9.9999255e-01	
   2.3492958e+01	   9.9999287e-01	   9.9999289e-01	   9.9999298e-01	   9.9999289e-01	   9.9999286e-01	   9.9999288e-01	
   2.3661972e+01	   9.9999303e-01	   9.9999303e-01	   9.9999328e-01	   9.9999304e-01	   9.9999313e-01	   9.9999309e-01	
   2.3830986e+01	   9.9999316e-01	   9.9999315e-01	   9.9999332e-01	   9.9999316e-01	   9.9999328e-01	   9.9999321e-01	
   2.4000000e+01	   9.9999327e-01	   9.9999326e-01	   9.9999319e-01	   9.9999326e-01	   9.9999330e-01	   9.9999324e-01	
   2.4169014e+01	   9.9999329e-01	   9.9999329e-01	   9.9999306e-01	   9.9999328e-01	   9.9999321e-01	   9.9999322e-01	
   2.4338028e+01	   9.9999319e-01	   9.9999321e-01	   9.9999302e-01	   9.9999320e-01	   9.9999307e-01	   9.9999312e-01	
   2.4507042e+01	   9.9999295e-01	   9.9999297e-01	   9.9999301e-01	   9.9999297e-01	   9.9999291e-01	   9.9999296e-01	
   2.4676056e+01	   9.9999264e-01	   9.9999266e-01	   9.9999289e-01	   9.9999267e-01	   9.9999273e-01	   9.9999272e-01	
   2.4845070e+01	   9.9999236e-01	   9.9999235e-01	   9.9999256e-01	   9.9999237e-01	   9.9999249e-01	   9.9999243e-01	
   2.5014085e+01	   9.9999211e-01	   9.9999210e-01	   9.9999207e-01	   9.9999210e-01	   9.9999217e-01	   9.9999211e-01	
   2.5183099e+01	   9.9999184e-01	   9.9999184e-01	   9.9999161e-01	   9.9999183e-01	   9.9999177e-01	   9.9999178e-01	
   2.5352113e+01	   9.9999149e-01	   9.9999151e-01	   9.9999129e-01	   9.9999149e-01	   9.9999137e-01	   9.9999142e-01	
   2.5521127e+01	   9.9999104e-01	   9.9999107e-01	   9.9999106e-01	   9.9999106e-01	   9.9999099e-01	   9.9999104e-01	
   2.5690141e+01	   9.9999056e-01	   9.9999058e-01	   9.9999079e-01	   9.9999059e-01	   9.9999064e-01	   9.9999064e-01	
   2.5859155e+01	   9.9999013e-01	   9.9999014e-01	   9.9999036e-01	   9.9999015e-01	   9.9999028e-01	   9.9999023e-01	
   2.6028169e+01	   9.9998979e-01	   9.9998978e-01	   9.9998980e-01	   9.9998979e-01	   9.9998987e-01	   9.9998982e-01	
   2.6197183e+01	   9.9998948e-01	   9.9998948e-01	   9.9998928e-01	   9.9998947e-01	   9.9998944e-01	   9.9998943e-01	
   2.6366197e+01	   9.9998913e-01	   9.9998915e-01	   9.9998891e-01	   9.9998914e-01	   9.9998902e-01	   9.9998907e-01	
   2.6535211e+01	   9.9998872e-01	   9.9998875e-01	   9.9998870e-01	   9.9998875e-01	   9.9998865e-01	   9.9998871e-01	
   2.6704225e+01	   9.9998830e-01	   9.9998832e-01	   9.9998850e-01	   9.9998833e-01	   9.9998835e-01	   9.9998837e-01	
   2.6873239e+01	   9.9998794e-01	   9.9998795e-01	   9.9998819e-01	   9.9998796e-01	   9.9998808e-01	   9.9998804e-01	
   2.7042254e+01	   9.9998770e-01	   9.9998769e-01	   9.9998776e-01	   9.9998770e-01	   9.9998780e-01	   9.9998774e-01	
   2.7211268e+01	   9.9998752e-01	   9.9998752e-01	   9.9998735e-01	   9.9998751e-01	   9.9998750e-01	   9.9998749e-01	
   2.7380282e+01	   9.9998734e-01	   9.9998736e-01	   9.9998710e-01	   9.9998734e-01	   9.9998723e-01	   9.9998727e-01	
   2.7549296e+01	   9.9998712e-01	   9.9998714e-01	   9.9998705e-01	   9.9998714e-01	   9.9998703e-01	   9.9998709e-01	
   2.7718310e+01	   9.9998688e-01	   9.9998690e-01	   9.9998705e-01	   9.9998691e-01	   9.9998691e-01	   9.9998693e-01	
   2.7887324e+01	   9.9998671e-01	   9.9998671e-01	   9.9998697e-01	   9.9998673e-01	   9.9998684e-01	   9.9998680e-01	
   2.8056338e+01	   9.9998666e-01	   9.9998665e-01	   9.9998677e-01	   9.9998666e-01	   9.9998678e-01	   9.9998671e-01	
   2.8225352e+01	   9.9998670e-01	   9.9998670e-01	   9.9998656e-01	   9.9998669e-01	   9.9998670e-01	   9.9998667e-01	
   2.8394366e+01	   9.9998676e-01	   9.9998677e-01	   9.9998650e-01	   9.9998675e-01	   9.9998665e-01	   9.9998668e-01	
   2.8563380e+01	   9.9998677e-01	   9.9998679e-01	   9.9998665e-01	   9.9998678e-01	   9.9998666e-01	   9.9998672e-01	
   2.8732394e+01	   9.9998676e-01	   9.9998678e-01	   9.9998690e-01	   9.9998678e-01	   9.9998676e-01	   9.9998679e-01	
   2.8901408e+01	   9.9998680e-01	   9.9998681e-01	   9.9998707e-01	   9.9998682e-01	   9.9998692e-01	   9.9998689e-01	
   2.9070423e+01	   9.9998695e-01	   9.9998694e-01	   9.9998710e-01	   9.9998695e-01	   9.9998708e-01	   9.9998701e-01	
   2.9239437e+01	   9.9998720e-01	   9.9998719e-01	   9.9998709e-01	   9.9998719e-01	   9.9998722e-01	   9.9998718e-01	
   2.9408451e+01	   9.9998748e-01	   9.9998748e-01	   9.9998721e-01	   9.9998746e-01	   9.9998737e-01	   9.9998739e-01	
   2.9577465e+01	   9.9998770e-01	   9.9998772e-01	   9.9998754e-01	   9.9998770e-01	   9.9998757e-01	   9.9998763e-01	
   2.9746479e+01	   9.9998787e-01	   9.9998790e-01	   9.9998797e-01	   9.9998790e-01	   9.9998785e-01	   9.9998789e-01	
   2.9915493e+01	   9.9998808e-01	   9.9998809e-01	   9.9998835e-01	   9.9998810e-01	   9.9998818e-01	   9.9998816e-01	
   3.0084507e+01	   9.9998838e-01	   9.9998837e-01	   9.9998857e-01	   9.9998838e-01	   9.9998852e-01	   9.9998845e-01	
   3.0253521e+01	   9.9998878e-01	   9.9998876e-01	   9.9998872e-01	   9.9998876e-01	   9.9998882e-01	   9.9998877e-01	
   3.0422535e+01	   9.9998920e-01	   9.9998919e-01	   9.9998894e-01	   9.9998918e-01	   9.9998911e-01	   9.9998911e-01	
   3.0591549e+01	   9.9998956e-01	   9.9998958e-01	   9.9998936e-01	   9.9998956e-01	   9.9998942e-01	   9.9998948e-01	
   3.0760563e+01	   9.9998985e-01	   9.9998988e-01	   9.9998990e-01	   9.9998987e-01	   9.9998980e-01	   9.9998985e-01	
   3.0929577e+01	   9.9999014e-01	   9.9999016e-01	   9.9999040e-01	   9.9999017e-01	   9.9999023e-01	   9.9999022e-01	
   3.1098592e+01	   9.9999051e-01	   9.9999050e-01	   9.9999073e-01	   9.9999051e-01	   9.9999065e-01	   9.9999058e-01	
   3.1267606e+01	   9.9999096e-01	   9.9999094e-01	   9.9999095e-01	   9.9999094e-01	   9.9999103e-01	   9.9999096e-01	
   3.1436620e+01	   9.9999144e-01	   9.9999143e-01	   9.9999120e-01	   9.9999142e-01	   9.9999136e-01	   9.9999136e-01	
   3.1605634e+01	   9.9999185e-01	   9.9999186e-01	   9.9999161e-01	   9.9999185e-01	   9.9999171e-01	   9.9999176e-01	
   3.1774648e+01	   9.9999218e-01	   9.9999220e-01	   9.9999217e-01	   9.9999220e-01	   9.9999210e-01	   9.9999216e-01	
   3.1943662e+01	   9.9999247e-01	   9.9999249e-01	   9.9999270e-01	   9.9999250e-01	   9.9999253e-01	   9.9999253e-01	
   3.2112676e+01	   9.9999281e-01	   9.9999281e-01	   9.9999307e-01	   9.9999282e-01	   9.9999295e-01	   9.9999290e-01	
   3.2281690e+01	   9.9999324e-01	   9.9999322e-01	   9.9999328e-01	   9.9999322e-01	   9.9999333e-01	   9.9999326e-01	
   3.2450704e+01	   9.9999369e-01	   9.9999368e-01	   9.9999347e-01	   9.9999367e-01	   9.9999364e-01	   9.9999362e-01	
   3.2619718e+01	   9.9999409e-01	   9.9999409e-01	   9.9999381e-01	   9.9999408e-01	   9.9999394e-01	   9.9999399e-01	
   3.2788732e+01	   9.9999438e-01	   9.9999440e-01	   9.9999431e-01	   9.9999439e-01	   9.9999428e-01	   9.9999434e-01	
   3.2957746e+01	   9.9999461e-01	   9.9999463e-01	   9.9999482e-01	   9.9999463e-01	   9.9999464e-01	   9.9999466e-01	
   3.3126761e+01	   9.9999487e-01	   9.9999487e-01	   9.9999515e-01	   9.9999488e-01	   9.9999501e-01	   9.9999496e-01	
   3.3295775e+01	   9.9999521e-01	   9.9999519e-01	   9.9999530e-01	   9.9999520e-01	   9.9999532e-01	   9.9999524e-01	
   3.3464789e+01	   9.9999558e-01	   9.9999557e-01	   9.9999540e-01	   9.9999556e-01	   9.9999556e-01	   9.9999553e-01	
   3.3633803e+01	   9.9999591e-01	   9.9999591e-01	   9.9999562e-01	   9.9999590e-01	   9.9999577e-01	   9.9999581e-01	
   3.3802817e+01	   9.9999613e-01	   9.9999615e-01	   9.9999601e-01	   9.9999614e-01	   9.9999601e-01	   9.9999607e-01	
   3.3971831e+01	   9.9999627e-01	   9.9999629e-01	   9.9999643e-01	   9.9999629e-01	   9.9999628e-01	   9.9999631e-01	
   3.4140845e+01	   9.9999642e-01	   9.9999642e-01	   9.9999671e-01	   9.9999644e-01	   9.9999655e-01	   9.9999651e-01	
   3.4309859e+01	   9.9999664e-01	   9.9999663e-01	   9.9999678e-01	   9.9999664e-01	   9.9999677e-01	   9.9999670e-01	
   3.4478873e+01	   9.9999692e-01	   9.9999690e-01	   9.9999678e-01	   9.9999690e-01	   9.9999692e-01	   9.9999688e-01	
   3.4647887e+01	   9.9999716e-01	   9.9999716e-01	   9.9999687e-01	   9.9999714e-01	   9.9999703e-01	   9.9999706e-01	
   3.4816901e+01	   9.9999729e-01	   9.9999731e-01	   9.9999713e-01	   9.9999730e-01	   9.9999716e-01	   9.9999722e-01	
   3.4985915e+01	   9.9999734e-01	   9.9999736e-01	   9.9999746e-01	   9.9999736e-01	   9.9999732e-01	   9.9999736e-01	
   3.5154930e+01	   9.9999738e-01	   9.9999739e-01	   9.9999767e-01	   9.9999740e-01	   9.9999750e-01	   9.9999747e-01	
   3.5323944e+01	   9.9999749e-01	   9.9999748e-01	   9.9999768e-01	   9.9999749e-01	   9.9999764e-01	   9.9999756e-01	
   3.5492958e+01	   9.9999767e-01	   9.9999765e-01	   9.9999758e-01	   9.9999765e-01	   9.9999771e-01	   9.9999765e-01	
   3.5661972e+01	   9.9999783e-01	   9.9999783e-01	   9.9999754e-01	   9.9999781e-01	   9.9999773e-01	   9.9999774e-01	
   3.5830986e+01	   9.9999789e-01	   9.9999791e-01	   9.9999768e-01	   9.9999790e-01	   9.9999775e-01	   9.9999782e-01	
   3.6000000e+01	   9.9999787e-01	   9.9999790e-01	   9.9999794e-01	   9.9999790e-01	   9.9999783e-01	   9.9999788e-01	
   3.6169014e+01	   9.9999783e-01	   9.9999784e-01	   9.9999811e-01	   9.9999785e-01	   9.9999793e-01	   9.9999791e-01	
   3.6338028e+01	   9.9999785e-01	   9.9999784e-01	   9.9999809e-01	   9.9999785e-01	   9.9999801e-01	   9.9999793e-01	
   3.6507042e+01	   9.9999794e-01	   9.9999793e-01	   9.9999792e-01	   9.9999793e-01	   9.9999801e-01	   9.9999795e-01	
   3.6676056e+01	   9.9999805e-01	   9.9999805e-01	   9.9999779e-01	   9.9999804e-01	   9.9999798e-01	   9.9999798e-01	
   3.6845070e+01	   9.9999809e-01	   9.9999810e-01	   9.9999782e-01	   9.9999809e-01	   9.9999794e-01	   9.9999800e-01	
   3.7014085e+01	   9.9999802e-01	   9.9999805e-01	   9.9999803e-01	   9.9999805e-01	   9.9999795e-01	   9.9999801e-01	
   3.7183099e+01	   9.9999792e-01	   9.9999794e-01	   9.9999820e-01	   9.9999795e-01	   9.9999800e-01	   9.9999800e-01	
   3.7352113e+01	   9.9999788e-01	   9.9999788e-01	   9.9999816e-01	   9.9999789e-01	   9.9999804e-01	   9.9999798e-01	
   3.7521127e+01	   9.9999793e-01	   9.9999791e-01	   9.9999795e-01	   9.9999792e-01	   9.9999803e-01	   9.9999796e-01	
   3.7690141e+01	   9.9999802e-01	   9.9999801e-01	   9.9999777e-01	   9.9999800e-01	   9.9999796e-01	   9.9999795e-01	
   3.7859155e+01	   9.9999804e-01	   9.9999805e-01	   9.9999775e-01	   9.9999804e-01	   9.9999789e-01	   9.9999795e-01	
   3.8028169e+01	   9.9999797e-01	   9.9999800e-01	   9.9999792e-01	   9.9999799e-01	   9.9999787e-01	   9.9999794e-01	
   3.8197183e+01	   9.9999784e-01	   9.9999786e-01	   9.9999809e-01	   9.9999787e-01	   9.9999790e-01	   9.9999791e-01	
   3.8366197e+01	   9.9999777e-01	   9.9999777e-01	   9.9999807e-01	   9.9999779e-01	   9.9999794e-01	   9.9999788e-01	
   3.8535211e+01	   9.9999780e-01	   9.9999778e-01	   9.9999789e-01	   9.9999779e-01	   9.9999793e-01	   9.9999785e-01	
   3.8704225e+01	   9.9999789e-01	   9.9999787e-01	   9.9999768e-01	   9.9999787e-01	   9.9999786e-01	   9.9999783e-01	
   3.8873239e+01	   9.9999792e-01	   9.9999793e-01	   9.9999763e-01	   9.9999791e-01	   9.9999778e-01	   9.9999783e-01	
   3.9042254e+01	   9.9999787e-01	   9.9999790e-01	   9.9999777e-01	   9.9999789e-01	   9.9999775e-01	   9.9999783e-01	
   3.9211268e+01	   9.9999775e-01	   9.9999778e-01	   9.9999796e-01	   9.9999779e-01	   9.9999778e-01	   9.9999781e-01	
   3.9380282e+01	   9.9999767e-01	   9.9999768e-01	   9.9999800e-01	   9.9999770e-01	   9.9999783e-01	   9.9999778e-01	
   3.9549296e+01	   9.9999770e-01	   9.9999768e-01	   9.9999785e-01	   9.9999769e-01	   9.9999784e-01	   9.9999776e-01	
   3.9718310e+01	   9.9999780e-01	   9.9999778e-01	   9.9999763e-01	   9.9999777e-01	   9.9999780e-01	   9.9999776e-01	
   3.9887324e+01	   9.9999787e-01	   9.9999788e-01	   9.9999757e-01	   9.9999786e-01	   9.9999773e-01	   9.9999777e-01	
   4.0056338e+01	   9.9999785e-01	   9.9999787e-01	   9.9999768e-01	   9.9999786e-01	   9.9999771e-01	   9.9999779e-01	
   4.0225352e+01	   9.9999776e-01	   9.9999778e-01	   9.9999790e-01	   9.9999779e-01	   9.9999775e-01	   9.9999779e-01	
   4.0394366e+01	   9.9999768e-01	   9.9999769e-01	   9.9999801e-01	   9.9999771e-01	   9.9999782e-01	   9.9999779e-01	
   4.0563380e+01	   9.9999770e-01	   9.9999770e-01	   9.9999791e-01	   9.9999771e-01	   9.9999786e-01	   9.9999779e-01	
   4.0732394e+01	   9.9999782e-01	   9.9999781e-01	   9.9999770e-01	   9.9999780e-01	   9.9999785e-01	   9.9999780e-01	
   4.0901408e+01	   9.9999793e-01	   9.9999793e-01	   9.9999762e-01	   9.9999791e-01	   9.9999781e-01	   9.9999783e-01	
   4.1070423e+01	   9.9999793e-01	   9.9999795e-01	   9.9999776e-01	   9.9999794e-01	   9.9999780e-01	   9.9999787e-01	
   4.1239437e+01	   9.9999787e-01	   9.9999790e-01	   9.9999800e-01	   9.9999790e-01	   9.9999786e-01	   9.9999790e-01	
   4.1408451e+01	   9.9999783e-01	   9.9999784e-01	   9.9999811e-01	   9.9999785e-01	   9.9999794e-01	   9.9999792e-01	
   4.1577465e+01	   9.9999786e-01	   9.9999786e-01	   9.9999804e-01	   9.9999787e-01	   9.9999801e-01	   9.9999794e-01	
   4.1746479e+01	   9.9999799e-01	   9.9999797e-01	   9.9999788e-01	   9.9999797e-01	   9.9999802e-01	   9.9999797e-01	
   4.1915493e+01	   9.9999810e-01	   9.9999810e-01	   9.9999783e-01	   9.9999809e-01	   9.9999800e-01	   9.9999802e-01	
   4.2084507e+01	   9.9999813e-01	   9.9999815e-01	   9.9999797e-01	   9.9999814e-01	   9.9999801e-01	   9.9999807e-01	
   4.2253521e+01	   9.9999810e-01	   9.9999812e-01	   9.9999820e-01	   9.9999812e-01	   9.9999808e-01	   9.9999812e-01	
   4.2422535e+01	   9.9999807e-01	   9.9999808e-01	   9.9999832e-01	   9.9999809e-01	   9.9999818e-01	   9.9999815e-01	
   4.2591549e+01	   9.9999812e-01	   9.9999811e-01	   9.9999830e-01	   9.9999812e-01	   9.9999825e-01	   9.9999819e-01	
   4.2760563e+01	   9.9999825e-01	   9.9999823e-01	   9.9999817e-01	   9.9999823e-01	   9.9999828e-01	   9.9999823e-01	
   4.2929577e+01	   9.9999837e-01	   9.9999837e-01	   9.9999812e-01	   9.9999836e-01	   9.9999828e-01	   9.9999829e-01	
   4.3098592e+01	   9.9999842e-01	   9.9999844e-01	   9.9999824e-01	   9.9999842e-01	   9.9999830e-01	   9.9999836e-01	
   4.3267606e+01	   9.9999840e-01	   9.9999843e-01	   9.9999847e-01	   9.9999842e-01	   9.9999837e-01	   9.9999841e-01	
   4.3436620e+01	   9.9999838e-01	   9.9999839e-01	   9.9999862e-01	   9.9999840e-01	   9.9999847e-01	   9.9999845e-01	
   4.3605634e+01	   9.9999842e-01	   9.9999842e-01	   9.9999862e-01	   9.9999843e-01	   9.9999855e-01	   9.9999849e-01	
   4.3774648e+01	   9.9999854e-01	   9.9999853e-01	   9.9999851e-01	   9.9999853e-01	   9.9999859e-01	   9.9999854e-01	
   4.3943662e+01	   9.9999867e-01	   9.9999867e-01	   9.9999845e-01	   9.9999866e-01	   9.9999860e-01	   9.9999860e-01	
   4.4112676e+01	   9.9999873e-01	   9.9999875e-01	   9.9999854e-01	   9.9999874e-01	   9.9999861e-01	   9.9999867e-01	
   4.4281690e+01	   9.9999872e-01	   9.9999875e-01	   9.9999875e-01	   9.9999875e-01	   9.9999867e-01	   9.9999872e-01	
   4.4450704e+01	   9.9999870e-01	   9.9999871e-01	   9.9999892e-01	   9.9999872e-01	   9.9999877e-01	   9.9999877e-01	
   4.4619718e+01	   9.9999872e-01	   9.9999872e-01	   9.9999895e-01	   9.9999873e-01	   9.9999886e-01	   9.9999880e-01	
   4.4788732e+01	   9.9999883e-01	   9.9999882e-01	   9.9999883e-01	   9.9999882e-01	   9.9999890e-01	   9.9999884e-01	
   4.4957746e+01	   9.9999896e-01	   9.9999895e-01	   9.9999874e-01	   9.9999894e-01	   9.9999890e-01	   9.9999889e-01	
   4.5126761e+01	   9.9999903e-01	   9.9999905e-01	   9.9999880e-01	   9.9999903e-01	   9.9999891e-01	   9.9999895e-01	
   4.5295775e+01	   9.9999902e-01	   9.9999904e-01	   9.9999901e-01	   9.9999904e-01	   9.9999895e-01	   9.9999900e-01	
   4.5464789e+01	   9.9999898e-01	   9.9999900e-01	   9.9999919e-01	   9.9999900e-01	   9.9999903e-01	   9.9999904e-01	
   4.5633803e+01	   9.9999898e-01	   9.9999898e-01	   9.9999923e-01	   9.9999899e-01	   9.9999912e-01	   9.9999907e-01	
   4.5802817e+01	   9.9999907e-01	   9.9999905e-01	   9.9999911e-01	   9.9999906e-01	   9.9999916e-01	   9.9999910e-01	
   4.5971831e+01	   9.9999919e-01	   9.9999918e-01	   9.9999899e-01	   9.9999918e-01	   9.9999915e-01	   9.9999914e-01	
   4.6140845e+01	   9.9999927e-01	   9.9999928e-01	   9.9999902e-01	   9.9999927e-01	   9.9999914e-01	   9.9999918e-01	
   4.6309859e+01	   9.9999926e-01	   9.9999928e-01	   9.9999920e-01	   9.9999928e-01	   9.9999916e-01	   9.9999923e-01	
   4.6478873e+01	   9.9999920e-01	   9.9999922e-01	   9.9999938e-01	   9.9999923e-01	   9.9999923e-01	   9.9999925e-01	
   4.6647887e+01	   9.9999918e-01	   9.9999919e-01	   9.9999943e-01	   9.9999920e-01	   9.9999931e-01	   9.9999927e-01	
   4.6816901e+01	   9.9999924e-01	   9.9999922e-01	   9.9999934e-01	   9.9999924e-01	   9.9999935e-01	   9.9999928e-01	
   4.6985915e+01	   9.9999935e-01	   9.9999934e-01	   9.9999919e-01	   9.9999934e-01	   9.9999934e-01	   9.9999931e-01	
   4.7154930e+01	   9.9999943e-01	   9.9999944e-01	   9.9999918e-01	   9.9999942e-01	   9.9999931e-01	   9.9999935e-01	
   4.7323944e+01	   9.9999943e-01	   9.9999945e-01	   9.9999931e-01	   9.9999944e-01	   9.9999931e-01	   9.9999938e-01	
   4.7492958e+01	   9.9999936e-01	   9.9999938e-01	   9.9999950e-01	   9.9999939e-01	   9.9999936e-01	   9.9999940e-01	
   4.7661972e+01	   9.9999932e-01	   9.9999932e-01	   9.9999957e-01	   9.9999934e-01	   9.9999944e-01	   9.9999940e-01	
   4.7830986e+01	   9.9999934e-01	   9.9999933e-01	   9.9999951e-01	   9.9999935e-01	   9.9999947e-01	   9.9999941e-01	
   4.8000000e+01	   9.9999944e-01	   9.9999943e-01	   9.9999933e-01	   9.9999943e-01	   9.9999946e-01	   9.9999942e-01	
   4.8169014e+01	   9.9999953e-01	   9.9999953e-01	   9.9999926e-01	   9.9999951e-01	   9.9999942e-01	   9.9999944e-01	
   4.8338028e+01	   9.9999953e-01	   9.9999955e-01	   9.9999935e-01	   9.9999954e-01	   9.9999940e-01	   9.9999947e-01	
   4.8507042e+01	   9.9999946e-01	   9.9999949e-01	   9.9999955e-01	   9.9999949e-01	   9.9999943e-01	   9.9999948e-01	
   4.8676056e+01	   9.9999939e-01	   9.9999940e-01	   9.9999966e-01	   9.9999942e-01	   9.9999950e-01	   9.9999948e-01	
   4.8845070e+01	   9.9999940e-01	   9.9999939e-01	   9.9999961e-01	   9.9999940e-01	   9.9999954e-01	   9.9999947e-01	
   4.9014085e+01	   9.9999948e-01	   9.9999947e-01	   9.9999942e-01	   9.9999946e-01	   9.9999953e-01	   9.9999948e-01	
   4.9183099e+01	   9.9999957e-01	   9.9999957e-01	   9.9999929e-01	   9.9999956e-01	   9.9999948e-01	   9.9999949e-01	
   4.9352113e+01	   9.9999959e-01	   9.9999960e-01	   9.9999936e-01	   9.9999959e-01	   9.9999945e-01	   9.9999951e-01	
   4.9521127e+01	   9.9999952e-01	   9.9999955e-01	   9.9999957e-01	   9.9999955e-01	   9.9999946e-01	   9.9999952e-01	
   4.9690141e+01	   9.9999943e-01	   9.9999944e-01	   9.9999970e-01	   9.9999946e-01	   9.9999952e-01	   9.9999952e-01	
   4.9859155e+01	   9.9999942e-01	   9.9999942e-01	   9.9999966e-01	   9.9999943e-01	   9.9999957e-01	   9.9999950e-01	
   5.0028169e+01	   9.9999948e-01	   9.9999947e-01	   9.9999947e-01	   9.9999947e-01	   9.9999956e-01	   9.9999950e-01	
   5.0197183e+01	   9.9999958e-01	   9.9999957e-01	   9.9999933e-01	   9.9999957e-01	   9.9999951e-01	   9.9999951e-01	
   5.0366197e+01	   9.9999961e-01	   9.9999962e-01	   9.9999936e-01	   9.9999961e-01	   9.9999947e-01	   9.9999953e-01	
   5.0535211e+01	   9.9999955e-01	   9.9999958e-01	   9.9999955e-01	   9.9999958e-01	   9.9999947e-01	   9.9999954e-01	
   5.0704225e+01	   9.9999945e-01	   9.9999948e-01	   9.9999970e-01	   9.9999948e-01	   9.9999952e-01	   9.9999953e-01	
   5.0873239e+01	   9.9999943e-01	   9.9999942e-01	   9.9999969e-01	   9.9999944e-01	   9.9999958e-01	   9.9999952e-01	
   5.1042254e+01	   9.9999948e-01	   9.9999946e-01	   9.9999952e-01	   9.9999947e-01	   9.9999958e-01	   9.9999951e-01	
   5.1211268e+01	   9.9999958e-01	   9.9999957e-01	   9.9999936e-01	   9.9999956e-01	   9.9999954e-01	   9.9999952e-01	
   5.1380282e+01	   9.9999962e-01	   9.9999963e-01	   9.9999935e-01	   9.9999962e-01	   9.9999949e-01	   9.9999954e-01	
   5.1549296e+01	   9.9999958e-01	   9.9999962e-01	   9.9999951e-01	   9.9999960e-01	   9.9999948e-01	   9.9999955e-01	
   5.1718310e+01	   9.9999948e-01	   9.9999951e-01	   9.9999969e-01	   9.9999952e-01	   9.9999952e-01	   9.9999955e-01	
   5.1887324e+01	   9.9999944e-01	   9.9999943e-01	   9.9999972e-01	   9.9999945e-01	   9.9999958e-01	   9.9999953e-01	
   5.2056338e+01	   9.9999947e-01	   9.9999946e-01	   9.9999959e-01	   9.9999947e-01	   9.9999960e-01	   9.9999953e-01	
   5.2225352e+01	   9.9999957e-01	   9.9999956e-01	   9.9999941e-01	   9.9999955e-01	   9.9999957e-01	   9.9999953e-01	
   5.2394366e+01	   9.9999964e-01	   9.9999965e-01	   9.9999934e-01	   9.9999963e-01	   9.9999951e-01	   9.9999955e-01	
   5.2563380e+01	   9.9999962e-01	   9.9999965e-01	   9.9999947e-01	   9.9999963e-01	   9.9999949e-01	   9.9999956e-01	
   5.2732394e+01	   9.9999953e-01	   9.9999955e-01	   9.9999969e-01	   9.9999956e-01	   9.9999953e-01	   9.9999957e-01	
   5.2901408e+01	   9.9999945e-01	   9.9999946e-01	   9.9999977e-01	   9.9999948e-01	   9.9999960e-01	   9.9999956e-01	
   5.3070423e+01	   9.9999948e-01	   9.9999947e-01	   9.9999966e-01	   9.9999948e-01	   9.9999963e-01	   9.9999955e-01	
   5.3239437e+01	   9.9999958e-01	   9.9999956e-01	   9.9999945e-01	   9.9999956e-01	   9.9999960e-01	   9.9999955e-01	
   5.3408451e+01	   9.9999966e-01	   9.9999967e-01	   9.9999935e-01	   9.9999965e-01	   9.9999955e-01	   9.9999957e-01	
   5.3577465e+01	   9.9999967e-01	   9.9999968e-01	   9.9999946e-01	   9.9999967e-01	   9.9999952e-01	   9.9999959e-01	
   5.3746479e+01	   9.9999958e-01	   9.9999960e-01	   9.9999970e-01	   9.9999961e-01	   9.9999955e-01	   9.9999960e-01	
   5.3915493e+01	   9.9999949e-01	   9.9999950e-01	   9.9999982e-01	   9.9999951e-01	   9.9999962e-01	   9.9999960e-01	
   5.4084507e+01	   9.9999949e-01	   9.9999949e-01	   9.9999973e-01	   9.9999950e-01	   9.9999966e-01	   9.9999959e-01	
   5.4253521e+01	   9.9999959e-01	   9.9999958e-01	   9.9999951e-01	   9.9999958e-01	   9.9999965e-01	   9.9999959e-01	
   5.4422535e+01	   9.9999970e-01	   9.9999969e-01	   9.9999940e-01	   9.9999968e-01	   9.9999959e-01	   9.9999960e-01	
   5.4591549e+01	   9.9999971e-01	   9.9999973e-01	   9.9999947e-01	   9.9999972e-01	   9.9999956e-01	   9.9999963e-01	
   5.4760563e+01	   9.9999964e-01	   9.9999967e-01	   9.9999970e-01	   9.9999966e-01	   9.9999958e-01	   9.9999964e-01	
   5.4929577e+01	   9.9999954e-01	   9.9999956e-01	   9.9999984e-01	   9.9999957e-01	   9.9999965e-01	   9.9999964e-01	
   5.5098592e+01	   9.9999953e-01	   9.9999953e-01	   9.9999979e-01	   9.9999955e-01	   9.9999970e-01	   9.9999963e-01	
   5.5267606e+01	   9.9999963e-01	   9.9999961e-01	   9.9999959e-01	   9.9999961e-01	   9.9999969e-01	   9.9999963e-01	
   5.5436620e+01	   9.9999973e-01	   9.9999972e-01	   9.9999947e-01	   9.9999971e-01	   9.9999964e-01	   9.9999965e-01	
   5.5605634e+01	   9.9999975e-01	   9.9999976e-01	   9.9999952e-01	   9.9999975e-01	   9.9999961e-01	   9.9999967e-01	
   5.5774648e+01	   9.9999968e-01	   9.9999971e-01	   9.9999971e-01	   9.9999971e-01	   9.9999963e-01	   9.9999968e-01	
   5.5943662e+01	   9.9999960e-01	   9.9999962e-01	   9.9999985e-01	   9.9999963e-01	   9.9999969e-01	   9.9999968e-01	
   5.6112676e+01	   9.9999960e-01	   9.9999959e-01	   9.9999982e-01	   9.9999961e-01	   9.9999974e-01	   9.9999968e-01	
   5.6281690e+01	   9.9999967e-01	   9.9999966e-01	   9.9999966e-01	   9.9999966e-01	   9.9999973e-01	   9.9999968e-01	
   5.6450704e+01	   9.9999976e-01	   9.9999976e-01	   9.9999953e-01	   9.9999975e-01	   9.9999969e-01	   9.9999969e-01	
   5.6619718e+01	   9.9999978e-01	   9.9999980e-01	   9.9999957e-01	   9.9999979e-01	   9.9999966e-01	   9.9999971e-01	
   5.6788732e+01	   9.9999973e-01	   9.9999975e-01	   9.9999975e-01	   9.9999975e-01	   9.9999968e-01	   9.9999973e-01	
   5.6957746e+01	   9.9999965e-01	   9.9999967e-01	   9.9999989e-01	   9.9999968e-01	   9.9999973e-01	   9.9999973e-01	
   5.7126761e+01	   9.9999965e-01	   9.9999964e-01	   9.9999986e-01	   9.9999965e-01	   9.9999978e-01	   9.9999972e-01	
   5.7295775e+01	   9.9999970e-01	   9.9999970e-01	   9.9999970e-01	   9.9999969e-01	   9.9999978e-01	   9.9999972e-01	
   5.7464789e+01	   9.9999979e-01	   9.9999979e-01	   9.9999958e-01	   9.9999978e-01	   9.9999974e-01	   9.9999973e-01	
   5.7633803e+01	   9.9999982e-01	   9.9999983e-01	   9.9999961e-01	   9.9999982e-01	   9.9999970e-01	   9.9999975e-01	
   5.7802817e+01	   9.9999978e-01	   9.9999980e-01	   9.9999978e-01	   9.9999980e-01	   9.9999971e-01	   9.9999977e-01	
   5.7971831e+01	   9.9999970e-01	   9.9999972e-01	   9.9999992e-01	   9.9999972e-01	   9.9999976e-01	   9.9999977e-01	
   5.8140845e+01	   9.9999967e-01	   9.9999968e-01	   9.9999991e-01	   9.9999969e-01	   9.9999981e-01	   9.9999976e-01	
   5.8309859e+01	   9.9999973e-01	   9.9999972e-01	   9.9999975e-01	   9.9999972e-01	   9.9999982e-01	   9.9999976e-01	
   5.8478873e+01	   9.9999982e-01	   9.9999981e-01	   9.9999963e-01	   9.9999981e-01	   9.9999978e-01	   9.9999976e-01	
   5.8647887e+01	   9.9999985e-01	   9.9999987e-01	   9.9999964e-01	   9.9999986e-01	   9.9999974e-01	   9.9999978e-01	
   5.8816901e+01	   9.9999982e-01	   9.9999984e-01	   9.9999978e-01	   9.9999983e-01	   9.9999974e-01	   9.9999980e-01	
   5.8985915e+01	   9.9999974e-01	   9.9999976e-01	   9.9999992e-01	   9.9999977e-01	   9.9999978e-01	   9.9999980e-01	
   5.9154930e+01	   9.9999970e-01	   9.9999971e-01	   9.9999994e-01	   9.9999972e-01	   9.9999983e-01	   9.9999979e-01	
   5.9323944e+01	   9.9999974e-01	   9.9999973e-01	   9.9999982e-01	   9.9999974e-01	   9.9999984e-01	   9.9999978e-01	
   5.9492958e+01	   9.9999983e-01	   9.9999982e-01	   9.9999967e-01	   9.9999982e-01	   9.9999981e-01	   9.9999979e-01	
   5.9661972e+01	   9.9999988e-01	   9.9999989e-01	   9.9999965e-01	   9.9999988e-01	   9.9999977e-01	   9.9999980e-01	
   5.9830986e+01	   9.9999985e-01	   9.9999988e-01	   9.9999976e-01	   9.9999987e-01	   9.9999976e-01	   9.9999982e-01	
   6.0000000e+01	   9.9999978e-01	   9.9999980e-01	   9.9999992e-01	   9.9999981e-01	   9.9999979e-01	   9.9999982e-01	


==> MTDC-AC Control IEEE TPS (Arxiv v2)/PlotData_coordinated/Necsys_Generators.txt <==
   0.0000000e+00	   3.4014498e-15	   2.2629248e-15	  -1.3771547e-16	   1.9510621e-16	  -4.5554844e-16	   2.4268305e-15	
   1.6901408e-01	   2.7090588e-15	  -2.3428190e-16	   7.5296605e-17	  -8.8823707e-16	  -4.3015693e-16	   2.0397261e-15	
   3.3802817e-01	   1.2590951e-15	   2.0830681e-16	   1.6518658e-15	  -1.4278984e-15	   8.4134500e-16	   1.3544206e-15	
   5.0704225e-01	   1.2692621e-15	   2.2129862e-16	   1.1567953e-15	  -7.6272531e-16	   1.0520202e-15	   1.4484194e-15	
   6.7605634e-01	   1.3371783e-15	   3.0808127e-16	   1.1801629e-16	  -2.2057379e-16	   1.1767221e-15	   1.4889348e-15	
   8.4507042e-01	   1.5190311e-15	   5.4044891e-16	  -8.8877930e-16	   1.3864400e-16	   1.2357764e-15	   1.5825381e-15	
   1.0140845e+00	   1.9276494e-01	   1.7007114e-03	   1.8190214e-03	   2.8443866e-04	   1.6857972e-04	   6.4612482e-05	
   1.1830986e+00	   8.9147290e-02	   3.4240749e-02	   4.7687139e-02	   1.5150069e-02	   1.3613368e-02	   5.3614928e-03	
   1.3521127e+00	   2.5785017e-02	   4.2369144e-02	   6.3546171e-02	   3.0444540e-02	   2.7733656e-02	   1.2076285e-02	
   1.5211268e+00	   3.7755505e-03	   4.4941270e-02	   4.8849613e-02	   4.3692530e-02	   3.7109287e-02	   1.9461224e-02	
   1.6901408e+00	   8.2513848e-03	   4.0633249e-02	   2.3916696e-02	   5.2351136e-02	   4.3238196e-02	   2.7544444e-02	
   1.8591549e+00	   1.5462004e-02	   3.3903540e-02	   1.2985676e-02	   5.2417665e-02	   4.5568614e-02	   3.5230931e-02	
   2.0281690e+00	   1.5573501e-02	   3.0055563e-02	   2.2015053e-02	   4.3953340e-02	   4.2814789e-02	   4.0874443e-02	
   2.1971831e+00	   1.7978376e-02	   2.7706997e-02	   3.6562049e-02	   3.2210833e-02	   3.7006753e-02	   4.3427050e-02	
   2.3661972e+00	   2.8956561e-02	   2.5932870e-02	   4.1132672e-02	   2.3734044e-02	   3.2091343e-02	   4.3173720e-02	
   2.5352113e+00	   4.0290762e-02	   2.7298897e-02	   3.4595563e-02	   2.2034730e-02	   3.0280110e-02	   4.1402192e-02	
   2.7042254e+00	   4.2586060e-02	   3.2335779e-02	   2.6148197e-02	   2.5692949e-02	   3.0696157e-02	   3.9246481e-02	
   2.8732394e+00	   3.7628277e-02	   3.6947339e-02	   2.3916612e-02	   3.0322627e-02	   3.1081928e-02	   3.7079905e-02	
   3.0422535e+00	   3.3125907e-02	   3.6849291e-02	   2.8714444e-02	   3.2858815e-02	   3.0407625e-02	   3.4927438e-02	
   3.2112676e+00	   3.2107616e-02	   3.2780105e-02	   3.5806471e-02	   3.3277819e-02	   2.9774233e-02	   3.2968910e-02	
   3.3802817e+00	   3.2516397e-02	   2.9404203e-02	   3.9407002e-02	   3.3088292e-02	   3.0649617e-02	   3.1473388e-02	
   3.5492958e+00	   3.2990793e-02	   2.9955456e-02	   3.6949621e-02	   3.3231207e-02	   3.2869230e-02	   3.0559329e-02	
   3.7183099e+00	   3.4121917e-02	   3.3137477e-02	   3.1270926e-02	   3.3553683e-02	   3.4588157e-02	   3.0192202e-02	
   3.8873239e+00	   3.5635543e-02	   3.5383790e-02	   2.8187529e-02	   3.3568986e-02	   3.4361039e-02	   3.0279633e-02	
   4.0563380e+00	   3.5935875e-02	   3.4864534e-02	   3.0583500e-02	   3.3131741e-02	   3.2686464e-02	   3.0607119e-02	
   4.2253521e+00	   3.4682254e-02	   3.2908899e-02	   3.5655084e-02	   3.2535567e-02	   3.1290178e-02	   3.0887195e-02	
   4.3943662e+00	   3.3502565e-02	   3.1780946e-02	   3.8039784e-02	   3.2275847e-02	   3.1380300e-02	   3.0967087e-02	
   4.5633803e+00	   3.3760203e-02	   3.2289802e-02	   3.5738458e-02	   3.2654670e-02	   3.2602002e-02	   3.0981408e-02	
   4.7323944e+00	   3.4836904e-02	   3.3502025e-02	   3.1740817e-02	   3.3427069e-02	   3.3654079e-02	   3.1170092e-02	
   4.9014085e+00	   3.5254458e-02	   3.4125453e-02	   3.0203169e-02	   3.3935480e-02	   3.3629730e-02	   3.1570530e-02	
   5.0704225e+00	   3.4603969e-02	   3.3780630e-02	   3.2133659e-02	   3.3721948e-02	   3.2782057e-02	   3.1965058e-02	
   5.2394366e+00	   3.3696174e-02	   3.3045682e-02	   3.5046098e-02	   3.3037172e-02	   3.2115200e-02	   3.2146610e-02	
   5.4084507e+00	   3.3388512e-02	   3.2680754e-02	   3.5985748e-02	   3.2581638e-02	   3.2320267e-02	   3.2142747e-02	
   5.5774648e+00	   3.3717841e-02	   3.2922353e-02	   3.4468250e-02	   3.2770889e-02	   3.3161828e-02	   3.2150414e-02	
   5.7464789e+00	   3.4215615e-02	   3.3470999e-02	   3.2270718e-02	   3.3350980e-02	   3.3775841e-02	   3.2306578e-02	
   5.9154930e+00	   3.4386373e-02	   3.3795510e-02	   3.1584979e-02	   3.3726711e-02	   3.3614540e-02	   3.2562505e-02	
   6.0845070e+00	   3.4133912e-02	   3.3638737e-02	   3.2753966e-02	   3.3595674e-02	   3.2956493e-02	   3.2764066e-02	
   6.2535211e+00	   3.3697655e-02	   3.3209602e-02	   3.4447439e-02	   3.3198890e-02	   3.2546047e-02	   3.2817272e-02	
   6.4225352e+00	   3.3471340e-02	   3.2949265e-02	   3.4946360e-02	   3.2972122e-02	   3.2778266e-02	   3.2767776e-02	
   6.5915493e+00	   3.3619264e-02	   3.3101923e-02	   3.3988369e-02	   3.3101869e-02	   3.3371394e-02	   3.2732084e-02	
   6.7605634e+00	   3.3932380e-02	   3.3495870e-02	   3.2670149e-02	   3.3410844e-02	   3.3705068e-02	   3.2791503e-02	
   6.9295775e+00	   3.4055567e-02	   3.3735921e-02	   3.2339315e-02	   3.3592203e-02	   3.3517448e-02	   3.2922665e-02	
   7.0985915e+00	   3.3877502e-02	   3.3610333e-02	   3.3136664e-02	   3.3512915e-02	   3.3081241e-02	   3.3030241e-02	
   7.2676056e+00	   3.3594845e-02	   3.3284366e-02	   3.4140642e-02	   3.3301562e-02	   3.2886471e-02	   3.3050362e-02	
   7.4366197e+00	   3.3490600e-02	   3.3107410e-02	   3.4340128e-02	   3.3188074e-02	   3.3090496e-02	   3.3004073e-02	
   7.6056338e+00	   3.3604739e-02	   3.3221349e-02	   3.3671620e-02	   3.3260377e-02	   3.3449432e-02	   3.2976833e-02	
   7.7746479e+00	   3.3777083e-02	   3.3495277e-02	   3.2904363e-02	   3.3435544e-02	   3.3580638e-02	   3.3013476e-02	
   7.9436620e+00	   3.3805198e-02	   3.3624692e-02	   3.2799806e-02	   3.3522308e-02	   3.3416027e-02	   3.3095769e-02	
   8.1126761e+00	   3.3674373e-02	   3.3517889e-02	   3.3334839e-02	   3.3458114e-02	   3.3155915e-02	   3.3155160e-02	
   8.2816901e+00	   3.3515290e-02	   3.3295743e-02	   3.3898822e-02	   3.3317675e-02	   3.3084924e-02	   3.3154710e-02	
   8.4507042e+00	   3.3467204e-02	   3.3202660e-02	   3.3934013e-02	   3.3257168e-02	   3.3236188e-02	   3.3119422e-02	
   8.6197183e+00	   3.3535341e-02	   3.3293762e-02	   3.3477509e-02	   3.3314622e-02	   3.3433376e-02	   3.3104357e-02	
   8.7887324e+00	   3.3624590e-02	   3.3459415e-02	   3.3048048e-02	   3.3421564e-02	   3.3477056e-02	   3.3132587e-02	
   8.9577465e+00	   3.3628012e-02	   3.3515723e-02	   3.3039850e-02	   3.3458144e-02	   3.3345902e-02	   3.3181956e-02	
   9.1267606e+00	   3.3534874e-02	   3.3418272e-02	   3.3397286e-02	   3.3394229e-02	   3.3197581e-02	   3.3210391e-02	
   9.2957746e+00	   3.3433345e-02	   3.3282065e-02	   3.3704128e-02	   3.3304011e-02	   3.3180192e-02	   3.3200969e-02	
   9.4647887e+00	   3.3410489e-02	   3.3244174e-02	   3.3659714e-02	   3.3277172e-02	   3.3282639e-02	   3.3175633e-02	
   9.6338028e+00	   3.3460528e-02	   3.3316514e-02	   3.3349978e-02	   3.3322185e-02	   3.3386037e-02	   3.3167791e-02	
   9.8028169e+00	   3.3511284e-02	   3.3410445e-02	   3.3109306e-02	   3.3383134e-02	   3.3386154e-02	   3.3188266e-02	
   9.9718310e+00	   3.3495396e-02	   3.3419314e-02	   3.3160969e-02	   3.3389623e-02	   3.3295687e-02	   3.3216967e-02	
   1.0140845e+01	   3.3425547e-02	   3.3344367e-02	   3.3399557e-02	   3.3340290e-02	   3.3215443e-02	   3.3227793e-02	
   1.0309859e+01	   3.3364417e-02	   3.3262352e-02	   3.3550581e-02	   3.3283896e-02	   3.3218171e-02	   3.3215940e-02	
   1.0478873e+01	   3.3361148e-02	   3.3254500e-02	   3.3477535e-02	   3.3274798e-02	   3.3288806e-02	   3.3198693e-02	
   1.0647887e+01	   3.3398931e-02	   3.3313526e-02	   3.3262707e-02	   3.3311263e-02	   3.3343869e-02	   3.3196851e-02	
   1.0816901e+01	   3.3420816e-02	   3.3362446e-02	   3.3149691e-02	   3.3344215e-02	   3.3326543e-02	   3.3212172e-02	
   1.0985915e+01	   3.3398595e-02	   3.3352653e-02	   3.3224223e-02	   3.3338503e-02	   3.3257569e-02	   3.3229597e-02	
   1.1154930e+01	   3.3349269e-02	   3.3292909e-02	   3.3389155e-02	   3.3298178e-02	   3.3214317e-02	   3.3231716e-02	
   1.1323944e+01	   3.3316544e-02	   3.3246230e-02	   3.3455480e-02	   3.3264284e-02	   3.3230346e-02	   3.3220063e-02	
   1.1492958e+01	   3.3321485e-02	   3.3254651e-02	   3.3372692e-02	   3.3267335e-02	   3.3282773e-02	   3.3209529e-02	
   1.1661972e+01	   3.3348286e-02	   3.3299652e-02	   3.3225492e-02	   3.3296610e-02	   3.3312845e-02	   3.3210750e-02	
   1.1830986e+01	   3.3360532e-02	   3.3328798e-02	   3.3167685e-02	   3.3316645e-02	   3.3294476e-02	   3.3222839e-02	
   1.2000000e+01	   3.3344428e-02	   3.3317807e-02	   3.3230077e-02	   3.3309683e-02	   3.3243898e-02	   3.3235085e-02	
   1.2169014e+01	   3.3307373e-02	   3.3274080e-02	   3.3355328e-02	   3.3280042e-02	   3.3213968e-02	   3.3236652e-02	
   1.2338028e+01	   3.3282900e-02	   3.3241530e-02	   3.3404524e-02	   3.3256945e-02	   3.3226850e-02	   3.3228293e-02	
   1.2507042e+01	   3.3287994e-02	   3.3247453e-02	   3.3344012e-02	   3.3259956e-02	   3.3272085e-02	   3.3219913e-02	
   1.2676056e+01	   3.3314286e-02	   3.3284718e-02	   3.3220007e-02	   3.3284302e-02	   3.3300487e-02	   3.3221339e-02	
   1.2845070e+01	   3.3329306e-02	   3.3313690e-02	   3.3164706e-02	   3.3304075e-02	   3.3288131e-02	   3.3232382e-02	
   1.3014085e+01	   3.3318984e-02	   3.3309122e-02	   3.3214724e-02	   3.3301578e-02	   3.3244857e-02	   3.3244537e-02	
   1.3183099e+01	   3.3286272e-02	   3.3272633e-02	   3.3334379e-02	   3.3277739e-02	   3.3216614e-02	   3.3246778e-02	
   1.3352113e+01	   3.3263201e-02	   3.3239113e-02	   3.3395582e-02	   3.3254911e-02	   3.3226206e-02	   3.3241580e-02	
   1.3521127e+01	   3.3269266e-02	   3.3242556e-02	   3.3351083e-02	   3.3256587e-02	   3.3266446e-02	   3.3233523e-02	
   1.3690141e+01	   3.3295701e-02	   3.3276327e-02	   3.3236379e-02	   3.3278796e-02	   3.3301275e-02	   3.3233809e-02	
   1.3859155e+01	   3.3316536e-02	   3.3312429e-02	   3.3161166e-02	   3.3303804e-02	   3.3300673e-02	   3.3243914e-02	
   1.4028169e+01	   3.3314703e-02	   3.3319288e-02	   3.3185214e-02	   3.3309689e-02	   3.3262404e-02	   3.3257475e-02	
   1.4197183e+01	   3.3285848e-02	   3.3288366e-02	   3.3305971e-02	   3.3290465e-02	   3.3226950e-02	   3.3263169e-02	
   1.4366197e+01	   3.3261070e-02	   3.3249734e-02	   3.3394456e-02	   3.3264462e-02	   3.3225717e-02	   3.3260622e-02	
   1.4535211e+01	   3.3261504e-02	   3.3244338e-02	   3.3381022e-02	   3.3260336e-02	   3.3263496e-02	   3.3251554e-02	
   1.4704225e+01	   3.3285946e-02	   3.3272883e-02	   3.3270921e-02	   3.3279098e-02	   3.3309472e-02	   3.3250383e-02	
   1.4873239e+01	   3.3314216e-02	   3.3317356e-02	   3.3165385e-02	   3.3310014e-02	   3.3315309e-02	   3.3258315e-02	
   1.5042254e+01	   3.3317906e-02	   3.3333538e-02	   3.3173319e-02	   3.3322887e-02	   3.3285648e-02	   3.3272702e-02	
   1.5211268e+01	   3.3296876e-02	   3.3310136e-02	   3.3279878e-02	   3.3308547e-02	   3.3243551e-02	   3.3281861e-02	
   1.5380282e+01	   3.3269043e-02	   3.3268241e-02	   3.3394067e-02	   3.3280578e-02	   3.3230782e-02	   3.3281143e-02	
   1.5549296e+01	   3.3260883e-02	   3.3250997e-02	   3.3415093e-02	   3.3268671e-02	   3.3262703e-02	   3.3271868e-02	
   1.5718310e+01	   3.3280102e-02	   3.3271510e-02	   3.3317841e-02	   3.3282359e-02	   3.3314482e-02	   3.3267830e-02	
   1.5887324e+01	   3.3313539e-02	   3.3320595e-02	   3.3189189e-02	   3.3316297e-02	   3.3331295e-02	   3.3272387e-02	
   1.6056338e+01	   3.3326082e-02	   3.3346762e-02	   3.3171076e-02	   3.3335543e-02	   3.3311775e-02	   3.3286898e-02	
   1.6225352e+01	   3.3312174e-02	   3.3332037e-02	   3.3255902e-02	   3.3326569e-02	   3.3263097e-02	   3.3299134e-02	
   1.6394366e+01	   3.3280231e-02	   3.3288377e-02	   3.3392220e-02	   3.3297894e-02	   3.3239943e-02	   3.3299236e-02	
   1.6563380e+01	   3.3262826e-02	   3.3259101e-02	   3.3443255e-02	   3.3278395e-02	   3.3263103e-02	   3.3290790e-02	
   1.6732394e+01	   3.3276660e-02	   3.3271317e-02	   3.3365181e-02	   3.3286637e-02	   3.3315402e-02	   3.3283090e-02	
   1.6901408e+01	   3.3313000e-02	   3.3319869e-02	   3.3224388e-02	   3.3319390e-02	   3.3345642e-02	   3.3284001e-02	
   1.7070423e+01	   3.3334518e-02	   3.3356280e-02	   3.3168780e-02	   3.3344615e-02	   3.3337246e-02	   3.3297226e-02	
   1.7239437e+01	   3.3327733e-02	   3.3352988e-02	   3.3224967e-02	   3.3343272e-02	   3.3285581e-02	   3.3311167e-02	
   1.7408451e+01	   3.3292073e-02	   3.3309409e-02	   3.3376605e-02	   3.3315455e-02	   3.3250661e-02	   3.3313416e-02	
   1.7577465e+01	   3.3266537e-02	   3.3268127e-02	   3.3456750e-02	   3.3288193e-02	   3.3262373e-02	   3.3305888e-02	
   1.7746479e+01	   3.3275670e-02	   3.3272605e-02	   3.3403530e-02	   3.3290652e-02	   3.3312568e-02	   3.3294371e-02	
   1.7915493e+01	   3.3310858e-02	   3.3315246e-02	   3.3260701e-02	   3.3318332e-02	   3.3356590e-02	   3.3292535e-02	
   1.8084507e+01	   3.3339698e-02	   3.3360820e-02	   3.3165153e-02	   3.3349144e-02	   3.3356063e-02	   3.3302791e-02	
   1.8253521e+01	   3.3339109e-02	   3.3369318e-02	   3.3193374e-02	   3.3356104e-02	   3.3307300e-02	   3.3317423e-02	
   1.8422535e+01	   3.3303848e-02	   3.3329519e-02	   3.3344912e-02	   3.3331439e-02	   3.3260504e-02	   3.3322874e-02	
   1.8591549e+01	   3.3272352e-02	   3.3279232e-02	   3.3456961e-02	   3.3297619e-02	   3.3257047e-02	   3.3316684e-02	
   1.8760563e+01	   3.3272766e-02	   3.3271151e-02	   3.3440150e-02	   3.3291128e-02	   3.3302033e-02	   3.3302475e-02	
   1.8929577e+01	   3.3303802e-02	   3.3305050e-02	   3.3300041e-02	   3.3312103e-02	   3.3358625e-02	   3.3297139e-02	
   1.9098592e+01	   3.3339582e-02	   3.3359350e-02	   3.3163714e-02	   3.3348872e-02	   3.3364217e-02	   3.3303842e-02	
   1.9267606e+01	   3.3343052e-02	   3.3377647e-02	   3.3171169e-02	   3.3363182e-02	   3.3324946e-02	   3.3318629e-02	
   1.9436620e+01	   3.3314775e-02	   3.3345962e-02	   3.3303777e-02	   3.3343271e-02	   3.3268566e-02	   3.3327268e-02	
   1.9605634e+01	   3.3277995e-02	   3.3290433e-02	   3.3447194e-02	   3.3305302e-02	   3.3249118e-02	   3.3322664e-02	
   1.9774648e+01	   3.3266843e-02	   3.3266350e-02	   3.3473008e-02	   3.3287719e-02	   3.3285406e-02	   3.3307531e-02	
   1.9943662e+01	   3.3289976e-02	   3.3288564e-02	   3.3347860e-02	   3.3301104e-02	   3.3348204e-02	   3.3297919e-02	
   2.0112676e+01	   3.3330526e-02	   3.3348214e-02	   3.3180400e-02	   3.3341976e-02	   3.3369970e-02	   3.3300752e-02	
   2.0281690e+01	   3.3345524e-02	   3.3379305e-02	   3.3146788e-02	   3.3364120e-02	   3.3338149e-02	   3.3315240e-02	
   2.0450704e+01	   3.3321713e-02	   3.3354653e-02	   3.3270171e-02	   3.3347840e-02	   3.3275281e-02	   3.3325283e-02	
   2.0619718e+01	   3.3279960e-02	   3.3295989e-02	   3.3435313e-02	   3.3307608e-02	   3.3250165e-02	   3.3322167e-02	
   2.0788732e+01	   3.3262733e-02	   3.3264566e-02	   3.3471826e-02	   3.3285811e-02	   3.3279362e-02	   3.3308043e-02	
   2.0957746e+01	   3.3283352e-02	   3.3284785e-02	   3.3356706e-02	   3.3299079e-02	   3.3338351e-02	   3.3297414e-02	
   2.1126761e+01	   3.3323668e-02	   3.3340040e-02	   3.3194945e-02	   3.3336057e-02	   3.3361755e-02	   3.3298904e-02	
   2.1295775e+01	   3.3340191e-02	   3.3371660e-02	   3.3159373e-02	   3.3357156e-02	   3.3335914e-02	   3.3311491e-02	
   2.1464789e+01	   3.3320022e-02	   3.3352390e-02	   3.3259112e-02	   3.3344374e-02	   3.3278930e-02	   3.3321324e-02	
   2.1633803e+01	   3.3279373e-02	   3.3298777e-02	   3.3414073e-02	   3.3308780e-02	   3.3252375e-02	   3.3319952e-02	
   2.1802817e+01	   3.3262036e-02	   3.3265721e-02	   3.3451701e-02	   3.3286294e-02	   3.3273122e-02	   3.3306308e-02	
   2.1971831e+01	   3.3279071e-02	   3.3281051e-02	   3.3362057e-02	   3.3295666e-02	   3.3328994e-02	   3.3294252e-02	
   2.2140845e+01	   3.3316073e-02	   3.3329740e-02	   3.3214339e-02	   3.3327184e-02	   3.3358869e-02	   3.3294485e-02	
   2.2309859e+01	   3.3333533e-02	   3.3362119e-02	   3.3159572e-02	   3.3349096e-02	   3.3338742e-02	   3.3306262e-02	
   2.2478873e+01	   3.3318513e-02	   3.3352764e-02	   3.3240253e-02	   3.3343700e-02	   3.3281797e-02	   3.3317434e-02	
   2.2647887e+01	   3.3279671e-02	   3.3302188e-02	   3.3393384e-02	   3.3310859e-02	   3.3247623e-02	   3.3316731e-02	
   2.2816901e+01	   3.3258522e-02	   3.3263747e-02	   3.3457015e-02	   3.3284232e-02	   3.3264732e-02	   3.3305088e-02	
   2.2985915e+01	   3.3271882e-02	   3.3271029e-02	   3.3381437e-02	   3.3287109e-02	   3.3317095e-02	   3.3292882e-02	
   2.3154930e+01	   3.3307897e-02	   3.3319304e-02	   3.3229326e-02	   3.3318533e-02	   3.3351512e-02	   3.3291152e-02	
   2.3323944e+01	   3.3328773e-02	   3.3359029e-02	   3.3162043e-02	   3.3346398e-02	   3.3340501e-02	   3.3301641e-02	
   2.3492958e+01	   3.3318213e-02	   3.3352739e-02	   3.3220743e-02	   3.3343512e-02	   3.3287432e-02	   3.3314063e-02	
   2.3661972e+01	   3.3284375e-02	   3.3308400e-02	   3.3365323e-02	   3.3314222e-02	   3.3247949e-02	   3.3315358e-02	
   2.3830986e+01	   3.3260863e-02	   3.3267360e-02	   3.3444438e-02	   3.3285125e-02	   3.3254782e-02	   3.3304801e-02	
   2.4000000e+01	   3.3265356e-02	   3.3266523e-02	   3.3400417e-02	   3.3283308e-02	   3.3307063e-02	   3.3291740e-02	
   2.4169014e+01	   3.3299090e-02	   3.3309698e-02	   3.3249437e-02	   3.3311985e-02	   3.3349667e-02	   3.3289515e-02	
   2.4338028e+01	   3.3327110e-02	   3.3355669e-02	   3.3153663e-02	   3.3344064e-02	   3.3342944e-02	   3.3297975e-02	
   2.4507042e+01	   3.3322688e-02	   3.3357321e-02	   3.3196790e-02	   3.3346129e-02	   3.3295838e-02	   3.3310465e-02	
   2.4676056e+01	   3.3290501e-02	   3.3316357e-02	   3.3340070e-02	   3.3318317e-02	   3.3251602e-02	   3.3314463e-02	
   2.4845070e+01	   3.3260501e-02	   3.3269668e-02	   3.3440605e-02	   3.3285986e-02	   3.3249550e-02	   3.3306224e-02	
   2.5014085e+01	   3.3260658e-02	   3.3263530e-02	   3.3417193e-02	   3.3281529e-02	   3.3296500e-02	   3.3292656e-02	
   2.5183099e+01	   3.3291778e-02	   3.3300066e-02	   3.3274266e-02	   3.3306274e-02	   3.3347241e-02	   3.3288261e-02	
   2.5352113e+01	   3.3325037e-02	   3.3348631e-02	   3.3157218e-02	   3.3339223e-02	   3.3348883e-02	   3.3295167e-02	
   2.5521127e+01	   3.3328256e-02	   3.3361199e-02	   3.3173528e-02	   3.3347710e-02	   3.3306172e-02	   3.3308292e-02	
   2.5690141e+01	   3.3296683e-02	   3.3325888e-02	   3.3315101e-02	   3.3324108e-02	   3.3255740e-02	   3.3314254e-02	
   2.5859155e+01	   3.3261290e-02	   3.3273815e-02	   3.3438905e-02	   3.3289546e-02	   3.3247738e-02	   3.3309039e-02	
   2.6028169e+01	   3.3258621e-02	   3.3262748e-02	   3.3429824e-02	   3.3282095e-02	   3.3287179e-02	   3.3295323e-02	
   2.6197183e+01	   3.3286936e-02	   3.3291727e-02	   3.3301616e-02	   3.3301014e-02	   3.3340848e-02	   3.3288086e-02	
   2.6366197e+01	   3.3322121e-02	   3.3342039e-02	   3.3173943e-02	   3.3334113e-02	   3.3354851e-02	   3.3293514e-02	
   2.6535211e+01	   3.3330346e-02	   3.3362237e-02	   3.3161579e-02	   3.3347878e-02	   3.3317340e-02	   3.3307340e-02	
   2.6704225e+01	   3.3303205e-02	   3.3336149e-02	   3.3289249e-02	   3.3331850e-02	   3.3261442e-02	   3.3315488e-02	
   2.6873239e+01	   3.3265668e-02	   3.3282945e-02	   3.3432850e-02	   3.3297183e-02	   3.3248280e-02	   3.3312171e-02	
   2.7042254e+01	   3.3258800e-02	   3.3259958e-02	   3.3442161e-02	   3.3280826e-02	   3.3278876e-02	   3.3298920e-02	
   2.7211268e+01	   3.3282191e-02	   3.3284050e-02	   3.3332864e-02	   3.3295521e-02	   3.3333810e-02	   3.3289828e-02	
   2.7380282e+01	   3.3318269e-02	   3.3336135e-02	   3.3192612e-02	   3.3329894e-02	   3.3356793e-02	   3.3292992e-02	
   2.7549296e+01	   3.3330540e-02	   3.3361609e-02	   3.3159430e-02	   3.3348842e-02	   3.3329008e-02	   3.3306868e-02	
   2.7718310e+01	   3.3311552e-02	   3.3346481e-02	   3.3261791e-02	   3.3340009e-02	   3.3271414e-02	   3.3317338e-02	
   2.7887324e+01	   3.3274595e-02	   3.3293482e-02	   3.3414908e-02	   3.3304937e-02	   3.3246222e-02	   3.3315335e-02	
   2.8056338e+01	   3.3258529e-02	   3.3260707e-02	   3.3459097e-02	   3.3281251e-02	   3.3270996e-02	   3.3303215e-02	
   2.8225352e+01	   3.3276087e-02	   3.3276719e-02	   3.3366113e-02	   3.3290587e-02	   3.3326594e-02	   3.3292880e-02	
   2.8394366e+01	   3.3313626e-02	   3.3329004e-02	   3.3211819e-02	   3.3326190e-02	   3.3356449e-02	   3.3293205e-02	
   2.8563380e+01	   3.3332423e-02	   3.3364577e-02	   3.3159350e-02	   3.3352008e-02	   3.3341242e-02	   3.3306114e-02	
   2.8732394e+01	   3.3321077e-02	   3.3354912e-02	   3.3233231e-02	   3.3346290e-02	   3.3283129e-02	   3.3318651e-02	
   2.8901408e+01	   3.3283546e-02	   3.3305103e-02	   3.3393414e-02	   3.3312386e-02	   3.3246162e-02	   3.3318586e-02	
   2.9070423e+01	   3.3259300e-02	   3.3265079e-02	   3.3469569e-02	   3.3284376e-02	   3.3262793e-02	   3.3307945e-02	
   2.9239437e+01	   3.3269656e-02	   3.3269705e-02	   3.3397855e-02	   3.3287134e-02	   3.3318374e-02	   3.3295959e-02	
   2.9408451e+01	   3.3308892e-02	   3.3320771e-02	   3.3235139e-02	   3.3322246e-02	   3.3358031e-02	   3.3294093e-02	
   2.9577465e+01	   3.3336335e-02	   3.3365548e-02	   3.3155454e-02	   3.3352962e-02	   3.3350081e-02	   3.3304875e-02	
   2.9746479e+01	   3.3328474e-02	   3.3362346e-02	   3.3210220e-02	   3.3350803e-02	   3.3295410e-02	   3.3318902e-02	
   2.9915493e+01	   3.3291282e-02	   3.3317117e-02	   3.3369217e-02	   3.3320297e-02	   3.3249220e-02	   3.3321723e-02	
   3.0084507e+01	   3.3262051e-02	   3.3271170e-02	   3.3467594e-02	   3.3289690e-02	   3.3255136e-02	   3.3312492e-02	
   3.0253521e+01	   3.3264960e-02	   3.3266068e-02	   3.3426016e-02	   3.3286450e-02	   3.3308915e-02	   3.3298840e-02	
   3.0422535e+01	   3.3304329e-02	   3.3311588e-02	   3.3263570e-02	   3.3316605e-02	   3.3357879e-02	   3.3294945e-02	
   3.0591549e+01	   3.3337591e-02	   3.3364207e-02	   3.3153739e-02	   3.3351324e-02	   3.3356831e-02	   3.3303321e-02	
   3.0760563e+01	   3.3333538e-02	   3.3368312e-02	   3.3190347e-02	   3.3354364e-02	   3.3308055e-02	   3.3318184e-02	
   3.0929577e+01	   3.3299113e-02	   3.3329306e-02	   3.3339776e-02	   3.3329472e-02	   3.3256148e-02	   3.3324123e-02	
   3.1098592e+01	   3.3266174e-02	   3.3277965e-02	   3.3457609e-02	   3.3295774e-02	   3.3249675e-02	   3.3316396e-02	
   3.1267606e+01	   3.3264001e-02	   3.3264748e-02	   3.3448905e-02	   3.3286296e-02	   3.3298202e-02	   3.3301467e-02	
   3.1436620e+01	   3.3297989e-02	   3.3301644e-02	   3.3296649e-02	   3.3309141e-02	   3.3355414e-02	   3.3295770e-02	
   3.1605634e+01	   3.3335451e-02	   3.3358108e-02	   3.3158595e-02	   3.3346501e-02	   3.3361940e-02	   3.3301721e-02	
   3.1774648e+01	   3.3337432e-02	   3.3374389e-02	   3.3170096e-02	   3.3359361e-02	   3.3320879e-02	   3.3316774e-02	
   3.1943662e+01	   3.3308436e-02	   3.3341335e-02	   3.3306066e-02	   3.3338931e-02	   3.3264315e-02	   3.3324930e-02	
   3.2112676e+01	   3.3271753e-02	   3.3285449e-02	   3.3447621e-02	   3.3301153e-02	   3.3247479e-02	   3.3319600e-02	
   3.2281690e+01	   3.3263392e-02	   3.3265167e-02	   3.3463052e-02	   3.3286079e-02	   3.3286707e-02	   3.3304515e-02	
   3.2450704e+01	   3.3289495e-02	   3.3291430e-02	   3.3331736e-02	   3.3301722e-02	   3.3349060e-02	   3.3295825e-02	
   3.2619718e+01	   3.3329520e-02	   3.3349714e-02	   3.3171678e-02	   3.3341761e-02	   3.3367293e-02	   3.3300237e-02	
   3.2788732e+01	   3.3342444e-02	   3.3377945e-02	   3.3149114e-02	   3.3362808e-02	   3.3333467e-02	   3.3314497e-02	
   3.2957746e+01	   3.3318480e-02	   3.3352749e-02	   3.3271970e-02	   3.3346748e-02	   3.3273043e-02	   3.3324300e-02	
   3.3126761e+01	   3.3276921e-02	   3.3294405e-02	   3.3435412e-02	   3.3306340e-02	   3.3247713e-02	   3.3322512e-02	
   3.3295775e+01	   3.3262651e-02	   3.3264521e-02	   3.3472478e-02	   3.3284759e-02	   3.3275306e-02	   3.3307847e-02	
   3.3464789e+01	   3.3281009e-02	   3.3282545e-02	   3.3364813e-02	   3.3296883e-02	   3.3339704e-02	   3.3296284e-02	
   3.3633803e+01	   3.3324029e-02	   3.3340018e-02	   3.3193445e-02	   3.3336568e-02	   3.3371693e-02	   3.3298461e-02	
   3.3802817e+01	   3.3345517e-02	   3.3377269e-02	   3.3135543e-02	   3.3362244e-02	   3.3345517e-02	   3.3311611e-02	
   3.3971831e+01	   3.3327125e-02	   3.3363396e-02	   3.3240173e-02	   3.3352568e-02	   3.3282788e-02	   3.3323832e-02	
   3.4140845e+01	   3.3282617e-02	   3.3305062e-02	   3.3418914e-02	   3.3312868e-02	   3.3248827e-02	   3.3324319e-02	
   3.4309859e+01	   3.3260083e-02	   3.3263664e-02	   3.3475175e-02	   3.3285366e-02	   3.3265434e-02	   3.3311327e-02	
   3.4478873e+01	   3.3275229e-02	   3.3275034e-02	   3.3395016e-02	   3.3293262e-02	   3.3328928e-02	   3.3297122e-02	
   3.4647887e+01	   3.3318232e-02	   3.3329144e-02	   3.3220686e-02	   3.3329253e-02	   3.3371972e-02	   3.3296617e-02	
   3.4816901e+01	   3.3344699e-02	   3.3373763e-02	   3.3136061e-02	   3.3358523e-02	   3.3356739e-02	   3.3308692e-02	
   3.4985915e+01	   3.3333843e-02	   3.3372078e-02	   3.3209482e-02	   3.3357508e-02	   3.3294612e-02	   3.3323176e-02	
   3.5154930e+01	   3.3289764e-02	   3.3316817e-02	   3.3389493e-02	   3.3321820e-02	   3.3248740e-02	   3.3325735e-02	
   3.5323944e+01	   3.3260250e-02	   3.3265203e-02	   3.3484229e-02	   3.3287856e-02	   3.3258154e-02	   3.3314669e-02	
   3.5492958e+01	   3.3270524e-02	   3.3268278e-02	   3.3423419e-02	   3.3288976e-02	   3.3316827e-02	   3.3299172e-02	
   3.5661972e+01	   3.3310394e-02	   3.3317364e-02	   3.3254573e-02	   3.3320031e-02	   3.3367792e-02	   3.3295243e-02	
   3.5830986e+01	   3.3341647e-02	   3.3369852e-02	   3.3147394e-02	   3.3355182e-02	   3.3367081e-02	   3.3306104e-02	
   3.6000000e+01	   3.3339228e-02	   3.3376885e-02	   3.3177062e-02	   3.3361399e-02	   3.3307815e-02	   3.3322291e-02	
   3.6169014e+01	   3.3299425e-02	   3.3329351e-02	   3.3355025e-02	   3.3331823e-02	   3.3250878e-02	   3.3326531e-02	
   3.6338028e+01	   3.3262717e-02	   3.3270277e-02	   3.3487389e-02	   3.3291797e-02	   3.3251738e-02	   3.3317887e-02	
   3.6507042e+01	   3.3265187e-02	   3.3262135e-02	   3.3453618e-02	   3.3283570e-02	   3.3304029e-02	   3.3301918e-02	
   3.6676056e+01	   3.3300924e-02	   3.3305424e-02	   3.3290948e-02	   3.3311340e-02	   3.3362383e-02	   3.3295359e-02	
   3.6845070e+01	   3.3339080e-02	   3.3364733e-02	   3.3151356e-02	   3.3352737e-02	   3.3372763e-02	   3.3303764e-02	
   3.7014085e+01	   3.3343716e-02	   3.3379817e-02	   3.3156757e-02	   3.3364699e-02	   3.3321620e-02	   3.3320445e-02	
   3.7183099e+01	   3.3310066e-02	   3.3342074e-02	   3.3320161e-02	   3.3340395e-02	   3.3255403e-02	   3.3327660e-02	
   3.7352113e+01	   3.3267317e-02	   3.3279675e-02	   3.3483928e-02	   3.3296697e-02	   3.3246766e-02	   3.3321160e-02	
   3.7521127e+01	   3.3259252e-02	   3.3257602e-02	   3.3482322e-02	   3.3280234e-02	   3.3291162e-02	   3.3305537e-02	
   3.7690141e+01	   3.3291901e-02	   3.3293802e-02	   3.3326548e-02	   3.3304854e-02	   3.3355911e-02	   3.3296692e-02	
   3.7859155e+01	   3.3336959e-02	   3.3358333e-02	   3.3159706e-02	   3.3349873e-02	   3.3375649e-02	   3.3301368e-02	
   3.8028169e+01	   3.3347443e-02	   3.3381025e-02	   3.3143500e-02	   3.3365642e-02	   3.3335336e-02	   3.3317947e-02	
   3.8197183e+01	   3.3319470e-02	   3.3354355e-02	   3.3286816e-02	   3.3347156e-02	   3.3265915e-02	   3.3328898e-02	
   3.8366197e+01	   3.3273092e-02	   3.3290602e-02	   3.3464970e-02	   3.3303596e-02	   3.3241257e-02	   3.3324774e-02	
   3.8535211e+01	   3.3256610e-02	   3.3257713e-02	   3.3500936e-02	   3.3281846e-02	   3.3278718e-02	   3.3309596e-02	
   3.8704225e+01	   3.3284609e-02	   3.3282731e-02	   3.3362037e-02	   3.3299371e-02	   3.3348109e-02	   3.3298002e-02	
   3.8873239e+01	   3.3333477e-02	   3.3348487e-02	   3.3175373e-02	   3.3343147e-02	   3.3375494e-02	   3.3299541e-02	
   3.9042254e+01	   3.3349567e-02	   3.3385273e-02	   3.3138318e-02	   3.3367022e-02	   3.3348828e-02	   3.3315478e-02	
   3.9211268e+01	   3.3327506e-02	   3.3365105e-02	   3.3252476e-02	   3.3353782e-02	   3.3278288e-02	   3.3329769e-02	
   3.9380282e+01	   3.3281001e-02	   3.3303214e-02	   3.3437096e-02	   3.3313692e-02	   3.3240265e-02	   3.3328424e-02	
   3.9549296e+01	   3.3258456e-02	   3.3262037e-02	   3.3506181e-02	   3.3286835e-02	   3.3266639e-02	   3.3313628e-02	
   3.9718310e+01	   3.3277811e-02	   3.3272064e-02	   3.3400368e-02	   3.3292267e-02	   3.3337182e-02	   3.3299225e-02	
   3.9887324e+01	   3.3326067e-02	   3.3337293e-02	   3.3204733e-02	   3.3334009e-02	   3.3378576e-02	   3.3298801e-02	
   4.0056338e+01	   3.3351967e-02	   3.3386880e-02	   3.3128876e-02	   3.3367699e-02	   3.3360088e-02	   3.3313291e-02	
   4.0225352e+01	   3.3335890e-02	   3.3375604e-02	   3.3216299e-02	   3.3362215e-02	   3.3292331e-02	   3.3329476e-02	
   4.0394366e+01	   3.3291294e-02	   3.3316867e-02	   3.3404805e-02	   3.3324817e-02	   3.3244078e-02	   3.3331385e-02	
   4.0563380e+01	   3.3262120e-02	   3.3264333e-02	   3.3498196e-02	   3.3288049e-02	   3.3258612e-02	   3.3316852e-02	
   4.0732394e+01	   3.3275229e-02	   3.3271955e-02	   3.3420643e-02	   3.3290749e-02	   3.3327752e-02	   3.3301174e-02	
   4.0901408e+01	   3.3318954e-02	   3.3329790e-02	   3.3234602e-02	   3.3328862e-02	   3.3374406e-02	   3.3299813e-02	
   4.1070423e+01	   3.3348989e-02	   3.3381100e-02	   3.3139655e-02	   3.3365780e-02	   3.3360491e-02	   3.3313487e-02	
   4.1239437e+01	   3.3337528e-02	   3.3374876e-02	   3.3214947e-02	   3.3363480e-02	   3.3299168e-02	   3.3327537e-02	
   4.1408451e+01	   3.3295993e-02	   3.3320127e-02	   3.3392981e-02	   3.3326173e-02	   3.3254800e-02	   3.3329501e-02	
   4.1577465e+01	   3.3266564e-02	   3.3271062e-02	   3.3485146e-02	   3.3291169e-02	   3.3266487e-02	   3.3317770e-02	
   4.1746479e+01	   3.3276777e-02	   3.3276231e-02	   3.3417137e-02	   3.3293981e-02	   3.3324885e-02	   3.3304376e-02	
   4.1915493e+01	   3.3316869e-02	   3.3327652e-02	   3.3247601e-02	   3.3329527e-02	   3.3368799e-02	   3.3302061e-02	
   4.2084507e+01	   3.3346337e-02	   3.3375835e-02	   3.3157387e-02	   3.3363027e-02	   3.3359818e-02	   3.3313152e-02	
   4.2253521e+01	   3.3337273e-02	   3.3372183e-02	   3.3219362e-02	   3.3360481e-02	   3.3303976e-02	   3.3326880e-02	
   4.2422535e+01	   3.3299599e-02	   3.3325198e-02	   3.3379063e-02	   3.3328368e-02	   3.3260933e-02	   3.3330170e-02	
   4.2591549e+01	   3.3271447e-02	   3.3278827e-02	   3.3467614e-02	   3.3297427e-02	   3.3266351e-02	   3.3320258e-02	
   4.2760563e+01	   3.3278821e-02	   3.3279922e-02	   3.3417520e-02	   3.3298532e-02	   3.3321093e-02	   3.3306423e-02	
   4.2929577e+01	   3.3315016e-02	   3.3323873e-02	   3.3264946e-02	   3.3327792e-02	   3.3366125e-02	   3.3302884e-02	
   4.3098592e+01	   3.3342729e-02	   3.3369447e-02	   3.3175585e-02	   3.3357516e-02	   3.3363360e-02	   3.3312424e-02	
   4.3267606e+01	   3.3338199e-02	   3.3372214e-02	   3.3212446e-02	   3.3359430e-02	   3.3310705e-02	   3.3326716e-02	
   4.3436620e+01	   3.3303403e-02	   3.3330670e-02	   3.3363380e-02	   3.3333001e-02	   3.3263044e-02	   3.3330380e-02	
   4.3605634e+01	   3.3275031e-02	   3.3284799e-02	   3.3463940e-02	   3.3303277e-02	   3.3266050e-02	   3.3322267e-02	
   4.3774648e+01	   3.3276949e-02	   3.3277764e-02	   3.3432817e-02	   3.3297837e-02	   3.3314206e-02	   3.3308724e-02	
   4.3943662e+01	   3.3311173e-02	   3.3318434e-02	   3.3286134e-02	   3.3322926e-02	   3.3362401e-02	   3.3304533e-02	
   4.4112676e+01	   3.3342375e-02	   3.3368017e-02	   3.3175615e-02	   3.3355609e-02	   3.3362749e-02	   3.3312186e-02	
   4.4281690e+01	   3.3340625e-02	   3.3375595e-02	   3.3203124e-02	   3.3362883e-02	   3.3319296e-02	   3.3325893e-02	
   4.4450704e+01	   3.3310786e-02	   3.3339500e-02	   3.3337743e-02	   3.3340622e-02	   3.3271710e-02	   3.3331533e-02	
   4.4619718e+01	   3.3279748e-02	   3.3290887e-02	   3.3451906e-02	   3.3307326e-02	   3.3263688e-02	   3.3324635e-02	
   4.4788732e+01	   3.3276629e-02	   3.3279145e-02	   3.3446849e-02	   3.3297761e-02	   3.3305856e-02	   3.3310834e-02	
   4.4957746e+01	   3.3304773e-02	   3.3310441e-02	   3.3313521e-02	   3.3317038e-02	   3.3360430e-02	   3.3305294e-02	
   4.5126761e+01	   3.3339990e-02	   3.3362014e-02	   3.3178835e-02	   3.3353067e-02	   3.3367844e-02	   3.3311068e-02	
   4.5295775e+01	   3.3346492e-02	   3.3380422e-02	   3.3179981e-02	   3.3367666e-02	   3.3331380e-02	   3.3324275e-02	
   4.5464789e+01	   3.3319745e-02	   3.3350828e-02	   3.3308381e-02	   3.3348245e-02	   3.3278064e-02	   3.3331664e-02	
   4.5633803e+01	   3.3283085e-02	   3.3297713e-02	   3.3447115e-02	   3.3310781e-02	   3.3261483e-02	   3.3327848e-02	
   4.5802817e+01	   3.3274406e-02	   3.3279205e-02	   3.3462544e-02	   3.3297055e-02	   3.3294974e-02	   3.3314460e-02	
   4.5971831e+01	   3.3297668e-02	   3.3300683e-02	   3.3344107e-02	   3.3312042e-02	   3.3353130e-02	   3.3305906e-02	
   4.6140845e+01	   3.3336505e-02	   3.3354282e-02	   3.3193794e-02	   3.3349645e-02	   3.3373799e-02	   3.3309423e-02	
   4.6309859e+01	   3.3350545e-02	   3.3382500e-02	   3.3164452e-02	   3.3368952e-02	   3.3343443e-02	   3.3321966e-02	
   4.6478873e+01	   3.3327903e-02	   3.3361972e-02	   3.3279231e-02	   3.3354100e-02	   3.3286401e-02	   3.3331799e-02	
   4.6647887e+01	   3.3287633e-02	   3.3307722e-02	   3.3434514e-02	   3.3316976e-02	   3.3262169e-02	   3.3331067e-02	
   4.6816901e+01	   3.3274366e-02	   3.3277203e-02	   3.3469586e-02	   3.3297443e-02	   3.3284436e-02	   3.3318330e-02	
   4.6985915e+01	   3.3291520e-02	   3.3292691e-02	   3.3375219e-02	   3.3308490e-02	   3.3344091e-02	   3.3306583e-02	
   4.7154930e+01	   3.3331413e-02	   3.3345112e-02	   3.3217848e-02	   3.3343309e-02	   3.3376744e-02	   3.3307670e-02	
   4.7323944e+01	   3.3351514e-02	   3.3381638e-02	   3.3158956e-02	   3.3366680e-02	   3.3355170e-02	   3.3319686e-02	
   4.7492958e+01	   3.3335582e-02	   3.3372708e-02	   3.3247799e-02	   3.3360542e-02	   3.3297327e-02	   3.3332222e-02	
   4.7661972e+01	   3.3295452e-02	   3.3319061e-02	   3.3411215e-02	   3.3326311e-02	   3.3262560e-02	   3.3333604e-02	
   4.7830986e+01	   3.3273818e-02	   3.3277670e-02	   3.3474056e-02	   3.3299505e-02	   3.3275493e-02	   3.3321854e-02	
   4.8000000e+01	   3.3286016e-02	   3.3285594e-02	   3.3408270e-02	   3.3303820e-02	   3.3333313e-02	   3.3307680e-02	
   4.8169014e+01	   3.3324141e-02	   3.3334732e-02	   3.3248753e-02	   3.3334582e-02	   3.3376814e-02	   3.3306588e-02	
   4.8338028e+01	   3.3350112e-02	   3.3379274e-02	   3.3159802e-02	   3.3364407e-02	   3.3366635e-02	   3.3317847e-02	
   4.8507042e+01	   3.3344022e-02	   3.3380985e-02	   3.3213316e-02	   3.3367382e-02	   3.3310105e-02	   3.3332088e-02	
   4.8676056e+01	   3.3305001e-02	   3.3331424e-02	   3.3379902e-02	   3.3336708e-02	   3.3263649e-02	   3.3335148e-02	
   4.8845070e+01	   3.3274498e-02	   3.3280378e-02	   3.3483690e-02	   3.3301165e-02	   3.3268312e-02	   3.3325099e-02	
   4.9014085e+01	   3.3280199e-02	   3.3279862e-02	   3.3439697e-02	   3.3298655e-02	   3.3321602e-02	   3.3310309e-02	
   4.9183099e+01	   3.3315902e-02	   3.3323659e-02	   3.3281424e-02	   3.3326498e-02	   3.3373889e-02	   3.3306444e-02	
   4.9352113e+01	   3.3349091e-02	   3.3375360e-02	   3.3164844e-02	   3.3363228e-02	   3.3376654e-02	   3.3315982e-02	
   4.9521127e+01	   3.3350912e-02	   3.3386294e-02	   3.3180793e-02	   3.3372826e-02	   3.3323580e-02	   3.3330867e-02	
   4.9690141e+01	   3.3314675e-02	   3.3344254e-02	   3.3348933e-02	   3.3345228e-02	   3.3267019e-02	   3.3335673e-02	
   4.9859155e+01	   3.3275983e-02	   3.3286219e-02	   3.3487250e-02	   3.3303841e-02	   3.3262997e-02	   3.3328790e-02	
   5.0028169e+01	   3.3275360e-02	   3.3275506e-02	   3.3465579e-02	   3.3294978e-02	   3.3309650e-02	   3.3314078e-02	
   5.0197183e+01	   3.3308169e-02	   3.3312370e-02	   3.3313864e-02	   3.3320711e-02	   3.3368338e-02	   3.3307038e-02	
   5.0366197e+01	   3.3347355e-02	   3.3369372e-02	   3.3171293e-02	   3.3361022e-02	   3.3382583e-02	   3.3313452e-02	
   5.0535211e+01	   3.3355368e-02	   3.3389142e-02	   3.3164061e-02	   3.3374766e-02	   3.3337330e-02	   3.3328500e-02	
   5.0704225e+01	   3.3323634e-02	   3.3357165e-02	   3.3317203e-02	   3.3351920e-02	   3.3272986e-02	   3.3336891e-02	
   5.0873239e+01	   3.3280134e-02	   3.3296168e-02	   3.3480343e-02	   3.3309960e-02	   3.3260467e-02	   3.3332810e-02	
   5.1042254e+01	   3.3272381e-02	   3.3271609e-02	   3.3483428e-02	   3.3294537e-02	   3.3297584e-02	   3.3318172e-02	
   5.1211268e+01	   3.3300888e-02	   3.3301191e-02	   3.3349059e-02	   3.3315421e-02	   3.3360359e-02	   3.3307737e-02	
   5.1380282e+01	   3.3343422e-02	   3.3361386e-02	   3.3188608e-02	   3.3355325e-02	   3.3385358e-02	   3.3310554e-02	
   5.1549296e+01	   3.3357075e-02	   3.3389152e-02	   3.3155757e-02	   3.3372943e-02	   3.3351397e-02	   3.3326184e-02	
   5.1718310e+01	   3.3332753e-02	   3.3370046e-02	   3.3280792e-02	   3.3359793e-02	   3.3284281e-02	   3.3338508e-02	
   5.1887324e+01	   3.3288143e-02	   3.3307802e-02	   3.3457141e-02	   3.3319989e-02	   3.3256497e-02	   3.3336377e-02	
   5.2056338e+01	   3.3270682e-02	   3.3270564e-02	   3.3499575e-02	   3.3296079e-02	   3.3285675e-02	   3.3321737e-02	
   5.2225352e+01	   3.3292911e-02	   3.3290356e-02	   3.3389503e-02	   3.3307973e-02	   3.3350150e-02	   3.3308666e-02	
   5.2394366e+01	   3.3337090e-02	   3.3350871e-02	   3.3213850e-02	   3.3346153e-02	   3.3385183e-02	   3.3308765e-02	
   5.2563380e+01	   3.3356715e-02	   3.3391109e-02	   3.3152230e-02	   3.3373637e-02	   3.3365707e-02	   3.3324418e-02	
   5.2732394e+01	   3.3342963e-02	   3.3380231e-02	   3.3240133e-02	   3.3368404e-02	   3.3297465e-02	   3.3339243e-02	
   5.2901408e+01	   3.3297838e-02	   3.3320797e-02	   3.3426736e-02	   3.3331057e-02	   3.3254627e-02	   3.3338740e-02	
   5.3070423e+01	   3.3270303e-02	   3.3272523e-02	   3.3514662e-02	   3.3297148e-02	   3.3274171e-02	   3.3325101e-02	
   5.3239437e+01	   3.3284164e-02	   3.3280218e-02	   3.3431405e-02	   3.3298939e-02	   3.3338358e-02	   3.3310717e-02	
   5.3408451e+01	   3.3328889e-02	   3.3339052e-02	   3.3242824e-02	   3.3337505e-02	   3.3384997e-02	   3.3308806e-02	
   5.3577465e+01	   3.3359428e-02	   3.3390882e-02	   3.3147605e-02	   3.3375330e-02	   3.3377504e-02	   3.3322316e-02	
   5.3746479e+01	   3.3351417e-02	   3.3388690e-02	   3.3203700e-02	   3.3376078e-02	   3.3311651e-02	   3.3338387e-02	
   5.3915493e+01	   3.3307579e-02	   3.3334613e-02	   3.3396563e-02	   3.3339917e-02	   3.3255650e-02	   3.3340106e-02	
   5.4084507e+01	   3.3271380e-02	   3.3278062e-02	   3.3521462e-02	   3.3298980e-02	   3.3264033e-02	   3.3329336e-02	
   5.4253521e+01	   3.3276206e-02	   3.3272495e-02	   3.3467862e-02	   3.3293582e-02	   3.3325527e-02	   3.3314233e-02	
   5.4422535e+01	   3.3320948e-02	   3.3326474e-02	   3.3275144e-02	   3.3331286e-02	   3.3383606e-02	   3.3309482e-02	
   5.4591549e+01	   3.3360255e-02	   3.3388042e-02	   3.3143004e-02	   3.3375185e-02	   3.3385654e-02	   3.3319032e-02	
   5.4760563e+01	   3.3358029e-02	   3.3395035e-02	   3.3178533e-02	   3.3380012e-02	   3.3326809e-02	   3.3335625e-02	
   5.4929577e+01	   3.3316817e-02	   3.3348220e-02	   3.3363870e-02	   3.3346724e-02	   3.3263601e-02	   3.3342476e-02	
   5.5098592e+01	   3.3276859e-02	   3.3286276e-02	   3.3502509e-02	   3.3304473e-02	   3.3259640e-02	   3.3333661e-02	
   5.5267606e+01	   3.3278740e-02	   3.3277003e-02	   3.3467337e-02	   3.3299394e-02	   3.3318960e-02	   3.3317226e-02	
   5.5436620e+01	   3.3317804e-02	   3.3322088e-02	   3.3295891e-02	   3.3330664e-02	   3.3377559e-02	   3.3310465e-02	
   5.5605634e+01	   3.3356129e-02	   3.3381707e-02	   3.3163563e-02	   3.3369384e-02	   3.3380923e-02	   3.3318918e-02	
   5.5774648e+01	   3.3354672e-02	   3.3392092e-02	   3.3195921e-02	   3.3375213e-02	   3.3328903e-02	   3.3334897e-02	
   5.5943662e+01	   3.3318363e-02	   3.3348209e-02	   3.3355219e-02	   3.3347151e-02	   3.3273463e-02	   3.3341303e-02	
   5.6112676e+01	   3.3283291e-02	   3.3293824e-02	   3.3481209e-02	   3.3312915e-02	   3.3271295e-02	   3.3333481e-02	
   5.6281690e+01	   3.3283604e-02	   3.3283707e-02	   3.3454585e-02	   3.3305684e-02	   3.3319228e-02	   3.3318358e-02	
   5.6450704e+01	   3.3317883e-02	   3.3324904e-02	   3.3304847e-02	   3.3330335e-02	   3.3373112e-02	   3.3313197e-02	
   5.6619718e+01	   3.3349431e-02	   3.3374155e-02	   3.3191347e-02	   3.3362394e-02	   3.3376090e-02	   3.3321129e-02	
   5.6788732e+01	   3.3350659e-02	   3.3383801e-02	   3.3207632e-02	   3.3370828e-02	   3.3329831e-02	   3.3335723e-02	
   5.6957746e+01	   3.3320759e-02	   3.3348548e-02	   3.3346847e-02	   3.3350427e-02	   3.3279261e-02	   3.3340028e-02	
   5.7126761e+01	   3.3288199e-02	   3.3299727e-02	   3.3468112e-02	   3.3317301e-02	   3.3276369e-02	   3.3333281e-02	
   5.7295775e+01	   3.3285442e-02	   3.3287171e-02	   3.3455455e-02	   3.3305866e-02	   3.3316344e-02	   3.3320365e-02	
   5.7464789e+01	   3.3314564e-02	   3.3321121e-02	   3.3322368e-02	   3.3326651e-02	   3.3366169e-02	   3.3315039e-02	
   5.7633803e+01	   3.3348671e-02	   3.3371788e-02	   3.3197911e-02	   3.3362465e-02	   3.3375294e-02	   3.3321237e-02	
   5.7802817e+01	   3.3352237e-02	   3.3383872e-02	   3.3203913e-02	   3.3373784e-02	   3.3337581e-02	   3.3334303e-02	
   5.7971831e+01	   3.3326470e-02	   3.3355990e-02	   3.3328133e-02	   3.3355109e-02	   3.3285953e-02	   3.3340786e-02	
   5.8140845e+01	   3.3292933e-02	   3.3307916e-02	   3.3454912e-02	   3.3320541e-02	   3.3272027e-02	   3.3335933e-02	
   5.8309859e+01	   3.3284302e-02	   3.3288536e-02	   3.3469232e-02	   3.3306044e-02	   3.3308214e-02	   3.3323953e-02	
   5.8478873e+01	   3.3309856e-02	   3.3313551e-02	   3.3344683e-02	   3.3323750e-02	   3.3362989e-02	   3.3316947e-02	
   5.8647887e+01	   3.3347252e-02	   3.3365335e-02	   3.3202997e-02	   3.3360783e-02	   3.3376418e-02	   3.3319820e-02	
   5.8816901e+01	   3.3355633e-02	   3.3388475e-02	   3.3194283e-02	   3.3376211e-02	   3.3347984e-02	   3.3331825e-02	
   5.8985915e+01	   3.3333460e-02	   3.3366079e-02	   3.3302713e-02	   3.3359634e-02	   3.3294829e-02	   3.3341196e-02	
   5.9154930e+01	   3.3297796e-02	   3.3316307e-02	   3.3440344e-02	   3.3325454e-02	   3.3272062e-02	   3.3339917e-02	
   5.9323944e+01	   3.3285094e-02	   3.3291242e-02	   3.3473557e-02	   3.3309526e-02	   3.3298725e-02	   3.3327769e-02	
   5.9492958e+01	   3.3304414e-02	   3.3305091e-02	   3.3373043e-02	   3.3320750e-02	   3.3355020e-02	   3.3317083e-02	
   5.9661972e+01	   3.3342101e-02	   3.3357137e-02	   3.3224569e-02	   3.3354876e-02	   3.3380844e-02	   3.3318135e-02	
   5.9830986e+01	   3.3358305e-02	   3.3390368e-02	   3.3184245e-02	   3.3375238e-02	   3.3358407e-02	   3.3330060e-02	
   6.0000000e+01	   3.3341226e-02	   3.3376120e-02	   3.3271644e-02	   3.3365554e-02	   3.3305209e-02	   3.3342300e-02	


==> MTDC-AC Control IEEE TPS (Arxiv v2)/PlotData_coordinated/Necsys_PSet.txt <==
   5.0000000e-07	  -3.3700912e-20	  -4.1414108e-20	  -1.0111964e-20	  -1.6951010e-20	  -1.5501825e-20	  -1.8854937e-20	
   2.5000000e-06	  -2.4354510e-19	  -4.2686851e-20	  -1.3490966e-20	  -9.5008722e-20	  -5.6426765e-20	  -8.4430235e-20	
   1.8000000e-05	  -1.1680625e-18	  -1.4248307e-18	   1.6981141e-19	  -5.9784742e-19	  -7.9770970e-19	  -5.2217428e-19	
   8.3000000e-05	  -1.4068119e-17	  -4.3167295e-18	   2.4272946e-17	  -1.1344776e-17	  -3.0003472e-18	  -7.1587092e-19	
   2.8300000e-04	   4.1390901e-17	  -2.1918649e-16	  -4.0008592e-17	   5.7913816e-17	   9.0627386e-17	   1.0544596e-17	
   1.8330000e-03	   2.5346637e-16	  -1.5290954e-15	  -7.1091085e-16	   3.9707481e-16	   6.3214183e-16	   3.0537617e-17	
   8.3330000e-03	  -2.7559432e-16	  -6.5174009e-16	  -2.0707111e-16	  -3.1806016e-16	   9.0354608e-16	  -2.0272041e-17	
   2.8333000e-02	  -1.4050451e-16	   7.8538777e-16	   9.2871280e-17	   6.6090770e-17	  -1.6364370e-15	   5.5354924e-17	
   1.8333300e-01	  -2.5890221e-15	   6.2075626e-15	  -2.5283558e-15	  -1.1152482e-15	  -1.4353583e-16	   2.2898162e-16	
   6.6666650e-01	   2.1486477e-15	   1.5656735e-15	  -7.0264396e-16	  -5.5746346e-15	   2.0822233e-15	   7.1393216e-16	
   1.0000005e+00	   1.6008217e-20	  -4.0411392e-20	   4.4908598e-21	  -1.5886698e-20	   5.0507060e-21	   3.1963989e-20	
   1.0000025e+00	   9.4833881e-20	  -1.4708955e-19	  -5.9558916e-20	  -9.1882591e-20	  -5.6191557e-21	   1.7099726e-19	
   1.0000180e+00	   9.6515662e-19	  -5.0641473e-19	  -2.6475633e-19	  -3.7396114e-19	  -9.5254288e-19	   1.0662519e-18	
   1.0000830e+00	   7.6898794e-19	  -2.0842441e-17	   1.1453787e-18	   8.9008606e-18	   1.1586956e-17	   2.5437208e-18	
   1.0002830e+00	   8.1683015e-18	  -1.8482238e-16	   1.1197848e-16	   2.3950742e-17	   6.8260006e-17	   2.6218717e-17	
   1.0010000e+00	  -1.6919553e-16	  -2.8249866e-16	   2.7815495e-16	   4.5616401e-16	  -1.2194124e-16	   2.3139849e-17	
   1.0010015e+00	  -2.8264621e-07	   4.3130325e-13	   4.3117920e-13	   6.6848216e-20	  -7.3780858e-20	  -2.8578959e-20	
   1.0010080e+00	  -1.4530693e-06	   1.5587002e-11	   1.5602790e-11	   2.5890060e-18	  -3.8436686e-19	  -5.6984837e-20	
   1.0010280e+00	  -4.8253631e-06	   1.2278092e-10	   1.2335556e-10	   1.0447586e-16	   2.1992148e-17	   1.0627601e-17	
   1.0011830e+00	  -1.9685977e-05	   1.4479892e-08	   1.6007084e-08	   1.9617154e-11	   5.8644672e-12	   2.5901040e-12	
   1.0014801e+00	  -3.0105467e-05	   2.1677400e-07	   2.4207151e-07	   1.7018738e-09	   5.9916989e-10	   2.5016574e-10	
   1.0019607e+00	  -3.6937927e-05	   1.1572844e-06	   1.2809994e-06	   1.6759200e-08	   6.3298551e-09	   2.5796628e-09	
   1.0020005e+00	  -3.7504908e-05	   1.2943477e-06	   1.4307856e-06	   1.9892293e-08	   7.5804364e-09	   3.0798958e-09	
   1.0020025e+00	  -3.7901983e-05	   1.2998345e-06	   1.4368154e-06	   1.9997573e-08	   7.6216563e-09	   3.0964573e-09	
   1.0020180e+00	  -4.0785416e-05	   1.3432224e-06	   1.4844763e-06	   2.0837747e-08	   7.9488873e-09	   3.2284742e-09	
   1.0020830e+00	  -4.9297904e-05	   1.5513400e-06	   1.7125231e-06	   2.5135823e-08	   9.6397325e-09	   3.9082246e-09	
   1.0022830e+00	  -6.5881066e-05	   2.3243544e-06	   2.5573249e-06	   4.2496828e-08	   1.6569131e-08	   6.6804176e-09	
   1.0027681e+00	  -8.2968019e-05	   5.6692488e-06	   6.1817997e-06	   1.4433932e-07	   5.9791576e-08	   2.3621822e-08	
   1.0030000e+00	  -9.0065356e-05	   7.9046810e-06	   8.5887379e-06	   2.2699523e-07	   9.6199720e-08	   3.7721660e-08	
   1.0030015e+00	  -9.0392465e-05	   7.9195366e-06	   8.6047278e-06	   2.2754838e-07	   9.6443490e-08	   3.7816155e-08	
   1.0030080e+00	  -9.1756107e-05	   7.9843715e-06	   8.6745047e-06	   2.2997256e-07	   9.7513100e-08	   3.8229980e-08	
   1.0030280e+00	  -9.5725499e-05	   8.1859365e-06	   8.8913871e-06	   2.3754996e-07	   1.0085973e-07	   3.9524909e-08	
   1.0031830e+00	  -1.1548611e-04	   9.9262301e-06	   1.0760136e-05	   3.0678671e-07	   1.3179470e-07	   5.1451213e-08	
   1.0034560e+00	  -1.3563976e-04	   1.3602349e-05	   1.4697407e-05	   4.6687099e-07	   2.0480237e-07	   7.9417517e-08	
   1.0039124e+00	  -1.6027404e-04	   2.1358094e-05	   2.2978773e-05	   8.4587802e-07	   3.8232486e-07	   1.4686771e-07	
   1.0040005e+00	  -1.6501328e-04	   2.3091605e-05	   2.4825934e-05	   9.3696396e-07	   4.2566924e-07	   1.6325945e-07	
   1.0040025e+00	  -1.6549525e-04	   2.3133041e-05	   2.4870060e-05	   9.3918780e-07	   4.2673219e-07	   1.6366084e-07	
   1.0040180e+00	  -1.6904313e-04	   2.3456541e-05	   2.5214506e-05	   9.5661984e-07	   4.3507090e-07	   1.6680964e-07	
   1.0040830e+00	  -1.8048635e-04	   2.4879564e-05	   2.6728383e-05	   1.0354035e-06	   4.7298898e-07	   1.8110175e-07	
   1.0042830e+00	  -2.0660425e-04	   2.9562628e-05	   3.1705393e-05	   1.3045820e-06	   6.0367820e-07	   2.3023926e-07	
   1.0047041e+00	  -2.4424239e-04	   4.1161138e-05	   4.4008257e-05	   2.0334172e-06	   9.6529277e-07	   3.6539780e-07	
   1.0050000e+00	  -2.6888106e-04	   5.0573840e-05	   5.3976554e-05	   2.6735163e-06	   1.2889066e-06	   4.8576152e-07	
   1.0050015e+00	  -2.6929153e-04	   5.0625204e-05	   5.4030906e-05	   2.6771450e-06	   1.2907564e-06	   4.8644847e-07	
   1.0050080e+00	  -2.7101795e-04	   5.0848541e-05	   5.4267227e-05	   2.6929529e-06	   1.2988223e-06	   4.8944114e-07	
   1.0050280e+00	  -2.7611036e-04	   5.1539128e-05	   5.4997910e-05	   2.7419754e-06	   1.3238508e-06	   4.9872673e-07	
   1.0051830e+00	  -3.0498138e-04	   5.7170751e-05	   6.0952866e-05	   3.1541071e-06	   1.5358097e-06	   5.7722699e-07	
   1.0054568e+00	  -3.4214791e-04	   6.8019904e-05	   7.2417023e-05	   3.9889896e-06	   1.9706466e-06	   7.3780297e-07	
   1.0059140e+00	  -3.9666528e-04	   8.8354061e-05	   9.3889999e-05	   5.6599310e-06	   2.8555662e-06	   1.0634131e-06	
   1.0060005e+00	  -4.0714388e-04	   9.2509443e-05	   9.8276211e-05	   6.0166750e-06	   3.0465330e-06	   1.1335268e-06	
   1.0060025e+00	  -4.0776123e-04	   9.2608228e-05	   9.8380468e-05	   6.0252756e-06	   3.0511517e-06	   1.1352215e-06	
   1.0060180e+00	  -4.1236005e-04	   9.3376801e-05	   9.9191606e-05	   6.0923441e-06	   3.0871940e-06	   1.1484443e-06	
   1.0060830e+00	  -4.2825566e-04	   9.6683091e-05	   1.0268044e-04	   6.3853147e-06	   3.2452356e-06	   1.2063835e-06	
   1.0062830e+00	  -4.6825736e-04	   1.0723172e-04	   1.1380998e-04	   7.3401491e-06	   3.7631118e-06	   1.3960579e-06	
   1.0067044e+00	  -5.3605132e-04	   1.3154229e-04	   1.3945827e-04	   9.6555550e-06	   5.0357555e-06	   1.8611633e-06	
   1.0070000e+00	  -5.8234847e-04	   1.5006874e-04	   1.5900472e-04	   1.1504116e-05	   6.0640065e-06	   2.2363063e-06	
   1.0070015e+00	  -5.8287001e-04	   1.5016697e-04	   1.5910837e-04	   1.1514154e-05	   6.0696228e-06	   2.2383539e-06	
   1.0070080e+00	  -5.8507811e-04	   1.5059353e-04	   1.5955842e-04	   1.1557789e-05	   6.0940449e-06	   2.2472567e-06	
   1.0070280e+00	  -5.9165424e-04	   1.5190989e-04	   1.6094726e-04	   1.1692676e-05	   6.1695729e-06	   2.2747874e-06	
   1.0071830e+00	  -6.3214199e-04	   1.6242738e-04	   1.7204391e-04	   1.2789688e-05	   6.7866163e-06	   2.4995913e-06	
   1.0074568e+00	  -6.9016141e-04	   1.8201563e-04	   1.9271461e-04	   1.4893908e-05	   7.9794035e-06	   2.9338162e-06	
   1.0079142e+00	  -7.8016042e-04	   2.1716082e-04	   2.2981564e-04	   1.8819735e-05	   1.0227912e-05	   3.7516909e-06	
   1.0080005e+00	  -7.9739734e-04	   2.2412992e-04	   2.3717431e-04	   1.9619457e-05	   1.0689125e-05	   3.9193778e-06	
   1.0080025e+00	  -7.9817188e-04	   2.2429434e-04	   2.3734793e-04	   1.9638495e-05	   1.0700130e-05	   3.9233783e-06	
   1.0080180e+00	  -8.0399001e-04	   2.2557176e-04	   2.3869690e-04	   1.9786624e-05	   1.0785785e-05	   3.9545151e-06	
   1.0080830e+00	  -8.2502474e-04	   2.3101818e-04	   2.4444870e-04	   2.0424076e-05	   1.1155268e-05	   4.0888153e-06	
   1.0082830e+00	  -8.8094121e-04	   2.4817810e-04	   2.6257327e-04	   2.2458683e-05	   1.2338580e-05	   4.5188795e-06	
   1.0087047e+00	  -9.8279543e-04	   2.8657006e-04	   3.0314349e-04	   2.7154800e-05	   1.5092756e-05	   5.5197285e-06	
   1.0090000e+00	  -1.0531740e-03	   3.1501415e-04	   3.3321577e-04	   3.0736933e-05	   1.7209826e-05	   6.2890829e-06	
   1.0090015e+00	  -1.0538184e-03	   3.1516305e-04	   3.3337323e-04	   3.0755974e-05	   1.7221124e-05	   6.2931886e-06	
   1.0090080e+00	  -1.0565589e-03	   3.1580918e-04	   3.3405652e-04	   3.0838663e-05	   1.7270196e-05	   6.3110225e-06	
   1.0090280e+00	  -1.0647743e-03	   3.1780133e-04	   3.3616327e-04	   3.1093882e-05	   1.7421700e-05	   6.3660833e-06	
   1.0091830e+00	  -1.1180368e-03	   3.3356990e-04	   3.5284150e-04	   3.3136735e-05	   1.8637927e-05	   6.8081434e-06	
   1.0094569e+00	  -1.1988270e-03	   3.6248305e-04	   3.8343404e-04	   3.6952910e-05	   2.0921341e-05	   7.6383047e-06	
   1.0099143e+00	  -1.3271994e-03	   4.1327971e-04	   4.3721166e-04	   4.3826762e-05	   2.5062279e-05	   9.1445118e-06	
   1.0100005e+00	  -1.3516761e-03	   4.2319392e-04	   4.4771160e-04	   4.5192123e-05	   2.5888620e-05	   9.4452007e-06	
   1.0100025e+00	  -1.3526192e-03	   4.2342707e-04	   4.4795856e-04	   4.5224427e-05	   2.5908202e-05	   9.4523269e-06	
   1.0100180e+00	  -1.3597441e-03	   4.2523733e-04	   4.4987607e-04	   4.5475471e-05	   2.6060416e-05	   9.5077232e-06	
   1.0100830e+00	  -1.3862755e-03	   4.3292062e-04	   4.5801539e-04	   4.6547428e-05	   2.6711405e-05	   9.7446831e-06	
   1.0102830e+00	  -1.4591665e-03	   4.5697334e-04	   4.8350048e-04	   4.9931649e-05	   2.8771274e-05	   1.0494672e-05	
   1.0107049e+00	  -1.5971462e-03	   5.0997558e-04	   5.3969011e-04	   5.7542329e-05	   3.3429813e-05	   1.2192084e-05	
   1.0112007e+00	  -1.7599479e-03	   5.7598950e-04	   6.0972269e-04	   6.7284369e-05	   3.9437093e-05	   1.4383424e-05	
   1.0125594e+00	  -2.2503067e-03	   7.7595695e-04	   8.2209345e-04	   9.8994426e-05	   5.9316763e-05	   2.1657173e-05	
   1.0142057e+00	  -2.9029908e-03	   1.0418659e-03	   1.1051459e-03	   1.4585450e-04	   8.9380960e-05	   3.2706578e-05	
   1.0174752e+00	  -4.3094939e-03	   1.6065743e-03	   1.7103530e-03	   2.6135419e-04	   1.6637922e-04	   6.1300049e-05	
   1.0212858e+00	  -6.0202647e-03	   2.2799486e-03	   2.4381288e-03	   4.1479668e-04	   2.7270965e-04	   1.0143852e-04	
   1.0253858e+00	  -7.8992224e-03	   3.0114102e-03	   3.2336125e-03	   5.8839259e-04	   3.9660222e-04	   1.4893856e-04	
   1.0303537e+00	  -1.0202503e-02	   3.9026774e-03	   4.2089849e-03	   8.0214980e-04	   5.5269379e-04	   2.0918603e-04	
   1.0353216e+00	  -1.2524434e-02	   4.7967429e-03	   5.1947901e-03	   1.0167746e-03	   7.1281401e-04	   2.7100753e-04	
   1.0409973e+00	  -1.5194714e-02	   5.8199945e-03	   6.3331884e-03	   1.2617420e-03	   8.9944916e-04	   3.4283878e-04	
   1.0487962e+00	  -1.8885958e-02	   7.2251697e-03	   7.9148972e-03	   1.5979771e-03	   1.1615755e-03	   4.4321811e-04	
   1.0565950e+00	  -2.2596404e-02	   8.6251045e-03	   9.5145799e-03	   1.9339117e-03	   1.4302120e-03	   5.4556598e-04	
   1.0646927e+00	  -2.6461750e-02	   1.0068201e-02	   1.1191363e-02	   2.2828149e-03	   1.7159891e-03	   6.5398934e-04	
   1.0736869e+00	  -3.0761547e-02	   1.1653568e-02	   1.3068335e-02	   2.6710545e-03	   2.0413946e-03	   7.7705101e-04	
   1.0826810e+00	  -3.5059968e-02	   1.3215336e-02	   1.4956638e-02	   3.0607198e-03	   2.3752563e-03	   9.0300365e-04	
   1.0923522e+00	  -3.9671200e-02	   1.4862478e-02	   1.6995061e-02	   3.4822031e-03	   2.7438663e-03	   1.0418208e-03	
   1.1040547e+00	  -4.5224739e-02	   1.6806110e-02	   1.9465499e-02	   3.9967280e-03	   3.2027198e-03	   1.2144046e-03	
   1.1157573e+00	  -5.0736565e-02	   1.8688395e-02	   2.1932495e-02	   4.5176396e-03	   3.6757919e-03	   1.3921762e-03	
   1.1291773e+00	  -5.6987444e-02	   2.0761329e-02	   2.4745965e-02	   5.1250030e-03	   4.2362568e-03	   1.6026558e-03	
   1.1477499e+00	  -6.5496256e-02	   2.3479993e-02	   2.8593838e-02	   5.9849606e-03	   5.0407704e-03	   1.9046212e-03	
   1.1663226e+00	  -7.3803340e-02	   2.6011484e-02	   3.2360831e-02	   6.8713365e-03	   5.8784565e-03	   2.2188405e-03	
   1.1877725e+00	  -8.3102716e-02	   2.8696114e-02	   3.6572060e-02	   7.9317551e-03	   6.8848265e-03	   2.5960222e-03	
   1.2101816e+00	  -9.2447523e-02	   3.1236856e-02	   4.0773766e-02	   9.0831526e-03	   7.9756062e-03	   3.0044059e-03	
   1.2325907e+00	  -1.0137316e-01	   3.3515482e-02	   4.4728957e-02	   1.0280626e-02	   9.1019587e-03	   3.4256132e-03	
   1.2604229e+00	  -1.1181725e-01	   3.5997912e-02	   4.9230889e-02	   1.1832821e-02	   1.0542659e-02	   3.9637393e-03	
   1.2900629e+00	  -1.2213339e-01	   3.8265486e-02	   5.3471679e-02	   1.3560170e-02	   1.2115556e-02	   4.5508240e-03	
   1.3197028e+00	  -1.3156398e-01	   4.0177995e-02	   5.7067906e-02	   1.5361513e-02	   1.3718196e-02	   5.1492486e-03	
   1.3585613e+00	  -1.4251124e-01	   4.2198352e-02	   6.0698411e-02	   1.7829682e-02	   1.5850354e-02	   5.9476193e-03	
   1.4004925e+00	  -1.5256764e-01	   4.3847744e-02	   6.3219018e-02	   2.0612970e-02	   1.8176877e-02	   6.8248426e-03	
   1.4424238e+00	  -1.6079812e-01	   4.4989415e-02	   6.4249495e-02	   2.3510627e-02	   2.0525901e-02	   7.7217217e-03	
   1.5043287e+00	  -1.6974690e-01	   4.5798253e-02	   6.3124974e-02	   2.7968521e-02	   2.4045000e-02	   9.0995791e-03	
   1.5728914e+00	  -1.7603333e-01	   4.5630450e-02	   5.8916218e-02	   3.3064363e-02	   2.8035217e-02	   1.0730078e-02	
   1.6414541e+00	  -1.7942254e-01	   4.4485406e-02	   5.2475225e-02	   3.8178384e-02	   3.2132385e-02	   1.2509557e-02	
   1.7190632e+00	  -1.8124688e-01	   4.2367913e-02	   4.3997295e-02	   4.3685936e-02	   3.6822859e-02	   1.4728916e-02	
   1.7996879e+00	  -1.8247227e-01	   3.9809166e-02	   3.5586899e-02	   4.8663439e-02	   4.1533537e-02	   1.7242512e-02	
   1.8803125e+00	  -1.8404323e-01	   3.7425669e-02	   2.8979617e-02	   5.2406209e-02	   4.5732363e-02	   1.9902647e-02	
   1.9652225e+00	  -1.8627421e-01	   3.5451741e-02	   2.4774108e-02	   5.4600723e-02	   4.9181777e-02	   2.2751433e-02	
   2.0515609e+00	  -1.8847067e-01	   3.3984943e-02	   2.3341486e-02	   5.4829164e-02	   5.1336587e-02	   2.5572295e-02	
   2.1378994e+00	  -1.8951569e-01	   3.2762484e-02	   2.4096420e-02	   5.3154371e-02	   5.1986669e-02	   2.8211305e-02	
   2.2242378e+00	  -1.8858480e-01	   3.1451493e-02	   2.6062125e-02	   4.9981555e-02	   5.1245598e-02	   3.0604636e-02	
   2.3134316e+00	  -1.8542251e-01	   2.9882419e-02	   2.8422381e-02	   4.5743641e-02	   4.9351626e-02	   3.2794796e-02	
   2.4111913e+00	  -1.8029991e-01	   2.8178414e-02	   3.0662644e-02	   4.0784378e-02	   4.6520204e-02	   3.4882328e-02	
   2.5089510e+00	  -1.7498072e-01	   2.7072774e-02	   3.2225436e-02	   3.6218262e-02	   4.3453107e-02	   3.6663766e-02	
   2.6067107e+00	  -1.7089260e-01	   2.7123693e-02	   3.3108025e-02	   3.2532825e-02	   4.0561708e-02	   3.8149632e-02	
   2.7075162e+00	  -1.6860732e-01	   2.8565033e-02	   3.3399011e-02	   2.9870272e-02	   3.7963461e-02	   3.9357006e-02	
   2.8174590e+00	  -1.6785145e-01	   3.1247362e-02	   3.3100891e-02	   2.8217381e-02	   3.5567151e-02	   4.0277006e-02	
   2.9274019e+00	  -1.6771827e-01	   3.4093623e-02	   3.2278871e-02	   2.7658088e-02	   3.3522430e-02	   4.0771011e-02	
   3.0373447e+00	  -1.6718286e-01	   3.6077328e-02	   3.1220749e-02	   2.7916841e-02	   3.1755388e-02	   4.0874135e-02	
   3.1521046e+00	  -1.6598916e-01	   3.6661819e-02	   3.0364187e-02	   2.8776888e-02	   3.0249622e-02	   4.0643624e-02	
   3.2684701e+00	  -1.6472579e-01	   3.5894945e-02	   3.0235510e-02	   2.9973793e-02	   2.9207773e-02	   4.0150695e-02	
   3.3848357e+00	  -1.6415723e-01	   3.4481912e-02	   3.0987928e-02	   3.1212966e-02	   2.8777757e-02	   3.9459153e-02	
   3.5028648e+00	  -1.6453799e-01	   3.3209757e-02	   3.2299497e-02	   3.2262941e-02	   2.8979232e-02	   3.8582729e-02	
   3.6214485e+00	  -1.6550854e-01	   3.2582063e-02	   3.3546515e-02	   3.2973781e-02	   2.9701111e-02	   3.7544688e-02	
   3.7400321e+00	  -1.6646928e-01	   3.2630871e-02	   3.4233771e-02	   3.3363895e-02	   3.0731411e-02	   3.6394411e-02	
   3.8659087e+00	  -1.6709388e-01	   3.3107819e-02	   3.4269513e-02	   3.3587893e-02	   3.1914388e-02	   3.5141130e-02	
   3.9942163e+00	  -1.6737973e-01	   3.3657248e-02	   3.3935859e-02	   3.3805200e-02	   3.3005555e-02	   3.3937741e-02	
   4.1225238e+00	  -1.6758741e-01	   3.4065326e-02	   3.3681799e-02	   3.4099163e-02	   3.3852480e-02	   3.2884358e-02	
   4.2603591e+00	  -1.6786326e-01	   3.4348847e-02	   3.3720377e-02	   3.4451981e-02	   3.4439000e-02	   3.1939759e-02	
   4.4013702e+00	  -1.6805894e-01	   3.4566704e-02	   3.3950108e-02	   3.4743088e-02	   3.4733323e-02	   3.1146536e-02	
   4.5423812e+00	  -1.6799368e-01	   3.4732158e-02	   3.4132508e-02	   3.4921171e-02	   3.4818268e-02	   3.0508570e-02	
   4.6979335e+00	  -1.6768662e-01	   3.4779126e-02	   3.4211421e-02	   3.5049447e-02	   3.4803141e-02	   2.9993682e-02	
   4.8451161e+00	  -1.6740194e-01	   3.4663285e-02	   3.4291069e-02	   3.5172448e-02	   3.4757087e-02	   2.9692992e-02	
   4.9878931e+00	  -1.6724658e-01	   3.4476303e-02	   3.4451760e-02	   3.5284278e-02	   3.4680191e-02	   2.9555485e-02	
   5.1375528e+00	  -1.6714988e-01	   3.4339721e-02	   3.4647685e-02	   3.5335902e-02	   3.4537824e-02	   2.9521718e-02	
   5.3078608e+00	  -1.6701983e-01	   3.4349613e-02	   3.4775114e-02	   3.5286872e-02	   3.4317286e-02	   2.9558696e-02	
   5.4781688e+00	  -1.6690370e-01	   3.4480065e-02	   3.4760666e-02	   3.5181693e-02	   3.4126990e-02	   2.9650699e-02	
   5.6722085e+00	  -1.6691400e-01	   3.4593909e-02	   3.4651950e-02	   3.5098993e-02	   3.4068662e-02	   2.9824163e-02	
   5.8741588e+00	  -1.6704719e-01	   3.4578267e-02	   3.4512373e-02	   3.5066969e-02	   3.4169013e-02	   3.0071842e-02	
   6.0798081e+00	  -1.6717838e-01	   3.4489606e-02	   3.4380769e-02	   3.5029987e-02	   3.4288681e-02	   3.0366726e-02	
   6.2965546e+00	  -1.6734568e-01	   3.4409515e-02	   3.4320887e-02	   3.4982038e-02	   3.4331010e-02	   3.0700765e-02	
   6.5133011e+00	  -1.6761082e-01	   3.4344346e-02	   3.4320100e-02	   3.4968255e-02	   3.4351416e-02	   3.1040581e-02	
   6.7435335e+00	  -1.6785416e-01	   3.4282147e-02	   3.4212531e-02	   3.4970788e-02	   3.4437385e-02	   3.1376647e-02	
   6.9782612e+00	  -1.6798399e-01	   3.4257562e-02	   3.3994573e-02	   3.4945450e-02	   3.4537844e-02	   3.1678743e-02	
   7.2129890e+00	  -1.6814816e-01	   3.4261078e-02	   3.3894950e-02	   3.4909722e-02	   3.4560770e-02	   3.1950779e-02	
   7.4502921e+00	  -1.6834828e-01	   3.4236690e-02	   3.3925687e-02	   3.4881602e-02	   3.4540905e-02	   3.2187805e-02	
   7.6884537e+00	  -1.6844036e-01	   3.4185908e-02	   3.3888381e-02	   3.4846873e-02	   3.4564478e-02	   3.2368679e-02	
   7.9332066e+00	  -1.6850389e-01	   3.4162048e-02	   3.3789297e-02	   3.4824613e-02	   3.4617453e-02	   3.2507735e-02	
   8.1977335e+00	  -1.6863515e-01	   3.4172125e-02	   3.3752842e-02	   3.4834311e-02	   3.4628448e-02	   3.2624573e-02	
   8.4622603e+00	  -1.6870661e-01	   3.4168337e-02	   3.3747552e-02	   3.4833605e-02	   3.4612085e-02	   3.2699301e-02	
   8.7267871e+00	  -1.6874955e-01	   3.4146745e-02	   3.3738593e-02	   3.4815973e-02	   3.4634386e-02	   3.2740446e-02	
   8.9937869e+00	  -1.6885136e-01	   3.4145009e-02	   3.3740055e-02	   3.4825470e-02	   3.4669341e-02	   3.2769213e-02	
   9.2616111e+00	  -1.6888716e-01	   3.4155704e-02	   3.3702048e-02	   3.4843159e-02	   3.4669616e-02	   3.2785259e-02	
   9.5294352e+00	  -1.6889359e-01	   3.4147554e-02	   3.3686265e-02	   3.4840274e-02	   3.4663322e-02	   3.2793829e-02	
   9.7977835e+00	  -1.6897836e-01	   3.4134618e-02	   3.3728570e-02	   3.4840636e-02	   3.4678229e-02	   3.2803916e-02	
   1.0067704e+01	  -1.6900821e-01	   3.4138872e-02	   3.3702407e-02	   3.4846061e-02	   3.4689862e-02	   3.2809657e-02	
   1.0337625e+01	  -1.6899601e-01	   3.4141477e-02	   3.3657285e-02	   3.4844449e-02	   3.4683823e-02	   3.2818599e-02	
   1.0608003e+01	  -1.6906498e-01	   3.4130438e-02	   3.3694593e-02	   3.4846578e-02	   3.4680206e-02	   3.2836664e-02	
   1.0879752e+01	  -1.6909448e-01	   3.4124168e-02	   3.3687579e-02	   3.4845081e-02	   3.4688635e-02	   3.2848789e-02	
   1.1151501e+01	  -1.6907911e-01	   3.4124834e-02	   3.3639055e-02	   3.4837313e-02	   3.4692905e-02	   3.2861530e-02	
   1.1425494e+01	  -1.6913856e-01	   3.4120186e-02	   3.3662276e-02	   3.4840311e-02	   3.4687080e-02	   3.2885699e-02	
   1.1700235e+01	  -1.6916251e-01	   3.4114367e-02	   3.3658906e-02	   3.4839666e-02	   3.4687559e-02	   3.2903023e-02	
   1.1980648e+01	  -1.6914565e-01	   3.4111224e-02	   3.3619708e-02	   3.4828717e-02	   3.4694996e-02	   3.2916428e-02	
   1.2278081e+01	  -1.6920334e-01	   3.4107976e-02	   3.3642305e-02	   3.4831537e-02	   3.4693988e-02	   3.2940746e-02	
   1.2575513e+01	  -1.6921200e-01	   3.4106523e-02	   3.3628371e-02	   3.4832687e-02	   3.4692283e-02	   3.2957271e-02	
   1.2878183e+01	  -1.6919719e-01	   3.4103288e-02	   3.3601925e-02	   3.4822070e-02	   3.4698095e-02	   3.2969715e-02	
   1.3196563e+01	  -1.6925699e-01	   3.4100481e-02	   3.3634142e-02	   3.4827138e-02	   3.4699994e-02	   3.2990154e-02	
   1.3514944e+01	  -1.6923751e-01	   3.4103224e-02	   3.3600121e-02	   3.4827948e-02	   3.4700801e-02	   3.3000425e-02	
   1.3833325e+01	  -1.6923909e-01	   3.4100756e-02	   3.3597955e-02	   3.4820459e-02	   3.4703917e-02	   3.3012045e-02	
   1.4151705e+01	  -1.6929150e-01	   3.4099146e-02	   3.3631869e-02	   3.4828607e-02	   3.4706543e-02	   3.3026530e-02	
   1.4470086e+01	  -1.6924896e-01	   3.4104414e-02	   3.3583196e-02	   3.4827319e-02	   3.4710408e-02	   3.3030634e-02	
   1.4788467e+01	  -1.6927558e-01	   3.4102240e-02	   3.3609174e-02	   3.4824315e-02	   3.4710767e-02	   3.3042802e-02	
   1.5090335e+01	  -1.6930501e-01	   3.4101794e-02	   3.3627011e-02	   3.4833211e-02	   3.4714324e-02	   3.3051428e-02	
   1.5342668e+01	  -1.6925588e-01	   3.4107213e-02	   3.3576248e-02	   3.4830495e-02	   3.4719783e-02	   3.3051292e-02	
   1.5595000e+01	  -1.6927965e-01	   3.4106955e-02	   3.3601957e-02	   3.4827609e-02	   3.4718282e-02	   3.3060671e-02	
   1.5856257e+01	  -1.6931394e-01	   3.4105424e-02	   3.3631190e-02	   3.4835086e-02	   3.4718340e-02	   3.3068441e-02	
   1.6144283e+01	  -1.6926749e-01	   3.4109455e-02	   3.3583756e-02	   3.4834272e-02	   3.4725112e-02	   3.3067225e-02	
   1.6432310e+01	  -1.6928937e-01	   3.4110057e-02	   3.3606178e-02	   3.4832010e-02	   3.4724805e-02	   3.3075881e-02	
   1.6720337e+01	  -1.6931575e-01	   3.4109976e-02	   3.3625819e-02	   3.4840586e-02	   3.4725097e-02	   3.3082486e-02	
   1.7008364e+01	  -1.6926663e-01	   3.4113503e-02	   3.3578246e-02	   3.4838150e-02	   3.4730999e-02	   3.3080148e-02	
   1.7259607e+01	  -1.6929289e-01	   3.4112685e-02	   3.3608722e-02	   3.4833961e-02	   3.4729390e-02	   3.3087353e-02	
   1.7498588e+01	  -1.6932298e-01	   3.4112319e-02	   3.3633112e-02	   3.4841082e-02	   3.4728537e-02	   3.3092776e-02	
   1.7737570e+01	  -1.6928236e-01	   3.4115439e-02	   3.3589762e-02	   3.4842857e-02	   3.4733152e-02	   3.3089828e-02	
   1.8018238e+01	  -1.6928917e-01	   3.4115053e-02	   3.3601586e-02	   3.4837477e-02	   3.4732482e-02	   3.3094306e-02	
   1.8312802e+01	  -1.6932374e-01	   3.4114018e-02	   3.3630751e-02	   3.4843184e-02	   3.4731793e-02	   3.3099900e-02	
   1.8607365e+01	  -1.6927926e-01	   3.4117706e-02	   3.3582220e-02	   3.4844313e-02	   3.4736831e-02	   3.3096117e-02	
   1.8901929e+01	  -1.6929884e-01	   3.4115895e-02	   3.3609076e-02	   3.4837827e-02	   3.4733326e-02	   3.3101426e-02	
   1.9196493e+01	  -1.6932477e-01	   3.4114737e-02	   3.3629091e-02	   3.4843809e-02	   3.4733016e-02	   3.3104458e-02	
   1.9491057e+01	  -1.6927796e-01	   3.4118236e-02	   3.3577309e-02	   3.4844366e-02	   3.4737875e-02	   3.3099760e-02	
   1.9785620e+01	  -1.6930949e-01	   3.4115703e-02	   3.3615453e-02	   3.4838290e-02	   3.4732674e-02	   3.3105714e-02	
   2.0080184e+01	  -1.6932369e-01	   3.4114896e-02	   3.3622385e-02	   3.4844531e-02	   3.4733608e-02	   3.3106179e-02	
   2.0374748e+01	  -1.6927858e-01	   3.4117542e-02	   3.3574212e-02	   3.4843017e-02	   3.4737494e-02	   3.3101397e-02	
   2.0669312e+01	  -1.6932052e-01	   3.4114452e-02	   3.3622546e-02	   3.4837125e-02	   3.4731123e-02	   3.3107858e-02	
   2.0963876e+01	  -1.6932069e-01	   3.4114550e-02	   3.3612611e-02	   3.4844608e-02	   3.4733739e-02	   3.3105966e-02	
   2.1258439e+01	  -1.6928095e-01	   3.4116308e-02	   3.3572407e-02	   3.4841274e-02	   3.4735782e-02	   3.3101974e-02	
   2.1553003e+01	  -1.6933091e-01	   3.4112678e-02	   3.3629013e-02	   3.4835605e-02	   3.4728899e-02	   3.3108597e-02	
   2.1847567e+01	  -1.6931633e-01	   3.4113807e-02	   3.3601537e-02	   3.4844211e-02	   3.4733651e-02	   3.3104553e-02	
   2.2142131e+01	  -1.6928541e-01	   3.4114852e-02	   3.3573016e-02	   3.4839114e-02	   3.4733487e-02	   3.3102080e-02	
   2.2436694e+01	  -1.6933957e-01	   3.4111000e-02	   3.3633444e-02	   3.4834351e-02	   3.4726861e-02	   3.3108453e-02	
   2.2731258e+01	  -1.6931085e-01	   3.4113048e-02	   3.3589893e-02	   3.4843817e-02	   3.4733495e-02	   3.3102644e-02	
   2.3025822e+01	  -1.6929203e-01	   3.4113305e-02	   3.3577137e-02	   3.4836697e-02	   3.4730855e-02	   3.3102197e-02	
   2.3320386e+01	  -1.6934608e-01	   3.4109689e-02	   3.3635845e-02	   3.4833619e-02	   3.4725455e-02	   3.3107843e-02	
   2.3614949e+01	  -1.6930452e-01	   3.4112607e-02	   3.3578154e-02	   3.4843779e-02	   3.4733429e-02	   3.3100780e-02	
   2.3909513e+01	  -1.6930024e-01	   3.4111940e-02	   3.3584244e-02	   3.4834400e-02	   3.4728254e-02	   3.3102601e-02	
   2.4204077e+01	  -1.6934982e-01	   3.4108917e-02	   3.3635716e-02	   3.4833615e-02	   3.4725002e-02	   3.3106990e-02	
   2.4498641e+01	  -1.6929808e-01	   3.4112539e-02	   3.3567651e-02	   3.4843963e-02	   3.4733398e-02	   3.3099333e-02	
   2.4793205e+01	  -1.6930976e-01	   3.4110884e-02	   3.3594123e-02	   3.4832332e-02	   3.4725857e-02	   3.3103405e-02	
   2.5087768e+01	  -1.6935047e-01	   3.4108768e-02	   3.3632595e-02	   3.4834563e-02	   3.4725566e-02	   3.3106019e-02	
   2.5369126e+01	  -1.6929302e-01	   3.4112812e-02	   3.3559551e-02	   3.4844707e-02	   3.4733538e-02	   3.3098454e-02	
   2.5610863e+01	  -1.6930829e-01	   3.4110995e-02	   3.3590991e-02	   3.4832798e-02	   3.4725538e-02	   3.3103016e-02	
   2.5852600e+01	  -1.6935216e-01	   3.4108537e-02	   3.3636828e-02	   3.4831924e-02	   3.4724108e-02	   3.3106546e-02	
   2.6096676e+01	  -1.6930904e-01	   3.4112090e-02	   3.3575695e-02	   3.4844378e-02	   3.4732753e-02	   3.3099875e-02	
   2.6347768e+01	  -1.6929929e-01	   3.4112085e-02	   3.3576449e-02	   3.4836755e-02	   3.4727546e-02	   3.3101499e-02	
   2.6598859e+01	  -1.6934812e-01	   3.4108901e-02	   3.3634872e-02	   3.4830354e-02	   3.4723235e-02	   3.3106650e-02	
   2.6849951e+01	  -1.6931982e-01	   3.4111716e-02	   3.3588201e-02	   3.4843280e-02	   3.4731972e-02	   3.3101147e-02	
   2.7101042e+01	  -1.6929565e-01	   3.4112985e-02	   3.3568528e-02	   3.4840239e-02	   3.4729255e-02	   3.3100782e-02	
   2.7352447e+01	  -1.6934182e-01	   3.4109701e-02	   3.3629313e-02	   3.4830219e-02	   3.4723066e-02	   3.3106504e-02	
   2.7603957e+01	  -1.6932922e-01	   3.4111487e-02	   3.3600695e-02	   3.4841523e-02	   3.4730952e-02	   3.3102524e-02	
   2.7855466e+01	  -1.6929533e-01	   3.4113707e-02	   3.3564857e-02	   3.4843318e-02	   3.4730821e-02	   3.3100486e-02	
   2.8110235e+01	  -1.6933451e-01	   3.4110712e-02	   3.3621501e-02	   3.4831254e-02	   3.4723483e-02	   3.3106148e-02	
   2.8374779e+01	  -1.6933460e-01	   3.4111611e-02	   3.3608757e-02	   3.4840171e-02	   3.4730253e-02	   3.3103527e-02	
   2.8639322e+01	  -1.6929678e-01	   3.4114283e-02	   3.3564791e-02	   3.4845205e-02	   3.4731599e-02	   3.3100671e-02	
   2.8905284e+01	  -1.6933177e-01	   3.4111467e-02	   3.3618591e-02	   3.4832162e-02	   3.4723820e-02	   3.3106132e-02	
   2.9175497e+01	  -1.6933652e-01	   3.4112026e-02	   3.3611861e-02	   3.4839885e-02	   3.4730237e-02	   3.3103972e-02	
   2.9445710e+01	  -1.6929788e-01	   3.4114830e-02	   3.3565064e-02	   3.4846564e-02	   3.4731970e-02	   3.3100935e-02	
   2.9716254e+01	  -1.6933086e-01	   3.4112063e-02	   3.3617765e-02	   3.4832816e-02	   3.4723987e-02	   3.3106214e-02	
   2.9987790e+01	  -1.6933747e-01	   3.4112472e-02	   3.3613322e-02	   3.4839950e-02	   3.4730403e-02	   3.3104155e-02	
   3.0259326e+01	  -1.6929879e-01	   3.4115313e-02	   3.3565192e-02	   3.4847730e-02	   3.4732165e-02	   3.3101123e-02	
   3.0530974e+01	  -1.6933044e-01	   3.4112548e-02	   3.3617315e-02	   3.4833349e-02	   3.4724041e-02	   3.3106224e-02	
   3.0802958e+01	  -1.6933825e-01	   3.4112844e-02	   3.3614331e-02	   3.4840013e-02	   3.4730520e-02	   3.3104180e-02	
   3.1074942e+01	  -1.6929973e-01	   3.4115702e-02	   3.3565220e-02	   3.4848752e-02	   3.4732230e-02	   3.3101201e-02	
   3.1347003e+01	  -1.6933027e-01	   3.4112929e-02	   3.3616913e-02	   3.4833788e-02	   3.4723993e-02	   3.3106130e-02	
   3.1619296e+01	  -1.6933901e-01	   3.4113128e-02	   3.3615089e-02	   3.4840017e-02	   3.4730550e-02	   3.3104069e-02	
   3.1891589e+01	  -1.6930072e-01	   3.4115993e-02	   3.3565178e-02	   3.4849637e-02	   3.4732173e-02	   3.3101174e-02	
   3.2163976e+01	  -1.6933030e-01	   3.4113213e-02	   3.3616549e-02	   3.4834134e-02	   3.4723858e-02	   3.3105939e-02	
   3.2436641e+01	  -1.6933975e-01	   3.4113338e-02	   3.3615619e-02	   3.4839978e-02	   3.4730510e-02	   3.3103843e-02	
   3.2709305e+01	  -1.6930174e-01	   3.4116207e-02	   3.3565062e-02	   3.4850413e-02	   3.4732013e-02	   3.3101066e-02	
   3.2982086e+01	  -1.6933055e-01	   3.4113416e-02	   3.3616289e-02	   3.4834390e-02	   3.4723652e-02	   3.3105679e-02	
   3.3255214e+01	  -1.6934046e-01	   3.4113498e-02	   3.3615927e-02	   3.4839931e-02	   3.4730434e-02	   3.3103528e-02	
   3.3516817e+01	  -1.6930264e-01	   3.4116416e-02	   3.3564072e-02	   3.4851551e-02	   3.4732153e-02	   3.3100767e-02	
   3.3743841e+01	  -1.6932340e-01	   3.4114160e-02	   3.3605312e-02	   3.4837242e-02	   3.4724036e-02	   3.3104784e-02	
   3.3970866e+01	  -1.6934582e-01	   3.4112966e-02	   3.3627652e-02	   3.4835294e-02	   3.4727483e-02	   3.3104518e-02	
   3.4207171e+01	  -1.6931503e-01	   3.4115826e-02	   3.3576994e-02	   3.4850112e-02	   3.4732970e-02	   3.3100817e-02	
   3.4446570e+01	  -1.6931334e-01	   3.4115307e-02	   3.3586845e-02	   3.4843241e-02	   3.4726167e-02	   3.3103156e-02	
   3.4685968e+01	  -1.6934348e-01	   3.4113065e-02	   3.3627810e-02	   3.4833748e-02	   3.4725398e-02	   3.3104754e-02	
   3.4933778e+01	  -1.6932479e-01	   3.4115211e-02	   3.3590023e-02	   3.4847086e-02	   3.4732172e-02	   3.3101248e-02	
   3.5206819e+01	  -1.6931154e-01	   3.4115763e-02	   3.3580921e-02	   3.4845914e-02	   3.4727162e-02	   3.3102394e-02	
   3.5479860e+01	  -1.6934254e-01	   3.4113313e-02	   3.3626342e-02	   3.4833938e-02	   3.4725056e-02	   3.3104411e-02	
   3.5752901e+01	  -1.6932539e-01	   3.4115380e-02	   3.3589679e-02	   3.4847490e-02	   3.4732062e-02	   3.3100946e-02	
   3.5997634e+01	  -1.6931068e-01	   3.4116181e-02	   3.3575587e-02	   3.4848760e-02	   3.4728545e-02	   3.3101544e-02	
   3.6167937e+01	  -1.6932544e-01	   3.4114833e-02	   3.3601045e-02	   3.4840659e-02	   3.4725632e-02	   3.3103166e-02	
   3.6353780e+01	  -1.6933307e-01	   3.4114466e-02	   3.3609018e-02	   3.4839558e-02	   3.4726863e-02	   3.3102951e-02	
   3.6625046e+01	  -1.6932815e-01	   3.4115095e-02	   3.3598742e-02	   3.4843369e-02	   3.4728481e-02	   3.3102058e-02	
   3.6974196e+01	  -1.6932638e-01	   3.4115237e-02	   3.3597340e-02	   3.4843386e-02	   3.4727695e-02	   3.3102146e-02	
   3.7349306e+01	  -1.6932917e-01	   3.4115159e-02	   3.3600883e-02	   3.4842618e-02	   3.4727628e-02	   3.3102166e-02	
   3.8077203e+01	  -1.6932839e-01	   3.4115511e-02	   3.3598662e-02	   3.4843687e-02	   3.4727761e-02	   3.3101897e-02	
   3.9169878e+01	  -1.6932932e-01	   3.4115860e-02	   3.3599129e-02	   3.4844092e-02	   3.4727624e-02	   3.3101743e-02	
   4.0644557e+01	  -1.6933035e-01	   3.4116391e-02	   3.3599302e-02	   3.4844863e-02	   3.4727564e-02	   3.3101525e-02	
   4.1699871e+01	  -1.6933109e-01	   3.4116774e-02	   3.3599438e-02	   3.4845414e-02	   3.4727521e-02	   3.3101377e-02	
   4.2834075e+01	  -1.6933189e-01	   3.4117178e-02	   3.3599574e-02	   3.4845999e-02	   3.4727467e-02	   3.3101211e-02	
   4.4504469e+01	  -1.6933308e-01	   3.4117753e-02	   3.3599756e-02	   3.4846841e-02	   3.4727368e-02	   3.3100947e-02	
   4.6481259e+01	  -1.6933452e-01	   3.4118407e-02	   3.3599946e-02	   3.4847809e-02	   3.4727225e-02	   3.3100608e-02	
   4.8970396e+01	  -1.6933634e-01	   3.4119221e-02	   3.3600177e-02	   3.4849018e-02	   3.4727036e-02	   3.3100175e-02	
   5.1323919e+01	  -1.6933805e-01	   3.4120004e-02	   3.3600408e-02	   3.4850174e-02	   3.4726875e-02	   3.3099784e-02	
   5.4053718e+01	  -1.6934001e-01	   3.4120930e-02	   3.3600695e-02	   3.4851535e-02	   3.4726709e-02	   3.3099354e-02	
   5.6908941e+01	  -1.6934206e-01	   3.4121902e-02	   3.3600996e-02	   3.4852960e-02	   3.4726540e-02	   3.3098909e-02	
   5.9525179e+01	  -1.6934394e-01	   3.4122784e-02	   3.3601266e-02	   3.4854257e-02	   3.4726378e-02	   3.3098496e-02	


==> MTDC-AC Control IEEE TPS (Arxiv v2)/PlotData_coordinated/Necsys_Voltage.txt <==
   0.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.6901408e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3802817e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   5.0704225e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   6.7605634e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   8.4507042e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0140845e+00	   9.9975493e-01	   9.9997880e-01	   9.9997757e-01	   9.9999615e-01	   9.9999772e-01	   9.9999907e-01	
   1.1830986e+00	   9.9567612e-01	   9.9906926e-01	   9.9914759e-01	   9.9960447e-01	   9.9974871e-01	   9.9981812e-01	
   1.3521127e+00	   9.9293957e-01	   9.9799690e-01	   9.9803515e-01	   9.9899642e-01	   9.9932041e-01	   9.9955159e-01	
   1.5211268e+00	   9.9129315e-01	   9.9700866e-01	   9.9664951e-01	   9.9822483e-01	   9.9869256e-01	   9.9927150e-01	
   1.6901408e+00	   9.9018463e-01	   9.9594724e-01	   9.9516990e-01	   9.9724911e-01	   9.9785712e-01	   9.9890312e-01	
   1.8591549e+00	   9.8911830e-01	   9.9481446e-01	   9.9390065e-01	   9.9611169e-01	   9.9685637e-01	   9.9838800e-01	
   2.0281690e+00	   9.8809389e-01	   9.9377696e-01	   9.9302759e-01	   9.9497385e-01	   9.9580211e-01	   9.9774490e-01	
   2.1971831e+00	   9.8743081e-01	   9.9294756e-01	   9.9245540e-01	   9.9398486e-01	   9.9483079e-01	   9.9702495e-01	
   2.3661972e+00	   9.8710515e-01	   9.9227973e-01	   9.9189756e-01	   9.9316332e-01	   9.9399180e-01	   9.9625493e-01	
   2.5352113e+00	   9.8668774e-01	   9.9163854e-01	   9.9115132e-01	   9.9243511e-01	   9.9323535e-01	   9.9543791e-01	
   2.7042254e+00	   9.8594324e-01	   9.9096603e-01	   9.9029474e-01	   9.9176156e-01	   9.9252012e-01	   9.9460201e-01	
   2.8732394e+00	   9.8511180e-01	   9.9032873e-01	   9.8958281e-01	   9.9118316e-01	   9.9187519e-01	   9.9381597e-01	
   3.0422535e+00	   9.8451712e-01	   9.8980231e-01	   9.8915927e-01	   9.9073849e-01	   9.9134818e-01	   9.9314125e-01	
   3.2112676e+00	   9.8416300e-01	   9.8937703e-01	   9.8891608e-01	   9.9039007e-01	   9.9093904e-01	   9.9258762e-01	
   3.3802817e+00	   9.8384896e-01	   9.8900216e-01	   9.8864019e-01	   9.9006069e-01	   9.9060564e-01	   9.9212938e-01	
   3.5492958e+00	   9.8349206e-01	   9.8866567e-01	   9.8824662e-01	   9.8971948e-01	   9.9030917e-01	   9.9174919e-01	
   3.7183099e+00	   9.8317856e-01	   9.8839284e-01	   9.8784008e-01	   9.8940537e-01	   9.9003918e-01	   9.9145136e-01	
   3.8873239e+00	   9.8298776e-01	   9.8819893e-01	   9.8757900e-01	   9.8917636e-01	   9.8981060e-01	   9.9124357e-01	
   4.0563380e+00	   9.8289947e-01	   9.8807753e-01	   9.8751680e-01	   9.8905565e-01	   9.8965175e-01	   9.9112205e-01	
   4.2253521e+00	   9.8286374e-01	   9.8802275e-01	   9.8756873e-01	   9.8902607e-01	   9.8958772e-01	   9.9107630e-01	
   4.3943662e+00	   9.8286704e-01	   9.8803244e-01	   9.8762212e-01	   9.8905161e-01	   9.8961387e-01	   9.9109338e-01	
   4.5633803e+00	   9.8291455e-01	   9.8809584e-01	   9.8763251e-01	   9.8911044e-01	   9.8970119e-01	   9.9116469e-01	
   4.7323944e+00	   9.8300470e-01	   9.8819834e-01	   9.8765289e-01	   9.8920096e-01	   9.8981544e-01	   9.9128317e-01	
   4.9014085e+00	   9.8314346e-01	   9.8834283e-01	   9.8776885e-01	   9.8934132e-01	   9.8995418e-01	   9.9145010e-01	
   5.0704225e+00	   9.8334957e-01	   9.8854728e-01	   9.8801280e-01	   9.8954966e-01	   9.9014415e-01	   9.9167098e-01	
   5.2394366e+00	   9.8362647e-01	   9.8881765e-01	   9.8833881e-01	   9.8982364e-01	   9.9040676e-01	   9.9194537e-01	
   5.4084507e+00	   9.8394700e-01	   9.8913482e-01	   9.8867129e-01	   9.9014001e-01	   9.9073199e-01	   9.9226210e-01	
   5.5774648e+00	   9.8428019e-01	   9.8947315e-01	   9.8897653e-01	   9.9047525e-01	   9.9108736e-01	   9.9260711e-01	
   5.7464789e+00	   9.8462521e-01	   9.8982656e-01	   9.8928631e-01	   9.9082606e-01	   9.9145031e-01	   9.9297504e-01	
   5.9154930e+00	   9.8500481e-01	   9.9020820e-01	   9.8965497e-01	   9.9120653e-01	   9.9182527e-01	   9.9336977e-01	
   6.0845070e+00	   9.8543157e-01	   9.9062864e-01	   9.9009955e-01	   9.9162748e-01	   9.9223148e-01	   9.9379473e-01	
   6.2535211e+00	   9.8589156e-01	   9.9108119e-01	   9.9058480e-01	   9.9208179e-01	   9.9267809e-01	   9.9424516e-01	
   6.4225352e+00	   9.8636009e-01	   9.9154819e-01	   9.9106042e-01	   9.9254988e-01	   9.9315311e-01	   9.9471025e-01	
   6.5915493e+00	   9.8682487e-01	   9.9201683e-01	   9.9150852e-01	   9.9301707e-01	   9.9363395e-01	   9.9518119e-01	
   6.7605634e+00	   9.8729046e-01	   9.9248602e-01	   9.9195132e-01	   9.9348301e-01	   9.9410669e-01	   9.9565569e-01	
   6.9295775e+00	   9.8776669e-01	   9.9296124e-01	   9.9242014e-01	   9.9395613e-01	   9.9457441e-01	   9.9613538e-01	
   7.0985915e+00	   9.8825549e-01	   9.9344497e-01	   9.9292041e-01	   9.9444069e-01	   9.9504878e-01	   9.9662037e-01	
   7.2676056e+00	   9.8874796e-01	   9.9393228e-01	   9.9342779e-01	   9.9493029e-01	   9.9553442e-01	   9.9710628e-01	
   7.4366197e+00	   9.8923095e-01	   9.9441346e-01	   9.9391259e-01	   9.9541232e-01	   9.9602197e-01	   9.9758597e-01	
   7.6056338e+00	   9.8969666e-01	   9.9488069e-01	   9.9436594e-01	   9.9587787e-01	   9.9649584e-01	   9.9805370e-01	
   7.7746479e+00	   9.9014646e-01	   9.9533228e-01	   9.9480205e-01	   9.9632682e-01	   9.9694750e-01	   9.9850761e-01	
   7.9436620e+00	   9.9058626e-01	   9.9577107e-01	   9.9523881e-01	   9.9676433e-01	   9.9738054e-01	   9.9894862e-01	
   8.1126761e+00	   9.9101783e-01	   9.9619883e-01	   9.9567773e-01	   9.9719276e-01	   9.9780311e-01	   9.9937682e-01	
   8.2816901e+00	   9.9143528e-01	   9.9661254e-01	   9.9610289e-01	   9.9760777e-01	   9.9821697e-01	   9.9978939e-01	
   8.4507042e+00	   9.9182989e-01	   9.9700602e-01	   9.9649695e-01	   9.9800149e-01	   9.9861471e-01	   1.0001818e+00	
   8.6197183e+00	   9.9219762e-01	   9.9737482e-01	   9.9685651e-01	   9.9836907e-01	   9.9898682e-01	   1.0005508e+00	
   8.7887324e+00	   9.9254080e-01	   9.9771880e-01	   9.9719179e-01	   9.9871143e-01	   9.9932986e-01	   1.0008962e+00	
   8.9577465e+00	   9.9286381e-01	   9.9804061e-01	   9.9751377e-01	   9.9903253e-01	   9.9964787e-01	   1.0012192e+00	
   9.1267606e+00	   9.9316746e-01	   9.9834168e-01	   9.9782236e-01	   9.9933407e-01	   9.9994632e-01	   1.0015204e+00	
   9.2957746e+00	   9.9344800e-01	   9.9862028e-01	   9.9810719e-01	   9.9961339e-01	   1.0002257e+00	   1.0017981e+00	
   9.4647887e+00	   9.9370117e-01	   9.9887319e-01	   9.9835911e-01	   9.9986625e-01	   1.0004813e+00	   1.0020504e+00	
   9.6338028e+00	   9.9392594e-01	   9.9909873e-01	   9.9857845e-01	   1.0000909e+00	   1.0007084e+00	   1.0022762e+00	
   9.8028169e+00	   9.9412495e-01	   9.9929812e-01	   9.9877318e-01	   1.0002893e+00	   1.0009068e+00	   1.0024766e+00	
   9.9718310e+00	   9.9430155e-01	   9.9947396e-01	   9.9895030e-01	   1.0004650e+00	   1.0010804e+00	   1.0026533e+00	
   1.0140845e+01	   9.9445670e-01	   9.9962780e-01	   9.9910905e-01	   1.0006192e+00	   1.0012331e+00	   1.0028072e+00	
   1.0309859e+01	   9.9458902e-01	   9.9975935e-01	   9.9924377e-01	   1.0007512e+00	   1.0013655e+00	   1.0029383e+00	
   1.0478873e+01	   9.9469644e-01	   9.9986711e-01	   9.9934986e-01	   1.0008588e+00	   1.0014750e+00	   1.0030458e+00	
   1.0647887e+01	   9.9477984e-01	   9.9995140e-01	   9.9942986e-01	   1.0009425e+00	   1.0015601e+00	   1.0031306e+00	
   1.0816901e+01	   9.9484210e-01	   1.0000141e+00	   9.9949034e-01	   1.0010047e+00	   1.0016220e+00	   1.0031943e+00	
   1.0985915e+01	   9.9488654e-01	   1.0000583e+00	   9.9953621e-01	   1.0010489e+00	   1.0016648e+00	   1.0032392e+00	
   1.1154930e+01	   9.9491393e-01	   1.0000851e+00	   9.9956643e-01	   1.0010762e+00	   1.0016913e+00	   1.0032661e+00	
   1.1323944e+01	   9.9492369e-01	   1.0000950e+00	   9.9957760e-01	   1.0010863e+00	   1.0017023e+00	   1.0032759e+00	
   1.1492958e+01	   9.9491621e-01	   1.0000883e+00	   9.9956912e-01	   1.0010795e+00	   1.0016968e+00	   1.0032694e+00	
   1.1661972e+01	   9.9489234e-01	   1.0000655e+00	   9.9954326e-01	   1.0010563e+00	   1.0016744e+00	   1.0032473e+00	
   1.1830986e+01	   9.9485557e-01	   1.0000293e+00	   9.9950586e-01	   1.0010200e+00	   1.0016377e+00	   1.0032120e+00	
   1.2000000e+01	   9.9480817e-01	   9.9998199e-01	   9.9946002e-01	   1.0009728e+00	   1.0015895e+00	   1.0031654e+00	
   1.2169014e+01	   9.9475143e-01	   9.9992526e-01	   9.9940580e-01	   1.0009164e+00	   1.0015327e+00	   1.0031089e+00	
   1.2338028e+01	   9.9468538e-01	   9.9985964e-01	   9.9934120e-01	   1.0008511e+00	   1.0014680e+00	   1.0030434e+00	
   1.2507042e+01	   9.9461046e-01	   9.9978565e-01	   9.9926571e-01	   1.0007771e+00	   1.0013951e+00	   1.0029697e+00	
   1.2676056e+01	   9.9452822e-01	   9.9970449e-01	   9.9918199e-01	   1.0006957e+00	   1.0013144e+00	   1.0028893e+00	
   1.2845070e+01	   9.9444104e-01	   9.9961807e-01	   9.9909434e-01	   1.0006092e+00	   1.0012276e+00	   1.0028037e+00	
   1.3014085e+01	   9.9435115e-01	   9.9952849e-01	   9.9900593e-01	   1.0005197e+00	   1.0011373e+00	   1.0027149e+00	
   1.3183099e+01	   9.9425977e-01	   9.9943727e-01	   9.9891698e-01	   1.0004289e+00	   1.0010460e+00	   1.0026240e+00	
   1.3352113e+01	   9.9416712e-01	   9.9934502e-01	   9.9882594e-01	   1.0003370e+00	   1.0009545e+00	   1.0025318e+00	
   1.3521127e+01	   9.9407330e-01	   9.9925202e-01	   9.9873187e-01	   1.0002441e+00	   1.0008626e+00	   1.0024391e+00	
   1.3690141e+01	   9.9397919e-01	   9.9915894e-01	   9.9863635e-01	   1.0001508e+00	   1.0007701e+00	   1.0023466e+00	
   1.3859155e+01	   9.9388657e-01	   9.9906716e-01	   9.9854294e-01	   1.0000589e+00	   1.0006781e+00	   1.0022556e+00	
   1.4028169e+01	   9.9379744e-01	   9.9897841e-01	   9.9845481e-01	   9.9997022e-01	   1.0005886e+00	   1.0021676e+00	
   1.4197183e+01	   9.9371297e-01	   9.9889396e-01	   9.9837265e-01	   9.9988614e-01	   1.0005038e+00	   1.0020834e+00	
   1.4366197e+01	   9.9363309e-01	   9.9881419e-01	   9.9829465e-01	   9.9980675e-01	   1.0004245e+00	   1.0020037e+00	
   1.4535211e+01	   9.9355720e-01	   9.9873885e-01	   9.9821884e-01	   9.9973153e-01	   1.0003502e+00	   1.0019283e+00	
   1.4704225e+01	   9.9348536e-01	   9.9866791e-01	   9.9814554e-01	   9.9966043e-01	   1.0002801e+00	   1.0018578e+00	
   1.4873239e+01	   9.9341878e-01	   9.9860213e-01	   9.9807763e-01	   9.9959444e-01	   1.0002142e+00	   1.0017927e+00	
   1.5042254e+01	   9.9335918e-01	   9.9854280e-01	   9.9801836e-01	   9.9953511e-01	   1.0001540e+00	   1.0017340e+00	
   1.5211268e+01	   9.9330749e-01	   9.9849090e-01	   9.9796864e-01	   9.9948350e-01	   1.0001014e+00	   1.0016823e+00	
   1.5380282e+01	   9.9326329e-01	   9.9844647e-01	   9.9792649e-01	   9.9943944e-01	   1.0000572e+00	   1.0016378e+00	
   1.5549296e+01	   9.9322541e-01	   9.9840880e-01	   9.9788906e-01	   9.9940195e-01	   1.0000205e+00	   1.0015999e+00	
   1.5718310e+01	   9.9319317e-01	   9.9837722e-01	   9.9785538e-01	   9.9937025e-01	   9.9998985e-01	   1.0015684e+00	
   1.5887324e+01	   9.9316713e-01	   9.9835185e-01	   9.9782743e-01	   9.9934459e-01	   9.9996454e-01	   1.0015435e+00	
   1.6056338e+01	   9.9314862e-01	   9.9833348e-01	   9.9780840e-01	   9.9932606e-01	   9.9994530e-01	   1.0015257e+00	
   1.6225352e+01	   9.9313835e-01	   9.9832280e-01	   9.9779968e-01	   9.9931554e-01	   9.9993363e-01	   1.0015152e+00	
   1.6394366e+01	   9.9313626e-01	   9.9832013e-01	   9.9779982e-01	   9.9931328e-01	   9.9993090e-01	   1.0015123e+00	
   1.6563380e+01	   9.9313998e-01	   9.9832374e-01	   9.9780437e-01	   9.9931713e-01	   9.9993531e-01	   1.0015155e+00	
   1.6732394e+01	   9.9314885e-01	   9.9833299e-01	   9.9781191e-01	   9.9932627e-01	   9.9994559e-01	   1.0015246e+00	
   1.6901408e+01	   9.9316272e-01	   9.9834734e-01	   9.9782339e-01	   9.9934025e-01	   9.9996019e-01	   1.0015392e+00	
   1.7070423e+01	   9.9318245e-01	   9.9836714e-01	   9.9784185e-01	   9.9935977e-01	   9.9997920e-01	   1.0015594e+00	
   1.7239437e+01	   9.9320879e-01	   9.9839298e-01	   9.9786918e-01	   9.9938567e-01	   1.0000039e+00	   1.0015854e+00	
   1.7408451e+01	   9.9324135e-01	   9.9842479e-01	   9.9790395e-01	   9.9941783e-01	   1.0000352e+00	   1.0016169e+00	
   1.7577465e+01	   9.9327857e-01	   9.9846157e-01	   9.9794240e-01	   9.9945489e-01	   1.0000726e+00	   1.0016532e+00	
   1.7746479e+01	   9.9331883e-01	   9.9850190e-01	   9.9798156e-01	   9.9949516e-01	   1.0001140e+00	   1.0016931e+00	
   1.7915493e+01	   9.9336150e-01	   9.9854492e-01	   9.9802164e-01	   9.9953778e-01	   1.0001575e+00	   1.0017361e+00	
   1.8084507e+01	   9.9340716e-01	   9.9859069e-01	   9.9806541e-01	   9.9958317e-01	   1.0002027e+00	   1.0017822e+00	
   1.8253521e+01	   9.9345671e-01	   9.9863978e-01	   9.9811536e-01	   9.9963221e-01	   1.0002505e+00	   1.0018315e+00	
   1.8422535e+01	   9.9351017e-01	   9.9869238e-01	   9.9817096e-01	   9.9968511e-01	   1.0003023e+00	   1.0018839e+00	
   1.8591549e+01	   9.9356618e-01	   9.9874765e-01	   9.9822861e-01	   9.9974071e-01	   1.0003579e+00	   1.0019385e+00	
   1.8760563e+01	   9.9362281e-01	   9.9880412e-01	   9.9828460e-01	   9.9979716e-01	   1.0004155e+00	   1.0019944e+00	
   1.8929577e+01	   9.9367896e-01	   9.9886059e-01	   9.9833818e-01	   9.9985326e-01	   1.0004727e+00	   1.0020508e+00	
   1.9098592e+01	   9.9373506e-01	   9.9891694e-01	   9.9839192e-01	   9.9990917e-01	   1.0005287e+00	   1.0021074e+00	
   1.9267606e+01	   9.9379231e-01	   9.9897385e-01	   9.9844895e-01	   9.9996593e-01	   1.0005843e+00	   1.0021646e+00	
   1.9436620e+01	   9.9385120e-01	   9.9903183e-01	   9.9850974e-01	   1.0000241e+00	   1.0006412e+00	   1.0022224e+00	
   1.9605634e+01	   9.9391065e-01	   9.9909037e-01	   9.9857127e-01	   1.0000830e+00	   1.0006998e+00	   1.0022803e+00	
   1.9774648e+01	   9.9396868e-01	   9.9914809e-01	   9.9862938e-01	   1.0001408e+00	   1.0007585e+00	   1.0023374e+00	
   1.9943662e+01	   9.9402392e-01	   9.9920366e-01	   9.9868236e-01	   1.0001961e+00	   1.0008151e+00	   1.0023927e+00	
   2.0112676e+01	   9.9407665e-01	   9.9925681e-01	   9.9873228e-01	   1.0002488e+00	   1.0008683e+00	   1.0024461e+00	
   2.0281690e+01	   9.9412842e-01	   9.9930838e-01	   9.9878320e-01	   1.0003001e+00	   1.0009186e+00	   1.0024980e+00	
   2.0450704e+01	   9.9418019e-01	   9.9935928e-01	   9.9883671e-01	   1.0003512e+00	   1.0009683e+00	   1.0025489e+00	
   2.0619718e+01	   9.9423106e-01	   9.9940926e-01	   9.9888997e-01	   1.0004015e+00	   1.0010181e+00	   1.0025983e+00	
   2.0788732e+01	   9.9427903e-01	   9.9945696e-01	   9.9893840e-01	   1.0004494e+00	   1.0010668e+00	   1.0026454e+00	
   2.0957746e+01	   9.9432298e-01	   9.9950126e-01	   9.9898033e-01	   1.0004935e+00	   1.0011122e+00	   1.0026894e+00	
   2.1126761e+01	   9.9436336e-01	   9.9954205e-01	   9.9901800e-01	   1.0005338e+00	   1.0011530e+00	   1.0027304e+00	
   2.1295775e+01	   9.9440164e-01	   9.9958021e-01	   9.9905536e-01	   1.0005717e+00	   1.0011901e+00	   1.0027689e+00	
   2.1464789e+01	   9.9443875e-01	   9.9961666e-01	   9.9909401e-01	   1.0006082e+00	   1.0012254e+00	   1.0028054e+00	
   2.1633803e+01	   9.9447422e-01	   9.9965138e-01	   9.9913184e-01	   1.0006433e+00	   1.0012599e+00	   1.0028397e+00	
   2.1802817e+01	   9.9450657e-01	   9.9968348e-01	   9.9916490e-01	   1.0006757e+00	   1.0012929e+00	   1.0028712e+00	
   2.1971831e+01	   9.9453471e-01	   9.9971194e-01	   9.9919131e-01	   1.0007039e+00	   1.0013224e+00	   1.0028994e+00	
   2.2140845e+01	   9.9455895e-01	   9.9973664e-01	   9.9921303e-01	   1.0007282e+00	   1.0013473e+00	   1.0029243e+00	
   2.2309859e+01	   9.9458065e-01	   9.9975841e-01	   9.9923369e-01	   1.0007497e+00	   1.0013682e+00	   1.0029465e+00	
   2.2478873e+01	   9.9460103e-01	   9.9977831e-01	   9.9925544e-01	   1.0007697e+00	   1.0013869e+00	   1.0029666e+00	
   2.2647887e+01	   9.9462006e-01	   9.9979667e-01	   9.9927685e-01	   1.0007884e+00	   1.0014050e+00	   1.0029846e+00	
   2.2816901e+01	   9.9463649e-01	   9.9981280e-01	   9.9929428e-01	   1.0008048e+00	   1.0014219e+00	   1.0030002e+00	
   2.2985915e+01	   9.9464915e-01	   9.9982577e-01	   9.9930559e-01	   1.0008176e+00	   1.0014360e+00	   1.0030129e+00	
   2.3154930e+01	   9.9465816e-01	   9.9983537e-01	   9.9931220e-01	   1.0008268e+00	   1.0014459e+00	   1.0030227e+00	
   2.3323944e+01	   9.9466492e-01	   9.9984239e-01	   9.9931773e-01	   1.0008336e+00	   1.0014522e+00	   1.0030302e+00	
   2.3492958e+01	   9.9467093e-01	   9.9984806e-01	   9.9932481e-01	   1.0008393e+00	   1.0014567e+00	   1.0030361e+00	
   2.3661972e+01	   9.9467642e-01	   9.9985289e-01	   9.9933261e-01	   1.0008445e+00	   1.0014611e+00	   1.0030407e+00	
   2.3830986e+01	   9.9468022e-01	   9.9985640e-01	   9.9933766e-01	   1.0008483e+00	   1.0014653e+00	   1.0030437e+00	
   2.4000000e+01	   9.9468103e-01	   9.9985744e-01	   9.9933786e-01	   1.0008493e+00	   1.0014675e+00	   1.0030445e+00	
   2.4169014e+01	   9.9467916e-01	   9.9985630e-01	   9.9933353e-01	   1.0008478e+00	   1.0014668e+00	   1.0030435e+00	
   2.4338028e+01	   9.9467556e-01	   9.9985307e-01	   9.9932837e-01	   1.0008443e+00	   1.0014631e+00	   1.0030408e+00	
   2.4507042e+01	   9.9467202e-01	   9.9984929e-01	   9.9932557e-01	   1.0008405e+00	   1.0014582e+00	   1.0030373e+00	
   2.4676056e+01	   9.9466889e-01	   9.9984555e-01	   9.9932473e-01	   1.0008371e+00	   1.0014538e+00	   1.0030334e+00	
   2.4845070e+01	   9.9466518e-01	   9.9984150e-01	   9.9932287e-01	   1.0008334e+00	   1.0014502e+00	   1.0030290e+00	
   2.5014085e+01	   9.9465964e-01	   9.9983623e-01	   9.9931687e-01	   1.0008282e+00	   1.0014461e+00	   1.0030234e+00	
   2.5183099e+01	   9.9465206e-01	   9.9982930e-01	   9.9930702e-01	   1.0008209e+00	   1.0014399e+00	   1.0030165e+00	
   2.5352113e+01	   9.9464360e-01	   9.9982130e-01	   9.9929669e-01	   1.0008126e+00	   1.0014316e+00	   1.0030090e+00	
   2.5521127e+01	   9.9463580e-01	   9.9981336e-01	   9.9928924e-01	   1.0008046e+00	   1.0014225e+00	   1.0030014e+00	
   2.5690141e+01	   9.9462922e-01	   9.9980625e-01	   9.9928490e-01	   1.0007977e+00	   1.0014146e+00	   1.0029943e+00	
   2.5859155e+01	   9.9462314e-01	   9.9979977e-01	   9.9928090e-01	   1.0007917e+00	   1.0014084e+00	   1.0029875e+00	
   2.6028169e+01	   9.9461629e-01	   9.9979306e-01	   9.9927400e-01	   1.0007851e+00	   1.0014028e+00	   1.0029804e+00	
   2.6197183e+01	   9.9460812e-01	   9.9978549e-01	   9.9926372e-01	   1.0007772e+00	   1.0013962e+00	   1.0029728e+00	
   2.6366197e+01	   9.9459947e-01	   9.9977736e-01	   9.9925297e-01	   1.0007687e+00	   1.0013878e+00	   1.0029651e+00	
   2.6535211e+01	   9.9459179e-01	   9.9976968e-01	   9.9924525e-01	   1.0007609e+00	   1.0013791e+00	   1.0029579e+00	
   2.6704225e+01	   9.9458598e-01	   9.9976338e-01	   9.9924152e-01	   1.0007549e+00	   1.0013719e+00	   1.0029516e+00	
   2.6873239e+01	   9.9458154e-01	   9.9975844e-01	   9.9923927e-01	   1.0007504e+00	   1.0013670e+00	   1.0029463e+00	
   2.7042254e+01	   9.9457709e-01	   9.9975398e-01	   9.9923516e-01	   1.0007461e+00	   1.0013636e+00	   1.0029414e+00	
   2.7211268e+01	   9.9457171e-01	   9.9974913e-01	   9.9922795e-01	   1.0007410e+00	   1.0013598e+00	   1.0029365e+00	
   2.7380282e+01	   9.9456589e-01	   9.9974393e-01	   9.9921986e-01	   1.0007354e+00	   1.0013546e+00	   1.0029317e+00	
   2.7549296e+01	   9.9456116e-01	   9.9973932e-01	   9.9921464e-01	   1.0007306e+00	   1.0013490e+00	   1.0029275e+00	
   2.7718310e+01	   9.9455866e-01	   9.9973633e-01	   9.9921397e-01	   1.0007278e+00	   1.0013449e+00	   1.0029247e+00	
   2.7887324e+01	   9.9455806e-01	   9.9973509e-01	   9.9921568e-01	   1.0007270e+00	   1.0013436e+00	   1.0029231e+00	
   2.8056338e+01	   9.9455776e-01	   9.9973467e-01	   9.9921607e-01	   1.0007268e+00	   1.0013441e+00	   1.0029222e+00	
   2.8225352e+01	   9.9455668e-01	   9.9973406e-01	   9.9921351e-01	   1.0007260e+00	   1.0013446e+00	   1.0029214e+00	
   2.8394366e+01	   9.9455502e-01	   9.9973307e-01	   9.9920937e-01	   1.0007246e+00	   1.0013439e+00	   1.0029208e+00	
   2.8563380e+01	   9.9455448e-01	   9.9973269e-01	   9.9920798e-01	   1.0007241e+00	   1.0013425e+00	   1.0029208e+00	
   2.8732394e+01	   9.9455584e-01	   9.9973363e-01	   9.9921049e-01	   1.0007251e+00	   1.0013425e+00	   1.0029220e+00	
   2.8901408e+01	   9.9455933e-01	   9.9973644e-01	   9.9921654e-01	   1.0007283e+00	   1.0013448e+00	   1.0029245e+00	
   2.9070423e+01	   9.9456329e-01	   9.9974015e-01	   9.9922175e-01	   1.0007323e+00	   1.0013493e+00	   1.0029277e+00	
   2.9239437e+01	   9.9456645e-01	   9.9974371e-01	   9.9922361e-01	   1.0007357e+00	   1.0013541e+00	   1.0029310e+00	
   2.9408451e+01	   9.9456886e-01	   9.9974675e-01	   9.9922363e-01	   1.0007384e+00	   1.0013575e+00	   1.0029343e+00	
   2.9577465e+01	   9.9457178e-01	   9.9974993e-01	   9.9922492e-01	   1.0007413e+00	   1.0013600e+00	   1.0029379e+00	
   2.9746479e+01	   9.9457650e-01	   9.9975427e-01	   9.9923065e-01	   1.0007456e+00	   1.0013631e+00	   1.0029425e+00	
   2.9915493e+01	   9.9458305e-01	   9.9976016e-01	   9.9923977e-01	   1.0007519e+00	   1.0013684e+00	   1.0029482e+00	
   3.0084507e+01	   9.9459021e-01	   9.9976695e-01	   9.9924856e-01	   1.0007590e+00	   1.0013758e+00	   1.0029545e+00	
   3.0253521e+01	   9.9459657e-01	   9.9977356e-01	   9.9925405e-01	   1.0007656e+00	   1.0013837e+00	   1.0029608e+00	
   3.0422535e+01	   9.9460180e-01	   9.9977939e-01	   9.9925676e-01	   1.0007711e+00	   1.0013902e+00	   1.0029667e+00	
   3.0591549e+01	   9.9460690e-01	   9.9978486e-01	   9.9926000e-01	   1.0007762e+00	   1.0013951e+00	   1.0029726e+00	
   3.0760563e+01	   9.9461328e-01	   9.9979100e-01	   9.9926692e-01	   1.0007823e+00	   1.0014000e+00	   1.0029791e+00	
   3.0929577e+01	   9.9462136e-01	   9.9979843e-01	   9.9927744e-01	   1.0007901e+00	   1.0014066e+00	   1.0029865e+00	
   3.1098592e+01	   9.9463017e-01	   9.9980673e-01	   9.9928822e-01	   1.0007988e+00	   1.0014153e+00	   1.0029943e+00	
   3.1267606e+01	   9.9463814e-01	   9.9981480e-01	   9.9929578e-01	   1.0008069e+00	   1.0014246e+00	   1.0030019e+00	
   3.1436620e+01	   9.9464453e-01	   9.9982178e-01	   9.9929976e-01	   1.0008135e+00	   1.0014325e+00	   1.0030089e+00	
   3.1605634e+01	   9.9465015e-01	   9.9982790e-01	   9.9930324e-01	   1.0008192e+00	   1.0014383e+00	   1.0030154e+00	
   3.1774648e+01	   9.9465659e-01	   9.9983424e-01	   9.9930972e-01	   1.0008255e+00	   1.0014434e+00	   1.0030222e+00	
   3.1943662e+01	   9.9466465e-01	   9.9984164e-01	   9.9931998e-01	   1.0008332e+00	   1.0014498e+00	   1.0030296e+00	
   3.2112676e+01	   9.9467353e-01	   9.9984989e-01	   9.9933116e-01	   1.0008418e+00	   1.0014582e+00	   1.0030374e+00	
   3.2281690e+01	   9.9468150e-01	   9.9985785e-01	   9.9933928e-01	   1.0008499e+00	   1.0014673e+00	   1.0030448e+00	
   3.2450704e+01	   9.9468754e-01	   9.9986449e-01	   9.9934313e-01	   1.0008563e+00	   1.0014750e+00	   1.0030514e+00	
   3.2619718e+01	   9.9469237e-01	   9.9986992e-01	   9.9934554e-01	   1.0008613e+00	   1.0014804e+00	   1.0030572e+00	
   3.2788732e+01	   9.9469768e-01	   9.9987523e-01	   9.9935032e-01	   1.0008664e+00	   1.0014846e+00	   1.0030630e+00	
   3.2957746e+01	   9.9470447e-01	   9.9988139e-01	   9.9935905e-01	   1.0008728e+00	   1.0014896e+00	   1.0030692e+00	
   3.3126761e+01	   9.9471211e-01	   9.9988835e-01	   9.9936932e-01	   1.0008802e+00	   1.0014965e+00	   1.0030758e+00	
   3.3295775e+01	   9.9471891e-01	   9.9989504e-01	   9.9937687e-01	   1.0008871e+00	   1.0015042e+00	   1.0030819e+00	
   3.3464789e+01	   9.9472372e-01	   9.9990040e-01	   9.9937972e-01	   1.0008923e+00	   1.0015108e+00	   1.0030872e+00	
   3.3633803e+01	   9.9472706e-01	   9.9990438e-01	   9.9938038e-01	   1.0008958e+00	   1.0015150e+00	   1.0030915e+00	
   3.3802817e+01	   9.9473051e-01	   9.9990796e-01	   9.9938276e-01	   1.0008991e+00	   1.0015175e+00	   1.0030955e+00	
   3.3971831e+01	   9.9473522e-01	   9.9991214e-01	   9.9938917e-01	   1.0009034e+00	   1.0015204e+00	   1.0030999e+00	
   3.4140845e+01	   9.9474091e-01	   9.9991713e-01	   9.9939770e-01	   1.0009088e+00	   1.0015251e+00	   1.0031046e+00	
   3.4309859e+01	   9.9474608e-01	   9.9992206e-01	   9.9940416e-01	   1.0009141e+00	   1.0015310e+00	   1.0031090e+00	
   3.4478873e+01	   9.9474942e-01	   9.9992584e-01	   9.9940573e-01	   1.0009178e+00	   1.0015361e+00	   1.0031125e+00	
   3.4647887e+01	   9.9475106e-01	   9.9992816e-01	   9.9940463e-01	   1.0009196e+00	   1.0015388e+00	   1.0031150e+00	
   3.4816901e+01	   9.9475241e-01	   9.9992980e-01	   9.9940444e-01	   1.0009209e+00	   1.0015396e+00	   1.0031172e+00	
   3.4985915e+01	   9.9475483e-01	   9.9993184e-01	   9.9940823e-01	   1.0009230e+00	   1.0015403e+00	   1.0031195e+00	
   3.5154930e+01	   9.9475853e-01	   9.9993481e-01	   9.9941482e-01	   1.0009265e+00	   1.0015427e+00	   1.0031223e+00	
   3.5323944e+01	   9.9476219e-01	   9.9993808e-01	   9.9942030e-01	   1.0009301e+00	   1.0015467e+00	   1.0031250e+00	
   3.5492958e+01	   9.9476426e-01	   9.9994044e-01	   9.9942089e-01	   1.0009324e+00	   1.0015504e+00	   1.0031270e+00	
   3.5661972e+01	   9.9476435e-01	   9.9994126e-01	   9.9941841e-01	   1.0009328e+00	   1.0015519e+00	   1.0031280e+00	
   3.5830986e+01	   9.9476387e-01	   9.9994122e-01	   9.9941621e-01	   1.0009324e+00	   1.0015512e+00	   1.0031285e+00	
   3.6000000e+01	   9.9476427e-01	   9.9994143e-01	   9.9941712e-01	   1.0009326e+00	   1.0015502e+00	   1.0031291e+00	
   3.6169014e+01	   9.9476643e-01	   9.9994282e-01	   9.9942216e-01	   1.0009344e+00	   1.0015507e+00	   1.0031304e+00	
   3.6338028e+01	   9.9476898e-01	   9.9994483e-01	   9.9942699e-01	   1.0009368e+00	   1.0015532e+00	   1.0031318e+00	
   3.6507042e+01	   9.9477005e-01	   9.9994615e-01	   9.9942728e-01	   1.0009381e+00	   1.0015559e+00	   1.0031327e+00	
   3.6676056e+01	   9.9476916e-01	   9.9994600e-01	   9.9942382e-01	   1.0009376e+00	   1.0015566e+00	   1.0031326e+00	
   3.6845070e+01	   9.9476736e-01	   9.9994477e-01	   9.9941978e-01	   1.0009360e+00	   1.0015551e+00	   1.0031319e+00	
   3.7014085e+01	   9.9476675e-01	   9.9994395e-01	   9.9941926e-01	   1.0009351e+00	   1.0015527e+00	   1.0031315e+00	
   3.7183099e+01	   9.9476768e-01	   9.9994422e-01	   9.9942284e-01	   1.0009357e+00	   1.0015522e+00	   1.0031318e+00	
   3.7352113e+01	   9.9476952e-01	   9.9994541e-01	   9.9942733e-01	   1.0009373e+00	   1.0015535e+00	   1.0031325e+00	
   3.7521127e+01	   9.9477016e-01	   9.9994616e-01	   9.9942795e-01	   1.0009382e+00	   1.0015556e+00	   1.0031327e+00	
   3.7690141e+01	   9.9476891e-01	   9.9994565e-01	   9.9942419e-01	   1.0009374e+00	   1.0015562e+00	   1.0031322e+00	
   3.7859155e+01	   9.9476664e-01	   9.9994404e-01	   9.9941914e-01	   1.0009353e+00	   1.0015545e+00	   1.0031311e+00	
   3.8028169e+01	   9.9476534e-01	   9.9994260e-01	   9.9941781e-01	   1.0009337e+00	   1.0015517e+00	   1.0031301e+00	
   3.8197183e+01	   9.9476572e-01	   9.9994245e-01	   9.9942030e-01	   1.0009338e+00	   1.0015504e+00	   1.0031300e+00	
   3.8366197e+01	   9.9476718e-01	   9.9994320e-01	   9.9942470e-01	   1.0009350e+00	   1.0015512e+00	   1.0031304e+00	
   3.8535211e+01	   9.9476794e-01	   9.9994391e-01	   9.9942607e-01	   1.0009360e+00	   1.0015531e+00	   1.0031306e+00	
   3.8704225e+01	   9.9476706e-01	   9.9994367e-01	   9.9942293e-01	   1.0009356e+00	   1.0015540e+00	   1.0031301e+00	
   3.8873239e+01	   9.9476488e-01	   9.9994221e-01	   9.9941769e-01	   1.0009336e+00	   1.0015529e+00	   1.0031291e+00	
   3.9042254e+01	   9.9476323e-01	   9.9994066e-01	   9.9941554e-01	   1.0009317e+00	   1.0015501e+00	   1.0031281e+00	
   3.9211268e+01	   9.9476338e-01	   9.9994029e-01	   9.9941745e-01	   1.0009316e+00	   1.0015483e+00	   1.0031279e+00	
   3.9380282e+01	   9.9476486e-01	   9.9994103e-01	   9.9942197e-01	   1.0009328e+00	   1.0015489e+00	   1.0031284e+00	
   3.9549296e+01	   9.9476618e-01	   9.9994217e-01	   9.9942436e-01	   1.0009343e+00	   1.0015511e+00	   1.0031289e+00	
   3.9718310e+01	   9.9476609e-01	   9.9994246e-01	   9.9942259e-01	   1.0009344e+00	   1.0015527e+00	   1.0031289e+00	
   3.9887324e+01	   9.9476426e-01	   9.9994151e-01	   9.9941758e-01	   1.0009330e+00	   1.0015523e+00	   1.0031282e+00	
   4.0056338e+01	   9.9476251e-01	   9.9994007e-01	   9.9941460e-01	   1.0009311e+00	   1.0015498e+00	   1.0031275e+00	
   4.0225352e+01	   9.9476264e-01	   9.9993973e-01	   9.9941616e-01	   1.0009310e+00	   1.0015479e+00	   1.0031274e+00	
   4.0394366e+01	   9.9476446e-01	   9.9994075e-01	   9.9942105e-01	   1.0009325e+00	   1.0015484e+00	   1.0031282e+00	
   4.0563380e+01	   9.9476664e-01	   9.9994252e-01	   9.9942474e-01	   1.0009346e+00	   1.0015512e+00	   1.0031293e+00	
   4.0732394e+01	   9.9476695e-01	   9.9994335e-01	   9.9942377e-01	   1.0009353e+00	   1.0015535e+00	   1.0031298e+00	
   4.0901408e+01	   9.9476559e-01	   9.9994278e-01	   9.9941940e-01	   1.0009343e+00	   1.0015535e+00	   1.0031295e+00	
   4.1070423e+01	   9.9476425e-01	   9.9994175e-01	   9.9941653e-01	   1.0009329e+00	   1.0015516e+00	   1.0031291e+00	
   4.1239437e+01	   9.9476473e-01	   9.9994182e-01	   9.9941822e-01	   1.0009331e+00	   1.0015503e+00	   1.0031294e+00	
   4.1408451e+01	   9.9476696e-01	   9.9994329e-01	   9.9942331e-01	   1.0009350e+00	   1.0015511e+00	   1.0031306e+00	
   4.1577465e+01	   9.9476922e-01	   9.9994522e-01	   9.9942717e-01	   1.0009372e+00	   1.0015539e+00	   1.0031320e+00	
   4.1746479e+01	   9.9476987e-01	   9.9994628e-01	   9.9942665e-01	   1.0009382e+00	   1.0015563e+00	   1.0031328e+00	
   4.1915493e+01	   9.9476910e-01	   9.9994625e-01	   9.9942312e-01	   1.0009378e+00	   1.0015568e+00	   1.0031329e+00	
   4.2084507e+01	   9.9476843e-01	   9.9994584e-01	   9.9942097e-01	   1.0009371e+00	   1.0015556e+00	   1.0031330e+00	
   4.2253521e+01	   9.9476912e-01	   9.9994620e-01	   9.9942266e-01	   1.0009375e+00	   1.0015547e+00	   1.0031337e+00	
   4.2422535e+01	   9.9477128e-01	   9.9994770e-01	   9.9942740e-01	   1.0009393e+00	   1.0015556e+00	   1.0031350e+00	
   4.2591549e+01	   9.9477362e-01	   9.9994970e-01	   9.9943131e-01	   1.0009417e+00	   1.0015583e+00	   1.0031365e+00	
   4.2760563e+01	   9.9477473e-01	   9.9995114e-01	   9.9943139e-01	   1.0009431e+00	   1.0015610e+00	   1.0031377e+00	
   4.2929577e+01	   9.9477449e-01	   9.9995151e-01	   9.9942876e-01	   1.0009431e+00	   1.0015620e+00	   1.0031382e+00	
   4.3098592e+01	   9.9477407e-01	   9.9995141e-01	   9.9942690e-01	   1.0009427e+00	   1.0015612e+00	   1.0031385e+00	
   4.3267606e+01	   9.9477460e-01	   9.9995174e-01	   9.9942800e-01	   1.0009430e+00	   1.0015605e+00	   1.0031392e+00	
   4.3436620e+01	   9.9477668e-01	   9.9995318e-01	   9.9943254e-01	   1.0009448e+00	   1.0015612e+00	   1.0031405e+00	
   4.3605634e+01	   9.9477914e-01	   9.9995525e-01	   9.9943663e-01	   1.0009472e+00	   1.0015638e+00	   1.0031421e+00	
   4.3774648e+01	   9.9478056e-01	   9.9995693e-01	   9.9943751e-01	   1.0009489e+00	   1.0015666e+00	   1.0031434e+00	
   4.3943662e+01	   9.9478058e-01	   9.9995746e-01	   9.9943517e-01	   1.0009491e+00	   1.0015678e+00	   1.0031441e+00	
   4.4112676e+01	   9.9477997e-01	   9.9995733e-01	   9.9943277e-01	   1.0009486e+00	   1.0015673e+00	   1.0031444e+00	
   4.4281690e+01	   9.9478034e-01	   9.9995753e-01	   9.9943359e-01	   1.0009488e+00	   1.0015663e+00	   1.0031449e+00	
   4.4450704e+01	   9.9478223e-01	   9.9995882e-01	   9.9943766e-01	   1.0009504e+00	   1.0015668e+00	   1.0031462e+00	
   4.4619718e+01	   9.9478479e-01	   9.9996089e-01	   9.9944214e-01	   1.0009528e+00	   1.0015693e+00	   1.0031478e+00	
   4.4788732e+01	   9.9478634e-01	   9.9996263e-01	   9.9944332e-01	   1.0009546e+00	   1.0015721e+00	   1.0031491e+00	
   4.4957746e+01	   9.9478630e-01	   9.9996311e-01	   9.9944137e-01	   1.0009548e+00	   1.0015735e+00	   1.0031497e+00	
   4.5126761e+01	   9.9478548e-01	   9.9996284e-01	   9.9943832e-01	   1.0009542e+00	   1.0015730e+00	   1.0031498e+00	
   4.5295775e+01	   9.9478555e-01	   9.9996283e-01	   9.9943841e-01	   1.0009541e+00	   1.0015719e+00	   1.0031502e+00	
   4.5464789e+01	   9.9478716e-01	   9.9996385e-01	   9.9944209e-01	   1.0009554e+00	   1.0015719e+00	   1.0031512e+00	
   4.5633803e+01	   9.9478956e-01	   9.9996570e-01	   9.9944683e-01	   1.0009576e+00	   1.0015739e+00	   1.0031526e+00	
   4.5802817e+01	   9.9479111e-01	   9.9996731e-01	   9.9944829e-01	   1.0009593e+00	   1.0015766e+00	   1.0031538e+00	
   4.5971831e+01	   9.9479107e-01	   9.9996778e-01	   9.9944665e-01	   1.0009596e+00	   1.0015781e+00	   1.0031543e+00	
   4.6140845e+01	   9.9479016e-01	   9.9996746e-01	   9.9944323e-01	   1.0009589e+00	   1.0015777e+00	   1.0031543e+00	
   4.6309859e+01	   9.9478982e-01	   9.9996717e-01	   9.9944241e-01	   1.0009584e+00	   1.0015764e+00	   1.0031544e+00	
   4.6478873e+01	   9.9479090e-01	   9.9996772e-01	   9.9944534e-01	   1.0009591e+00	   1.0015759e+00	   1.0031551e+00	
   4.6647887e+01	   9.9479295e-01	   9.9996916e-01	   9.9944994e-01	   1.0009610e+00	   1.0015772e+00	   1.0031562e+00	
   4.6816901e+01	   9.9479454e-01	   9.9997065e-01	   9.9945197e-01	   1.0009627e+00	   1.0015797e+00	   1.0031572e+00	
   4.6985915e+01	   9.9479462e-01	   9.9997123e-01	   9.9945067e-01	   1.0009631e+00	   1.0015815e+00	   1.0031576e+00	
   4.7154930e+01	   9.9479368e-01	   9.9997088e-01	   9.9944712e-01	   1.0009624e+00	   1.0015813e+00	   1.0031575e+00	
   4.7323944e+01	   9.9479286e-01	   9.9997025e-01	   9.9944534e-01	   1.0009615e+00	   1.0015797e+00	   1.0031574e+00	
   4.7492958e+01	   9.9479321e-01	   9.9997021e-01	   9.9944715e-01	   1.0009615e+00	   1.0015787e+00	   1.0031576e+00	
   4.7661972e+01	   9.9479495e-01	   9.9997128e-01	   9.9945153e-01	   1.0009630e+00	   1.0015792e+00	   1.0031584e+00	
   4.7830986e+01	   9.9479674e-01	   9.9997276e-01	   9.9945437e-01	   1.0009649e+00	   1.0015815e+00	   1.0031594e+00	
   4.8000000e+01	   9.9479697e-01	   9.9997349e-01	   9.9945353e-01	   1.0009654e+00	   1.0015836e+00	   1.0031598e+00	
   4.8169014e+01	   9.9479595e-01	   9.9997306e-01	   9.9944989e-01	   1.0009646e+00	   1.0015835e+00	   1.0031596e+00	
   4.8338028e+01	   9.9479461e-01	   9.9997204e-01	   9.9944717e-01	   1.0009633e+00	   1.0015818e+00	   1.0031591e+00	
   4.8507042e+01	   9.9479443e-01	   9.9997163e-01	   9.9944773e-01	   1.0009629e+00	   1.0015802e+00	   1.0031590e+00	
   4.8676056e+01	   9.9479595e-01	   9.9997239e-01	   9.9945204e-01	   1.0009641e+00	   1.0015803e+00	   1.0031596e+00	
   4.8845070e+01	   9.9479791e-01	   9.9997390e-01	   9.9945570e-01	   1.0009660e+00	   1.0015824e+00	   1.0031606e+00	
   4.9014085e+01	   9.9479829e-01	   9.9997469e-01	   9.9945533e-01	   1.0009667e+00	   1.0015846e+00	   1.0031610e+00	
   4.9183099e+01	   9.9479716e-01	   9.9997419e-01	   9.9945164e-01	   1.0009658e+00	   1.0015847e+00	   1.0031607e+00	
   4.9352113e+01	   9.9479549e-01	   9.9997297e-01	   9.9944808e-01	   1.0009643e+00	   1.0015830e+00	   1.0031600e+00	
   4.9521127e+01	   9.9479505e-01	   9.9997238e-01	   9.9944791e-01	   1.0009637e+00	   1.0015811e+00	   1.0031597e+00	
   4.9690141e+01	   9.9479633e-01	   9.9997290e-01	   9.9945191e-01	   1.0009645e+00	   1.0015808e+00	   1.0031601e+00	
   4.9859155e+01	   9.9479826e-01	   9.9997429e-01	   9.9945614e-01	   1.0009663e+00	   1.0015825e+00	   1.0031610e+00	
   5.0028169e+01	   9.9479880e-01	   9.9997510e-01	   9.9945623e-01	   1.0009672e+00	   1.0015847e+00	   1.0031614e+00	
   5.0197183e+01	   9.9479778e-01	   9.9997471e-01	   9.9945280e-01	   1.0009665e+00	   1.0015852e+00	   1.0031611e+00	
   5.0366197e+01	   9.9479609e-01	   9.9997356e-01	   9.9944879e-01	   1.0009649e+00	   1.0015838e+00	   1.0031604e+00	
   5.0535211e+01	   9.9479545e-01	   9.9997284e-01	   9.9944804e-01	   1.0009641e+00	   1.0015817e+00	   1.0031601e+00	
   5.0704225e+01	   9.9479630e-01	   9.9997305e-01	   9.9945137e-01	   1.0009645e+00	   1.0015811e+00	   1.0031603e+00	
   5.0873239e+01	   9.9479808e-01	   9.9997420e-01	   9.9945583e-01	   1.0009662e+00	   1.0015822e+00	   1.0031611e+00	
   5.1042254e+01	   9.9479897e-01	   9.9997518e-01	   9.9945671e-01	   1.0009673e+00	   1.0015845e+00	   1.0031616e+00	
   5.1211268e+01	   9.9479834e-01	   9.9997514e-01	   9.9945394e-01	   1.0009670e+00	   1.0015855e+00	   1.0031614e+00	
   5.1380282e+01	   9.9479673e-01	   9.9997417e-01	   9.9944970e-01	   1.0009656e+00	   1.0015846e+00	   1.0031608e+00	
   5.1549296e+01	   9.9479574e-01	   9.9997315e-01	   9.9944825e-01	   1.0009644e+00	   1.0015823e+00	   1.0031603e+00	
   5.1718310e+01	   9.9479608e-01	   9.9997307e-01	   9.9945055e-01	   1.0009645e+00	   1.0015812e+00	   1.0031604e+00	
   5.1887324e+01	   9.9479780e-01	   9.9997404e-01	   9.9945514e-01	   1.0009660e+00	   1.0015819e+00	   1.0031611e+00	
   5.2056338e+01	   9.9479925e-01	   9.9997534e-01	   9.9945730e-01	   1.0009675e+00	   1.0015843e+00	   1.0031618e+00	
   5.2225352e+01	   9.9479910e-01	   9.9997571e-01	   9.9945534e-01	   1.0009677e+00	   1.0015859e+00	   1.0031619e+00	
   5.2394366e+01	   9.9479746e-01	   9.9997483e-01	   9.9945082e-01	   1.0009663e+00	   1.0015855e+00	   1.0031613e+00	
   5.2563380e+01	   9.9479596e-01	   9.9997350e-01	   9.9944849e-01	   1.0009647e+00	   1.0015830e+00	   1.0031607e+00	
   5.2732394e+01	   9.9479605e-01	   9.9997323e-01	   9.9944982e-01	   1.0009646e+00	   1.0015814e+00	   1.0031606e+00	
   5.2901408e+01	   9.9479784e-01	   9.9997419e-01	   9.9945470e-01	   1.0009660e+00	   1.0015820e+00	   1.0031613e+00	
   5.3070423e+01	   9.9479972e-01	   9.9997575e-01	   9.9945803e-01	   1.0009679e+00	   1.0015844e+00	   1.0031622e+00	
   5.3239437e+01	   9.9479991e-01	   9.9997635e-01	   9.9945684e-01	   1.0009684e+00	   1.0015864e+00	   1.0031625e+00	
   5.3408451e+01	   9.9479821e-01	   9.9997551e-01	   9.9945209e-01	   1.0009671e+00	   1.0015863e+00	   1.0031620e+00	
   5.3577465e+01	   9.9479644e-01	   9.9997407e-01	   9.9944877e-01	   1.0009653e+00	   1.0015839e+00	   1.0031612e+00	
   5.3746479e+01	   9.9479644e-01	   9.9997376e-01	   9.9944969e-01	   1.0009651e+00	   1.0015821e+00	   1.0031611e+00	
   5.3915493e+01	   9.9479821e-01	   9.9997469e-01	   9.9945458e-01	   1.0009664e+00	   1.0015824e+00	   1.0031618e+00	
   5.4084507e+01	   9.9480022e-01	   9.9997625e-01	   9.9945862e-01	   1.0009684e+00	   1.0015846e+00	   1.0031628e+00	
   5.4253521e+01	   9.9480061e-01	   9.9997693e-01	   9.9945820e-01	   1.0009691e+00	   1.0015868e+00	   1.0031632e+00	
   5.4422535e+01	   9.9479914e-01	   9.9997634e-01	   9.9945355e-01	   1.0009681e+00	   1.0015870e+00	   1.0031627e+00	
   5.4591549e+01	   9.9479738e-01	   9.9997506e-01	   9.9944965e-01	   1.0009664e+00	   1.0015852e+00	   1.0031620e+00	
   5.4760563e+01	   9.9479722e-01	   9.9997464e-01	   9.9945005e-01	   1.0009660e+00	   1.0015831e+00	   1.0031619e+00	
   5.4929577e+01	   9.9479866e-01	   9.9997529e-01	   9.9945450e-01	   1.0009669e+00	   1.0015830e+00	   1.0031625e+00	
   5.5098592e+01	   9.9480060e-01	   9.9997670e-01	   9.9945872e-01	   1.0009688e+00	   1.0015849e+00	   1.0031634e+00	
   5.5267606e+01	   9.9480114e-01	   9.9997757e-01	   9.9945868e-01	   1.0009697e+00	   1.0015873e+00	   1.0031638e+00	
   5.5436620e+01	   9.9480017e-01	   9.9997729e-01	   9.9945493e-01	   1.0009691e+00	   1.0015879e+00	   1.0031636e+00	
   5.5605634e+01	   9.9479861e-01	   9.9997624e-01	   9.9945116e-01	   1.0009676e+00	   1.0015863e+00	   1.0031630e+00	
   5.5774648e+01	   9.9479817e-01	   9.9997558e-01	   9.9945128e-01	   1.0009669e+00	   1.0015843e+00	   1.0031628e+00	
   5.5943662e+01	   9.9479931e-01	   9.9997601e-01	   9.9945502e-01	   1.0009677e+00	   1.0015840e+00	   1.0031632e+00	
   5.6112676e+01	   9.9480112e-01	   9.9997736e-01	   9.9945890e-01	   1.0009694e+00	   1.0015857e+00	   1.0031641e+00	
   5.6281690e+01	   9.9480189e-01	   9.9997833e-01	   9.9945929e-01	   1.0009704e+00	   1.0015880e+00	   1.0031646e+00	
   5.6450704e+01	   9.9480111e-01	   9.9997818e-01	   9.9945600e-01	   1.0009700e+00	   1.0015885e+00	   1.0031645e+00	
   5.6619718e+01	   9.9479956e-01	   9.9997710e-01	   9.9945261e-01	   1.0009685e+00	   1.0015871e+00	   1.0031639e+00	
   5.6788732e+01	   9.9479907e-01	   9.9997647e-01	   9.9945239e-01	   1.0009678e+00	   1.0015852e+00	   1.0031637e+00	
   5.6957746e+01	   9.9480010e-01	   9.9997687e-01	   9.9945569e-01	   1.0009686e+00	   1.0015850e+00	   1.0031640e+00	
   5.7126761e+01	   9.9480194e-01	   9.9997824e-01	   9.9945950e-01	   1.0009703e+00	   1.0015866e+00	   1.0031649e+00	
   5.7295775e+01	   9.9480271e-01	   9.9997914e-01	   9.9946007e-01	   1.0009712e+00	   1.0015886e+00	   1.0031654e+00	
   5.7464789e+01	   9.9480187e-01	   9.9997893e-01	   9.9945705e-01	   1.0009707e+00	   1.0015892e+00	   1.0031653e+00	
   5.7633803e+01	   9.9480025e-01	   9.9997781e-01	   9.9945341e-01	   1.0009693e+00	   1.0015879e+00	   1.0031646e+00	
   5.7802817e+01	   9.9479984e-01	   9.9997721e-01	   9.9945312e-01	   1.0009686e+00	   1.0015861e+00	   1.0031644e+00	
   5.7971831e+01	   9.9480079e-01	   9.9997766e-01	   9.9945607e-01	   1.0009693e+00	   1.0015858e+00	   1.0031647e+00	
   5.8140845e+01	   9.9480243e-01	   9.9997881e-01	   9.9945977e-01	   1.0009708e+00	   1.0015870e+00	   1.0031655e+00	
   5.8309859e+01	   9.9480315e-01	   9.9997959e-01	   9.9946072e-01	   1.0009716e+00	   1.0015889e+00	   1.0031660e+00	
   5.8478873e+01	   9.9480255e-01	   9.9997951e-01	   9.9945810e-01	   1.0009714e+00	   1.0015896e+00	   1.0031659e+00	
   5.8647887e+01	   9.9480113e-01	   9.9997864e-01	   9.9945435e-01	   1.0009702e+00	   1.0015888e+00	   1.0031653e+00	
   5.8816901e+01	   9.9480051e-01	   9.9997797e-01	   9.9945367e-01	   1.0009694e+00	   1.0015871e+00	   1.0031650e+00	
   5.8985915e+01	   9.9480113e-01	   9.9997813e-01	   9.9945600e-01	   1.0009697e+00	   1.0015863e+00	   1.0031652e+00	
   5.9154930e+01	   9.9480254e-01	   9.9997900e-01	   9.9945966e-01	   1.0009709e+00	   1.0015871e+00	   1.0031659e+00	
   5.9323944e+01	   9.9480345e-01	   9.9997990e-01	   9.9946103e-01	   1.0009720e+00	   1.0015890e+00	   1.0031663e+00	
   5.9492958e+01	   9.9480328e-01	   9.9998008e-01	   9.9945933e-01	   1.0009721e+00	   1.0015902e+00	   1.0031664e+00	
   5.9661972e+01	   9.9480204e-01	   9.9997949e-01	   9.9945566e-01	   1.0009711e+00	   1.0015897e+00	   1.0031660e+00	
   5.9830986e+01	   9.9480096e-01	   9.9997856e-01	   9.9945391e-01	   1.0009699e+00	   1.0015879e+00	   1.0031655e+00	
   6.0000000e+01	   9.9480109e-01	   9.9997827e-01	   9.9945547e-01	   1.0009697e+00	   1.0015866e+00	   1.0031655e+00	


==> MTDC-AC Control IEEE TPS (Arxiv v2)/UDC_NoSec.txt <==
   0.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000000e-06	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.0000000e-06	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.0000000e-06	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3300000e-04	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3300000e-04	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3300000e-04	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3333000e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3333000e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3333000e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3333300e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3333300e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3333300e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000010e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000020e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000030e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000130e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000230e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0001330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0002330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0003330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010010e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010020e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010030e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010130e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010230e+00	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010330e+00	   9.9999994e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0011330e+00	   9.9999923e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0012330e+00	   9.9999819e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0013330e+00	   9.9999696e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0015557e+00	   9.9999388e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0017785e+00	   9.9999067e-01	   9.9999995e-01	   9.9999995e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020000e+00	   9.9998747e-01	   9.9999991e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020000e+00	   9.9998747e-01	   9.9999991e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020010e+00	   9.9998745e-01	   9.9999991e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020020e+00	   9.9998744e-01	   9.9999991e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020030e+00	   9.9998742e-01	   9.9999991e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020130e+00	   9.9998727e-01	   9.9999991e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020230e+00	   9.9998710e-01	   9.9999990e-01	   9.9999989e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020330e+00	   9.9998693e-01	   9.9999990e-01	   9.9999989e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0021330e+00	   9.9998478e-01	   9.9999988e-01	   9.9999986e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0022330e+00	   9.9998231e-01	   9.9999985e-01	   9.9999983e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0023330e+00	   9.9997965e-01	   9.9999981e-01	   9.9999979e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0025557e+00	   9.9997343e-01	   9.9999971e-01	   9.9999968e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0027784e+00	   9.9996712e-01	   9.9999957e-01	   9.9999953e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0030000e+00	   9.9996086e-01	   9.9999940e-01	   9.9999935e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030000e+00	   9.9996086e-01	   9.9999940e-01	   9.9999935e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030010e+00	   9.9996083e-01	   9.9999940e-01	   9.9999935e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030020e+00	   9.9996081e-01	   9.9999940e-01	   9.9999935e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030030e+00	   9.9996078e-01	   9.9999940e-01	   9.9999935e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030130e+00	   9.9996048e-01	   9.9999939e-01	   9.9999934e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030230e+00	   9.9996018e-01	   9.9999938e-01	   9.9999933e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030330e+00	   9.9995988e-01	   9.9999938e-01	   9.9999932e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0031330e+00	   9.9995636e-01	   9.9999929e-01	   9.9999923e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0032330e+00	   9.9995253e-01	   9.9999919e-01	   9.9999913e-01	   9.9999997e-01	   9.9999999e-01	   1.0000000e+00	
   1.0033330e+00	   9.9994852e-01	   9.9999909e-01	   9.9999902e-01	   9.9999997e-01	   9.9999999e-01	   9.9999999e-01	
   1.0035556e+00	   9.9993932e-01	   9.9999882e-01	   9.9999873e-01	   9.9999996e-01	   9.9999998e-01	   9.9999999e-01	
   1.0037783e+00	   9.9993008e-01	   9.9999850e-01	   9.9999839e-01	   9.9999994e-01	   9.9999997e-01	   9.9999999e-01	
   1.0040000e+00	   9.9992092e-01	   9.9999813e-01	   9.9999800e-01	   9.9999992e-01	   9.9999996e-01	   9.9999999e-01	
   1.0040000e+00	   9.9992092e-01	   9.9999813e-01	   9.9999800e-01	   9.9999992e-01	   9.9999996e-01	   9.9999999e-01	
   1.0040010e+00	   9.9992088e-01	   9.9999813e-01	   9.9999800e-01	   9.9999992e-01	   9.9999996e-01	   9.9999999e-01	
   1.0040020e+00	   9.9992084e-01	   9.9999812e-01	   9.9999800e-01	   9.9999992e-01	   9.9999996e-01	   9.9999999e-01	
   1.0040030e+00	   9.9992079e-01	   9.9999812e-01	   9.9999800e-01	   9.9999992e-01	   9.9999996e-01	   9.9999999e-01	
   1.0040130e+00	   9.9992037e-01	   9.9999810e-01	   9.9999798e-01	   9.9999992e-01	   9.9999996e-01	   9.9999999e-01	
   1.0040230e+00	   9.9991994e-01	   9.9999809e-01	   9.9999796e-01	   9.9999992e-01	   9.9999996e-01	   9.9999998e-01	
   1.0040330e+00	   9.9991950e-01	   9.9999807e-01	   9.9999794e-01	   9.9999992e-01	   9.9999996e-01	   9.9999998e-01	
   1.0041330e+00	   9.9991469e-01	   9.9999789e-01	   9.9999775e-01	   9.9999991e-01	   9.9999996e-01	   9.9999998e-01	
   1.0042330e+00	   9.9990957e-01	   9.9999769e-01	   9.9999755e-01	   9.9999989e-01	   9.9999995e-01	   9.9999998e-01	
   1.0043330e+00	   9.9990427e-01	   9.9999749e-01	   9.9999734e-01	   9.9999988e-01	   9.9999995e-01	   9.9999998e-01	
   1.0045555e+00	   9.9989225e-01	   9.9999698e-01	   9.9999680e-01	   9.9999985e-01	   9.9999993e-01	   9.9999997e-01	
   1.0047780e+00	   9.9988020e-01	   9.9999641e-01	   9.9999621e-01	   9.9999981e-01	   9.9999991e-01	   9.9999996e-01	
   1.0050000e+00	   9.9986826e-01	   9.9999578e-01	   9.9999556e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050000e+00	   9.9986826e-01	   9.9999578e-01	   9.9999556e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050010e+00	   9.9986821e-01	   9.9999578e-01	   9.9999555e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050020e+00	   9.9986816e-01	   9.9999578e-01	   9.9999555e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050030e+00	   9.9986810e-01	   9.9999578e-01	   9.9999555e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050130e+00	   9.9986755e-01	   9.9999575e-01	   9.9999552e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050230e+00	   9.9986700e-01	   9.9999572e-01	   9.9999549e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050330e+00	   9.9986644e-01	   9.9999569e-01	   9.9999546e-01	   9.9999975e-01	   9.9999988e-01	   9.9999995e-01	
   1.0051330e+00	   9.9986038e-01	   9.9999538e-01	   9.9999514e-01	   9.9999973e-01	   9.9999987e-01	   9.9999995e-01	
   1.0052330e+00	   9.9985403e-01	   9.9999507e-01	   9.9999481e-01	   9.9999970e-01	   9.9999986e-01	   9.9999994e-01	
   1.0053330e+00	   9.9984750e-01	   9.9999474e-01	   9.9999447e-01	   9.9999968e-01	   9.9999985e-01	   9.9999994e-01	
   1.0055554e+00	   9.9983277e-01	   9.9999394e-01	   9.9999365e-01	   9.9999961e-01	   9.9999981e-01	   9.9999992e-01	
   1.0057778e+00	   9.9981804e-01	   9.9999307e-01	   9.9999275e-01	   9.9999953e-01	   9.9999978e-01	   9.9999990e-01	
   1.0060000e+00	   9.9980343e-01	   9.9999213e-01	   9.9999178e-01	   9.9999944e-01	   9.9999973e-01	   9.9999989e-01	
   1.0060000e+00	   9.9980343e-01	   9.9999213e-01	   9.9999178e-01	   9.9999944e-01	   9.9999973e-01	   9.9999989e-01	
   1.0060010e+00	   9.9980336e-01	   9.9999213e-01	   9.9999178e-01	   9.9999944e-01	   9.9999973e-01	   9.9999989e-01	
   1.0060020e+00	   9.9980330e-01	   9.9999213e-01	   9.9999177e-01	   9.9999944e-01	   9.9999973e-01	   9.9999989e-01	
   1.0060030e+00	   9.9980323e-01	   9.9999212e-01	   9.9999177e-01	   9.9999944e-01	   9.9999973e-01	   9.9999989e-01	
   1.0060130e+00	   9.9980257e-01	   9.9999208e-01	   9.9999172e-01	   9.9999944e-01	   9.9999973e-01	   9.9999988e-01	
   1.0060230e+00	   9.9980189e-01	   9.9999204e-01	   9.9999168e-01	   9.9999944e-01	   9.9999973e-01	   9.9999988e-01	
   1.0060330e+00	   9.9980121e-01	   9.9999199e-01	   9.9999163e-01	   9.9999943e-01	   9.9999972e-01	   9.9999988e-01	
   1.0061330e+00	   9.9979396e-01	   9.9999155e-01	   9.9999117e-01	   9.9999939e-01	   9.9999970e-01	   9.9999987e-01	
   1.0062330e+00	   9.9978642e-01	   9.9999109e-01	   9.9999070e-01	   9.9999934e-01	   9.9999968e-01	   9.9999986e-01	
   1.0063330e+00	   9.9977872e-01	   9.9999061e-01	   9.9999021e-01	   9.9999930e-01	   9.9999966e-01	   9.9999985e-01	
   1.0065554e+00	   9.9976138e-01	   9.9998948e-01	   9.9998905e-01	   9.9999918e-01	   9.9999960e-01	   9.9999983e-01	
   1.0067777e+00	   9.9974407e-01	   9.9998827e-01	   9.9998781e-01	   9.9999905e-01	   9.9999953e-01	   9.9999980e-01	
   1.0070000e+00	   9.9972688e-01	   9.9998698e-01	   9.9998648e-01	   9.9999891e-01	   9.9999946e-01	   9.9999976e-01	
   1.0070000e+00	   9.9972688e-01	   9.9998698e-01	   9.9998648e-01	   9.9999891e-01	   9.9999946e-01	   9.9999976e-01	
   1.0070010e+00	   9.9972680e-01	   9.9998698e-01	   9.9998648e-01	   9.9999890e-01	   9.9999946e-01	   9.9999976e-01	
   1.0070020e+00	   9.9972673e-01	   9.9998697e-01	   9.9998647e-01	   9.9999890e-01	   9.9999946e-01	   9.9999976e-01	
   1.0070030e+00	   9.9972665e-01	   9.9998697e-01	   9.9998647e-01	   9.9999890e-01	   9.9999946e-01	   9.9999976e-01	
   1.0070130e+00	   9.9972587e-01	   9.9998691e-01	   9.9998641e-01	   9.9999890e-01	   9.9999945e-01	   9.9999976e-01	
   1.0070230e+00	   9.9972508e-01	   9.9998685e-01	   9.9998634e-01	   9.9999889e-01	   9.9999945e-01	   9.9999976e-01	
   1.0070330e+00	   9.9972428e-01	   9.9998679e-01	   9.9998628e-01	   9.9999888e-01	   9.9999945e-01	   9.9999976e-01	
   1.0071330e+00	   9.9971588e-01	   9.9998618e-01	   9.9998566e-01	   9.9999881e-01	   9.9999941e-01	   9.9999974e-01	
   1.0072330e+00	   9.9970720e-01	   9.9998556e-01	   9.9998503e-01	   9.9999874e-01	   9.9999937e-01	   9.9999973e-01	
   1.0073330e+00	   9.9969835e-01	   9.9998492e-01	   9.9998437e-01	   9.9999867e-01	   9.9999933e-01	   9.9999971e-01	
   1.0075553e+00	   9.9967851e-01	   9.9998343e-01	   9.9998284e-01	   9.9999849e-01	   9.9999924e-01	   9.9999966e-01	
   1.0077777e+00	   9.9965869e-01	   9.9998184e-01	   9.9998122e-01	   9.9999829e-01	   9.9999914e-01	   9.9999962e-01	
   1.0080000e+00	   9.9963902e-01	   9.9998017e-01	   9.9997951e-01	   9.9999807e-01	   9.9999903e-01	   9.9999957e-01	
   1.0080000e+00	   9.9963902e-01	   9.9998017e-01	   9.9997951e-01	   9.9999807e-01	   9.9999903e-01	   9.9999957e-01	
   1.0080000e+00	   9.9963902e-01	   9.9998017e-01	   9.9997951e-01	   9.9999807e-01	   9.9999903e-01	   9.9999957e-01	
   1.0080010e+00	   9.9963893e-01	   9.9998017e-01	   9.9997950e-01	   9.9999807e-01	   9.9999903e-01	   9.9999957e-01	
   1.0080020e+00	   9.9963884e-01	   9.9998016e-01	   9.9997949e-01	   9.9999807e-01	   9.9999902e-01	   9.9999957e-01	
   1.0080030e+00	   9.9963875e-01	   9.9998015e-01	   9.9997949e-01	   9.9999807e-01	   9.9999902e-01	   9.9999956e-01	
   1.0080130e+00	   9.9963786e-01	   9.9998007e-01	   9.9997941e-01	   9.9999806e-01	   9.9999902e-01	   9.9999956e-01	
   1.0080230e+00	   9.9963696e-01	   9.9998000e-01	   9.9997933e-01	   9.9999805e-01	   9.9999901e-01	   9.9999956e-01	
   1.0080330e+00	   9.9963605e-01	   9.9997992e-01	   9.9997925e-01	   9.9999804e-01	   9.9999901e-01	   9.9999956e-01	
   1.0081330e+00	   9.9962654e-01	   9.9997914e-01	   9.9997846e-01	   9.9999794e-01	   9.9999896e-01	   9.9999953e-01	
   1.0082330e+00	   9.9961675e-01	   9.9997835e-01	   9.9997764e-01	   9.9999783e-01	   9.9999890e-01	   9.9999951e-01	
   1.0083330e+00	   9.9960680e-01	   9.9997753e-01	   9.9997681e-01	   9.9999772e-01	   9.9999884e-01	   9.9999948e-01	
   1.0085553e+00	   9.9958452e-01	   9.9997564e-01	   9.9997488e-01	   9.9999746e-01	   9.9999871e-01	   9.9999942e-01	
   1.0087777e+00	   9.9956228e-01	   9.9997365e-01	   9.9997285e-01	   9.9999718e-01	   9.9999856e-01	   9.9999934e-01	
   1.0090000e+00	   9.9954020e-01	   9.9997157e-01	   9.9997073e-01	   9.9999688e-01	   9.9999840e-01	   9.9999927e-01	
   1.0090000e+00	   9.9954020e-01	   9.9997157e-01	   9.9997073e-01	   9.9999688e-01	   9.9999840e-01	   9.9999927e-01	
   1.0090000e+00	   9.9954020e-01	   9.9997157e-01	   9.9997073e-01	   9.9999688e-01	   9.9999840e-01	   9.9999927e-01	
   1.0090010e+00	   9.9954010e-01	   9.9997156e-01	   9.9997072e-01	   9.9999688e-01	   9.9999840e-01	   9.9999927e-01	
   1.0090020e+00	   9.9954000e-01	   9.9997155e-01	   9.9997071e-01	   9.9999688e-01	   9.9999840e-01	   9.9999927e-01	
   1.0090030e+00	   9.9953990e-01	   9.9997154e-01	   9.9997070e-01	   9.9999688e-01	   9.9999840e-01	   9.9999927e-01	
   1.0090130e+00	   9.9953890e-01	   9.9997145e-01	   9.9997060e-01	   9.9999687e-01	   9.9999839e-01	   9.9999926e-01	
   1.0090230e+00	   9.9953789e-01	   9.9997135e-01	   9.9997051e-01	   9.9999685e-01	   9.9999838e-01	   9.9999926e-01	
   1.0090330e+00	   9.9953687e-01	   9.9997126e-01	   9.9997041e-01	   9.9999684e-01	   9.9999838e-01	   9.9999926e-01	
   1.0091330e+00	   9.9952629e-01	   9.9997030e-01	   9.9996943e-01	   9.9999670e-01	   9.9999830e-01	   9.9999922e-01	
   1.0092330e+00	   9.9951543e-01	   9.9996931e-01	   9.9996843e-01	   9.9999655e-01	   9.9999822e-01	   9.9999918e-01	
   1.0093330e+00	   9.9950441e-01	   9.9996831e-01	   9.9996740e-01	   9.9999640e-01	   9.9999814e-01	   9.9999914e-01	
   1.0095553e+00	   9.9947976e-01	   9.9996599e-01	   9.9996504e-01	   9.9999604e-01	   9.9999795e-01	   9.9999905e-01	
   1.0097777e+00	   9.9945517e-01	   9.9996358e-01	   9.9996259e-01	   9.9999566e-01	   9.9999775e-01	   9.9999895e-01	
   1.0100000e+00	   9.9943076e-01	   9.9996107e-01	   9.9996003e-01	   9.9999526e-01	   9.9999754e-01	   9.9999885e-01	
   1.0100000e+00	   9.9943076e-01	   9.9996107e-01	   9.9996003e-01	   9.9999526e-01	   9.9999754e-01	   9.9999885e-01	
   1.0100010e+00	   9.9943065e-01	   9.9996106e-01	   9.9996002e-01	   9.9999526e-01	   9.9999754e-01	   9.9999885e-01	
   1.0100020e+00	   9.9943054e-01	   9.9996105e-01	   9.9996001e-01	   9.9999526e-01	   9.9999754e-01	   9.9999885e-01	
   1.0100030e+00	   9.9943043e-01	   9.9996104e-01	   9.9996000e-01	   9.9999526e-01	   9.9999753e-01	   9.9999884e-01	
   1.0100130e+00	   9.9942932e-01	   9.9996092e-01	   9.9995988e-01	   9.9999524e-01	   9.9999752e-01	   9.9999884e-01	
   1.0100230e+00	   9.9942821e-01	   9.9996081e-01	   9.9995976e-01	   9.9999522e-01	   9.9999751e-01	   9.9999884e-01	
   1.0100330e+00	   9.9942708e-01	   9.9996069e-01	   9.9995965e-01	   9.9999520e-01	   9.9999751e-01	   9.9999883e-01	
   1.0101330e+00	   9.9941546e-01	   9.9995953e-01	   9.9995847e-01	   9.9999501e-01	   9.9999740e-01	   9.9999878e-01	
   1.0102330e+00	   9.9940355e-01	   9.9995835e-01	   9.9995727e-01	   9.9999482e-01	   9.9999730e-01	   9.9999873e-01	
   1.0103330e+00	   9.9939149e-01	   9.9995715e-01	   9.9995605e-01	   9.9999462e-01	   9.9999719e-01	   9.9999868e-01	
   1.0105554e+00	   9.9936454e-01	   9.9995439e-01	   9.9995324e-01	   9.9999415e-01	   9.9999695e-01	   9.9999855e-01	
   1.0107777e+00	   9.9933766e-01	   9.9995153e-01	   9.9995033e-01	   9.9999366e-01	   9.9999668e-01	   9.9999842e-01	
   1.0110001e+00	   9.9931097e-01	   9.9994857e-01	   9.9994732e-01	   9.9999314e-01	   9.9999640e-01	   9.9999827e-01	
   1.0114767e+00	   9.9925440e-01	   9.9994193e-01	   9.9994057e-01	   9.9999195e-01	   9.9999576e-01	   9.9999794e-01	
   1.0119534e+00	   9.9919878e-01	   9.9993487e-01	   9.9993341e-01	   9.9999062e-01	   9.9999504e-01	   9.9999757e-01	
   1.0124300e+00	   9.9914412e-01	   9.9992742e-01	   9.9992586e-01	   9.9998916e-01	   9.9999425e-01	   9.9999715e-01	
   1.0129066e+00	   9.9909037e-01	   9.9991959e-01	   9.9991793e-01	   9.9998756e-01	   9.9999339e-01	   9.9999668e-01	
   1.0142168e+00	   9.9894676e-01	   9.9989647e-01	   9.9989456e-01	   9.9998240e-01	   9.9999057e-01	   9.9999512e-01	
   1.0155270e+00	   9.9880874e-01	   9.9987129e-01	   9.9986913e-01	   9.9997612e-01	   9.9998713e-01	   9.9999314e-01	
   1.0168371e+00	   9.9867564e-01	   9.9984444e-01	   9.9984204e-01	   9.9996873e-01	   9.9998305e-01	   9.9999070e-01	
   1.0181473e+00	   9.9854692e-01	   9.9981625e-01	   9.9981357e-01	   9.9996025e-01	   9.9997835e-01	   9.9998777e-01	
   1.0201288e+00	   9.9835975e-01	   9.9977150e-01	   9.9976835e-01	   9.9994544e-01	   9.9997010e-01	   9.9998241e-01	
   1.0221103e+00	   9.9818060e-01	   9.9972474e-01	   9.9972101e-01	   9.9992834e-01	   9.9996053e-01	   9.9997588e-01	
   1.0240917e+00	   9.9800864e-01	   9.9967638e-01	   9.9967196e-01	   9.9990912e-01	   9.9994969e-01	   9.9996816e-01	
   1.0260732e+00	   9.9784328e-01	   9.9962672e-01	   9.9962147e-01	   9.9988790e-01	   9.9993764e-01	   9.9995926e-01	
   1.0280547e+00	   9.9768399e-01	   9.9957598e-01	   9.9956975e-01	   9.9986481e-01	   9.9992442e-01	   9.9994920e-01	
   1.0313756e+00	   9.9742949e-01	   9.9948901e-01	   9.9948084e-01	   9.9982222e-01	   9.9989971e-01	   9.9992981e-01	
   1.0346964e+00	   9.9718899e-01	   9.9940026e-01	   9.9938977e-01	   9.9977517e-01	   9.9987192e-01	   9.9990735e-01	
   1.0380173e+00	   9.9696094e-01	   9.9931028e-01	   9.9929712e-01	   9.9972411e-01	   9.9984116e-01	   9.9988198e-01	
   1.0413382e+00	   9.9674406e-01	   9.9921945e-01	   9.9920334e-01	   9.9966947e-01	   9.9980754e-01	   9.9985389e-01	
   1.0446590e+00	   9.9653720e-01	   9.9912809e-01	   9.9910878e-01	   9.9961161e-01	   9.9977116e-01	   9.9982324e-01	
   1.0489783e+00	   9.9628151e-01	   9.9900882e-01	   9.9898506e-01	   9.9953211e-01	   9.9971987e-01	   9.9977983e-01	
   1.0532975e+00	   9.9603915e-01	   9.9888939e-01	   9.9886095e-01	   9.9944841e-01	   9.9966430e-01	   9.9973272e-01	
   1.0576168e+00	   9.9580846e-01	   9.9877005e-01	   9.9873680e-01	   9.9936112e-01	   9.9960466e-01	   9.9968224e-01	
   1.0619360e+00	   9.9558803e-01	   9.9865096e-01	   9.9861283e-01	   9.9927074e-01	   9.9954116e-01	   9.9962868e-01	
   1.0662552e+00	   9.9537663e-01	   9.9853222e-01	   9.9848920e-01	   9.9917769e-01	   9.9947399e-01	   9.9957230e-01	
   1.0728965e+00	   9.9506684e-01	   9.9835040e-01	   9.9829993e-01	   9.9903027e-01	   9.9936405e-01	   9.9948064e-01	
   1.0795378e+00	   9.9477261e-01	   9.9816958e-01	   9.9811185e-01	   9.9887854e-01	   9.9924662e-01	   9.9938361e-01	
   1.0861790e+00	   9.9449123e-01	   9.9798972e-01	   9.9792495e-01	   9.9872338e-01	   9.9912237e-01	   9.9928183e-01	
   1.0928203e+00	   9.9422049e-01	   9.9781070e-01	   9.9773914e-01	   9.9856545e-01	   9.9899194e-01	   9.9917583e-01	
   1.0994616e+00	   9.9395854e-01	   9.9763241e-01	   9.9755427e-01	   9.9840526e-01	   9.9885590e-01	   9.9906605e-01	
   1.1098407e+00	   9.9356336e-01	   9.9735486e-01	   9.9726683e-01	   9.9815122e-01	   9.9863334e-01	   9.9888778e-01	
   1.1202198e+00	   9.9318128e-01	   9.9707821e-01	   9.9698060e-01	   9.9789364e-01	   9.9840032e-01	   9.9870240e-01	
   1.1305990e+00	   9.9280870e-01	   9.9680197e-01	   9.9669492e-01	   9.9763323e-01	   9.9815851e-01	   9.9851092e-01	
   1.1409781e+00	   9.9244297e-01	   9.9652572e-01	   9.9640921e-01	   9.9737045e-01	   9.9790939e-01	   9.9831414e-01	
   1.1513572e+00	   9.9208211e-01	   9.9624916e-01	   9.9612299e-01	   9.9710559e-01	   9.9765420e-01	   9.9811275e-01	
   1.1628768e+00	   9.9168553e-01	   9.9594156e-01	   9.9580426e-01	   9.9680946e-01	   9.9736517e-01	   9.9788455e-01	
   1.1743964e+00	   9.9129168e-01	   9.9563304e-01	   9.9548404e-01	   9.9651129e-01	   9.9707126e-01	   9.9765209e-01	
   1.1859160e+00	   9.9089961e-01	   9.9532348e-01	   9.9516206e-01	   9.9621126e-01	   9.9677351e-01	   9.9741599e-01	
   1.1974356e+00	   9.9050876e-01	   9.9501283e-01	   9.9483819e-01	   9.9590954e-01	   9.9647280e-01	   9.9717674e-01	
   1.2089552e+00	   9.9011887e-01	   9.9470110e-01	   9.9451237e-01	   9.9560627e-01	   9.9616984e-01	   9.9693477e-01	
   1.2265695e+00	   9.8952454e-01	   9.9422257e-01	   9.9401053e-01	   9.9513995e-01	   9.9570351e-01	   9.9656036e-01	
   1.2441837e+00	   9.8893287e-01	   9.9374212e-01	   9.9350462e-01	   9.9467096e-01	   9.9523492e-01	   9.9618156e-01	
   1.2617980e+00	   9.8834496e-01	   9.9326035e-01	   9.9299531e-01	   9.9419990e-01	   9.9476533e-01	   9.9579925e-01	
   1.2794123e+00	   9.8776227e-01	   9.9277793e-01	   9.9248345e-01	   9.9372738e-01	   9.9429564e-01	   9.9541410e-01	
   1.2970265e+00	   9.8718642e-01	   9.9229560e-01	   9.9197004e-01	   9.9325402e-01	   9.9382653e-01	   9.9502662e-01	
   1.3225545e+00	   9.8636713e-01	   9.9159818e-01	   9.9122535e-01	   9.9256776e-01	   9.9314869e-01	   9.9446169e-01	
   1.3480824e+00	   9.8556976e-01	   9.9090456e-01	   9.9048274e-01	   9.9188286e-01	   9.9247439e-01	   9.9389357e-01	
   1.3736103e+00	   9.8479788e-01	   9.9021663e-01	   9.8974529e-01	   9.9120102e-01	   9.9180457e-01	   9.9332285e-01	
   1.3991382e+00	   9.8405398e-01	   9.8953598e-01	   9.8901582e-01	   9.9052377e-01	   9.9113993e-01	   9.9274986e-01	
   1.4246661e+00	   9.8333939e-01	   9.8886385e-01	   9.8829674e-01	   9.8985244e-01	   9.9048103e-01	   9.9217475e-01	
   1.4585782e+00	   9.8243533e-01	   9.8798546e-01	   9.8736076e-01	   9.8897149e-01	   9.8961536e-01	   9.9140750e-01	
   1.4924902e+00	   9.8158062e-01	   9.8712451e-01	   9.8644975e-01	   9.8810453e-01	   9.8876139e-01	   9.9063635e-01	
   1.5264022e+00	   9.8076998e-01	   9.8628088e-01	   9.8556544e-01	   9.8725245e-01	   9.8791950e-01	   9.8986084e-01	
   1.5603142e+00	   9.7999584e-01	   9.8545348e-01	   9.8470807e-01	   9.8641530e-01	   9.8708968e-01	   9.8908032e-01	
   1.5942262e+00	   9.7924924e-01	   9.8464043e-01	   9.8387653e-01	   9.8559236e-01	   9.8627152e-01	   9.8829408e-01	
   1.6432875e+00	   9.7819870e-01	   9.8348458e-01	   9.8271439e-01	   9.8442407e-01	   9.8510676e-01	   9.8714505e-01	
   1.6832107e+00	   9.7735288e-01	   9.8255706e-01	   9.8179896e-01	   9.8348966e-01	   9.8417342e-01	   9.8619888e-01	
   1.7231338e+00	   9.7650151e-01	   9.8163662e-01	   9.8090419e-01	   9.8256618e-01	   9.8325053e-01	   9.8524216e-01	
   1.7630570e+00	   9.7563540e-01	   9.8071961e-01	   9.8002396e-01	   9.8165027e-01	   9.8233555e-01	   9.8427504e-01	
   1.8029801e+00	   9.7474948e-01	   9.7980343e-01	   9.7915271e-01	   9.8073907e-01	   9.8142605e-01	   9.8329843e-01	
   1.8429033e+00	   9.7384284e-01	   9.7888676e-01	   9.7828587e-01	   9.7983047e-01	   9.8051997e-01	   9.8231414e-01	
   1.8876206e+00	   9.7280621e-01	   9.7785935e-01	   9.7731605e-01	   9.7881440e-01	   9.7950728e-01	   9.8120583e-01	
   1.9323379e+00	   9.7175555e-01	   9.7683293e-01	   9.7634486e-01	   9.7779996e-01	   9.7849593e-01	   9.8009617e-01	
   1.9770552e+00	   9.7070230e-01	   9.7581069e-01	   9.7537163e-01	   9.7678845e-01	   9.7748611e-01	   9.7899111e-01	
   2.0217726e+00	   9.6965836e-01	   9.7479654e-01	   9.7439724e-01	   9.7578228e-01	   9.7647912e-01	   9.7789706e-01	
   2.0664899e+00	   9.6863407e-01	   9.7379436e-01	   9.7342348e-01	   9.7478434e-01	   9.7547709e-01	   9.7682038e-01	
   2.1112072e+00	   9.6763669e-01	   9.7280733e-01	   9.7245249e-01	   9.7379750e-01	   9.7448256e-01	   9.7576675e-01	
   2.1645228e+00	   9.6648715e-01	   9.7165305e-01	   9.7130109e-01	   9.7263863e-01	   9.7331014e-01	   9.7454689e-01	
   2.2178384e+00	   9.6537909e-01	   9.7052420e-01	   9.7015898e-01	   9.7150145e-01	   9.7215583e-01	   9.7337128e-01	
   2.2711540e+00	   9.6430420e-01	   9.6941924e-01	   9.6902767e-01	   9.7038668e-01	   9.7102236e-01	   9.7224169e-01	
   2.3244696e+00	   9.6324988e-01	   9.6833479e-01	   9.6790783e-01	   9.6929339e-01	   9.6991121e-01	   9.7115678e-01	
   2.3777852e+00	   9.6220272e-01	   9.6726683e-01	   9.6679998e-01	   9.6821973e-01	   9.6882286e-01	   9.7011277e-01	
   2.4311008e+00	   9.6115204e-01	   9.6621209e-01	   9.6570533e-01	   9.6716383e-01	   9.6775726e-01	   9.6910448e-01	
   2.4849620e+00	   9.6008166e-01	   9.6515860e-01	   9.6461555e-01	   9.6611424e-01	   9.6670394e-01	   9.6811657e-01	
   2.5388232e+00	   9.5900382e-01	   9.6411843e-01	   9.6354638e-01	   9.6508254e-01	   9.6567462e-01	   9.6715458e-01	
   2.5926844e+00	   9.5792693e-01	   9.6309554e-01	   9.6250391e-01	   9.6407129e-01	   9.6467092e-01	   9.6621496e-01	
   2.6465457e+00	   9.5686467e-01	   9.6209603e-01	   9.6149519e-01	   9.6308470e-01	   9.6369533e-01	   9.6529588e-01	
   2.7004069e+00	   9.5583327e-01	   9.6112699e-01	   9.6052714e-01	   9.6212786e-01	   9.6275085e-01	   9.6439704e-01	
   2.7542681e+00	   9.5484822e-01	   9.6019511e-01	   9.5960522e-01	   9.6120573e-01	   9.6184030e-01	   9.6351919e-01	
   2.8188880e+00	   9.5374260e-01	   9.5913218e-01	   9.5856323e-01	   9.6014990e-01	   9.6079498e-01	   9.6249508e-01	
   2.8835079e+00	   9.5272822e-01	   9.5813181e-01	   9.5758953e-01	   9.5915106e-01	   9.5980122e-01	   9.6150346e-01	
   2.9351901e+00	   9.5198058e-01	   9.5737468e-01	   9.5685470e-01	   9.5839160e-01	   9.5904152e-01	   9.6073335e-01	
   2.9868722e+00	   9.5127990e-01	   9.5664999e-01	   9.5615060e-01	   9.5766250e-01	   9.5830893e-01	   9.5998193e-01	
   3.0385544e+00	   9.5061342e-01	   9.5595048e-01	   9.5546794e-01	   9.5695769e-01	   9.5759840e-01	   9.5924664e-01	
   3.0902366e+00	   9.4996690e-01	   9.5526810e-01	   9.5479720e-01	   9.5627030e-01	   9.5690428e-01	   9.5852445e-01	
   3.1419187e+00	   9.4932664e-01	   9.5459524e-01	   9.5412985e-01	   9.5559365e-01	   9.5622113e-01	   9.5781244e-01	
   3.2109010e+00	   9.4846431e-01	   9.5370229e-01	   9.5323454e-01	   9.5469843e-01	   9.5531931e-01	   9.5687461e-01	
   3.2798833e+00	   9.4758048e-01	   9.5280858e-01	   9.5232849e-01	   9.5380594e-01	   9.5442387e-01	   9.5594971e-01	
   3.3488656e+00	   9.4667633e-01	   9.5191550e-01	   9.5141605e-01	   9.5291675e-01	   9.5353548e-01	   9.5504082e-01	
   3.4178478e+00	   9.4576737e-01	   9.5103308e-01	   9.5051146e-01	   9.5203940e-01	   9.5266148e-01	   9.5415588e-01	
   3.4868301e+00	   9.4487881e-01	   9.5017734e-01	   9.4963533e-01	   9.5118829e-01	   9.5181415e-01	   9.5330626e-01	
   3.5589785e+00	   9.4400048e-01	   9.4932983e-01	   9.4877276e-01	   9.5034402e-01	   9.5097194e-01	   9.5246869e-01	
   3.6185559e+00	   9.4333208e-01	   9.4867855e-01	   9.4811621e-01	   9.4969387e-01	   9.5032079e-01	   9.5182485e-01	
   3.6781333e+00	   9.4272313e-01	   9.4807697e-01	   9.4751652e-01	   9.4909244e-01	   9.4971560e-01	   9.5122841e-01	
   3.7377108e+00	   9.4217353e-01	   9.4752548e-01	   9.4697354e-01	   9.4854077e-01	   9.4915788e-01	   9.5067955e-01	
   3.7972882e+00	   9.4167662e-01	   9.4702008e-01	   9.4648165e-01	   9.4803561e-01	   9.4864540e-01	   9.5017514e-01	
   3.8568657e+00	   9.4122139e-01	   9.4655350e-01	   9.4603123e-01	   9.4757022e-01	   9.4817285e-01	   9.4970935e-01	
   3.9304458e+00	   9.4069776e-01	   9.4601759e-01	   9.4551483e-01	   9.4703733e-01	   9.4763341e-01	   9.4917640e-01	
   4.0040260e+00	   9.4019717e-01	   9.4551158e-01	   9.4502340e-01	   9.4653563e-01	   9.4712963e-01	   9.4867732e-01	
   4.0776061e+00	   9.3970547e-01	   9.4502355e-01	   9.4454150e-01	   9.4605207e-01	   9.4664929e-01	   9.4820059e-01	
   4.1511862e+00	   9.3921864e-01	   9.4454813e-01	   9.4406239e-01	   9.4557978e-01	   9.4618489e-01	   9.4773943e-01	
   4.2247664e+00	   9.3874246e-01	   9.4408702e-01	   9.4358894e-01	   9.4511925e-01	   9.4573487e-01	   9.4729278e-01	
   4.3129159e+00	   9.3820350e-01	   9.4356389e-01	   9.4304454e-01	   9.4459298e-01	   9.4522077e-01	   9.4678287e-01	
   4.4010655e+00	   9.3771955e-01	   9.4308714e-01	   9.4254666e-01	   9.4410990e-01	   9.4474523e-01	   9.4631108e-01	
   4.4892151e+00	   9.3730657e-01	   9.4267033e-01	   9.4211635e-01	   9.4368610e-01	   9.4432158e-01	   9.4588947e-01	
   4.5773647e+00	   9.3696850e-01	   9.4232003e-01	   9.4176480e-01	   9.4333118e-01	   9.4395944e-01	   9.4552622e-01	
   4.6655143e+00	   9.3669719e-01	   9.4203416e-01	   9.4149000e-01	   9.4304524e-01	   9.4366160e-01	   9.4522313e-01	
   4.7620209e+00	   9.3645907e-01	   9.4178474e-01	   9.4126152e-01	   9.4280114e-01	   9.4340424e-01	   9.4495529e-01	
   4.8585275e+00	   9.3626502e-01	   9.4158857e-01	   9.4108671e-01	   9.4261367e-01	   9.4320835e-01	   9.4474555e-01	
   4.9550342e+00	   9.3610460e-01	   9.4143447e-01	   9.4094561e-01	   9.4246770e-01	   9.4306161e-01	   9.4458473e-01	
   5.0515408e+00	   9.3597703e-01	   9.4131670e-01	   9.4082760e-01	   9.4235383e-01	   9.4295398e-01	   9.4446669e-01	
   5.1480474e+00	   9.3588741e-01	   9.4123443e-01	   9.4073306e-01	   9.4226978e-01	   9.4287949e-01	   9.4438882e-01	
   5.2445540e+00	   9.3584077e-01	   9.4118913e-01	   9.4066957e-01	   9.4221830e-01	   9.4283621e-01	   9.4435070e-01	
   5.3410606e+00	   9.3583719e-01	   9.4118176e-01	   9.4064680e-01	   9.4220392e-01	   9.4282520e-01	   9.4435193e-01	
   5.4375672e+00	   9.3587490e-01	   9.4121281e-01	   9.4067065e-01	   9.4222999e-01	   9.4284907e-01	   9.4439154e-01	
   5.5340738e+00	   9.3595088e-01	   9.4128226e-01	   9.4074341e-01	   9.4229827e-01	   9.4291119e-01	   9.4446797e-01	
   5.6305804e+00	   9.3606266e-01	   9.4139035e-01	   9.4086364e-01	   9.4240919e-01	   9.4301507e-01	   9.4457965e-01	
   5.7315497e+00	   9.3621972e-01	   9.4154610e-01	   9.4103482e-01	   9.4256973e-01	   9.4317075e-01	   9.4473355e-01	
   5.8325190e+00	   9.3641957e-01	   9.4174543e-01	   9.4124554e-01	   9.4277283e-01	   9.4337340e-01	   9.4492477e-01	
   5.9334882e+00	   9.3666078e-01	   9.4198476e-01	   9.4148776e-01	   9.4301287e-01	   9.4361677e-01	   9.4515130e-01	
   6.0344575e+00	   9.3693541e-01	   9.4225570e-01	   9.4175308e-01	   9.4328148e-01	   9.4389000e-01	   9.4540848e-01	
   6.1354268e+00	   9.3723126e-01	   9.4254705e-01	   9.4203402e-01	   9.4356906e-01	   9.4418069e-01	   9.4568957e-01	
   6.2364224e+00	   9.3753669e-01	   9.4284909e-01	   9.4232640e-01	   9.4386814e-01	   9.4447964e-01	   9.4598809e-01	
   6.3374181e+00	   9.3784715e-01	   9.4315808e-01	   9.4263085e-01	   9.4417630e-01	   9.4478462e-01	   9.4630060e-01	
   6.4384137e+00	   9.3816732e-01	   9.4347815e-01	   9.4295303e-01	   9.4449761e-01	   9.4510139e-01	   9.4662845e-01	
   6.5394094e+00	   9.3850901e-01	   9.4381896e-01	   9.4330086e-01	   9.4484033e-01	   9.4544040e-01	   9.4697671e-01	
   6.6404051e+00	   9.3888286e-01	   9.4418976e-01	   9.4367998e-01	   9.4521218e-01	   9.4581090e-01	   9.4735059e-01	
   6.7537259e+00	   9.3934401e-01	   9.4464432e-01	   9.4414101e-01	   9.4566586e-01	   9.4626600e-01	   9.4780158e-01	
   6.8670466e+00	   9.3983705e-01	   9.4513042e-01	   9.4462826e-01	   9.4614971e-01	   9.4675278e-01	   9.4827921e-01	
   6.9803674e+00	   9.4034111e-01	   9.4562939e-01	   9.4512336e-01	   9.4664625e-01	   9.4725193e-01	   9.4876905e-01	
   7.0936882e+00	   9.4083601e-01	   9.4612254e-01	   9.4561031e-01	   9.4713801e-01	   9.4774447e-01	   9.4925649e-01	
   7.2070090e+00	   9.4131380e-01	   9.4660111e-01	   9.4608398e-01	   9.4761668e-01	   9.4822164e-01	   9.4973439e-01	
   7.3309388e+00	   9.4182686e-01	   9.4711456e-01	   9.4659638e-01	   9.4813104e-01	   9.4873280e-01	   9.5025059e-01	
   7.4548686e+00	   9.4235039e-01	   9.4763473e-01	   9.4712026e-01	   9.4865156e-01	   9.4925024e-01	   9.5077270e-01	
   7.5787984e+00	   9.4290003e-01	   9.4817687e-01	   9.4766849e-01	   9.4919273e-01	   9.4978987e-01	   9.5131255e-01	
   7.7027282e+00	   9.4347305e-01	   9.4874136e-01	   9.4823800e-01	   9.4975548e-01	   9.5035289e-01	   9.5187078e-01	
   7.8266580e+00	   9.4404924e-01	   9.4931214e-01	   9.4881018e-01	   9.5032496e-01	   9.5092377e-01	   9.5243471e-01	
   7.9529333e+00	   9.4461520e-01	   9.4987748e-01	   9.4937298e-01	   9.5089006e-01	   9.5149032e-01	   9.5299623e-01	
   8.0792085e+00	   9.4514787e-01	   9.5041248e-01	   9.4990309e-01	   9.5142544e-01	   9.5202629e-01	   9.5353160e-01	
   8.2054838e+00	   9.4565490e-01	   9.5091991e-01	   9.5040672e-01	   9.5193262e-01	   9.5253299e-01	   9.5404141e-01	
   8.3317591e+00	   9.4615399e-01	   9.5141496e-01	   9.5090133e-01	   9.5242631e-01	   9.5302516e-01	   9.5453756e-01	
   8.4580344e+00	   9.4665841e-01	   9.5191193e-01	   9.5140163e-01	   9.5292139e-01	   9.5351831e-01	   9.5503240e-01	
   8.6006801e+00	   9.4723108e-01	   9.5247685e-01	   9.5197233e-01	   9.5348504e-01	   9.5408034e-01	   9.5559206e-01	
   8.7433258e+00	   9.4778776e-01	   9.5303051e-01	   9.5253007e-01	   9.5403917e-01	   9.5463424e-01	   9.5614029e-01	
   8.8859716e+00	   9.4830755e-01	   9.5355185e-01	   9.5305078e-01	   9.5456179e-01	   9.5515808e-01	   9.5665860e-01	
   9.0286173e+00	   9.4878439e-01	   9.5403051e-01	   9.5352471e-01	   9.5504071e-01	   9.5563871e-01	   9.5713683e-01	
   9.1712631e+00	   9.4922906e-01	   9.5447302e-01	   9.5396219e-01	   9.5548142e-01	   9.5608016e-01	   9.5757974e-01	
   9.3139088e+00	   9.4965648e-01	   9.5489417e-01	   9.5438223e-01	   9.5589971e-01	   9.5649727e-01	   9.5800046e-01	
   9.4565546e+00	   9.5007165e-01	   9.5530304e-01	   9.5479512e-01	   9.5630691e-01	   9.5690191e-01	   9.5840790e-01	
   9.6151264e+00	   9.5050923e-01	   9.5573830e-01	   9.5523708e-01	   9.5674312e-01	   9.5733588e-01	   9.5884128e-01	
   9.7409551e+00	   9.5082943e-01	   9.5606045e-01	   9.5556214e-01	   9.5706734e-01	   9.5766034e-01	   9.5916210e-01	
   9.8667838e+00	   9.5112157e-01	   9.5635462e-01	   9.5585469e-01	   9.5736262e-01	   9.5795773e-01	   9.5945477e-01	
   9.9926126e+00	   9.5138836e-01	   9.5662056e-01	   9.5611568e-01	   9.5762745e-01	   9.5822511e-01	   9.5971876e-01	
   1.0118441e+01	   9.5163404e-01	   9.5686239e-01	   9.5635276e-01	   9.5786656e-01	   9.5846528e-01	   9.5995864e-01	
   1.0244270e+01	   9.5186028e-01	   9.5708436e-01	   9.5657351e-01	   9.5808618e-01	   9.5868353e-01	   9.6017969e-01	
   1.0382573e+01	   9.5208544e-01	   9.5730767e-01	   9.5680035e-01	   9.5830927e-01	   9.5890338e-01	   9.6040381e-01	
   1.0520876e+01	   9.5228620e-01	   9.5751001e-01	   9.5700840e-01	   9.5851372e-01	   9.5910533e-01	   9.6060786e-01	
   1.0659179e+01	   9.5246585e-01	   9.5769184e-01	   9.5719360e-01	   9.5869778e-01	   9.5928980e-01	   9.6079015e-01	
   1.0797482e+01	   9.5262803e-01	   9.5785351e-01	   9.5735365e-01	   9.5885944e-01	   9.5945460e-01	   9.6094968e-01	
   1.0911297e+01	   9.5274766e-01	   9.5797044e-01	   9.5746649e-01	   9.5897443e-01	   9.5957236e-01	   9.6106359e-01	
   1.1025112e+01	   9.5285039e-01	   9.5807034e-01	   9.5756242e-01	   9.5907198e-01	   9.5967097e-01	   9.6116118e-01	
   1.1138926e+01	   9.5293174e-01	   9.5815099e-01	   9.5764161e-01	   9.5915155e-01	   9.5974934e-01	   9.6124175e-01	
   1.1252741e+01	   9.5299254e-01	   9.5821312e-01	   9.5770504e-01	   9.5921420e-01	   9.5980941e-01	   9.6130583e-01	
   1.1366555e+01	   9.5303836e-01	   9.5826092e-01	   9.5775597e-01	   9.5926352e-01	   9.5985634e-01	   9.6135615e-01	
   1.1496131e+01	   9.5308163e-01	   9.5830522e-01	   9.5780382e-01	   9.5930941e-01	   9.5990141e-01	   9.6140182e-01	
   1.1625707e+01	   9.5312160e-01	   9.5834379e-01	   9.5784371e-01	   9.5934814e-01	   9.5994185e-01	   9.6143900e-01	
   1.1755283e+01	   9.5315554e-01	   9.5837505e-01	   9.5787340e-01	   9.5937806e-01	   9.5997465e-01	   9.6146712e-01	
   1.1884859e+01	   9.5317305e-01	   9.5839119e-01	   9.5788646e-01	   9.5939262e-01	   9.5999107e-01	   9.6148092e-01	
   1.2014435e+01	   9.5316491e-01	   9.5838462e-01	   9.5787743e-01	   9.5938558e-01	   9.5998355e-01	   9.6147475e-01	
   1.2156359e+01	   9.5312825e-01	   9.5835161e-01	   9.5784411e-01	   9.5935360e-01	   9.5994909e-01	   9.6144485e-01	
   1.2298282e+01	   9.5307683e-01	   9.5830244e-01	   9.5779701e-01	   9.5930586e-01	   9.5989912e-01	   9.6139878e-01	
   1.2440205e+01	   9.5302745e-01	   9.5825161e-01	   9.5774888e-01	   9.5925540e-01	   9.5984865e-01	   9.6134825e-01	
   1.2582128e+01	   9.5298447e-01	   9.5820501e-01	   9.5770363e-01	   9.5920785e-01	   9.5980326e-01	   9.6129905e-01	
   1.2724051e+01	   9.5293621e-01	   9.5815503e-01	   9.5765275e-01	   9.5915676e-01	   9.5975457e-01	   9.6124622e-01	
   1.2871255e+01	   9.5286342e-01	   9.5808498e-01	   9.5758017e-01	   9.5908674e-01	   9.5968519e-01	   9.6117598e-01	
   1.3018459e+01	   9.5276305e-01	   9.5798990e-01	   9.5748278e-01	   9.5899284e-01	   9.5958971e-01	   9.6108378e-01	
   1.3165663e+01	   9.5264912e-01	   9.5787885e-01	   9.5737132e-01	   9.5888278e-01	   9.5947756e-01	   9.6097601e-01	
   1.3312867e+01	   9.5254212e-01	   9.5776958e-01	   9.5726387e-01	   9.5877318e-01	   9.5936734e-01	   9.6086746e-01	
   1.3460071e+01	   9.5244972e-01	   9.5767252e-01	   9.5716952e-01	   9.5867495e-01	   9.5927048e-01	   9.6076841e-01	
   1.3607275e+01	   9.5236094e-01	   9.5758210e-01	   9.5708058e-01	   9.5858405e-01	   9.5918152e-01	   9.6067577e-01	
   1.3759198e+01	   9.5225407e-01	   9.5747962e-01	   9.5697689e-01	   9.5848269e-01	   9.5908100e-01	   9.6057351e-01	
   1.3911121e+01	   9.5212724e-01	   9.5735817e-01	   9.5685253e-01	   9.5836258e-01	   9.5896030e-01	   9.6045440e-01	
   1.4063044e+01	   9.5199154e-01	   9.5722479e-01	   9.5671661e-01	   9.5822940e-01	   9.5882582e-01	   9.6032303e-01	
   1.4214967e+01	   9.5186538e-01	   9.5709629e-01	   9.5658813e-01	   9.5809986e-01	   9.5869553e-01	   9.6019481e-01	
   1.4366890e+01	   9.5175665e-01	   9.5698349e-01	   9.5647811e-01	   9.5798596e-01	   9.5858199e-01	   9.6008104e-01	
   1.4536585e+01	   9.5164372e-01	   9.5686972e-01	   9.5636779e-01	   9.5787253e-01	   9.5846958e-01	   9.5996674e-01	
   1.4687622e+01	   9.5153538e-01	   9.5676513e-01	   9.5626352e-01	   9.5776949e-01	   9.5836707e-01	   9.5986300e-01	
   1.4805380e+01	   9.5144400e-01	   9.5667755e-01	   9.5617414e-01	   9.5768302e-01	   9.5828068e-01	   9.5977646e-01	
   1.4923138e+01	   9.5135109e-01	   9.5658681e-01	   9.5608082e-01	   9.5759248e-01	   9.5819005e-01	   9.5968636e-01	
   1.4958465e+01	   9.5132348e-01	   9.5655938e-01	   9.5605259e-01	   9.5756490e-01	   9.5816242e-01	   9.5965900e-01	
   1.4993792e+01	   9.5129652e-01	   9.5653231e-01	   9.5602484e-01	   9.5753758e-01	   9.5813504e-01	   9.5963191e-01	
   1.5029120e+01	   9.5127031e-01	   9.5650575e-01	   9.5599775e-01	   9.5751069e-01	   9.5810810e-01	   9.5960528e-01	
   1.5064447e+01	   9.5124488e-01	   9.5647979e-01	   9.5597145e-01	   9.5748437e-01	   9.5808174e-01	   9.5957922e-01	
   1.5168970e+01	   9.5117494e-01	   9.5640824e-01	   9.5590027e-01	   9.5741208e-01	   9.5800929e-01	   9.5950755e-01	
   1.5273493e+01	   9.5110840e-01	   9.5634088e-01	   9.5583406e-01	   9.5734455e-01	   9.5794161e-01	   9.5944039e-01	
   1.5378017e+01	   9.5104389e-01	   9.5627647e-01	   9.5577089e-01	   9.5728046e-01	   9.5787741e-01	   9.5937641e-01	
   1.5516114e+01	   9.5096058e-01	   9.5619414e-01	   9.5568969e-01	   9.5719881e-01	   9.5779575e-01	   9.5929466e-01	
   1.5654211e+01	   9.5087981e-01	   9.5611468e-01	   9.5561040e-01	   9.5711995e-01	   9.5771705e-01	   9.5921558e-01	
   1.5695640e+01	   9.5085613e-01	   9.5609138e-01	   9.5558695e-01	   9.5709678e-01	   9.5769396e-01	   9.5919233e-01	
   1.5737069e+01	   9.5083279e-01	   9.5606835e-01	   9.5556368e-01	   9.5707381e-01	   9.5767107e-01	   9.5916930e-01	
   1.5778498e+01	   9.5080982e-01	   9.5604561e-01	   9.5554062e-01	   9.5705106e-01	   9.5764842e-01	   9.5914652e-01	
   1.5819927e+01	   9.5078725e-01	   9.5602318e-01	   9.5551785e-01	   9.5702858e-01	   9.5762603e-01	   9.5912403e-01	
   1.5979475e+01	   9.5070402e-01	   9.5594006e-01	   9.5543370e-01	   9.5694509e-01	   9.5754275e-01	   9.5904079e-01	
   1.6027339e+01	   9.5068019e-01	   9.5591613e-01	   9.5540957e-01	   9.5692103e-01	   9.5751870e-01	   9.5901687e-01	
   1.6075203e+01	   9.5065684e-01	   9.5589271e-01	   9.5538605e-01	   9.5689750e-01	   9.5749515e-01	   9.5899350e-01	
   1.6123068e+01	   9.5063396e-01	   9.5586980e-01	   9.5536314e-01	   9.5687453e-01	   9.5747213e-01	   9.5897071e-01	
   1.6170932e+01	   9.5061154e-01	   9.5584739e-01	   9.5534084e-01	   9.5685213e-01	   9.5744966e-01	   9.5894848e-01	
   1.6241463e+01	   9.5057937e-01	   9.5581536e-01	   9.5530908e-01	   9.5682019e-01	   9.5741760e-01	   9.5891676e-01	
   1.6311994e+01	   9.5054831e-01	   9.5578454e-01	   9.5527862e-01	   9.5678957e-01	   9.5738684e-01	   9.5888627e-01	
   1.6382525e+01	   9.5051849e-01	   9.5575502e-01	   9.5524944e-01	   9.5676027e-01	   9.5735744e-01	   9.5885703e-01	
   1.6453056e+01	   9.5049005e-01	   9.5572687e-01	   9.5522156e-01	   9.5673233e-01	   9.5732946e-01	   9.5882907e-01	
   1.6655958e+01	   9.5041600e-01	   9.5565339e-01	   9.5514821e-01	   9.5665915e-01	   9.5725642e-01	   9.5875561e-01	
   1.6858860e+01	   9.5035259e-01	   9.5559006e-01	   9.5508418e-01	   9.5659556e-01	   9.5719319e-01	   9.5869186e-01	
   1.7061761e+01	   9.5029715e-01	   9.5553460e-01	   9.5502802e-01	   9.5653978e-01	   9.5713756e-01	   9.5863637e-01	
   1.7264663e+01	   9.5024805e-01	   9.5548594e-01	   9.5497958e-01	   9.5649133e-01	   9.5708877e-01	   9.5858848e-01	
   1.7467565e+01	   9.5020717e-01	   9.5544573e-01	   9.5494024e-01	   9.5645174e-01	   9.5704873e-01	   9.5854908e-01	
   1.7732191e+01	   9.5017060e-01	   9.5540915e-01	   9.5490411e-01	   9.5641534e-01	   9.5701245e-01	   9.5851222e-01	
   1.7996816e+01	   9.5014981e-01	   9.5538783e-01	   9.5488190e-01	   9.5639342e-01	   9.5699118e-01	   9.5848987e-01	
   1.8261442e+01	   9.5013678e-01	   9.5537484e-01	   9.5486795e-01	   9.5638010e-01	   9.5697798e-01	   9.5847691e-01	
   1.8526068e+01	   9.5012868e-01	   9.5536766e-01	   9.5486125e-01	   9.5637357e-01	   9.5697069e-01	   9.5847106e-01	
   1.8790694e+01	   9.5013306e-01	   9.5537182e-01	   9.5486650e-01	   9.5637809e-01	   9.5697483e-01	   9.5847539e-01	
   1.9066425e+01	   9.5015189e-01	   9.5538986e-01	   9.5488477e-01	   9.5639581e-01	   9.5699300e-01	   9.5849237e-01	
   1.9342157e+01	   9.5017694e-01	   9.5541471e-01	   9.5490864e-01	   9.5642020e-01	   9.5701793e-01	   9.5851657e-01	
   1.9617889e+01	   9.5020046e-01	   9.5543876e-01	   9.5493202e-01	   9.5644440e-01	   9.5704190e-01	   9.5854124e-01	
   1.9893621e+01	   9.5022655e-01	   9.5546495e-01	   9.5495891e-01	   9.5647105e-01	   9.5706780e-01	   9.5856818e-01	
   2.0169353e+01	   9.5026313e-01	   9.5550048e-01	   9.5499562e-01	   9.5650646e-01	   9.5710310e-01	   9.5860301e-01	
   2.0513734e+01	   9.5031530e-01	   9.5555186e-01	   9.5504670e-01	   9.5655723e-01	   9.5715470e-01	   9.5865304e-01	
   2.0858116e+01	   9.5035977e-01	   9.5559723e-01	   9.5509064e-01	   9.5660272e-01	   9.5720033e-01	   9.5869889e-01	
   2.1202498e+01	   9.5039816e-01	   9.5563581e-01	   9.5512928e-01	   9.5664166e-01	   9.5723850e-01	   9.5873848e-01	
   2.1546879e+01	   9.5044288e-01	   9.5567927e-01	   9.5517415e-01	   9.5668496e-01	   9.5728144e-01	   9.5878131e-01	
   2.1891261e+01	   9.5049055e-01	   9.5572619e-01	   9.5522154e-01	   9.5673153e-01	   9.5732864e-01	   9.5882694e-01	
   2.2235643e+01	   9.5052663e-01	   9.5576331e-01	   9.5525698e-01	   9.5676873e-01	   9.5736634e-01	   9.5886418e-01	
   2.2580024e+01	   9.5055176e-01	   9.5578867e-01	   9.5528187e-01	   9.5679427e-01	   9.5739127e-01	   9.5889061e-01	
   2.2946358e+01	   9.5058036e-01	   9.5581603e-01	   9.5531079e-01	   9.5682146e-01	   9.5741783e-01	   9.5891780e-01	
   2.3312693e+01	   9.5061031e-01	   9.5584552e-01	   9.5534107e-01	   9.5685083e-01	   9.5744768e-01	   9.5894620e-01	
   2.3679027e+01	   9.5062862e-01	   9.5586486e-01	   9.5535891e-01	   9.5687031e-01	   9.5746781e-01	   9.5896544e-01	
   2.4045361e+01	   9.5063506e-01	   9.5587160e-01	   9.5536457e-01	   9.5687708e-01	   9.5747414e-01	   9.5897308e-01	
   2.4411695e+01	   9.5064260e-01	   9.5587790e-01	   9.5537246e-01	   9.5688313e-01	   9.5747942e-01	   9.5897953e-01	
   2.4778029e+01	   9.5065241e-01	   9.5588735e-01	   9.5538344e-01	   9.5689262e-01	   9.5748931e-01	   9.5898809e-01	
   2.5151097e+01	   9.5065357e-01	   9.5588992e-01	   9.5538423e-01	   9.5689551e-01	   9.5749317e-01	   9.5899023e-01	
   2.5524166e+01	   9.5064559e-01	   9.5588203e-01	   9.5537504e-01	   9.5688743e-01	   9.5748471e-01	   9.5898318e-01	
   2.5816856e+01	   9.5063998e-01	   9.5587554e-01	   9.5536967e-01	   9.5688070e-01	   9.5747717e-01	   9.5897709e-01	
   2.6109545e+01	   9.5063878e-01	   9.5587408e-01	   9.5536976e-01	   9.5687941e-01	   9.5747587e-01	   9.5897530e-01	
   2.6402235e+01	   9.5063581e-01	   9.5587198e-01	   9.5536704e-01	   9.5687765e-01	   9.5747496e-01	   9.5897272e-01	
   2.6694925e+01	   9.5062666e-01	   9.5586329e-01	   9.5535637e-01	   9.5686880e-01	   9.5746642e-01	   9.5896412e-01	
   2.6987614e+01	   9.5061554e-01	   9.5585156e-01	   9.5534449e-01	   9.5685663e-01	   9.5745348e-01	   9.5895297e-01	
   2.7315433e+01	   9.5060826e-01	   9.5584380e-01	   9.5533888e-01	   9.5684905e-01	   9.5744528e-01	   9.5894536e-01	
   2.7643252e+01	   9.5060491e-01	   9.5584098e-01	   9.5533670e-01	   9.5684673e-01	   9.5744357e-01	   9.5894200e-01	
   2.7971070e+01	   9.5059766e-01	   9.5583426e-01	   9.5532812e-01	   9.5683990e-01	   9.5743752e-01	   9.5893500e-01	
   2.8298889e+01	   9.5058557e-01	   9.5582196e-01	   9.5531475e-01	   9.5682710e-01	   9.5742433e-01	   9.5892319e-01	
   2.8626708e+01	   9.5057685e-01	   9.5581276e-01	   9.5530722e-01	   9.5681796e-01	   9.5741421e-01	   9.5891452e-01	
   2.8955362e+01	   9.5057495e-01	   9.5581104e-01	   9.5530708e-01	   9.5681685e-01	   9.5741331e-01	   9.5891242e-01	
   2.9284017e+01	   9.5057276e-01	   9.5580942e-01	   9.5530395e-01	   9.5681528e-01	   9.5741295e-01	   9.5891008e-01	
   2.9612672e+01	   9.5056467e-01	   9.5580136e-01	   9.5529361e-01	   9.5680651e-01	   9.5740425e-01	   9.5890230e-01	
   2.9941326e+01	   9.5055641e-01	   9.5579258e-01	   9.5528606e-01	   9.5679756e-01	   9.5739382e-01	   9.5889456e-01	
   3.0269981e+01	   9.5055567e-01	   9.5579176e-01	   9.5528754e-01	   9.5679746e-01	   9.5739355e-01	   9.5889351e-01	
   3.0535316e+01	   9.5055864e-01	   9.5579510e-01	   9.5529104e-01	   9.5680124e-01	   9.5739851e-01	   9.5889590e-01	
   3.0800650e+01	   9.5055738e-01	   9.5579410e-01	   9.5528755e-01	   9.5679962e-01	   9.5739751e-01	   9.5889462e-01	
   3.1065985e+01	   9.5055059e-01	   9.5578728e-01	   9.5527986e-01	   9.5679233e-01	   9.5738942e-01	   9.5888870e-01	
   3.1331320e+01	   9.5054655e-01	   9.5578297e-01	   9.5527742e-01	   9.5678835e-01	   9.5738433e-01	   9.5888519e-01	
   3.1596655e+01	   9.5055058e-01	   9.5578681e-01	   9.5528311e-01	   9.5679281e-01	   9.5738911e-01	   9.5888849e-01	
   3.1868630e+01	   9.5055644e-01	   9.5579281e-01	   9.5528784e-01	   9.5679868e-01	   9.5739642e-01	   9.5889327e-01	
   3.2140606e+01	   9.5055435e-01	   9.5579117e-01	   9.5528348e-01	   9.5679632e-01	   9.5739440e-01	   9.5889164e-01	
   3.2412581e+01	   9.5054703e-01	   9.5578390e-01	   9.5527627e-01	   9.5678888e-01	   9.5738537e-01	   9.5888580e-01	
   3.2684557e+01	   9.5054613e-01	   9.5578251e-01	   9.5527824e-01	   9.5678827e-01	   9.5738362e-01	   9.5888512e-01	
   3.2956532e+01	   9.5055475e-01	   9.5579061e-01	   9.5528785e-01	   9.5679685e-01	   9.5739356e-01	   9.5889185e-01	
   3.3228508e+01	   9.5056050e-01	   9.5579697e-01	   9.5529109e-01	   9.5680262e-01	   9.5740134e-01	   9.5889671e-01	
   3.3500483e+01	   9.5055523e-01	   9.5579232e-01	   9.5528427e-01	   9.5679744e-01	   9.5739524e-01	   9.5889310e-01	
   3.3596119e+01	   9.5055093e-01	   9.5578803e-01	   9.5528019e-01	   9.5679314e-01	   9.5738996e-01	   9.5888960e-01	
   3.3691755e+01	   9.5054837e-01	   9.5578513e-01	   9.5527872e-01	   9.5679047e-01	   9.5738625e-01	   9.5888734e-01	
   3.3787391e+01	   9.5054827e-01	   9.5578490e-01	   9.5527966e-01	   9.5679049e-01	   9.5738602e-01	   9.5888718e-01	
   3.3883027e+01	   9.5055086e-01	   9.5578732e-01	   9.5528304e-01	   9.5679316e-01	   9.5738908e-01	   9.5888940e-01	
   3.3978663e+01	   9.5055522e-01	   9.5579142e-01	   9.5528767e-01	   9.5679737e-01	   9.5739391e-01	   9.5889308e-01	
   3.4021849e+01	   9.5055731e-01	   9.5579342e-01	   9.5528966e-01	   9.5679936e-01	   9.5739617e-01	   9.5889483e-01	
   3.4065034e+01	   9.5055912e-01	   9.5579520e-01	   9.5529123e-01	   9.5680109e-01	   9.5739814e-01	   9.5889634e-01	
   3.4108219e+01	   9.5056053e-01	   9.5579662e-01	   9.5529232e-01	   9.5680245e-01	   9.5739973e-01	   9.5889754e-01	
   3.4151404e+01	   9.5056146e-01	   9.5579762e-01	   9.5529288e-01	   9.5680338e-01	   9.5740085e-01	   9.5889838e-01	
   3.4276418e+01	   9.5056086e-01	   9.5579737e-01	   9.5529143e-01	   9.5680291e-01	   9.5740050e-01	   9.5889809e-01	
   3.4401432e+01	   9.5055874e-01	   9.5579549e-01	   9.5528891e-01	   9.5680092e-01	   9.5739828e-01	   9.5889646e-01	
   3.4526446e+01	   9.5055681e-01	   9.5579360e-01	   9.5528700e-01	   9.5679901e-01	   9.5739605e-01	   9.5889486e-01	
   3.4586383e+01	   9.5055613e-01	   9.5579289e-01	   9.5528643e-01	   9.5679831e-01	   9.5739519e-01	   9.5889428e-01	
   3.4646320e+01	   9.5055578e-01	   9.5579248e-01	   9.5528623e-01	   9.5679793e-01	   9.5739468e-01	   9.5889395e-01	
   3.4706257e+01	   9.5055577e-01	   9.5579239e-01	   9.5528640e-01	   9.5679787e-01	   9.5739455e-01	   9.5889391e-01	
   3.4767008e+01	   9.5055604e-01	   9.5579257e-01	   9.5528684e-01	   9.5679809e-01	   9.5739472e-01	   9.5889410e-01	
   3.4785233e+01	   9.5055617e-01	   9.5579267e-01	   9.5528702e-01	   9.5679821e-01	   9.5739483e-01	   9.5889420e-01	
   3.4803459e+01	   9.5055632e-01	   9.5579280e-01	   9.5528723e-01	   9.5679835e-01	   9.5739497e-01	   9.5889433e-01	
   3.4821684e+01	   9.5055650e-01	   9.5579295e-01	   9.5528745e-01	   9.5679851e-01	   9.5739513e-01	   9.5889447e-01	
   3.4839909e+01	   9.5055670e-01	   9.5579313e-01	   9.5528768e-01	   9.5679870e-01	   9.5739532e-01	   9.5889463e-01	
   3.5000000e+01	   9.5055842e-01	   9.5579482e-01	   9.5528950e-01	   9.5680043e-01	   9.5739722e-01	   9.5889614e-01	


==> MTDC-AC Control IEEE TPS (Arxiv v2)/UDC_SecCen.txt <==
   0.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000000e-06	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.0000000e-06	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.0000000e-06	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3300000e-04	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3300000e-04	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3300000e-04	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3333000e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3333000e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3333000e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3333300e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3333300e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3333300e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000010e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000020e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000030e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000130e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000230e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0001330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0002330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0003330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010010e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010020e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010030e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010130e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010230e+00	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010330e+00	   9.9999994e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0011330e+00	   9.9999923e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0012330e+00	   9.9999819e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0013330e+00	   9.9999696e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0015557e+00	   9.9999388e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0017785e+00	   9.9999067e-01	   9.9999995e-01	   9.9999995e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020000e+00	   9.9998747e-01	   9.9999991e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020000e+00	   9.9998747e-01	   9.9999991e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020010e+00	   9.9998745e-01	   9.9999991e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020020e+00	   9.9998744e-01	   9.9999991e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020030e+00	   9.9998742e-01	   9.9999991e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020130e+00	   9.9998727e-01	   9.9999991e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020230e+00	   9.9998710e-01	   9.9999990e-01	   9.9999989e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020330e+00	   9.9998693e-01	   9.9999990e-01	   9.9999989e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0021330e+00	   9.9998478e-01	   9.9999988e-01	   9.9999986e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0022330e+00	   9.9998231e-01	   9.9999985e-01	   9.9999983e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0023330e+00	   9.9997965e-01	   9.9999981e-01	   9.9999979e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0025557e+00	   9.9997343e-01	   9.9999971e-01	   9.9999968e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0027784e+00	   9.9996712e-01	   9.9999957e-01	   9.9999953e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0030000e+00	   9.9996086e-01	   9.9999940e-01	   9.9999935e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030000e+00	   9.9996086e-01	   9.9999940e-01	   9.9999935e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030010e+00	   9.9996083e-01	   9.9999940e-01	   9.9999935e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030020e+00	   9.9996081e-01	   9.9999940e-01	   9.9999935e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030030e+00	   9.9996078e-01	   9.9999940e-01	   9.9999935e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030130e+00	   9.9996048e-01	   9.9999939e-01	   9.9999934e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030230e+00	   9.9996018e-01	   9.9999938e-01	   9.9999933e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030330e+00	   9.9995988e-01	   9.9999938e-01	   9.9999932e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0031330e+00	   9.9995636e-01	   9.9999929e-01	   9.9999923e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0032330e+00	   9.9995253e-01	   9.9999919e-01	   9.9999913e-01	   9.9999997e-01	   9.9999999e-01	   1.0000000e+00	
   1.0033330e+00	   9.9994852e-01	   9.9999909e-01	   9.9999902e-01	   9.9999997e-01	   9.9999999e-01	   9.9999999e-01	
   1.0035556e+00	   9.9993932e-01	   9.9999882e-01	   9.9999873e-01	   9.9999996e-01	   9.9999998e-01	   9.9999999e-01	
   1.0037783e+00	   9.9993008e-01	   9.9999850e-01	   9.9999839e-01	   9.9999994e-01	   9.9999997e-01	   9.9999999e-01	
   1.0040000e+00	   9.9992092e-01	   9.9999813e-01	   9.9999800e-01	   9.9999992e-01	   9.9999996e-01	   9.9999999e-01	
   1.0040000e+00	   9.9992092e-01	   9.9999813e-01	   9.9999800e-01	   9.9999992e-01	   9.9999996e-01	   9.9999999e-01	
   1.0040010e+00	   9.9992088e-01	   9.9999813e-01	   9.9999800e-01	   9.9999992e-01	   9.9999996e-01	   9.9999999e-01	
   1.0040020e+00	   9.9992084e-01	   9.9999812e-01	   9.9999800e-01	   9.9999992e-01	   9.9999996e-01	   9.9999999e-01	
   1.0040030e+00	   9.9992079e-01	   9.9999812e-01	   9.9999800e-01	   9.9999992e-01	   9.9999996e-01	   9.9999999e-01	
   1.0040130e+00	   9.9992037e-01	   9.9999810e-01	   9.9999798e-01	   9.9999992e-01	   9.9999996e-01	   9.9999999e-01	
   1.0040230e+00	   9.9991994e-01	   9.9999809e-01	   9.9999796e-01	   9.9999992e-01	   9.9999996e-01	   9.9999998e-01	
   1.0040330e+00	   9.9991950e-01	   9.9999807e-01	   9.9999794e-01	   9.9999992e-01	   9.9999996e-01	   9.9999998e-01	
   1.0041330e+00	   9.9991469e-01	   9.9999789e-01	   9.9999775e-01	   9.9999991e-01	   9.9999996e-01	   9.9999998e-01	
   1.0042330e+00	   9.9990957e-01	   9.9999769e-01	   9.9999755e-01	   9.9999989e-01	   9.9999995e-01	   9.9999998e-01	
   1.0043330e+00	   9.9990427e-01	   9.9999749e-01	   9.9999734e-01	   9.9999988e-01	   9.9999995e-01	   9.9999998e-01	
   1.0045555e+00	   9.9989225e-01	   9.9999698e-01	   9.9999680e-01	   9.9999985e-01	   9.9999993e-01	   9.9999997e-01	
   1.0047780e+00	   9.9988020e-01	   9.9999641e-01	   9.9999621e-01	   9.9999981e-01	   9.9999991e-01	   9.9999996e-01	
   1.0050000e+00	   9.9986826e-01	   9.9999578e-01	   9.9999556e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050000e+00	   9.9986826e-01	   9.9999578e-01	   9.9999556e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050010e+00	   9.9986821e-01	   9.9999578e-01	   9.9999555e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050020e+00	   9.9986816e-01	   9.9999578e-01	   9.9999555e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050030e+00	   9.9986810e-01	   9.9999578e-01	   9.9999555e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050130e+00	   9.9986755e-01	   9.9999575e-01	   9.9999552e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050230e+00	   9.9986700e-01	   9.9999572e-01	   9.9999549e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050330e+00	   9.9986644e-01	   9.9999569e-01	   9.9999546e-01	   9.9999975e-01	   9.9999988e-01	   9.9999995e-01	
   1.0051330e+00	   9.9986038e-01	   9.9999538e-01	   9.9999514e-01	   9.9999973e-01	   9.9999987e-01	   9.9999995e-01	
   1.0052330e+00	   9.9985403e-01	   9.9999507e-01	   9.9999481e-01	   9.9999970e-01	   9.9999986e-01	   9.9999994e-01	
   1.0053330e+00	   9.9984750e-01	   9.9999474e-01	   9.9999447e-01	   9.9999968e-01	   9.9999985e-01	   9.9999994e-01	
   1.0055554e+00	   9.9983277e-01	   9.9999394e-01	   9.9999365e-01	   9.9999961e-01	   9.9999981e-01	   9.9999992e-01	
   1.0057778e+00	   9.9981804e-01	   9.9999307e-01	   9.9999275e-01	   9.9999953e-01	   9.9999978e-01	   9.9999990e-01	
   1.0060000e+00	   9.9980343e-01	   9.9999213e-01	   9.9999178e-01	   9.9999944e-01	   9.9999973e-01	   9.9999989e-01	
   1.0060000e+00	   9.9980343e-01	   9.9999213e-01	   9.9999178e-01	   9.9999944e-01	   9.9999973e-01	   9.9999989e-01	
   1.0060010e+00	   9.9980336e-01	   9.9999213e-01	   9.9999178e-01	   9.9999944e-01	   9.9999973e-01	   9.9999989e-01	
   1.0060020e+00	   9.9980330e-01	   9.9999213e-01	   9.9999177e-01	   9.9999944e-01	   9.9999973e-01	   9.9999989e-01	
   1.0060030e+00	   9.9980323e-01	   9.9999212e-01	   9.9999177e-01	   9.9999944e-01	   9.9999973e-01	   9.9999989e-01	
   1.0060130e+00	   9.9980257e-01	   9.9999208e-01	   9.9999172e-01	   9.9999944e-01	   9.9999973e-01	   9.9999988e-01	
   1.0060230e+00	   9.9980189e-01	   9.9999204e-01	   9.9999168e-01	   9.9999944e-01	   9.9999973e-01	   9.9999988e-01	
   1.0060330e+00	   9.9980121e-01	   9.9999199e-01	   9.9999163e-01	   9.9999943e-01	   9.9999972e-01	   9.9999988e-01	
   1.0061330e+00	   9.9979396e-01	   9.9999155e-01	   9.9999117e-01	   9.9999939e-01	   9.9999970e-01	   9.9999987e-01	
   1.0062330e+00	   9.9978642e-01	   9.9999109e-01	   9.9999070e-01	   9.9999934e-01	   9.9999968e-01	   9.9999986e-01	
   1.0063330e+00	   9.9977872e-01	   9.9999061e-01	   9.9999021e-01	   9.9999930e-01	   9.9999966e-01	   9.9999985e-01	
   1.0065554e+00	   9.9976138e-01	   9.9998948e-01	   9.9998905e-01	   9.9999918e-01	   9.9999960e-01	   9.9999983e-01	
   1.0067777e+00	   9.9974407e-01	   9.9998827e-01	   9.9998781e-01	   9.9999905e-01	   9.9999953e-01	   9.9999980e-01	
   1.0070000e+00	   9.9972688e-01	   9.9998698e-01	   9.9998648e-01	   9.9999891e-01	   9.9999946e-01	   9.9999976e-01	
   1.0070000e+00	   9.9972688e-01	   9.9998698e-01	   9.9998648e-01	   9.9999891e-01	   9.9999946e-01	   9.9999976e-01	
   1.0070010e+00	   9.9972680e-01	   9.9998698e-01	   9.9998648e-01	   9.9999890e-01	   9.9999946e-01	   9.9999976e-01	
   1.0070020e+00	   9.9972673e-01	   9.9998697e-01	   9.9998647e-01	   9.9999890e-01	   9.9999946e-01	   9.9999976e-01	
   1.0070030e+00	   9.9972665e-01	   9.9998697e-01	   9.9998647e-01	   9.9999890e-01	   9.9999946e-01	   9.9999976e-01	
   1.0070130e+00	   9.9972587e-01	   9.9998691e-01	   9.9998641e-01	   9.9999890e-01	   9.9999945e-01	   9.9999976e-01	
   1.0070230e+00	   9.9972508e-01	   9.9998685e-01	   9.9998634e-01	   9.9999889e-01	   9.9999945e-01	   9.9999976e-01	
   1.0070330e+00	   9.9972428e-01	   9.9998679e-01	   9.9998628e-01	   9.9999888e-01	   9.9999945e-01	   9.9999976e-01	
   1.0071330e+00	   9.9971588e-01	   9.9998618e-01	   9.9998566e-01	   9.9999881e-01	   9.9999941e-01	   9.9999974e-01	
   1.0072330e+00	   9.9970720e-01	   9.9998556e-01	   9.9998503e-01	   9.9999874e-01	   9.9999937e-01	   9.9999973e-01	
   1.0073330e+00	   9.9969835e-01	   9.9998492e-01	   9.9998437e-01	   9.9999867e-01	   9.9999933e-01	   9.9999971e-01	
   1.0075553e+00	   9.9967851e-01	   9.9998343e-01	   9.9998284e-01	   9.9999849e-01	   9.9999924e-01	   9.9999966e-01	
   1.0077777e+00	   9.9965869e-01	   9.9998184e-01	   9.9998122e-01	   9.9999829e-01	   9.9999914e-01	   9.9999962e-01	
   1.0080000e+00	   9.9963902e-01	   9.9998017e-01	   9.9997951e-01	   9.9999807e-01	   9.9999903e-01	   9.9999957e-01	
   1.0080000e+00	   9.9963902e-01	   9.9998017e-01	   9.9997951e-01	   9.9999807e-01	   9.9999903e-01	   9.9999957e-01	
   1.0080000e+00	   9.9963902e-01	   9.9998017e-01	   9.9997951e-01	   9.9999807e-01	   9.9999903e-01	   9.9999957e-01	
   1.0080010e+00	   9.9963893e-01	   9.9998017e-01	   9.9997950e-01	   9.9999807e-01	   9.9999903e-01	   9.9999957e-01	
   1.0080020e+00	   9.9963884e-01	   9.9998016e-01	   9.9997949e-01	   9.9999807e-01	   9.9999902e-01	   9.9999957e-01	
   1.0080030e+00	   9.9963875e-01	   9.9998015e-01	   9.9997949e-01	   9.9999807e-01	   9.9999902e-01	   9.9999956e-01	
   1.0080130e+00	   9.9963786e-01	   9.9998007e-01	   9.9997941e-01	   9.9999806e-01	   9.9999902e-01	   9.9999956e-01	
   1.0080230e+00	   9.9963696e-01	   9.9998000e-01	   9.9997933e-01	   9.9999805e-01	   9.9999901e-01	   9.9999956e-01	
   1.0080330e+00	   9.9963605e-01	   9.9997992e-01	   9.9997925e-01	   9.9999804e-01	   9.9999901e-01	   9.9999956e-01	
   1.0081330e+00	   9.9962654e-01	   9.9997914e-01	   9.9997846e-01	   9.9999794e-01	   9.9999896e-01	   9.9999953e-01	
   1.0082330e+00	   9.9961675e-01	   9.9997835e-01	   9.9997764e-01	   9.9999783e-01	   9.9999890e-01	   9.9999951e-01	
   1.0083330e+00	   9.9960680e-01	   9.9997753e-01	   9.9997681e-01	   9.9999772e-01	   9.9999884e-01	   9.9999948e-01	
   1.0085553e+00	   9.9958452e-01	   9.9997564e-01	   9.9997488e-01	   9.9999746e-01	   9.9999871e-01	   9.9999942e-01	
   1.0087777e+00	   9.9956228e-01	   9.9997365e-01	   9.9997285e-01	   9.9999718e-01	   9.9999856e-01	   9.9999934e-01	
   1.0090000e+00	   9.9954020e-01	   9.9997157e-01	   9.9997073e-01	   9.9999688e-01	   9.9999840e-01	   9.9999927e-01	
   1.0090000e+00	   9.9954020e-01	   9.9997157e-01	   9.9997073e-01	   9.9999688e-01	   9.9999840e-01	   9.9999927e-01	
   1.0090000e+00	   9.9954020e-01	   9.9997157e-01	   9.9997073e-01	   9.9999688e-01	   9.9999840e-01	   9.9999927e-01	
   1.0090010e+00	   9.9954010e-01	   9.9997156e-01	   9.9997072e-01	   9.9999688e-01	   9.9999840e-01	   9.9999927e-01	
   1.0090020e+00	   9.9954000e-01	   9.9997155e-01	   9.9997071e-01	   9.9999688e-01	   9.9999840e-01	   9.9999927e-01	
   1.0090030e+00	   9.9953990e-01	   9.9997154e-01	   9.9997070e-01	   9.9999688e-01	   9.9999840e-01	   9.9999927e-01	
   1.0090130e+00	   9.9953890e-01	   9.9997145e-01	   9.9997060e-01	   9.9999687e-01	   9.9999839e-01	   9.9999926e-01	
   1.0090230e+00	   9.9953789e-01	   9.9997135e-01	   9.9997051e-01	   9.9999685e-01	   9.9999838e-01	   9.9999926e-01	
   1.0090330e+00	   9.9953687e-01	   9.9997126e-01	   9.9997041e-01	   9.9999684e-01	   9.9999838e-01	   9.9999926e-01	
   1.0091330e+00	   9.9952629e-01	   9.9997030e-01	   9.9996943e-01	   9.9999670e-01	   9.9999830e-01	   9.9999922e-01	
   1.0092330e+00	   9.9951543e-01	   9.9996931e-01	   9.9996843e-01	   9.9999655e-01	   9.9999822e-01	   9.9999918e-01	
   1.0093330e+00	   9.9950441e-01	   9.9996831e-01	   9.9996740e-01	   9.9999640e-01	   9.9999814e-01	   9.9999914e-01	
   1.0095553e+00	   9.9947976e-01	   9.9996599e-01	   9.9996504e-01	   9.9999604e-01	   9.9999795e-01	   9.9999905e-01	
   1.0097777e+00	   9.9945517e-01	   9.9996358e-01	   9.9996259e-01	   9.9999566e-01	   9.9999775e-01	   9.9999895e-01	
   1.0100000e+00	   9.9943076e-01	   9.9996107e-01	   9.9996003e-01	   9.9999526e-01	   9.9999754e-01	   9.9999885e-01	
   1.0100000e+00	   9.9943076e-01	   9.9996107e-01	   9.9996003e-01	   9.9999526e-01	   9.9999754e-01	   9.9999885e-01	
   1.0100010e+00	   9.9943065e-01	   9.9996106e-01	   9.9996002e-01	   9.9999526e-01	   9.9999754e-01	   9.9999885e-01	
   1.0100020e+00	   9.9943054e-01	   9.9996105e-01	   9.9996001e-01	   9.9999526e-01	   9.9999754e-01	   9.9999885e-01	
   1.0100030e+00	   9.9943043e-01	   9.9996104e-01	   9.9996000e-01	   9.9999526e-01	   9.9999753e-01	   9.9999884e-01	
   1.0100130e+00	   9.9942932e-01	   9.9996092e-01	   9.9995988e-01	   9.9999524e-01	   9.9999752e-01	   9.9999884e-01	
   1.0100230e+00	   9.9942821e-01	   9.9996081e-01	   9.9995976e-01	   9.9999522e-01	   9.9999751e-01	   9.9999884e-01	
   1.0100330e+00	   9.9942708e-01	   9.9996069e-01	   9.9995965e-01	   9.9999520e-01	   9.9999751e-01	   9.9999883e-01	
   1.0101330e+00	   9.9941546e-01	   9.9995953e-01	   9.9995847e-01	   9.9999501e-01	   9.9999740e-01	   9.9999878e-01	
   1.0102330e+00	   9.9940355e-01	   9.9995835e-01	   9.9995727e-01	   9.9999482e-01	   9.9999730e-01	   9.9999873e-01	
   1.0103330e+00	   9.9939149e-01	   9.9995715e-01	   9.9995605e-01	   9.9999462e-01	   9.9999719e-01	   9.9999868e-01	
   1.0105554e+00	   9.9936454e-01	   9.9995439e-01	   9.9995324e-01	   9.9999415e-01	   9.9999695e-01	   9.9999855e-01	
   1.0107777e+00	   9.9933766e-01	   9.9995153e-01	   9.9995033e-01	   9.9999366e-01	   9.9999668e-01	   9.9999842e-01	
   1.0110001e+00	   9.9931097e-01	   9.9994857e-01	   9.9994732e-01	   9.9999314e-01	   9.9999640e-01	   9.9999827e-01	
   1.0114767e+00	   9.9925440e-01	   9.9994193e-01	   9.9994057e-01	   9.9999195e-01	   9.9999576e-01	   9.9999794e-01	
   1.0119534e+00	   9.9919878e-01	   9.9993487e-01	   9.9993341e-01	   9.9999062e-01	   9.9999504e-01	   9.9999757e-01	
   1.0124300e+00	   9.9914412e-01	   9.9992742e-01	   9.9992586e-01	   9.9998916e-01	   9.9999425e-01	   9.9999715e-01	
   1.0129066e+00	   9.9909037e-01	   9.9991959e-01	   9.9991793e-01	   9.9998756e-01	   9.9999339e-01	   9.9999668e-01	
   1.0142168e+00	   9.9894676e-01	   9.9989647e-01	   9.9989456e-01	   9.9998240e-01	   9.9999057e-01	   9.9999512e-01	
   1.0155270e+00	   9.9880874e-01	   9.9987129e-01	   9.9986913e-01	   9.9997612e-01	   9.9998713e-01	   9.9999314e-01	
   1.0168371e+00	   9.9867564e-01	   9.9984444e-01	   9.9984204e-01	   9.9996873e-01	   9.9998305e-01	   9.9999070e-01	
   1.0181473e+00	   9.9854692e-01	   9.9981625e-01	   9.9981357e-01	   9.9996025e-01	   9.9997835e-01	   9.9998777e-01	
   1.0201288e+00	   9.9835975e-01	   9.9977150e-01	   9.9976835e-01	   9.9994544e-01	   9.9997010e-01	   9.9998241e-01	
   1.0221103e+00	   9.9818060e-01	   9.9972474e-01	   9.9972101e-01	   9.9992834e-01	   9.9996053e-01	   9.9997588e-01	
   1.0240917e+00	   9.9800864e-01	   9.9967638e-01	   9.9967196e-01	   9.9990912e-01	   9.9994969e-01	   9.9996816e-01	
   1.0260732e+00	   9.9784328e-01	   9.9962672e-01	   9.9962147e-01	   9.9988790e-01	   9.9993764e-01	   9.9995926e-01	
   1.0280547e+00	   9.9768399e-01	   9.9957598e-01	   9.9956975e-01	   9.9986481e-01	   9.9992442e-01	   9.9994920e-01	
   1.0313756e+00	   9.9742949e-01	   9.9948901e-01	   9.9948084e-01	   9.9982222e-01	   9.9989971e-01	   9.9992981e-01	
   1.0346964e+00	   9.9718899e-01	   9.9940026e-01	   9.9938977e-01	   9.9977517e-01	   9.9987192e-01	   9.9990735e-01	
   1.0380173e+00	   9.9696094e-01	   9.9931028e-01	   9.9929713e-01	   9.9972411e-01	   9.9984116e-01	   9.9988198e-01	
   1.0413382e+00	   9.9674406e-01	   9.9921946e-01	   9.9920334e-01	   9.9966947e-01	   9.9980754e-01	   9.9985389e-01	
   1.0446590e+00	   9.9653720e-01	   9.9912809e-01	   9.9910878e-01	   9.9961162e-01	   9.9977116e-01	   9.9982324e-01	
   1.0489783e+00	   9.9628151e-01	   9.9900882e-01	   9.9898506e-01	   9.9953211e-01	   9.9971987e-01	   9.9977983e-01	
   1.0532975e+00	   9.9603915e-01	   9.9888939e-01	   9.9886095e-01	   9.9944842e-01	   9.9966430e-01	   9.9973272e-01	
   1.0576168e+00	   9.9580846e-01	   9.9877006e-01	   9.9873680e-01	   9.9936112e-01	   9.9960466e-01	   9.9968224e-01	
   1.0619360e+00	   9.9558803e-01	   9.9865097e-01	   9.9861284e-01	   9.9927074e-01	   9.9954116e-01	   9.9962868e-01	
   1.0662552e+00	   9.9537663e-01	   9.9853222e-01	   9.9848920e-01	   9.9917770e-01	   9.9947400e-01	   9.9957230e-01	
   1.0728965e+00	   9.9506685e-01	   9.9835041e-01	   9.9829994e-01	   9.9903027e-01	   9.9936405e-01	   9.9948064e-01	
   1.0795378e+00	   9.9477262e-01	   9.9816959e-01	   9.9811186e-01	   9.9887855e-01	   9.9924663e-01	   9.9938361e-01	
   1.0861790e+00	   9.9449124e-01	   9.9798973e-01	   9.9792496e-01	   9.9872339e-01	   9.9912238e-01	   9.9928184e-01	
   1.0928203e+00	   9.9422050e-01	   9.9781072e-01	   9.9773915e-01	   9.9856547e-01	   9.9899195e-01	   9.9917585e-01	
   1.0994616e+00	   9.9395856e-01	   9.9763243e-01	   9.9755429e-01	   9.9840528e-01	   9.9885592e-01	   9.9906607e-01	
   1.1098407e+00	   9.9356339e-01	   9.9735489e-01	   9.9726685e-01	   9.9815125e-01	   9.9863337e-01	   9.9888781e-01	
   1.1202198e+00	   9.9318132e-01	   9.9707825e-01	   9.9698063e-01	   9.9789367e-01	   9.9840036e-01	   9.9870244e-01	
   1.1305990e+00	   9.9280875e-01	   9.9680201e-01	   9.9669497e-01	   9.9763328e-01	   9.9815856e-01	   9.9851096e-01	
   1.1409781e+00	   9.9244304e-01	   9.9652579e-01	   9.9640928e-01	   9.9737051e-01	   9.9790945e-01	   9.9831420e-01	
   1.1513572e+00	   9.9208219e-01	   9.9624924e-01	   9.9612307e-01	   9.9710567e-01	   9.9765428e-01	   9.9811283e-01	
   1.1628768e+00	   9.9168563e-01	   9.9594166e-01	   9.9580436e-01	   9.9680957e-01	   9.9736527e-01	   9.9788465e-01	
   1.1743964e+00	   9.9129181e-01	   9.9563317e-01	   9.9548417e-01	   9.9651142e-01	   9.9707139e-01	   9.9765222e-01	
   1.1859160e+00	   9.9089977e-01	   9.9532364e-01	   9.9516222e-01	   9.9621142e-01	   9.9677367e-01	   9.9741615e-01	
   1.1974356e+00	   9.9050896e-01	   9.9501302e-01	   9.9483839e-01	   9.9590973e-01	   9.9647300e-01	   9.9717693e-01	
   1.2089552e+00	   9.9011911e-01	   9.9470134e-01	   9.9451261e-01	   9.9560651e-01	   9.9617008e-01	   9.9693501e-01	
   1.2265695e+00	   9.8952486e-01	   9.9422288e-01	   9.9401084e-01	   9.9514026e-01	   9.9570382e-01	   9.9656067e-01	
   1.2441837e+00	   9.8893328e-01	   9.9374253e-01	   9.9350503e-01	   9.9467137e-01	   9.9523533e-01	   9.9618196e-01	
   1.2617980e+00	   9.8834548e-01	   9.9326087e-01	   9.9299582e-01	   9.9420042e-01	   9.9476585e-01	   9.9579976e-01	
   1.2794123e+00	   9.8776293e-01	   9.9277858e-01	   9.9248410e-01	   9.9372803e-01	   9.9429629e-01	   9.9541474e-01	
   1.2970265e+00	   9.8718723e-01	   9.9229640e-01	   9.9197085e-01	   9.9325483e-01	   9.9382733e-01	   9.9502742e-01	
   1.3225545e+00	   9.8636821e-01	   9.9159925e-01	   9.9122642e-01	   9.9256883e-01	   9.9314975e-01	   9.9446275e-01	
   1.3480824e+00	   9.8557117e-01	   9.9090595e-01	   9.9048414e-01	   9.9188425e-01	   9.9247578e-01	   9.9389496e-01	
   1.3736103e+00	   9.8479969e-01	   9.9021841e-01	   9.8974709e-01	   9.9120281e-01	   9.9180635e-01	   9.9332463e-01	
   1.3991382e+00	   9.8405626e-01	   9.8953823e-01	   9.8901808e-01	   9.9052603e-01	   9.9114218e-01	   9.9275210e-01	
   1.4246662e+00	   9.8334223e-01	   9.8886665e-01	   9.8829956e-01	   9.8985525e-01	   9.9048383e-01	   9.9217754e-01	
   1.4585782e+00	   9.8243906e-01	   9.8798915e-01	   9.8736446e-01	   9.8897518e-01	   9.8961904e-01	   9.9141117e-01	
   1.4924902e+00	   9.8158542e-01	   9.8712926e-01	   9.8645451e-01	   9.8810928e-01	   9.8876613e-01	   9.9064108e-01	
   1.5264022e+00	   9.8077605e-01	   9.8628690e-01	   9.8557147e-01	   9.8725848e-01	   9.8792550e-01	   9.8986683e-01	
   1.5603143e+00	   9.8000343e-01	   9.8546100e-01	   9.8471560e-01	   9.8642283e-01	   9.8709718e-01	   9.8908781e-01	
   1.5942263e+00	   9.7925861e-01	   9.8464970e-01	   9.8388583e-01	   9.8560165e-01	   9.8628078e-01	   9.8830332e-01	
   1.6432875e+00	   9.7821114e-01	   9.8349691e-01	   9.8272674e-01	   9.8443641e-01	   9.8511906e-01	   9.8715733e-01	
   1.6832107e+00	   9.7736830e-01	   9.8257236e-01	   9.8181429e-01	   9.8350497e-01	   9.8418868e-01	   9.8621413e-01	
   1.7231338e+00	   9.7652041e-01	   9.8165536e-01	   9.8092297e-01	   9.8258494e-01	   9.8326924e-01	   9.8526085e-01	
   1.7630570e+00	   9.7565832e-01	   9.8074234e-01	   9.8004673e-01	   9.8167302e-01	   9.8235823e-01	   9.8429770e-01	
   1.8029801e+00	   9.7477700e-01	   9.7983073e-01	   9.7918005e-01	   9.8076638e-01	   9.8145329e-01	   9.8332565e-01	
   1.8429033e+00	   9.7387559e-01	   9.7891925e-01	   9.7831841e-01	   9.7986297e-01	   9.8055239e-01	   9.8234655e-01	
   1.8876206e+00	   9.7284562e-01	   9.7789846e-01	   9.7735522e-01	   9.7885353e-01	   9.7954631e-01	   9.8124485e-01	
   1.9323379e+00	   9.7180256e-01	   9.7687958e-01	   9.7639158e-01	   9.7784663e-01	   9.7854249e-01	   9.8014272e-01	
   1.9770553e+00	   9.7075791e-01	   9.7586588e-01	   9.7542690e-01	   9.7684366e-01	   9.7754119e-01	   9.7904617e-01	
   2.0217726e+00	   9.6972365e-01	   9.7486134e-01	   9.7446212e-01	   9.7584710e-01	   9.7654379e-01	   9.7796172e-01	
   2.0664899e+00	   9.6871019e-01	   9.7386992e-01	   9.7349913e-01	   9.7485991e-01	   9.7555249e-01	   9.7689577e-01	
   2.1112073e+00	   9.6772488e-01	   9.7289487e-01	   9.7254012e-01	   9.7388505e-01	   9.7456993e-01	   9.7585411e-01	
   2.1645226e+00	   9.6659145e-01	   9.7175660e-01	   9.7140474e-01	   9.7274219e-01	   9.7341348e-01	   9.7465022e-01	
   2.2178380e+00	   9.6550151e-01	   9.7064575e-01	   9.7028064e-01	   9.7162300e-01	   9.7227713e-01	   9.7349257e-01	
   2.2711534e+00	   9.6444688e-01	   9.6956092e-01	   9.6916948e-01	   9.7052836e-01	   9.7116375e-01	   9.7238307e-01	
   2.3244688e+00	   9.6341511e-01	   9.6849888e-01	   9.6807207e-01	   9.6945747e-01	   9.7007498e-01	   9.7132052e-01	
   2.3777842e+00	   9.6239293e-01	   9.6745574e-01	   9.6698907e-01	   9.6840862e-01	   9.6901140e-01	   9.7030127e-01	
   2.4310996e+00	   9.6136980e-01	   9.6642838e-01	   9.6592183e-01	   9.6738009e-01	   9.6797314e-01	   9.6932029e-01	
   2.4849603e+00	   9.6033003e-01	   9.6540530e-01	   9.6486249e-01	   9.6636090e-01	   9.6695017e-01	   9.6836270e-01	
   2.5388211e+00	   9.5928573e-01	   9.6439845e-01	   9.6382667e-01	   9.6536250e-01	   9.6595410e-01	   9.6743393e-01	
   2.5926819e+00	   9.5824546e-01	   9.6341194e-01	   9.6282062e-01	   9.6438762e-01	   9.6498671e-01	   9.6653057e-01	
   2.6465427e+00	   9.5722306e-01	   9.6245201e-01	   9.6185152e-01	   9.6344058e-01	   9.6405062e-01	   9.6565094e-01	
   2.7004034e+00	   9.5623489e-01	   9.6152591e-01	   9.6092644e-01	   9.6252665e-01	   9.6314899e-01	   9.6479490e-01	
   2.7542642e+00	   9.5529661e-01	   9.6064047e-01	   9.6005100e-01	   9.6165093e-01	   9.6228478e-01	   9.6396334e-01	
   2.8188850e+00	   9.5425192e-01	   9.5963806e-01	   9.5906956e-01	   9.6065558e-01	   9.6129985e-01	   9.6299954e-01	
   2.8835057e+00	   9.5330399e-01	   9.5870370e-01	   9.5816192e-01	   9.5972271e-01	   9.6037198e-01	   9.6207373e-01	
   2.9351941e+00	   9.5261357e-01	   9.5800342e-01	   9.5748397e-01	   9.5902007e-01	   9.5966901e-01	   9.6136030e-01	
   2.9868825e+00	   9.5197393e-01	   9.5733939e-01	   9.5684056e-01	   9.5835159e-01	   9.5899696e-01	   9.6066934e-01	
   3.0385709e+00	   9.5137243e-01	   9.5670445e-01	   9.5622251e-01	   9.5771132e-01	   9.5835088e-01	   9.5999843e-01	
   3.0902592e+00	   9.5079494e-01	   9.5609068e-01	   9.5562041e-01	   9.5709250e-01	   9.5772524e-01	   9.5934465e-01	
   3.1419476e+00	   9.5022787e-01	   9.5549058e-01	   9.5502586e-01	   9.5648855e-01	   9.5711472e-01	   9.5870520e-01	
   3.2109347e+00	   9.4946995e-01	   9.5470143e-01	   9.5423441e-01	   9.5569707e-01	   9.5631651e-01	   9.5787090e-01	
   3.2799218e+00	   9.4869844e-01	   9.5391937e-01	   9.5344009e-01	   9.5491614e-01	   9.5553251e-01	   9.5705734e-01	
   3.3489089e+00	   9.4791477e-01	   9.5314603e-01	   9.5264748e-01	   9.5414661e-01	   9.5476365e-01	   9.5626786e-01	
   3.4178960e+00	   9.4713471e-01	   9.5239170e-01	   9.5187110e-01	   9.5339726e-01	   9.5401749e-01	   9.5551063e-01	
   3.4868830e+00	   9.4638371e-01	   9.5167264e-01	   9.5113176e-01	   9.5268271e-01	   9.5330657e-01	   9.5479729e-01	
   3.5589653e+00	   9.4565942e-01	   9.5097816e-01	   9.5042237e-01	   9.5199135e-01	   9.5261709e-01	   9.5411227e-01	
   3.6186837e+00	   9.4512393e-01	   9.5045895e-01	   9.4989799e-01	   9.5147317e-01	   9.5209775e-01	   9.5360011e-01	
   3.6784021e+00	   9.4465507e-01	   9.4999655e-01	   9.4943762e-01	   9.5101081e-01	   9.5163147e-01	   9.5314243e-01	
   3.7381205e+00	   9.4425285e-01	   9.4959149e-01	   9.4904121e-01	   9.5060546e-01	   9.5121989e-01	   9.5273953e-01	
   3.7978389e+00	   9.4391067e-01	   9.4923981e-01	   9.4870319e-01	   9.5025390e-01	   9.5086084e-01	   9.5238836e-01	
   3.8575572e+00	   9.4361751e-01	   9.4893430e-01	   9.4841395e-01	   9.4994946e-01	   9.5054907e-01	   9.5208314e-01	
   3.9315366e+00	   9.4330330e-01	   9.4860654e-01	   9.4810587e-01	   9.4962457e-01	   9.5021744e-01	   9.5175773e-01	
   4.0055160e+00	   9.4302360e-01	   9.4832020e-01	   9.4783416e-01	   9.4934238e-01	   9.4993303e-01	   9.5147773e-01	
   4.0794953e+00	   9.4276434e-01	   9.4806340e-01	   9.4758343e-01	   9.4908986e-01	   9.4968363e-01	   9.5123163e-01	
   4.1534747e+00	   9.4252178e-01	   9.4783097e-01	   9.4734716e-01	   9.4886029e-01	   9.4946185e-01	   9.5101278e-01	
   4.2274541e+00	   9.4230211e-01	   9.4762489e-01	   9.4712863e-01	   9.4865448e-01	   9.4926638e-01	   9.5082036e-01	
   4.3160646e+00	   9.4208715e-01	   9.4742366e-01	   9.4690615e-01	   9.4844970e-01	   9.4907338e-01	   9.5063114e-01	
   4.4046752e+00	   9.4194567e-01	   9.4728694e-01	   9.4674864e-01	   9.4830626e-01	   9.4893692e-01	   9.5049794e-01	
   4.4932858e+00	   9.4189359e-01	   9.4722842e-01	   9.4667728e-01	   9.4824046e-01	   9.4887058e-01	   9.5043304e-01	
   4.5818964e+00	   9.4193438e-01	   9.4725444e-01	   9.4670292e-01	   9.4826170e-01	   9.4888391e-01	   9.5044454e-01	
   4.6705069e+00	   9.4205933e-01	   9.4736251e-01	   9.4682289e-01	   9.4836960e-01	   9.4897940e-01	   9.5053398e-01	
   4.7666583e+00	   9.4227228e-01	   9.4756195e-01	   9.4704364e-01	   9.4857416e-01	   9.4917052e-01	   9.5071385e-01	
   4.8628096e+00	   9.4254839e-01	   9.4783365e-01	   9.4733659e-01	   9.4885413e-01	   9.4944203e-01	   9.5097088e-01	
   4.9589609e+00	   9.4287758e-01	   9.4816651e-01	   9.4768213e-01	   9.4919449e-01	   9.4978154e-01	   9.5129586e-01	
   5.0551122e+00	   9.4325915e-01	   9.4855485e-01	   9.4807002e-01	   9.4958604e-01	   9.5017904e-01	   9.5168260e-01	
   5.1512636e+00	   9.4369795e-01	   9.4899773e-01	   9.4850073e-01	   9.5002649e-01	   9.5062854e-01	   9.5212836e-01	
   5.2474149e+00	   9.4419802e-01	   9.4949609e-01	   9.4898193e-01	   9.5051843e-01	   9.5112793e-01	   9.5263230e-01	
   5.3435662e+00	   9.4476019e-01	   9.5005099e-01	   9.4952175e-01	   9.5106572e-01	   9.5167797e-01	   9.5319389e-01	
   5.4397175e+00	   9.4538161e-01	   9.5066218e-01	   9.5012608e-01	   9.5167131e-01	   9.5228085e-01	   9.5381165e-01	
   5.5490236e+00	   9.4615477e-01	   9.5142440e-01	   9.5089330e-01	   9.5243195e-01	   9.5303392e-01	   9.5457928e-01	
   5.6583297e+00	   9.4699629e-01	   9.5225825e-01	   9.5174221e-01	   9.5326887e-01	   9.5386264e-01	   9.5541376e-01	
   5.7676358e+00	   9.4790691e-01	   9.5316396e-01	   9.5266460e-01	   9.5417917e-01	   9.5476833e-01	   9.5631322e-01	
   5.8769419e+00	   9.4888717e-01	   9.5413944e-01	   9.5364999e-01	   9.5515713e-01	   9.5574690e-01	   9.5727548e-01	
   5.9862480e+00	   9.4993176e-01	   9.5517711e-01	   9.5468687e-01	   9.5619335e-01	   9.5678730e-01	   9.5829593e-01	
   6.0955541e+00	   9.5102732e-01	   9.5626365e-01	   9.5576402e-01	   9.5727536e-01	   9.5787350e-01	   9.5936646e-01	
   6.2048602e+00	   9.5215678e-01	   9.5738401e-01	   9.5687274e-01	   9.5839081e-01	   9.5898996e-01	   9.6047718e-01	
   6.3141663e+00	   9.5330805e-01	   9.5852817e-01	   9.5800977e-01	   9.5953218e-01	   9.6012824e-01	   9.6162031e-01	
   6.4234724e+00	   9.5448094e-01	   9.5969612e-01	   9.5917865e-01	   9.6070019e-01	   9.6129060e-01	   9.6279374e-01	
   6.5327785e+00	   9.5568672e-01	   9.6089713e-01	   9.6038755e-01	   9.6190278e-01	   9.6248790e-01	   9.6400133e-01	
   6.6420846e+00	   9.5693947e-01	   9.6214277e-01	   9.6164351e-01	   9.6314932e-01	   9.6373187e-01	   9.6524891e-01	
   6.7536112e+00	   9.5827161e-01	   9.6346431e-01	   9.6297280e-01	   9.6446955e-01	   9.6505289e-01	   9.6656477e-01	
   6.8651377e+00	   9.5964786e-01	   9.6482830e-01	   9.6433856e-01	   9.6583017e-01	   9.6641634e-01	   9.6791695e-01	
   6.9766642e+00	   9.6104455e-01	   9.6621448e-01	   9.6572118e-01	   9.6721266e-01	   9.6780131e-01	   9.6929035e-01	
   7.0881908e+00	   9.6243797e-01	   9.6760098e-01	   9.6710146e-01	   9.6859656e-01	   9.6918570e-01	   9.7066759e-01	
   7.1997173e+00	   9.6381591e-01	   9.6897508e-01	   9.6847045e-01	   9.6996975e-01	   9.7055692e-01	   9.7203797e-01	
   7.3215834e+00	   9.6530994e-01	   9.7046545e-01	   9.6995982e-01	   9.7146041e-01	   9.7204348e-01	   9.7352886e-01	
   7.4434496e+00	   9.6681154e-01	   9.7195970e-01	   9.7145829e-01	   9.7295448e-01	   9.7353361e-01	   9.7502333e-01	
   7.5653157e+00	   9.6833831e-01	   9.7347426e-01	   9.7297971e-01	   9.7446729e-01	   9.7504414e-01	   9.7653356e-01	
   7.6871819e+00	   9.6988922e-01	   9.7501122e-01	   9.7452234e-01	   9.7600142e-01	   9.7657790e-01	   9.7806137e-01	
   7.8090481e+00	   9.7144327e-01	   9.7655395e-01	   9.7606745e-01	   9.7754157e-01	   9.7811901e-01	   9.7959382e-01	
   7.9309142e+00	   9.7297290e-01	   9.7807715e-01	   9.7758901e-01	   9.7906323e-01	   9.7964180e-01	   9.8110935e-01	
   8.0528050e+00	   9.7446034e-01	   9.7956191e-01	   9.7906957e-01	   9.8054736e-01	   9.8112624e-01	   9.8259084e-01	
   8.1746957e+00	   9.7590633e-01	   9.8100504e-01	   9.8050876e-01	   9.8198975e-01	   9.8256779e-01	   9.8403373e-01	
   8.2965865e+00	   9.7732638e-01	   9.8241834e-01	   9.8192099e-01	   9.8340128e-01	   9.8397752e-01	   9.8544647e-01	
   8.4184772e+00	   9.7873575e-01	   9.8381663e-01	   9.8332199e-01	   9.8479685e-01	   9.8537086e-01	   9.8684117e-01	
   8.5403680e+00	   9.8013638e-01	   9.8520501e-01	   9.8471563e-01	   9.8618266e-01	   9.8675464e-01	   9.8822278e-01	
   8.6767338e+00	   9.8167594e-01	   9.8673434e-01	   9.8625054e-01	   9.8771059e-01	   9.8828130e-01	   9.8974341e-01	
   8.8130996e+00	   9.8316250e-01	   9.8821632e-01	   9.8773451e-01	   9.8919271e-01	   9.8976358e-01	   9.9121850e-01	
   8.9494653e+00	   9.8458042e-01	   9.8963253e-01	   9.8914815e-01	   9.9060908e-01	   9.9118113e-01	   9.9263085e-01	
   9.0858311e+00	   9.8593189e-01	   9.9098025e-01	   9.9049100e-01	   9.9195528e-01	   9.9252834e-01	   9.9397647e-01	
   9.2221969e+00	   9.8723003e-01	   9.9227007e-01	   9.9177768e-01	   9.9324177e-01	   9.9381444e-01	   9.9526398e-01	
   9.3585627e+00	   9.8848434e-01	   9.9351363e-01	   9.9302264e-01	   9.9448185e-01	   9.9505242e-01	   9.9650412e-01	
   9.4949285e+00	   9.8969201e-01	   9.9471267e-01	   9.9422703e-01	   9.9567927e-01	   9.9624709e-01	   9.9769918e-01	
   9.6249159e+00	   9.9078813e-01	   9.9580468e-01	   9.9532412e-01	   9.9677168e-01	   9.9733799e-01	   9.9878771e-01	
   9.7286088e+00	   9.9161882e-01	   9.9663427e-01	   9.9615576e-01	   9.9760214e-01	   9.9816860e-01	   9.9961473e-01	
   9.8323016e+00	   9.9240913e-01	   9.9742351e-01	   9.9694447e-01	   9.9839167e-01	   9.9895931e-01	   1.0004013e+00	
   9.9359945e+00	   9.9316004e-01	   9.9817211e-01	   9.9769057e-01	   9.9913945e-01	   9.9970865e-01	   1.0011471e+00	
   1.0039687e+01	   9.9387295e-01	   9.9888122e-01	   9.9839657e-01	   9.9984677e-01	   1.0004171e+00	   1.0018534e+00	
   1.0162416e+01	   9.9466869e-01	   9.9967159e-01	   9.9918447e-01	   1.0006347e+00	   1.0012050e+00	   1.0026409e+00	
   1.0285144e+01	   9.9541252e-01	   1.0004105e+00	   9.9992330e-01	   1.0013718e+00	   1.0019408e+00	   1.0033780e+00	
   1.0407873e+01	   9.9610463e-01	   1.0010992e+00	   1.0006141e+00	   1.0020597e+00	   1.0026270e+00	   1.0040657e+00	
   1.0530601e+01	   9.9674581e-01	   1.0017383e+00	   1.0012561e+00	   1.0026990e+00	   1.0032649e+00	   1.0047041e+00	
   1.0670285e+01	   9.9741499e-01	   1.0024057e+00	   1.0019261e+00	   1.0033668e+00	   1.0039325e+00	   1.0053702e+00	
   1.0809969e+01	   9.9802021e-01	   1.0030089e+00	   1.0025297e+00	   1.0039698e+00	   1.0045366e+00	   1.0059712e+00	
   1.0949652e+01	   9.9856058e-01	   1.0035468e+00	   1.0030662e+00	   1.0045066e+00	   1.0050749e+00	   1.0065065e+00	
   1.1089336e+01	   9.9903471e-01	   1.0040185e+00	   1.0035358e+00	   1.0049769e+00	   1.0055459e+00	   1.0069759e+00	
   1.1242565e+01	   9.9947846e-01	   1.0044603e+00	   1.0039764e+00	   1.0054175e+00	   1.0059862e+00	   1.0074165e+00	
   1.1395794e+01	   9.9984554e-01	   1.0048264e+00	   1.0043431e+00	   1.0057832e+00	   1.0063508e+00	   1.0077826e+00	
   1.1549023e+01	   1.0001428e+00	   1.0051231e+00	   1.0046417e+00	   1.0060803e+00	   1.0066469e+00	   1.0080797e+00	
   1.1702252e+01	   1.0003771e+00	   1.0053567e+00	   1.0048769e+00	   1.0063140e+00	   1.0068810e+00	   1.0083128e+00	
   1.1855481e+01	   1.0005513e+00	   1.0055298e+00	   1.0050499e+00	   1.0064867e+00	   1.0070550e+00	   1.0084844e+00	
   1.2038726e+01	   1.0006775e+00	   1.0056553e+00	   1.0051736e+00	   1.0066113e+00	   1.0071811e+00	   1.0086084e+00	
   1.2221971e+01	   1.0007121e+00	   1.0056908e+00	   1.0052072e+00	   1.0066461e+00	   1.0072160e+00	   1.0086440e+00	
   1.2405216e+01	   1.0006619e+00	   1.0056423e+00	   1.0051588e+00	   1.0065980e+00	   1.0071667e+00	   1.0085973e+00	
   1.2588462e+01	   1.0005428e+00	   1.0055245e+00	   1.0050427e+00	   1.0064807e+00	   1.0070488e+00	   1.0084810e+00	
   1.2771707e+01	   1.0003692e+00	   1.0053508e+00	   1.0048706e+00	   1.0063073e+00	   1.0068762e+00	   1.0083073e+00	
   1.2987974e+01	   1.0000956e+00	   1.0050777e+00	   1.0045968e+00	   1.0060338e+00	   1.0066049e+00	   1.0080332e+00	
   1.3204241e+01	   9.9974150e-01	   1.0047267e+00	   1.0042431e+00	   1.0056826e+00	   1.0062547e+00	   1.0076827e+00	
   1.3420508e+01	   9.9931169e-01	   1.0043013e+00	   1.0038161e+00	   1.0052578e+00	   1.0058290e+00	   1.0072603e+00	
   1.3636775e+01	   9.9883088e-01	   1.0038231e+00	   1.0033391e+00	   1.0047804e+00	   1.0053506e+00	   1.0067852e+00	
   1.3853042e+01	   9.9832445e-01	   1.0033172e+00	   1.0028355e+00	   1.0042749e+00	   1.0048458e+00	   1.0062803e+00	
   1.4084649e+01	   9.9775769e-01	   1.0027522e+00	   1.0022707e+00	   1.0037101e+00	   1.0042831e+00	   1.0057149e+00	
   1.4316256e+01	   9.9715506e-01	   1.0021546e+00	   1.0016702e+00	   1.0031131e+00	   1.0036874e+00	   1.0051186e+00	
   1.4547862e+01	   9.9652089e-01	   1.0015260e+00	   1.0010389e+00	   1.0024853e+00	   1.0030587e+00	   1.0044936e+00	
   1.4779469e+01	   9.9588463e-01	   1.0008920e+00	   1.0004057e+00	   1.0018518e+00	   1.0024240e+00	   1.0038629e+00	
   1.5011076e+01	   9.9527289e-01	   1.0002803e+00	   9.9979718e-01	   1.0012405e+00	   1.0018133e+00	   1.0032523e+00	
   1.5242682e+01	   9.9468403e-01	   9.9969390e-01	   9.9921170e-01	   1.0006549e+00	   1.0012297e+00	   1.0026660e+00	
   1.5474289e+01	   9.9410260e-01	   9.9911840e-01	   9.9863292e-01	   1.0000804e+00	   1.0006563e+00	   1.0020919e+00	
   1.5705896e+01	   9.9353256e-01	   9.9855306e-01	   9.9806397e-01	   9.9951541e-01	   1.0000906e+00	   1.0015295e+00	
   1.5937503e+01	   9.9300092e-01	   9.9802164e-01	   9.9753336e-01	   9.9898388e-01	   9.9955770e-01	   1.0010006e+00	
   1.6169109e+01	   9.9252708e-01	   9.9754689e-01	   9.9706280e-01	   9.9850964e-01	   9.9908354e-01	   1.0005268e+00	
   1.6400716e+01	   9.9210278e-01	   9.9712548e-01	   9.9664307e-01	   9.9808963e-01	   9.9866508e-01	   1.0001056e+00	
   1.6632323e+01	   9.9171052e-01	   9.9673872e-01	   9.9625260e-01	   9.9770385e-01	   9.9828050e-01	   9.9971969e-01	
   1.6863929e+01	   9.9135248e-01	   9.9638316e-01	   9.9589248e-01	   9.9734776e-01	   9.9792387e-01	   9.9936566e-01	
   1.7048746e+01	   9.9110502e-01	   9.9613399e-01	   9.9564375e-01	   9.9709782e-01	   9.9767262e-01	   9.9911783e-01	
   1.7233563e+01	   9.9090161e-01	   9.9592889e-01	   9.9544297e-01	   9.9689313e-01	   9.9746718e-01	   9.9891374e-01	
   1.7418380e+01	   9.9073734e-01	   9.9576608e-01	   9.9528378e-01	   9.9673196e-01	   9.9730653e-01	   9.9875135e-01	
   1.7603197e+01	   9.9060098e-01	   9.9563328e-01	   9.9514973e-01	   9.9660037e-01	   9.9717624e-01	   9.9861823e-01	
   1.7788014e+01	   9.9048704e-01	   9.9552120e-01	   9.9503264e-01	   9.9648766e-01	   9.9706433e-01	   9.9850549e-01	
   1.7973979e+01	   9.9039904e-01	   9.9543159e-01	   9.9493969e-01	   9.9639635e-01	   9.9697243e-01	   9.9841589e-01	
   1.8159945e+01	   9.9034456e-01	   9.9537461e-01	   9.9488493e-01	   9.9633887e-01	   9.9691341e-01	   9.9836023e-01	
   1.8345910e+01	   9.9032627e-01	   9.9535627e-01	   9.9487209e-01	   9.9632217e-01	   9.9689563e-01	   9.9834350e-01	
   1.8500543e+01	   9.9033682e-01	   9.9536871e-01	   9.9488711e-01	   9.9633639e-01	   9.9691020e-01	   9.9835601e-01	
   1.8655175e+01	   9.9036641e-01	   9.9539962e-01	   9.9491603e-01	   9.9636755e-01	   9.9694266e-01	   9.9838523e-01	
   1.8809807e+01	   9.9041059e-01	   9.9544302e-01	   9.9495462e-01	   9.9640932e-01	   9.9698560e-01	   9.9842642e-01	
   1.8964440e+01	   9.9046598e-01	   9.9549636e-01	   9.9500470e-01	   9.9646077e-01	   9.9703698e-01	   9.9847914e-01	
   1.9119072e+01	   9.9053256e-01	   9.9556165e-01	   9.9507120e-01	   9.9652584e-01	   9.9710058e-01	   9.9854614e-01	
   1.9277326e+01	   9.9061667e-01	   9.9564616e-01	   9.9516035e-01	   9.9661207e-01	   9.9718500e-01	   9.9863310e-01	
   1.9435580e+01	   9.9072277e-01	   9.9575299e-01	   9.9527101e-01	   9.9672073e-01	   9.9729309e-01	   9.9874031e-01	
   1.9593834e+01	   9.9085112e-01	   9.9588072e-01	   9.9539836e-01	   9.9684841e-01	   9.9742197e-01	   9.9886537e-01	
   1.9752088e+01	   9.9099355e-01	   9.9602091e-01	   9.9553449e-01	   9.9698658e-01	   9.9756198e-01	   9.9900188e-01	
   1.9910342e+01	   9.9113700e-01	   9.9616289e-01	   9.9567257e-01	   9.9712666e-01	   9.9770273e-01	   9.9914264e-01	
   2.0071300e+01	   9.9127974e-01	   9.9630558e-01	   9.9581511e-01	   9.9726942e-01	   9.9784410e-01	   9.9928754e-01	
   2.0191064e+01	   9.9138816e-01	   9.9641447e-01	   9.9592678e-01	   9.9737969e-01	   9.9795247e-01	   9.9939891e-01	
   2.0310828e+01	   9.9150676e-01	   9.9653293e-01	   9.9604869e-01	   9.9749951e-01	   9.9807094e-01	   9.9951831e-01	
   2.0430592e+01	   9.9163954e-01	   9.9666447e-01	   9.9618233e-01	   9.9763136e-01	   9.9820282e-01	   9.9964835e-01	
   2.0550356e+01	   9.9178359e-01	   9.9680652e-01	   9.9632409e-01	   9.9777244e-01	   9.9834520e-01	   9.9978730e-01	
   2.0670121e+01	   9.9193012e-01	   9.9695143e-01	   9.9646678e-01	   9.9791585e-01	   9.9849021e-01	   9.9992944e-01	
   2.0804452e+01	   9.9208676e-01	   9.9710776e-01	   9.9662015e-01	   9.9807118e-01	   9.9864640e-01	   1.0000850e+00	
   2.0938784e+01	   9.9223198e-01	   9.9725397e-01	   9.9676487e-01	   9.9821771e-01	   9.9879221e-01	   1.0002329e+00	
   2.1073116e+01	   9.9237309e-01	   9.9739576e-01	   9.9690752e-01	   9.9836059e-01	   9.9893335e-01	   1.0003771e+00	
   2.1207447e+01	   9.9252221e-01	   9.9754374e-01	   9.9705805e-01	   9.9850924e-01	   9.9908053e-01	   1.0005257e+00	
   2.1341779e+01	   9.9268571e-01	   9.9770444e-01	   9.9722123e-01	   9.9866949e-01	   9.9924056e-01	   1.0006845e+00	
   2.1498484e+01	   9.9288433e-01	   9.9790037e-01	   9.9741793e-01	   9.9886425e-01	   9.9943639e-01	   1.0008773e+00	
   2.1655190e+01	   9.9307667e-01	   9.9809205e-01	   9.9760823e-01	   9.9905519e-01	   9.9962858e-01	   1.0010671e+00	
   2.1811895e+01	   9.9325460e-01	   9.9827086e-01	   9.9778485e-01	   9.9923405e-01	   9.9980787e-01	   1.0012461e+00	
   2.1968601e+01	   9.9342119e-01	   9.9843810e-01	   9.9795077e-01	   9.9940171e-01	   9.9997495e-01	   1.0014145e+00	
   2.2154791e+01	   9.9361654e-01	   9.9863240e-01	   9.9814559e-01	   9.9959611e-01	   1.0001682e+00	   1.0016094e+00	
   2.2340980e+01	   9.9381530e-01	   9.9882876e-01	   9.9834383e-01	   9.9979203e-01	   1.0003634e+00	   1.0018049e+00	
   2.2527170e+01	   9.9401365e-01	   9.9902517e-01	   9.9854171e-01	   9.9998792e-01	   1.0005594e+00	   1.0019997e+00	
   2.2713360e+01	   9.9420253e-01	   9.9921344e-01	   9.9872994e-01	   1.0001760e+00	   1.0007481e+00	   1.0021868e+00	
   2.2927586e+01	   9.9440112e-01	   9.9941218e-01	   9.9892741e-01	   1.0003748e+00	   1.0009473e+00	   1.0023851e+00	
   2.3141812e+01	   9.9458206e-01	   9.9959276e-01	   9.9910702e-01	   1.0005552e+00	   1.0011276e+00	   1.0025657e+00	
   2.3356038e+01	   9.9475073e-01	   9.9976021e-01	   9.9927476e-01	   1.0007224e+00	   1.0012942e+00	   1.0027330e+00	
   2.3570264e+01	   9.9490920e-01	   9.9991730e-01	   9.9943288e-01	   1.0008791e+00	   1.0014506e+00	   1.0028895e+00	
   2.3857298e+01	   9.9509992e-01	   1.0001071e+00	   9.9962339e-01	   1.0010689e+00	   1.0016404e+00	   1.0030785e+00	
   2.4144331e+01	   9.9526088e-01	   1.0002679e+00	   9.9978367e-01	   1.0012296e+00	   1.0018015e+00	   1.0032387e+00	
   2.4431364e+01	   9.9539199e-01	   1.0003986e+00	   9.9991380e-01	   1.0013601e+00	   1.0019320e+00	   1.0033692e+00	
   2.4718397e+01	   9.9549660e-01	   1.0005025e+00	   1.0000178e+00	   1.0014638e+00	   1.0020355e+00	   1.0034730e+00	
   2.5153678e+01	   9.9560910e-01	   1.0006145e+00	   1.0001303e+00	   1.0015756e+00	   1.0021472e+00	   1.0035846e+00	
   2.5588959e+01	   9.9566723e-01	   1.0006725e+00	   1.0001884e+00	   1.0016337e+00	   1.0022055e+00	   1.0036424e+00	
   2.6024240e+01	   9.9567562e-01	   1.0006811e+00	   1.0001966e+00	   1.0016421e+00	   1.0022141e+00	   1.0036509e+00	
   2.6459521e+01	   9.9564239e-01	   1.0006481e+00	   1.0001636e+00	   1.0016091e+00	   1.0021810e+00	   1.0036181e+00	
   2.6812285e+01	   9.9558672e-01	   1.0005927e+00	   1.0001083e+00	   1.0015538e+00	   1.0021258e+00	   1.0035629e+00	
   2.7165049e+01	   9.9551452e-01	   1.0005209e+00	   1.0000365e+00	   1.0014821e+00	   1.0020542e+00	   1.0034914e+00	
   2.7517814e+01	   9.9543112e-01	   1.0004380e+00	   9.9995346e-01	   1.0013992e+00	   1.0019714e+00	   1.0034087e+00	
   2.8141374e+01	   9.9527057e-01	   1.0002783e+00	   9.9979367e-01	   1.0012397e+00	   1.0018119e+00	   1.0032495e+00	
   2.8764933e+01	   9.9510343e-01	   1.0001120e+00	   9.9962731e-01	   1.0010735e+00	   1.0016459e+00	   1.0030837e+00	
   2.9388493e+01	   9.9494425e-01	   9.9995361e-01	   9.9946884e-01	   1.0009153e+00	   1.0014877e+00	   1.0029257e+00	
   3.0012053e+01	   9.9480541e-01	   9.9981543e-01	   9.9933060e-01	   1.0007773e+00	   1.0013498e+00	   1.0027879e+00	
   3.0973730e+01	   9.9465102e-01	   9.9966177e-01	   9.9917688e-01	   1.0006238e+00	   1.0011963e+00	   1.0026347e+00	
   3.1750211e+01	   9.9458393e-01	   9.9959498e-01	   9.9911007e-01	   1.0005571e+00	   1.0011296e+00	   1.0025681e+00	
   3.2526693e+01	   9.9456816e-01	   9.9957927e-01	   9.9909435e-01	   1.0005414e+00	   1.0011139e+00	   1.0025525e+00	
   3.3303174e+01	   9.9459621e-01	   9.9960714e-01	   9.9912225e-01	   1.0005693e+00	   1.0011417e+00	   1.0025802e+00	
   3.4079655e+01	   9.9465659e-01	   9.9966720e-01	   9.9918234e-01	   1.0006293e+00	   1.0012017e+00	   1.0026401e+00	
   3.5000000e+01	   9.9475322e-01	   9.9976337e-01	   9.9927856e-01	   1.0007254e+00	   1.0012977e+00	   1.0027360e+00	


==> MTDC-AC Control IEEE TPS (Arxiv v2)/UDC_SecDis.txt <==
   0.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000000e-06	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.0000000e-06	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.0000000e-06	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3300000e-04	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3300000e-04	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3300000e-04	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3333000e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3333000e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3333000e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3333300e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3333300e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3333300e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000010e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000020e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000030e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000130e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000230e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0001330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0002330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0003330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010010e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010020e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010030e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010130e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010230e+00	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010330e+00	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0011330e+00	   9.9999953e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0012330e+00	   9.9999883e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0013330e+00	   9.9999792e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0015797e+00	   9.9999524e-01	   9.9999999e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0018264e+00	   9.9999210e-01	   9.9999996e-01	   9.9999996e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020000e+00	   9.9998978e-01	   9.9999993e-01	   9.9999992e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020000e+00	   9.9998978e-01	   9.9999993e-01	   9.9999992e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020010e+00	   9.9998977e-01	   9.9999993e-01	   9.9999992e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020020e+00	   9.9998976e-01	   9.9999993e-01	   9.9999992e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020030e+00	   9.9998974e-01	   9.9999993e-01	   9.9999992e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020130e+00	   9.9998960e-01	   9.9999993e-01	   9.9999992e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020230e+00	   9.9998945e-01	   9.9999993e-01	   9.9999992e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020330e+00	   9.9998930e-01	   9.9999993e-01	   9.9999991e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0021330e+00	   9.9998750e-01	   9.9999990e-01	   9.9999989e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0022330e+00	   9.9998545e-01	   9.9999987e-01	   9.9999985e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0023330e+00	   9.9998320e-01	   9.9999984e-01	   9.9999981e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0025773e+00	   9.9997731e-01	   9.9999972e-01	   9.9999968e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0028216e+00	   9.9997104e-01	   9.9999957e-01	   9.9999951e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0030000e+00	   9.9996640e-01	   9.9999942e-01	   9.9999934e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030000e+00	   9.9996640e-01	   9.9999942e-01	   9.9999934e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030010e+00	   9.9996638e-01	   9.9999942e-01	   9.9999934e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030020e+00	   9.9996635e-01	   9.9999942e-01	   9.9999934e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030030e+00	   9.9996632e-01	   9.9999942e-01	   9.9999934e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030130e+00	   9.9996606e-01	   9.9999941e-01	   9.9999933e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030230e+00	   9.9996578e-01	   9.9999940e-01	   9.9999932e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030330e+00	   9.9996551e-01	   9.9999939e-01	   9.9999931e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0031330e+00	   9.9996247e-01	   9.9999929e-01	   9.9999919e-01	   9.9999997e-01	   9.9999999e-01	   1.0000000e+00	
   1.0032330e+00	   9.9995919e-01	   9.9999917e-01	   9.9999907e-01	   9.9999997e-01	   9.9999999e-01	   1.0000000e+00	
   1.0033330e+00	   9.9995573e-01	   9.9999905e-01	   9.9999893e-01	   9.9999996e-01	   9.9999999e-01	   9.9999999e-01	
   1.0035776e+00	   9.9994691e-01	   9.9999870e-01	   9.9999855e-01	   9.9999994e-01	   9.9999998e-01	   9.9999999e-01	
   1.0038222e+00	   9.9993778e-01	   9.9999828e-01	   9.9999808e-01	   9.9999991e-01	   9.9999997e-01	   9.9999999e-01	
   1.0040000e+00	   9.9993113e-01	   9.9999793e-01	   9.9999769e-01	   9.9999988e-01	   9.9999996e-01	   9.9999998e-01	
   1.0040000e+00	   9.9993113e-01	   9.9999793e-01	   9.9999769e-01	   9.9999988e-01	   9.9999996e-01	   9.9999998e-01	
   1.0040010e+00	   9.9993109e-01	   9.9999792e-01	   9.9999769e-01	   9.9999988e-01	   9.9999996e-01	   9.9999998e-01	
   1.0040020e+00	   9.9993105e-01	   9.9999792e-01	   9.9999769e-01	   9.9999988e-01	   9.9999996e-01	   9.9999998e-01	
   1.0040030e+00	   9.9993102e-01	   9.9999792e-01	   9.9999769e-01	   9.9999988e-01	   9.9999996e-01	   9.9999998e-01	
   1.0040130e+00	   9.9993064e-01	   9.9999790e-01	   9.9999766e-01	   9.9999988e-01	   9.9999995e-01	   9.9999998e-01	
   1.0040230e+00	   9.9993025e-01	   9.9999788e-01	   9.9999764e-01	   9.9999988e-01	   9.9999995e-01	   9.9999998e-01	
   1.0040330e+00	   9.9992986e-01	   9.9999785e-01	   9.9999761e-01	   9.9999988e-01	   9.9999995e-01	   9.9999998e-01	
   1.0041330e+00	   9.9992570e-01	   9.9999762e-01	   9.9999736e-01	   9.9999986e-01	   9.9999995e-01	   9.9999998e-01	
   1.0042330e+00	   9.9992131e-01	   9.9999738e-01	   9.9999710e-01	   9.9999984e-01	   9.9999994e-01	   9.9999997e-01	
   1.0043330e+00	   9.9991676e-01	   9.9999712e-01	   9.9999681e-01	   9.9999981e-01	   9.9999993e-01	   9.9999997e-01	
   1.0045779e+00	   9.9990527e-01	   9.9999642e-01	   9.9999605e-01	   9.9999975e-01	   9.9999990e-01	   9.9999996e-01	
   1.0048228e+00	   9.9989353e-01	   9.9999563e-01	   9.9999519e-01	   9.9999967e-01	   9.9999987e-01	   9.9999994e-01	
   1.0050000e+00	   9.9988505e-01	   9.9999499e-01	   9.9999450e-01	   9.9999960e-01	   9.9999984e-01	   9.9999993e-01	
   1.0050000e+00	   9.9988505e-01	   9.9999499e-01	   9.9999450e-01	   9.9999960e-01	   9.9999984e-01	   9.9999993e-01	
   1.0050010e+00	   9.9988500e-01	   9.9999498e-01	   9.9999449e-01	   9.9999960e-01	   9.9999984e-01	   9.9999993e-01	
   1.0050020e+00	   9.9988496e-01	   9.9999498e-01	   9.9999449e-01	   9.9999959e-01	   9.9999984e-01	   9.9999993e-01	
   1.0050030e+00	   9.9988491e-01	   9.9999498e-01	   9.9999449e-01	   9.9999959e-01	   9.9999983e-01	   9.9999993e-01	
   1.0050130e+00	   9.9988442e-01	   9.9999494e-01	   9.9999444e-01	   9.9999959e-01	   9.9999983e-01	   9.9999993e-01	
   1.0050230e+00	   9.9988394e-01	   9.9999490e-01	   9.9999440e-01	   9.9999959e-01	   9.9999983e-01	   9.9999993e-01	
   1.0050330e+00	   9.9988344e-01	   9.9999486e-01	   9.9999436e-01	   9.9999958e-01	   9.9999983e-01	   9.9999993e-01	
   1.0051330e+00	   9.9987826e-01	   9.9999447e-01	   9.9999393e-01	   9.9999954e-01	   9.9999981e-01	   9.9999992e-01	
   1.0052330e+00	   9.9987285e-01	   9.9999405e-01	   9.9999349e-01	   9.9999949e-01	   9.9999979e-01	   9.9999991e-01	
   1.0053330e+00	   9.9986728e-01	   9.9999362e-01	   9.9999302e-01	   9.9999943e-01	   9.9999976e-01	   9.9999990e-01	
   1.0055782e+00	   9.9985333e-01	   9.9999248e-01	   9.9999180e-01	   9.9999929e-01	   9.9999970e-01	   9.9999987e-01	
   1.0058234e+00	   9.9983917e-01	   9.9999124e-01	   9.9999046e-01	   9.9999911e-01	   9.9999962e-01	   9.9999984e-01	
   1.0060000e+00	   9.9982900e-01	   9.9999026e-01	   9.9998941e-01	   9.9999897e-01	   9.9999956e-01	   9.9999981e-01	
   1.0060000e+00	   9.9982900e-01	   9.9999026e-01	   9.9998941e-01	   9.9999897e-01	   9.9999956e-01	   9.9999981e-01	
   1.0060010e+00	   9.9982895e-01	   9.9999026e-01	   9.9998941e-01	   9.9999897e-01	   9.9999956e-01	   9.9999981e-01	
   1.0060020e+00	   9.9982889e-01	   9.9999025e-01	   9.9998940e-01	   9.9999897e-01	   9.9999956e-01	   9.9999981e-01	
   1.0060030e+00	   9.9982883e-01	   9.9999025e-01	   9.9998940e-01	   9.9999897e-01	   9.9999956e-01	   9.9999981e-01	
   1.0060130e+00	   9.9982825e-01	   9.9999019e-01	   9.9998933e-01	   9.9999896e-01	   9.9999955e-01	   9.9999981e-01	
   1.0060230e+00	   9.9982767e-01	   9.9999013e-01	   9.9998927e-01	   9.9999896e-01	   9.9999955e-01	   9.9999980e-01	
   1.0060330e+00	   9.9982708e-01	   9.9999008e-01	   9.9998921e-01	   9.9999895e-01	   9.9999954e-01	   9.9999980e-01	
   1.0061330e+00	   9.9982094e-01	   9.9998948e-01	   9.9998858e-01	   9.9999886e-01	   9.9999950e-01	   9.9999978e-01	
   1.0062330e+00	   9.9981458e-01	   9.9998887e-01	   9.9998792e-01	   9.9999876e-01	   9.9999946e-01	   9.9999977e-01	
   1.0063330e+00	   9.9980807e-01	   9.9998824e-01	   9.9998725e-01	   9.9999866e-01	   9.9999941e-01	   9.9999974e-01	
   1.0065784e+00	   9.9979182e-01	   9.9998661e-01	   9.9998550e-01	   9.9999840e-01	   9.9999929e-01	   9.9999969e-01	
   1.0068238e+00	   9.9977538e-01	   9.9998486e-01	   9.9998363e-01	   9.9999810e-01	   9.9999914e-01	   9.9999963e-01	
   1.0070000e+00	   9.9976364e-01	   9.9998352e-01	   9.9998221e-01	   9.9999787e-01	   9.9999903e-01	   9.9999957e-01	
   1.0070000e+00	   9.9976364e-01	   9.9998352e-01	   9.9998221e-01	   9.9999787e-01	   9.9999903e-01	   9.9999957e-01	
   1.0070010e+00	   9.9976357e-01	   9.9998351e-01	   9.9998220e-01	   9.9999786e-01	   9.9999903e-01	   9.9999957e-01	
   1.0070020e+00	   9.9976350e-01	   9.9998350e-01	   9.9998219e-01	   9.9999786e-01	   9.9999903e-01	   9.9999957e-01	
   1.0070030e+00	   9.9976344e-01	   9.9998350e-01	   9.9998218e-01	   9.9999786e-01	   9.9999903e-01	   9.9999957e-01	
   1.0070130e+00	   9.9976277e-01	   9.9998342e-01	   9.9998210e-01	   9.9999785e-01	   9.9999902e-01	   9.9999957e-01	
   1.0070230e+00	   9.9976209e-01	   9.9998334e-01	   9.9998201e-01	   9.9999783e-01	   9.9999901e-01	   9.9999957e-01	
   1.0070330e+00	   9.9976142e-01	   9.9998326e-01	   9.9998193e-01	   9.9999782e-01	   9.9999901e-01	   9.9999956e-01	
   1.0071330e+00	   9.9975438e-01	   9.9998246e-01	   9.9998107e-01	   9.9999767e-01	   9.9999894e-01	   9.9999953e-01	
   1.0072330e+00	   9.9974713e-01	   9.9998163e-01	   9.9998019e-01	   9.9999752e-01	   9.9999886e-01	   9.9999950e-01	
   1.0073330e+00	   9.9973973e-01	   9.9998079e-01	   9.9997929e-01	   9.9999736e-01	   9.9999878e-01	   9.9999946e-01	
   1.0075786e+00	   9.9972130e-01	   9.9997862e-01	   9.9997699e-01	   9.9999694e-01	   9.9999857e-01	   9.9999937e-01	
   1.0078241e+00	   9.9970272e-01	   9.9997633e-01	   9.9997455e-01	   9.9999647e-01	   9.9999834e-01	   9.9999926e-01	
   1.0080000e+00	   9.9968949e-01	   9.9997460e-01	   9.9997271e-01	   9.9999611e-01	   9.9999816e-01	   9.9999918e-01	
   1.0080000e+00	   9.9968949e-01	   9.9997460e-01	   9.9997271e-01	   9.9999611e-01	   9.9999816e-01	   9.9999918e-01	
   1.0080010e+00	   9.9968941e-01	   9.9997459e-01	   9.9997270e-01	   9.9999611e-01	   9.9999816e-01	   9.9999918e-01	
   1.0080020e+00	   9.9968934e-01	   9.9997458e-01	   9.9997269e-01	   9.9999611e-01	   9.9999816e-01	   9.9999918e-01	
   1.0080030e+00	   9.9968926e-01	   9.9997457e-01	   9.9997268e-01	   9.9999611e-01	   9.9999816e-01	   9.9999918e-01	
   1.0080130e+00	   9.9968850e-01	   9.9997447e-01	   9.9997258e-01	   9.9999609e-01	   9.9999814e-01	   9.9999917e-01	
   1.0080230e+00	   9.9968774e-01	   9.9997437e-01	   9.9997247e-01	   9.9999607e-01	   9.9999813e-01	   9.9999917e-01	
   1.0080330e+00	   9.9968698e-01	   9.9997427e-01	   9.9997236e-01	   9.9999604e-01	   9.9999812e-01	   9.9999916e-01	
   1.0081330e+00	   9.9967909e-01	   9.9997324e-01	   9.9997127e-01	   9.9999582e-01	   9.9999801e-01	   9.9999911e-01	
   1.0082330e+00	   9.9967099e-01	   9.9997219e-01	   9.9997016e-01	   9.9999560e-01	   9.9999789e-01	   9.9999906e-01	
   1.0083330e+00	   9.9966275e-01	   9.9997112e-01	   9.9996902e-01	   9.9999536e-01	   9.9999777e-01	   9.9999900e-01	
   1.0085787e+00	   9.9964226e-01	   9.9996840e-01	   9.9996612e-01	   9.9999475e-01	   9.9999746e-01	   9.9999885e-01	
   1.0088244e+00	   9.9962164e-01	   9.9996554e-01	   9.9996309e-01	   9.9999409e-01	   9.9999711e-01	   9.9999869e-01	
   1.0090000e+00	   9.9960699e-01	   9.9996341e-01	   9.9996083e-01	   9.9999358e-01	   9.9999685e-01	   9.9999857e-01	
   1.0090000e+00	   9.9960699e-01	   9.9996341e-01	   9.9996083e-01	   9.9999358e-01	   9.9999685e-01	   9.9999857e-01	
   1.0090010e+00	   9.9960690e-01	   9.9996340e-01	   9.9996082e-01	   9.9999358e-01	   9.9999685e-01	   9.9999856e-01	
   1.0090020e+00	   9.9960682e-01	   9.9996339e-01	   9.9996081e-01	   9.9999358e-01	   9.9999685e-01	   9.9999856e-01	
   1.0090030e+00	   9.9960674e-01	   9.9996337e-01	   9.9996079e-01	   9.9999357e-01	   9.9999684e-01	   9.9999856e-01	
   1.0090130e+00	   9.9960590e-01	   9.9996325e-01	   9.9996066e-01	   9.9999354e-01	   9.9999683e-01	   9.9999856e-01	
   1.0090230e+00	   9.9960506e-01	   9.9996313e-01	   9.9996053e-01	   9.9999351e-01	   9.9999681e-01	   9.9999855e-01	
   1.0090330e+00	   9.9960421e-01	   9.9996300e-01	   9.9996040e-01	   9.9999348e-01	   9.9999680e-01	   9.9999854e-01	
   1.0091330e+00	   9.9959551e-01	   9.9996174e-01	   9.9995907e-01	   9.9999318e-01	   9.9999664e-01	   9.9999846e-01	
   1.0092330e+00	   9.9958661e-01	   9.9996046e-01	   9.9995771e-01	   9.9999286e-01	   9.9999647e-01	   9.9999838e-01	
   1.0093330e+00	   9.9957756e-01	   9.9995916e-01	   9.9995632e-01	   9.9999254e-01	   9.9999630e-01	   9.9999830e-01	
   1.0095788e+00	   9.9955510e-01	   9.9995586e-01	   9.9995282e-01	   9.9999170e-01	   9.9999585e-01	   9.9999809e-01	
   1.0098247e+00	   9.9953252e-01	   9.9995242e-01	   9.9994918e-01	   9.9999081e-01	   9.9999538e-01	   9.9999786e-01	
   1.0100000e+00	   9.9951652e-01	   9.9994988e-01	   9.9994649e-01	   9.9999014e-01	   9.9999501e-01	   9.9999768e-01	
   1.0100000e+00	   9.9951652e-01	   9.9994988e-01	   9.9994649e-01	   9.9999014e-01	   9.9999501e-01	   9.9999768e-01	
   1.0100010e+00	   9.9951642e-01	   9.9994987e-01	   9.9994647e-01	   9.9999013e-01	   9.9999501e-01	   9.9999768e-01	
   1.0100020e+00	   9.9951633e-01	   9.9994985e-01	   9.9994646e-01	   9.9999013e-01	   9.9999501e-01	   9.9999768e-01	
   1.0100030e+00	   9.9951624e-01	   9.9994984e-01	   9.9994644e-01	   9.9999012e-01	   9.9999501e-01	   9.9999767e-01	
   1.0100130e+00	   9.9951533e-01	   9.9994969e-01	   9.9994629e-01	   9.9999008e-01	   9.9999499e-01	   9.9999766e-01	
   1.0100230e+00	   9.9951441e-01	   9.9994954e-01	   9.9994613e-01	   9.9999004e-01	   9.9999497e-01	   9.9999765e-01	
   1.0100330e+00	   9.9951348e-01	   9.9994939e-01	   9.9994597e-01	   9.9999001e-01	   9.9999494e-01	   9.9999764e-01	
   1.0101330e+00	   9.9950401e-01	   9.9994790e-01	   9.9994439e-01	   9.9998960e-01	   9.9999472e-01	   9.9999754e-01	
   1.0102330e+00	   9.9949433e-01	   9.9994638e-01	   9.9994278e-01	   9.9998919e-01	   9.9999450e-01	   9.9999742e-01	
   1.0103330e+00	   9.9948451e-01	   9.9994483e-01	   9.9994114e-01	   9.9998876e-01	   9.9999427e-01	   9.9999731e-01	
   1.0105789e+00	   9.9946016e-01	   9.9994095e-01	   9.9993702e-01	   9.9998767e-01	   9.9999368e-01	   9.9999701e-01	
   1.0108249e+00	   9.9943570e-01	   9.9993692e-01	   9.9993275e-01	   9.9998652e-01	   9.9999304e-01	   9.9999670e-01	
   1.0110708e+00	   9.9941143e-01	   9.9993274e-01	   9.9992833e-01	   9.9998531e-01	   9.9999237e-01	   9.9999636e-01	
   1.0113168e+00	   9.9938749e-01	   9.9992843e-01	   9.9992376e-01	   9.9998402e-01	   9.9999166e-01	   9.9999599e-01	
   1.0118571e+00	   9.9933622e-01	   9.9991847e-01	   9.9991321e-01	   9.9998095e-01	   9.9998995e-01	   9.9999510e-01	
   1.0123975e+00	   9.9928674e-01	   9.9990790e-01	   9.9990203e-01	   9.9997753e-01	   9.9998802e-01	   9.9999409e-01	
   1.0129379e+00	   9.9923892e-01	   9.9989679e-01	   9.9989028e-01	   9.9997375e-01	   9.9998587e-01	   9.9999293e-01	
   1.0134783e+00	   9.9919258e-01	   9.9988523e-01	   9.9987807e-01	   9.9996962e-01	   9.9998349e-01	   9.9999163e-01	
   1.0148230e+00	   9.9908284e-01	   9.9985494e-01	   9.9984608e-01	   9.9995782e-01	   9.9997659e-01	   9.9998774e-01	
   1.0161677e+00	   9.9897962e-01	   9.9982320e-01	   9.9981256e-01	   9.9994396e-01	   9.9996831e-01	   9.9998285e-01	
   1.0175124e+00	   9.9888171e-01	   9.9979062e-01	   9.9977810e-01	   9.9992827e-01	   9.9995874e-01	   9.9997692e-01	
   1.0188571e+00	   9.9878838e-01	   9.9975751e-01	   9.9974304e-01	   9.9991099e-01	   9.9994801e-01	   9.9996996e-01	
   1.0202018e+00	   9.9869911e-01	   9.9972400e-01	   9.9970750e-01	   9.9989234e-01	   9.9993624e-01	   9.9996197e-01	
   1.0225652e+00	   9.9855084e-01	   9.9966435e-01	   9.9964422e-01	   9.9985671e-01	   9.9991334e-01	   9.9994554e-01	
   1.0249286e+00	   9.9841200e-01	   9.9960408e-01	   9.9958030e-01	   9.9981805e-01	   9.9988797e-01	   9.9992623e-01	
   1.0272919e+00	   9.9828123e-01	   9.9954344e-01	   9.9951603e-01	   9.9977688e-01	   9.9986039e-01	   9.9990424e-01	
   1.0296553e+00	   9.9815752e-01	   9.9948262e-01	   9.9945162e-01	   9.9973358e-01	   9.9983079e-01	   9.9987982e-01	
   1.0320187e+00	   9.9804001e-01	   9.9942172e-01	   9.9938720e-01	   9.9968848e-01	   9.9979932e-01	   9.9985316e-01	
   1.0354334e+00	   9.9787975e-01	   9.9933377e-01	   9.9929434e-01	   9.9962063e-01	   9.9975079e-01	   9.9981115e-01	
   1.0388482e+00	   9.9772904e-01	   9.9924604e-01	   9.9920195e-01	   9.9955019e-01	   9.9969898e-01	   9.9976549e-01	
   1.0422629e+00	   9.9758635e-01	   9.9915864e-01	   9.9911016e-01	   9.9947769e-01	   9.9964418e-01	   9.9971668e-01	
   1.0456776e+00	   9.9745046e-01	   9.9907161e-01	   9.9901905e-01	   9.9940351e-01	   9.9958664e-01	   9.9966515e-01	
   1.0490923e+00	   9.9732033e-01	   9.9898496e-01	   9.9892863e-01	   9.9932799e-01	   9.9952661e-01	   9.9961125e-01	
   1.0540034e+00	   9.9714162e-01	   9.9886097e-01	   9.9879975e-01	   9.9921747e-01	   9.9943629e-01	   9.9953015e-01	
   1.0589146e+00	   9.9697096e-01	   9.9873766e-01	   9.9867215e-01	   9.9910523e-01	   9.9934179e-01	   9.9944549e-01	
   1.0638257e+00	   9.9680670e-01	   9.9861490e-01	   9.9854565e-01	   9.9899167e-01	   9.9924360e-01	   9.9935782e-01	
   1.0687368e+00	   9.9664754e-01	   9.9849258e-01	   9.9842008e-01	   9.9887706e-01	   9.9914212e-01	   9.9926758e-01	
   1.0736480e+00	   9.9649245e-01	   9.9837055e-01	   9.9829522e-01	   9.9876157e-01	   9.9903773e-01	   9.9917511e-01	
   1.0814452e+00	   9.9625265e-01	   9.9817716e-01	   9.9809805e-01	   9.9857671e-01	   9.9886677e-01	   9.9902433e-01	
   1.0892424e+00	   9.9601842e-01	   9.9798381e-01	   9.9790161e-01	   9.9839028e-01	   9.9869040e-01	   9.9886945e-01	
   1.0970396e+00	   9.9578785e-01	   9.9779019e-01	   9.9770535e-01	   9.9820244e-01	   9.9850952e-01	   9.9871108e-01	
   1.1048367e+00	   9.9555959e-01	   9.9759603e-01	   9.9750885e-01	   9.9801326e-01	   9.9832491e-01	   9.9854970e-01	
   1.1126339e+00	   9.9533266e-01	   9.9740115e-01	   9.9731178e-01	   9.9782279e-01	   9.9813716e-01	   9.9838566e-01	
   1.1223538e+00	   9.9505056e-01	   9.9715701e-01	   9.9706495e-01	   9.9758360e-01	   9.9789951e-01	   9.9817793e-01	
   1.1320736e+00	   9.9476843e-01	   9.9691140e-01	   9.9681654e-01	   9.9734254e-01	   9.9765860e-01	   9.9796706e-01	
   1.1417935e+00	   9.9448561e-01	   9.9666426e-01	   9.9656634e-01	   9.9709968e-01	   9.9741508e-01	   9.9775348e-01	
   1.1515133e+00	   9.9420177e-01	   9.9641557e-01	   9.9631426e-01	   9.9685512e-01	   9.9716944e-01	   9.9753754e-01	
   1.1612331e+00	   9.9391675e-01	   9.9616538e-01	   9.9606029e-01	   9.9660896e-01	   9.9692209e-01	   9.9731952e-01	
   1.1743424e+00	   9.9353043e-01	   9.9582574e-01	   9.9571485e-01	   9.9627463e-01	   9.9658630e-01	   9.9702262e-01	
   1.1874516e+00	   9.9314208e-01	   9.9548378e-01	   9.9536623e-01	   9.9593788e-01	   9.9624856e-01	   9.9672291e-01	
   1.2005608e+00	   9.9275210e-01	   9.9513981e-01	   9.9501473e-01	   9.9559900e-01	   9.9590932e-01	   9.9642083e-01	
   1.2136701e+00	   9.9236103e-01	   9.9479414e-01	   9.9466071e-01	   9.9525832e-01	   9.9556895e-01	   9.9611673e-01	
   1.2267793e+00	   9.9196946e-01	   9.9444713e-01	   9.9430455e-01	   9.9491612e-01	   9.9522774e-01	   9.9581091e-01	
   1.2485698e+00	   9.9131921e-01	   9.9386826e-01	   9.9370890e-01	   9.9434479e-01	   9.9465936e-01	   9.9529941e-01	
   1.2703603e+00	   9.9067223e-01	   9.9328818e-01	   9.9311036e-01	   9.9377150e-01	   9.9409039e-01	   9.9478488e-01	
   1.2921509e+00	   9.9003131e-01	   9.9270840e-01	   9.9251083e-01	   9.9319758e-01	   9.9352176e-01	   9.9426817e-01	
   1.3139414e+00	   9.8939893e-01	   9.9213034e-01	   9.9191213e-01	   9.9262431e-01	   9.9295435e-01	   9.9375002e-01	
   1.3357319e+00	   9.8877725e-01	   9.9155530e-01	   9.9131601e-01	   9.9205292e-01	   9.9238902e-01	   9.9323110e-01	
   1.3631101e+00	   9.8801391e-01	   9.9083882e-01	   9.9057306e-01	   9.9133935e-01	   9.9168291e-01	   9.9257894e-01	
   1.3904884e+00	   9.8727268e-01	   9.9013089e-01	   9.8983939e-01	   9.9063247e-01	   9.9098287e-01	   9.9192755e-01	
   1.4178666e+00	   9.8655506e-01	   9.8943302e-01	   9.8911728e-01	   9.8993393e-01	   9.9029020e-01	   9.9127778e-01	
   1.4452448e+00	   9.8586150e-01	   9.8874630e-01	   9.8840848e-01	   9.8924503e-01	   9.8960597e-01	   9.9063029e-01	
   1.4726230e+00	   9.8519148e-01	   9.8807134e-01	   9.8771416e-01	   9.8856665e-01	   9.8893098e-01	   9.8998550e-01	
   1.5085640e+00	   9.8434515e-01	   9.8720324e-01	   9.8682556e-01	   9.8769275e-01	   9.8805962e-01	   9.8914344e-01	
   1.5445049e+00	   9.8353209e-01	   9.8635488e-01	   9.8596295e-01	   9.8683783e-01	   9.8720528e-01	   9.8830631e-01	
   1.5804459e+00	   9.8274593e-01	   9.8552450e-01	   9.8512498e-01	   9.8600093e-01	   9.8636740e-01	   9.8747350e-01	
   1.6163869e+00	   9.8197928e-01	   9.8470945e-01	   9.8430907e-01	   9.8518015e-01	   9.8554457e-01	   9.8664396e-01	
   1.6523279e+00	   9.8122451e-01	   9.8390655e-01	   9.8351171e-01	   9.8437288e-01	   9.8473473e-01	   9.8581633e-01	
   1.6908874e+00	   9.8041972e-01	   9.8305474e-01	   9.8267231e-01	   9.8351842e-01	   9.8387747e-01	   9.8492887e-01	
   1.7294469e+00	   9.7961254e-01	   9.8220882e-01	   9.8184444e-01	   9.8267219e-01	   9.8302884e-01	   9.8404028e-01	
   1.7680064e+00	   9.7879719e-01	   9.8136514e-01	   9.8102314e-01	   9.8183051e-01	   9.8218543e-01	   9.8314925e-01	
   1.8065659e+00	   9.7797021e-01	   9.8052097e-01	   9.8020419e-01	   9.8099033e-01	   9.8134427e-01	   9.8225517e-01	
   1.8451254e+00	   9.7713050e-01	   9.7967463e-01	   9.7938437e-01	   9.8014948e-01	   9.8050305e-01	   9.8135821e-01	
   1.8836850e+00	   9.7627917e-01	   9.7882561e-01	   9.7856169e-01	   9.7930680e-01	   9.7966034e-01	   9.8045944e-01	
   1.9347510e+00	   9.7513896e-01	   9.7769818e-01	   9.7746647e-01	   9.7818790e-01	   9.7854132e-01	   9.7926971e-01	
   1.9858170e+00	   9.7399367e-01	   9.7657096e-01	   9.7636593e-01	   9.7706795e-01	   9.7742037e-01	   9.7808656e-01	
   2.0368831e+00	   9.7285482e-01	   9.7544958e-01	   9.7526369e-01	   9.7595142e-01	   9.7630129e-01	   9.7691771e-01	
   2.0879491e+00	   9.7173284e-01	   9.7434015e-01	   9.7416472e-01	   9.7484386e-01	   9.7518932e-01	   9.7577110e-01	
   2.1390151e+00	   9.7063524e-01	   9.7324805e-01	   9.7307418e-01	   9.7375068e-01	   9.7409002e-01	   9.7465370e-01	
   2.1900812e+00	   9.6956571e-01	   9.7217711e-01	   9.7199650e-01	   9.7267628e-01	   9.7300838e-01	   9.7357058e-01	
   2.2411472e+00	   9.6852410e-01	   9.7112926e-01	   9.7093493e-01	   9.7162356e-01	   9.7194818e-01	   9.7252443e-01	
   2.2925815e+00	   9.6750000e-01	   9.7009735e-01	   9.6988404e-01	   9.7058651e-01	   9.7090436e-01	   9.7150836e-01	
   2.3440158e+00	   9.6649607e-01	   9.6908794e-01	   9.6885266e-01	   9.6957283e-01	   9.6988567e-01	   9.7052810e-01	
   2.3954500e+00	   9.6550729e-01	   9.6809938e-01	   9.6784147e-01	   9.6858180e-01	   9.6889211e-01	   9.6958022e-01	
   2.4468843e+00	   9.6453017e-01	   9.6713042e-01	   9.6685134e-01	   9.6761263e-01	   9.6792329e-01	   9.6866063e-01	
   2.4983185e+00	   9.6356387e-01	   9.6618079e-01	   9.6588383e-01	   9.6666516e-01	   9.6697895e-01	   9.6776545e-01	
   2.5497528e+00	   9.6261073e-01	   9.6525172e-01	   9.6494149e-01	   9.6574023e-01	   9.6605945e-01	   9.6689172e-01	
   2.6011871e+00	   9.6167604e-01	   9.6434589e-01	   9.6402778e-01	   9.6483984e-01	   9.6516596e-01	   9.6603776e-01	
   2.6590548e+00	   9.6065565e-01	   9.6335920e-01	   9.6303893e-01	   9.6385979e-01	   9.6419411e-01	   9.6510029e-01	
   2.7169225e+00	   9.5967926e-01	   9.6241255e-01	   9.6209667e-01	   9.6291913e-01	   9.6326071e-01	   9.6418873e-01	
   2.7747902e+00	   9.5875657e-01	   9.6151092e-01	   9.6120475e-01	   9.6202191e-01	   9.6236852e-01	   9.6330522e-01	
   2.8326579e+00	   9.5789306e-01	   9.6065685e-01	   9.6036395e-01	   9.6117016e-01	   9.6151883e-01	   9.6245162e-01	
   2.8905256e+00	   9.5708846e-01	   9.5984947e-01	   9.5957138e-01	   9.6036301e-01	   9.6071059e-01	   9.6162856e-01	
   2.9483933e+00	   9.5633658e-01	   9.5908423e-01	   9.5882052e-01	   9.5959636e-01	   9.5994011e-01	   9.6083487e-01	
   3.0062610e+00	   9.5562644e-01	   9.5835357e-01	   9.5810204e-01	   9.5886338e-01	   9.5920143e-01	   9.6006761e-01	
   3.0662978e+00	   9.5491919e-01	   9.5762223e-01	   9.5737957e-01	   9.5812953e-01	   9.5846087e-01	   9.5929513e-01	
   3.1263346e+00	   9.5422703e-01	   9.5690799e-01	   9.5666953e-01	   9.5741345e-01	   9.5773850e-01	   9.5854189e-01	
   3.1863714e+00	   9.5353792e-01	   9.5620285e-01	   9.5596378e-01	   9.5670765e-01	   9.5702783e-01	   9.5780425e-01	
   3.2464081e+00	   9.5284543e-01	   9.5550271e-01	   9.5525875e-01	   9.5600817e-01	   9.5632545e-01	   9.5708092e-01	
   3.3064449e+00	   9.5214987e-01	   9.5480829e-01	   9.5455627e-01	   9.5531550e-01	   9.5563194e-01	   9.5637369e-01	
   3.3664817e+00	   9.5145806e-01	   9.5412499e-01	   9.5386321e-01	   9.5463460e-01	   9.5495184e-01	   9.5568741e-01	
   3.4265185e+00	   9.5078173e-01	   9.5346187e-01	   9.5319024e-01	   9.5397398e-01	   9.5429296e-01	   9.5502937e-01	
   3.4954615e+00	   9.5004215e-01	   9.5273927e-01	   9.5245819e-01	   9.5325377e-01	   9.5357486e-01	   9.5431940e-01	
   3.5517000e+00	   9.4948164e-01	   9.5219119e-01	   9.5190504e-01	   9.5270699e-01	   9.5302917e-01	   9.5378444e-01	
   3.6079385e+00	   9.4896864e-01	   9.5168746e-01	   9.5139919e-01	   9.5220391e-01	   9.5252624e-01	   9.5329440e-01	
   3.6641770e+00	   9.4850765e-01	   9.5123179e-01	   9.5094444e-01	   9.5174836e-01	   9.5206979e-01	   9.5285165e-01	
   3.7204155e+00	   9.4809905e-01	   9.5082467e-01	   9.5054092e-01	   9.5134108e-01	   9.5166074e-01	   9.5245589e-01	
   3.7766540e+00	   9.4773940e-01	   9.5046351e-01	   9.5018532e-01	   9.5097974e-01	   9.5129717e-01	   9.5210424e-01	
   3.8328925e+00	   9.4742244e-01	   9.5014324e-01	   9.4987159e-01	   9.5065949e-01	   9.5097476e-01	   9.5179171e-01	
   3.8891310e+00	   9.4714026e-01	   9.4985730e-01	   9.4959213e-01	   9.5037392e-01	   9.5068756e-01	   9.5151201e-01	
   3.9453695e+00	   9.4688474e-01	   9.4959878e-01	   9.4933901e-01	   9.5011610e-01	   9.5042908e-01	   9.5125854e-01	
   4.0085505e+00	   9.4662105e-01	   9.4933353e-01	   9.4907761e-01	   9.4985193e-01	   9.5016557e-01	   9.5099785e-01	
   4.0717314e+00	   9.4637566e-01	   9.4908880e-01	   9.4883377e-01	   9.4960830e-01	   9.4992403e-01	   9.5075656e-01	
   4.1349124e+00	   9.4614587e-01	   9.4886147e-01	   9.4860434e-01	   9.4938176e-01	   9.4970062e-01	   9.5053138e-01	
   4.1980934e+00	   9.4593302e-01	   9.4865192e-01	   9.4839025e-01	   9.4917243e-01	   9.4949478e-01	   9.5032233e-01	
   4.2612743e+00	   9.4574157e-01	   9.4846344e-01	   9.4819581e-01	   9.4898348e-01	   9.4930889e-01	   9.5013234e-01	
   4.3244553e+00	   9.4557762e-01	   9.4830106e-01	   9.4802731e-01	   9.4882003e-01	   9.4914733e-01	   9.4996621e-01	
   4.4085758e+00	   9.4541200e-01	   9.4813437e-01	   9.4785429e-01	   9.4865143e-01	   9.4897868e-01	   9.4979124e-01	
   4.4926963e+00	   9.4531614e-01	   9.4803390e-01	   9.4775152e-01	   9.4854930e-01	   9.4887335e-01	   9.4967974e-01	
   4.5768168e+00	   9.4529375e-01	   9.4800498e-01	   9.4772500e-01	   9.4851983e-01	   9.4883837e-01	   9.4963893e-01	
   4.6609372e+00	   9.4534161e-01	   9.4804650e-01	   9.4777277e-01	   9.4856233e-01	   9.4887468e-01	   9.4966994e-01	
   4.7450577e+00	   9.4545174e-01	   9.4815242e-01	   9.4788659e-01	   9.4867059e-01	   9.4897785e-01	   9.4976860e-01	
   4.8291782e+00	   9.4561526e-01	   9.4831472e-01	   9.4805575e-01	   9.4883577e-01	   9.4914041e-01	   9.4992789e-01	
   4.9198152e+00	   9.4584348e-01	   9.4854443e-01	   9.4828929e-01	   9.4906804e-01	   9.4937309e-01	   9.5015907e-01	
   5.0104522e+00	   9.4612136e-01	   9.4882503e-01	   9.4856897e-01	   9.4934961e-01	   9.4965771e-01	   9.5044489e-01	
   5.1010893e+00	   9.4644808e-01	   9.4915381e-01	   9.4889289e-01	   9.4967745e-01	   9.4998963e-01	   9.5078092e-01	
   5.1917263e+00	   9.4682466e-01	   9.4953057e-01	   9.4926310e-01	   9.5005184e-01	   9.5036736e-01	   9.5116517e-01	
   5.2823633e+00	   9.4725221e-01	   9.4995627e-01	   9.4968325e-01	   9.5047476e-01	   9.5079166e-01	   9.5159711e-01	
   5.3730003e+00	   9.4773127e-01	   9.5043202e-01	   9.5015652e-01	   9.5094840e-01	   9.5126446e-01	   9.5207679e-01	
   5.4674074e+00	   9.4828514e-01	   9.5098176e-01	   9.5070751e-01	   9.5149725e-01	   9.5181072e-01	   9.5262745e-01	
   5.5618144e+00	   9.4889478e-01	   9.5158727e-01	   9.5131738e-01	   9.5210325e-01	   9.5241356e-01	   9.5323035e-01	
   5.6562214e+00	   9.4955934e-01	   9.5224798e-01	   9.5198367e-01	   9.5276526e-01	   9.5307295e-01	   9.5388517e-01	
   5.7506285e+00	   9.5027634e-01	   9.5296141e-01	   9.5270178e-01	   9.5348002e-01	   9.5378630e-01	   9.5459039e-01	
   5.8450355e+00	   9.5104127e-01	   9.5372287e-01	   9.5346550e-01	   9.5424217e-01	   9.5454825e-01	   9.5534280e-01	
   5.9562776e+00	   9.5199497e-01	   9.5467274e-01	   9.5441451e-01	   9.5519175e-01	   9.5549845e-01	   9.5628336e-01	
   6.0675196e+00	   9.5299488e-01	   9.5566919e-01	   9.5540765e-01	   9.5618702e-01	   9.5649419e-01	   9.5727425e-01	
   6.1787617e+00	   9.5403280e-01	   9.5670417e-01	   9.5643889e-01	   9.5722053e-01	   9.5752732e-01	   9.5830842e-01	
   6.2900037e+00	   9.5510634e-01	   9.5777520e-01	   9.5750797e-01	   9.5829046e-01	   9.5859597e-01	   9.5938268e-01	
   6.4012458e+00	   9.5621940e-01	   9.5888554e-01	   9.5861921e-01	   9.5940031e-01	   9.5970419e-01	   9.6049796e-01	
   6.5228004e+00	   9.5748797e-01	   9.6015025e-01	   9.5988734e-01	   9.6066486e-01	   9.6096742e-01	   9.6176659e-01	
   6.6443550e+00	   9.5881407e-01	   9.6147135e-01	   9.6121234e-01	   9.6198567e-01	   9.6228795e-01	   9.6308748e-01	
   6.7659096e+00	   9.6019075e-01	   9.6284242e-01	   9.6258564e-01	   9.6335599e-01	   9.6365880e-01	   9.6445385e-01	
   6.8874641e+00	   9.6160145e-01	   9.6424790e-01	   9.6399076e-01	   9.6476033e-01	   9.6506372e-01	   9.6585195e-01	
   7.0090187e+00	   9.6302713e-01	   9.6566946e-01	   9.6541015e-01	   9.6618079e-01	   9.6648394e-01	   9.6726630e-01	
   7.1444223e+00	   9.6461898e-01	   9.6725779e-01	   9.6699610e-01	   9.6776831e-01	   9.6806998e-01	   9.6884921e-01	
   7.2798259e+00	   9.6621479e-01	   9.6885001e-01	   9.6858799e-01	   9.6936015e-01	   9.6965963e-01	   9.7043922e-01	
   7.4152295e+00	   9.6782607e-01	   9.7045646e-01	   9.7019666e-01	   9.7096625e-01	   9.7126389e-01	   9.7204507e-01	
   7.5506331e+00	   9.6946245e-01	   9.7208677e-01	   9.7183035e-01	   9.7259585e-01	   9.7289279e-01	   9.7367433e-01	
   7.6860366e+00	   9.7111941e-01	   9.7373769e-01	   9.7348367e-01	   9.7424565e-01	   9.7454302e-01	   9.7532287e-01	
   7.8214402e+00	   9.7277743e-01	   9.7539117e-01	   9.7513718e-01	   9.7589787e-01	   9.7619607e-01	   9.7697320e-01	
   7.9568438e+00	   9.7441335e-01	   9.7702429e-01	   9.7676829e-01	   9.7752988e-01	   9.7782845e-01	   9.7860350e-01	
   8.1100116e+00	   9.7622280e-01	   9.7883102e-01	   9.7857253e-01	   9.7933561e-01	   9.7963356e-01	   9.8040782e-01	
   8.2631794e+00	   9.7799300e-01	   9.8059690e-01	   9.8033807e-01	   9.8110059e-01	   9.8139706e-01	   9.8217131e-01	
   8.4163471e+00	   9.7973930e-01	   9.8233676e-01	   9.8208044e-01	   9.8283954e-01	   9.8313444e-01	   9.8390765e-01	
   8.5695149e+00	   9.8146769e-01	   9.8405842e-01	   9.8380574e-01	   9.8456036e-01	   9.8485441e-01	   9.8562467e-01	
   8.7226827e+00	   9.8316405e-01	   9.8575019e-01	   9.8549953e-01	   9.8625148e-01	   9.8654560e-01	   9.8731206e-01	
   8.8758505e+00	   9.8480314e-01	   9.8738725e-01	   9.8713555e-01	   9.8788789e-01	   9.8818267e-01	   9.8894648e-01	
   9.0290183e+00	   9.8636760e-01	   9.8895031e-01	   9.8869561e-01	   9.8944994e-01	   9.8974528e-01	   9.9050878e-01	
   9.1880149e+00	   9.8791480e-01	   9.9049419e-01	   9.9023730e-01	   9.9099228e-01	   9.9128750e-01	   9.9205243e-01	
   9.3470116e+00	   9.8939845e-01	   9.9197235e-01	   9.9171648e-01	   9.9246895e-01	   9.9276322e-01	   9.9352924e-01	
   9.5060082e+00	   9.9082816e-01	   9.9339660e-01	   9.9314439e-01	   9.9389243e-01	   9.9418552e-01	   9.9495040e-01	
   9.6650048e+00	   9.9219655e-01	   9.9476192e-01	   9.9451297e-01	   9.9525782e-01	   9.9555037e-01	   9.9631181e-01	
   9.8240015e+00	   9.9348504e-01	   9.9604957e-01	   9.9580067e-01	   9.9654554e-01	   9.9683863e-01	   9.9759603e-01	
   9.9829981e+00	   9.9467988e-01	   9.9724330e-01	   9.9699162e-01	   9.9773842e-01	   9.9803257e-01	   9.9878766e-01	
   1.0101144e+01	   9.9550664e-01	   9.9806834e-01	   9.9781431e-01	   9.9856229e-01	   9.9885698e-01	   9.9961193e-01	
   1.0219291e+01	   9.9628667e-01	   9.9884591e-01	   9.9859078e-01	   9.9933865e-01	   9.9963332e-01	   1.0003892e+00	
   1.0337437e+01	   9.9702481e-01	   9.9958149e-01	   9.9932698e-01	   1.0000734e+00	   1.0003675e+00	   1.0011247e+00	
   1.0455583e+01	   9.9772313e-01	   1.0002778e+00	   1.0000252e+00	   1.0007693e+00	   1.0010627e+00	   1.0018208e+00	
   1.0584434e+01	   9.9843846e-01	   1.0009918e+00	   1.0007414e+00	   1.0014834e+00	   1.0017763e+00	   1.0025341e+00	
   1.0713285e+01	   9.9910271e-01	   1.0016553e+00	   1.0014061e+00	   1.0021470e+00	   1.0024400e+00	   1.0031964e+00	
   1.0842135e+01	   9.9971270e-01	   1.0022647e+00	   1.0020153e+00	   1.0027562e+00	   1.0030498e+00	   1.0038041e+00	
   1.0970986e+01	   1.0002663e+00	   1.0028175e+00	   1.0025668e+00	   1.0033084e+00	   1.0036028e+00	   1.0043552e+00	
   1.1114375e+01	   1.0008160e+00	   1.0033661e+00	   1.0031138e+00	   1.0038561e+00	   1.0041511e+00	   1.0049025e+00	
   1.1257763e+01	   1.0012985e+00	   1.0038475e+00	   1.0035945e+00	   1.0043369e+00	   1.0046319e+00	   1.0053834e+00	
   1.1401152e+01	   1.0017185e+00	   1.0042666e+00	   1.0040141e+00	   1.0047557e+00	   1.0050503e+00	   1.0058026e+00	
   1.1544540e+01	   1.0020806e+00	   1.0046283e+00	   1.0043769e+00	   1.0051173e+00	   1.0054115e+00	   1.0061644e+00	
   1.1709924e+01	   1.0024301e+00	   1.0049775e+00	   1.0047272e+00	   1.0054665e+00	   1.0057608e+00	   1.0065135e+00	
   1.1875308e+01	   1.0027073e+00	   1.0052545e+00	   1.0050043e+00	   1.0057433e+00	   1.0060382e+00	   1.0067900e+00	
   1.2040692e+01	   1.0029113e+00	   1.0054585e+00	   1.0052075e+00	   1.0059468e+00	   1.0062425e+00	   1.0069933e+00	
   1.2206076e+01	   1.0030428e+00	   1.0055900e+00	   1.0053381e+00	   1.0060780e+00	   1.0063742e+00	   1.0071246e+00	
   1.2420536e+01	   1.0031135e+00	   1.0056611e+00	   1.0054088e+00	   1.0061488e+00	   1.0064451e+00	   1.0071958e+00	
   1.2634997e+01	   1.0030838e+00	   1.0056319e+00	   1.0053800e+00	   1.0061196e+00	   1.0064158e+00	   1.0071670e+00	
   1.2849457e+01	   1.0029661e+00	   1.0055148e+00	   1.0052635e+00	   1.0060026e+00	   1.0062989e+00	   1.0070502e+00	
   1.3063917e+01	   1.0027681e+00	   1.0053177e+00	   1.0050663e+00	   1.0058055e+00	   1.0061024e+00	   1.0068533e+00	
   1.3325175e+01	   1.0024274e+00	   1.0049783e+00	   1.0047263e+00	   1.0054661e+00	   1.0057636e+00	   1.0065145e+00	
   1.3586434e+01	   1.0019903e+00	   1.0045428e+00	   1.0042902e+00	   1.0050306e+00	   1.0053285e+00	   1.0060799e+00	
   1.3847692e+01	   1.0014759e+00	   1.0040300e+00	   1.0037773e+00	   1.0045179e+00	   1.0048160e+00	   1.0055681e+00	
   1.4108951e+01	   1.0009033e+00	   1.0034590e+00	   1.0032065e+00	   1.0039472e+00	   1.0042455e+00	   1.0049980e+00	
   1.4433394e+01	   1.0001353e+00	   1.0026931e+00	   1.0024405e+00	   1.0031817e+00	   1.0034805e+00	   1.0042333e+00	
   1.4757837e+01	   9.9932543e-01	   1.0018855e+00	   1.0016324e+00	   1.0023744e+00	   1.0026736e+00	   1.0034270e+00	
   1.5082279e+01	   9.9849889e-01	   1.0010612e+00	   1.0008078e+00	   1.0015505e+00	   1.0018499e+00	   1.0026041e+00	
   1.5406722e+01	   9.9768095e-01	   1.0002453e+00	   9.9999177e-01	   1.0007350e+00	   1.0010346e+00	   1.0017895e+00	
   1.5932176e+01	   9.9643432e-01	   9.9900165e-01	   9.9874799e-01	   9.9949209e-01	   9.9979196e-01	   1.0005478e+00	
   1.6457630e+01	   9.9533037e-01	   9.9790029e-01	   9.9764636e-01	   9.9839138e-01	   9.9869142e-01	   9.9944805e-01	
   1.6848098e+01	   9.9462984e-01	   9.9720133e-01	   9.9694723e-01	   9.9769285e-01	   9.9799290e-01	   9.9875019e-01	
   1.7238566e+01	   9.9405161e-01	   9.9662429e-01	   9.9637014e-01	   9.9711621e-01	   9.9741620e-01	   9.9817404e-01	
   1.7629034e+01	   9.9360375e-01	   9.9617728e-01	   9.9592311e-01	   9.9666954e-01	   9.9696943e-01	   9.9772766e-01	
   1.7917664e+01	   9.9335791e-01	   9.9593186e-01	   9.9567767e-01	   9.9642432e-01	   9.9672412e-01	   9.9748255e-01	
   1.8206293e+01	   9.9318387e-01	   9.9575804e-01	   9.9550385e-01	   9.9625067e-01	   9.9655036e-01	   9.9730896e-01	
   1.8494923e+01	   9.9307948e-01	   9.9565371e-01	   9.9539953e-01	   9.9614647e-01	   9.9644602e-01	   9.9720475e-01	
   1.8783552e+01	   9.9304156e-01	   9.9561568e-01	   9.9536155e-01	   9.9610853e-01	   9.9640793e-01	   9.9716674e-01	
   1.9339266e+01	   9.9313954e-01	   9.9571305e-01	   9.9545903e-01	   9.9620599e-01	   9.9650508e-01	   9.9726387e-01	
   1.9894979e+01	   9.9343091e-01	   9.9600338e-01	   9.9574948e-01	   9.9649628e-01	   9.9679506e-01	   9.9755366e-01	
   2.0450693e+01	   9.9387128e-01	   9.9644241e-01	   9.9618867e-01	   9.9693516e-01	   9.9723364e-01	   9.9799194e-01	
   2.1006406e+01	   9.9441314e-01	   9.9698273e-01	   9.9672916e-01	   9.9747527e-01	   9.9777347e-01	   9.9853138e-01	
   2.1562120e+01	   9.9500958e-01	   9.9757759e-01	   9.9732418e-01	   9.9806986e-01	   9.9836783e-01	   9.9912528e-01	
   2.2389810e+01	   9.9590872e-01	   9.9847445e-01	   9.9822124e-01	   9.9896627e-01	   9.9926398e-01	   1.0000207e+00	
   2.3217501e+01	   9.9671928e-01	   9.9928308e-01	   9.9903006e-01	   9.9977446e-01	   1.0000720e+00	   1.0008281e+00	
   2.4045192e+01	   9.9736376e-01	   9.9992613e-01	   9.9967322e-01	   1.0004171e+00	   1.0007146e+00	   1.0014702e+00	
   2.4872883e+01	   9.9780498e-01	   1.0003665e+00	   1.0001136e+00	   1.0008572e+00	   1.0011547e+00	   1.0019099e+00	
   2.5700573e+01	   9.9804164e-01	   1.0006028e+00	   1.0003499e+00	   1.0010933e+00	   1.0013909e+00	   1.0021459e+00	
   2.6528264e+01	   9.9809909e-01	   1.0006603e+00	   1.0004074e+00	   1.0011507e+00	   1.0014485e+00	   1.0022034e+00	
   2.7629265e+01	   9.9797182e-01	   1.0005335e+00	   1.0002806e+00	   1.0010239e+00	   1.0013219e+00	   1.0020769e+00	
   2.8545053e+01	   9.9776002e-01	   1.0003223e+00	   1.0000693e+00	   1.0008128e+00	   1.0011109e+00	   1.0018660e+00	
   2.9460841e+01	   9.9752104e-01	   1.0000840e+00	   9.9983088e-01	   1.0005746e+00	   1.0008727e+00	   1.0016280e+00	
   3.0376629e+01	   9.9730621e-01	   9.9986966e-01	   9.9961653e-01	   1.0003604e+00	   1.0006586e+00	   1.0014141e+00	
   3.1292417e+01	   9.9714854e-01	   9.9971234e-01	   9.9945918e-01	   1.0002032e+00	   1.0005013e+00	   1.0012570e+00	
   3.2208205e+01	   9.9706216e-01	   9.9962612e-01	   9.9937296e-01	   1.0001171e+00	   1.0004152e+00	   1.0011708e+00	
   3.3325929e+01	   9.9704824e-01	   9.9961218e-01	   9.9935903e-01	   1.0001032e+00	   1.0004012e+00	   1.0011569e+00	
   3.4443653e+01	   9.9711310e-01	   9.9967682e-01	   9.9942370e-01	   1.0001678e+00	   1.0004658e+00	   1.0012214e+00	
   3.5000000e+01	   9.9716421e-01	   9.9972779e-01	   9.9947468e-01	   1.0002187e+00	   1.0005167e+00	   1.0012723e+00	


==> PGen_NoSec.txt <==
   0.0000000e+00	  -2.0013921e-15	  -3.2996004e-16	  -2.7975443e-15	   5.8773339e-16	   1.5089548e-16	   1.1046976e-15	
   1.0000000e-06	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   2.0000000e-06	  -3.5688356e-16	   3.7726814e-16	  -1.9960133e-15	   2.7979143e-15	  -2.1100195e-15	   9.3297102e-16	
   3.0000000e-06	  -1.1836020e-15	  -6.1619559e-16	  -7.1582175e-16	   2.8193516e-15	   5.0567316e-16	   1.8095652e-15	
   1.3000000e-05	  -1.9201073e-15	   2.9812024e-16	  -2.1513718e-15	   7.4101230e-17	  -3.8339240e-16	  -3.5420019e-16	
   2.3000000e-05	  -6.0910411e-16	  -1.5233352e-16	  -2.0164397e-15	   3.4009935e-15	  -7.2010472e-16	   2.3416678e-15	
   3.3000000e-05	  -4.8460909e-17	   5.8201740e-16	  -1.2456911e-15	   2.8195505e-15	   1.1214790e-15	   1.6665852e-15	
   1.3300000e-04	  -1.0477599e-15	   5.6992237e-16	  -2.4939465e-15	   5.6929034e-16	  -4.0640360e-16	   5.7171068e-16	
   2.3300000e-04	  -3.6062268e-15	  -5.5908863e-16	  -1.8477206e-15	   1.8991797e-15	   1.5003185e-15	   8.8827585e-16	
   3.3300000e-04	  -2.9860725e-15	   1.0377081e-15	  -3.0684218e-15	   1.4902853e-15	   1.1735766e-15	   1.9098558e-16	
   1.3330000e-03	  -1.5816626e-15	  -1.0061860e-15	  -1.6081378e-15	   1.6626014e-15	  -1.9032302e-16	   7.7640226e-16	
   2.3330000e-03	  -9.0005724e-16	  -4.9635566e-16	  -6.5089758e-16	   1.7500355e-15	   2.2382190e-15	   1.3301958e-15	
   3.3330000e-03	  -6.7109902e-16	  -1.1815342e-15	  -1.2944147e-15	  -4.8648516e-16	   1.3151772e-15	   4.0467623e-16	
   1.3333000e-02	   4.3362056e-16	   1.7930975e-16	  -2.7061981e-15	   1.6786294e-15	   1.8188798e-15	   5.6913960e-16	
   2.3333000e-02	  -4.6036338e-16	  -1.2176808e-15	  -1.0995034e-15	   2.2384511e-15	   2.1053944e-15	   2.3124425e-16	
   3.3333000e-02	  -7.1997994e-16	   8.5443904e-17	   1.7232435e-17	   3.1208522e-15	   2.3378574e-15	  -5.0799519e-16	
   1.3333300e-01	  -4.2385428e-16	   2.4167351e-15	  -5.2094326e-16	   2.0613884e-15	  -1.3818874e-15	   2.8857790e-16	
   2.3333300e-01	  -9.0845677e-16	  -2.8040550e-15	  -2.1119026e-15	   2.4102079e-15	   2.3164545e-15	  -4.5626076e-16	
   3.3333300e-01	  -1.2267987e-15	   1.5328007e-15	   6.5107472e-16	   3.2339443e-15	  -9.6619698e-16	   2.5686038e-16	
   1.0000000e+00	  -1.6696154e-15	   1.1277927e-15	  -3.6340603e-16	   2.3217741e-15	  -1.9022438e-15	  -4.9378696e-16	
   1.0000000e+00	  -1.5573029e-15	   7.8026299e-16	  -1.0211875e-15	   2.1420456e-15	  -7.3728294e-16	  -4.4961465e-16	
   1.0000010e+00	  -2.5895364e-14	  -2.4607843e-14	  -2.7425653e-14	  -2.0463074e-14	   2.3295448e-15	  -2.5201614e-14	
   1.0000020e+00	  -2.6292675e-14	  -2.1601408e-14	  -2.7207620e-14	  -2.2312902e-14	  -6.5493180e-16	  -2.4064376e-14	
   1.0000030e+00	  -2.5840377e-14	  -2.3903972e-14	  -2.6505859e-14	  -2.2622854e-14	  -1.2128631e-15	  -2.1981296e-14	
   1.0000130e+00	  -2.4972352e-14	  -2.5191771e-14	  -2.6678997e-14	  -2.1715082e-14	   2.9489146e-15	  -2.3976619e-14	
   1.0000230e+00	  -2.5481862e-14	  -2.1041123e-14	  -2.5132549e-14	  -2.1062222e-14	   1.4668574e-15	  -2.3766411e-14	
   1.0000330e+00	  -2.6062841e-14	  -2.2882487e-14	  -2.5381613e-14	  -2.1627280e-14	   5.7315639e-16	  -2.4025312e-14	
   1.0001330e+00	  -4.1581977e-15	  -2.3120441e-14	  -2.7127142e-14	  -2.1910354e-14	   8.0400815e-17	  -2.3871018e-14	
   1.0002330e+00	  -3.6723291e-15	  -2.4260591e-14	  -2.5938463e-14	  -2.2453281e-14	  -8.1816272e-16	  -2.1853189e-14	
   1.0003330e+00	  -2.6388296e-15	  -2.2846122e-14	  -2.5018118e-14	  -2.1574527e-14	   5.2583188e-17	  -2.2666273e-14	
   1.0010000e+00	  -1.7909012e-15	  -9.8397282e-15	  -1.1570140e-14	  -7.4472326e-15	  -8.6883040e-16	  -1.0242964e-14	
   1.0010000e+00	   1.9724353e-02	   1.0023076e-15	  -3.4636781e-15	   1.9200010e-15	   2.1492969e-15	   6.6060838e-16	
   1.0010010e+00	   1.9722702e-02	  -8.1994901e-16	  -4.0516996e-15	   2.1825563e-15	   5.0905854e-16	  -7.5677250e-18	
   1.0010020e+00	   1.9721062e-02	   1.3626201e-15	  -1.4753397e-15	   1.4763048e-15	   2.8349987e-16	  -3.8526942e-16	
   1.0010030e+00	   1.9719432e-02	   3.7944182e-15	  -1.1450444e-15	   2.9336932e-15	  -3.7594903e-16	  -1.6961724e-15	
   1.0010130e+00	   1.9703983e-02	   5.3635453e-12	   6.4345799e-12	   1.5226732e-15	   4.1805522e-16	   5.5709138e-16	
   1.0010230e+00	   1.9689456e-02	   2.6533940e-11	   3.1863549e-11	   3.0021979e-15	   8.7966741e-16	   8.7443018e-16	
   1.0010330e+00	   1.9675812e-02	   7.9287876e-11	   9.5171389e-11	   5.7220094e-15	   1.6321495e-16	   1.2497854e-15	
   1.0011330e+00	   1.9588246e-02	   3.2632697e-08	   3.8410673e-08	   5.1659987e-11	   1.5023619e-11	   6.8903022e-12	
   1.0012330e+00	   1.9536269e-02	   1.4354899e-07	   1.6806704e-07	   3.3154485e-10	   9.7915903e-11	   4.4056801e-11	
   1.0013330e+00	   1.9505786e-02	   3.8436709e-07	   4.4771858e-07	   1.2088856e-09	   3.6445188e-10	   1.6188054e-10	
   1.0015557e+00	   1.9474908e-02	   1.9152764e-06	   2.1944311e-06	   1.3979577e-08	   4.6584748e-09	   1.9831234e-09	
   1.0017785e+00	   1.9457577e-02	   4.8270642e-06	   5.4747966e-06	   5.1715960e-08	   1.8086733e-08	   7.5489763e-09	
   1.0020000e+00	   1.9442376e-02	   9.3194423e-06	   1.0482592e-05	   1.3245083e-07	   4.8216218e-08	   1.9796811e-08	
   1.0020000e+00	   3.9152536e-02	   9.3194418e-06	   1.0482589e-05	   1.3245012e-07	   4.8215804e-08	   1.9796541e-08	
   1.0020010e+00	   3.9150820e-02	   9.3410426e-06	   1.0506641e-05	   1.3284998e-07	   4.8365761e-08	   1.9857772e-08	
   1.0020020e+00	   3.9149114e-02	   9.3626775e-06	   1.0530728e-05	   1.3325085e-07	   4.8516108e-08	   1.9919159e-08	
   1.0020030e+00	   3.9147418e-02	   9.3843455e-06	   1.0554852e-05	   1.3365282e-07	   4.8666861e-08	   1.9980742e-08	
   1.0020130e+00	   3.9131312e-02	   9.6039598e-06	   1.0799279e-05	   1.3776429e-07	   5.0208393e-08	   2.0607022e-08	
   1.0020230e+00	   3.9116122e-02	   9.8269297e-06	   1.1047354e-05	   1.4197860e-07	   5.1791421e-08	   2.1248432e-08	
   1.0020330e+00	   3.9101810e-02	   1.0053346e-05	   1.1299174e-05	   1.4630042e-07	   5.3416511e-08	   2.1906969e-08	
   1.0021330e+00	   3.9007007e-02	   1.2649858e-05	   1.4179265e-05	   2.0024502e-07	   7.3980158e-08	   3.0194056e-08	
   1.0022330e+00	   3.8947094e-02	   1.5670424e-05	   1.7521947e-05	   2.6830507e-07	   1.0031504e-07	   4.0743418e-08	
   1.0023330e+00	   3.8907921e-02	   1.9174936e-05	   2.1392812e-05	   3.5312344e-07	   1.3361313e-07	   5.4003925e-08	
   1.0025557e+00	   3.8854254e-02	   2.9559151e-05	   3.2815201e-05	   6.4579241e-07	   2.5233320e-07	   1.0066642e-07	
   1.0027784e+00	   3.8810554e-02	   4.2976371e-05	   4.7508833e-05	   1.0839391e-06	   4.3541584e-07	   1.7178617e-07	
   1.0030000e+00	   3.8765724e-02	   5.9499579e-05	   6.5524590e-05	   1.7048237e-06	   7.0193615e-07	   2.7424453e-07	
   1.0030000e+00	   5.8461698e-02	   5.9499564e-05	   6.5524563e-05	   1.7048242e-06	   7.0193626e-07	   2.7424401e-07	
   1.0030010e+00	   5.8459847e-02	   5.9576766e-05	   6.5608687e-05	   1.7077800e-06	   7.0320941e-07	   2.7473317e-07	
   1.0030020e+00	   5.8458006e-02	   5.9654033e-05	   6.5692878e-05	   1.7107398e-06	   7.0448439e-07	   2.7522302e-07	
   1.0030030e+00	   5.8456176e-02	   5.9731365e-05	   6.5777138e-05	   1.7137034e-06	   7.0576136e-07	   2.7571283e-07	
   1.0030130e+00	   5.8438713e-02	   6.0510302e-05	   6.6625741e-05	   1.7436900e-06	   7.1868830e-07	   2.8067422e-07	
   1.0030230e+00	   5.8422159e-02	   6.1295645e-05	   6.7481179e-05	   1.7740792e-06	   7.3180089e-07	   2.8570499e-07	
   1.0030330e+00	   5.8406476e-02	   6.2087536e-05	   6.8343600e-05	   1.8048830e-06	   7.4510477e-07	   2.9080785e-07	
   1.0031330e+00	   5.8297359e-02	   7.0599039e-05	   7.7601267e-05	   2.1514647e-06	   8.9612834e-07	   3.4853438e-07	
   1.0032330e+00	   5.8222484e-02	   7.9822326e-05	   8.7621611e-05	   2.5452317e-06	   1.0693963e-06	   4.1452116e-07	
   1.0033330e+00	   5.8167725e-02	   8.9812901e-05	   9.8465603e-05	   2.9909944e-06	   1.2674348e-06	   4.8967084e-07	
   1.0035556e+00	   5.8076781e-02	   1.1582391e-04	   1.2665162e-04	   4.2605271e-06	   1.8431195e-06	   7.0649599e-07	
   1.0037783e+00	   5.7993226e-02	   1.4604859e-04	   1.5934608e-04	   5.8750660e-06	   2.5898247e-06	   9.8577075e-07	
   1.0040000e+00	   5.7906273e-02	   1.8040858e-04	   1.9644668e-04	   7.8807180e-06	   3.5345503e-06	   1.3368894e-06	
   1.0040000e+00	   7.7588078e-02	   1.8040853e-04	   1.9644659e-04	   7.8807178e-06	   3.5345503e-06	   1.3368900e-06	
   1.0040010e+00	   7.7586036e-02	   1.8056704e-04	   1.9661770e-04	   7.8900949e-06	   3.5389792e-06	   1.3385343e-06	
   1.0040020e+00	   7.7584005e-02	   1.8072564e-04	   1.9678889e-04	   7.8994802e-06	   3.5434112e-06	   1.3401802e-06	
   1.0040030e+00	   7.7581984e-02	   1.8088432e-04	   1.9696018e-04	   7.9088744e-06	   3.5478481e-06	   1.3418285e-06	
   1.0040130e+00	   7.7562614e-02	   1.8247857e-04	   1.9868095e-04	   8.0035412e-06	   3.5925888e-06	   1.3584380e-06	
   1.0040230e+00	   7.7544147e-02	   1.8408127e-04	   2.0041073e-04	   8.0990433e-06	   3.6377538e-06	   1.3752013e-06	
   1.0040330e+00	   7.7526546e-02	   1.8569261e-04	   2.0214969e-04	   8.1954011e-06	   3.6833559e-06	   1.3921229e-06	
   1.0041330e+00	   7.7397812e-02	   2.0257072e-04	   2.2035536e-04	   9.2362757e-06	   4.1790786e-06	   1.5756807e-06	
   1.0042330e+00	   7.7302862e-02	   2.2034846e-04	   2.3952362e-04	   1.0369121e-05	   4.7223751e-06	   1.7763928e-06	
   1.0043330e+00	   7.7227591e-02	   2.3907582e-04	   2.5971044e-04	   1.1600323e-05	   5.3169199e-06	   1.9955470e-06	
   1.0045555e+00	   7.7089269e-02	   2.8525486e-04	   3.0947151e-04	   1.4832750e-05	   6.9003676e-06	   2.5766021e-06	
   1.0047780e+00	   7.6956577e-02	   3.3636350e-04	   3.6452457e-04	   1.8647804e-05	   8.7958879e-06	   3.2692113e-06	
   1.0050000e+00	   7.6818844e-02	   3.9225548e-04	   4.2470468e-04	   2.3095762e-05	   1.1035617e-05	   4.0844455e-06	
   1.0050000e+00	   9.6486502e-02	   3.9225539e-04	   4.2470450e-04	   2.3095762e-05	   1.1035616e-05	   4.0844453e-06	
   1.0050010e+00	   9.6484233e-02	   3.9251129e-04	   4.2498001e-04	   2.3116338e-05	   1.1045999e-05	   4.0882219e-06	
   1.0050020e+00	   9.6481973e-02	   3.9276729e-04	   4.2525563e-04	   2.3136928e-05	   1.1056388e-05	   4.0920011e-06	
   1.0050030e+00	   9.6479724e-02	   3.9302338e-04	   4.2553135e-04	   2.3157530e-05	   1.1066785e-05	   4.0957828e-06	
   1.0050130e+00	   9.6458069e-02	   3.9559282e-04	   4.2829767e-04	   2.3364719e-05	   1.1171388e-05	   4.1338284e-06	
   1.0050230e+00	   9.6437313e-02	   3.9817193e-04	   4.3107434e-04	   2.3573231e-05	   1.1276714e-05	   4.1721313e-06	
   1.0050330e+00	   9.6417419e-02	   4.0076087e-04	   4.3386155e-04	   2.3783097e-05	   1.1382779e-05	   4.2106968e-06	
   1.0051330e+00	   9.6265454e-02	   4.2751429e-04	   4.6266205e-04	   2.6002066e-05	   1.2509565e-05	   4.6198669e-06	
   1.0052330e+00	   9.6146955e-02	   4.5527420e-04	   4.9254712e-04	   2.8362122e-05	   1.3714301e-05	   5.0567178e-06	
   1.0053330e+00	   9.6047838e-02	   4.8408593e-04	   5.2356862e-04	   3.0870708e-05	   1.5001546e-05	   5.5228403e-06	
   1.0055554e+00	   9.5855341e-02	   5.5307646e-04	   5.9788183e-04	   3.7170675e-05	   1.8269121e-05	   6.7028380e-06	
   1.0057778e+00	   9.5667321e-02	   6.2736855e-04	   6.7794030e-04	   4.4298527e-05	   2.2006232e-05	   8.0488865e-06	
   1.0060000e+00	   9.5473103e-02	   7.0680519e-04	   7.6357467e-04	   5.2307823e-05	   2.6249059e-05	   9.5734945e-06	
   1.0060000e+00	   1.1512664e-01	   7.0680504e-04	   7.6357438e-04	   5.2307821e-05	   2.6249057e-05	   9.5734941e-06	
   1.0060010e+00	   1.1512412e-01	   7.0716700e-04	   7.6396461e-04	   5.2344623e-05	   2.6268585e-05	   9.5805078e-06	
   1.0060020e+00	   1.1512160e-01	   7.0752906e-04	   7.6435494e-04	   5.2381442e-05	   2.6288123e-05	   9.5875262e-06	
   1.0060030e+00	   1.1511910e-01	   7.0789123e-04	   7.6474539e-04	   5.2418280e-05	   2.6307672e-05	   9.5945479e-06	
   1.0060130e+00	   1.1509491e-01	   7.1152189e-04	   7.6865963e-04	   5.2788247e-05	   2.6504076e-05	   9.6650890e-06	
   1.0060230e+00	   1.1507162e-01	   7.1516280e-04	   7.7258497e-04	   5.3160027e-05	   2.6701523e-05	   9.7359985e-06	
   1.0060330e+00	   1.1504919e-01	   7.1881413e-04	   7.7652162e-04	   5.3533657e-05	   2.6900036e-05	   9.8072840e-06	
   1.0061330e+00	   1.1487162e-01	   7.5623821e-04	   8.1687824e-04	   5.7433096e-05	   2.8979575e-05	   1.0553442e-05	
   1.0062330e+00	   1.1472731e-01	   7.9471774e-04	   8.5838562e-04	   6.1522159e-05	   3.1169298e-05	   1.1338443e-05	
   1.0063330e+00	   1.1460219e-01	   8.3429434e-04	   9.0109232e-04	   6.5808977e-05	   3.3474431e-05	   1.2164114e-05	
   1.0065554e+00	   1.1435115e-01	   9.2736674e-04	   1.0016135e-03	   7.6281715e-05	   3.9153775e-05	   1.4195034e-05	
   1.0067777e+00	   1.1410387e-01	   1.0258741e-03	   1.1081013e-03	   8.7816589e-05	   4.5463439e-05	   1.6447799e-05	
   1.0070000e+00	   1.1384965e-01	   1.1296720e-03	   1.2204044e-03	   1.0047026e-04	   5.2443167e-05	   1.8936250e-05	
   1.0070000e+00	   1.3348909e-01	   1.1296718e-03	   1.2204040e-03	   1.0047026e-04	   5.2443163e-05	   1.8936250e-05	
   1.0070010e+00	   1.3348630e-01	   1.1301433e-03	   1.2209142e-03	   1.0052813e-04	   5.2475133e-05	   1.8947645e-05	
   1.0070020e+00	   1.3348351e-01	   1.1306149e-03	   1.2214245e-03	   1.0058603e-04	   5.2507117e-05	   1.8959045e-05	
   1.0070030e+00	   1.3348074e-01	   1.1310865e-03	   1.2219349e-03	   1.0064396e-04	   5.2539114e-05	   1.8970451e-05	
   1.0070130e+00	   1.3345387e-01	   1.1358125e-03	   1.2270491e-03	   1.0122519e-04	   5.2860287e-05	   1.9084922e-05	
   1.0070230e+00	   1.3342788e-01	   1.1405489e-03	   1.2321747e-03	   1.0180868e-04	   5.3182825e-05	   1.9199874e-05	
   1.0070330e+00	   1.3340276e-01	   1.1452958e-03	   1.2373119e-03	   1.0239450e-04	   5.3506755e-05	   1.9315317e-05	
   1.0071330e+00	   1.3319814e-01	   1.1936867e-03	   1.2897009e-03	   1.0845575e-04	   5.6868633e-05	   2.0512829e-05	
   1.0072330e+00	   1.3302664e-01	   1.2431424e-03	   1.3432678e-03	   1.1475175e-04	   6.0372655e-05	   2.1760306e-05	
   1.0073330e+00	   1.3287421e-01	   1.2937015e-03	   1.3980585e-03	   1.2129106e-04	   6.4024552e-05	   2.3059755e-05	
   1.0075553e+00	   1.3256204e-01	   1.4111812e-03	   1.5255172e-03	   1.3697256e-04	   7.2843386e-05	   2.6194651e-05	
   1.0077777e+00	   1.3225324e-01	   1.5340685e-03	   1.6590033e-03	   1.5392927e-04	   8.2448432e-05	   2.9605802e-05	
   1.0080000e+00	   1.3193708e-01	   1.6622266e-03	   1.7983761e-03	   1.7221906e-04	   9.2881723e-05	   3.3307941e-05	
   1.0080000e+00	   1.3193708e-01	   1.6622291e-03	   1.7983788e-03	   1.7221943e-04	   9.2881931e-05	   3.3308015e-05	
   1.0080000e+00	   1.5156244e-01	   1.6622288e-03	   1.7983783e-03	   1.7221942e-04	   9.2881925e-05	   3.3308014e-05	
   1.0080010e+00	   1.5155938e-01	   1.6628097e-03	   1.7990102e-03	   1.7230282e-04	   9.2929554e-05	   3.3324912e-05	
   1.0080020e+00	   1.5155632e-01	   1.6633907e-03	   1.7996421e-03	   1.7238624e-04	   9.2977202e-05	   3.3341816e-05	
   1.0080030e+00	   1.5155327e-01	   1.6639718e-03	   1.8002742e-03	   1.7246969e-04	   9.3024866e-05	   3.3358727e-05	
   1.0080130e+00	   1.5152362e-01	   1.6697919e-03	   1.8066053e-03	   1.7330654e-04	   9.3502972e-05	   3.3528347e-05	
   1.0080230e+00	   1.5149487e-01	   1.6756223e-03	   1.8129478e-03	   1.7414608e-04	   9.3982750e-05	   3.3698554e-05	
   1.0080330e+00	   1.5146697e-01	   1.6814631e-03	   1.8193019e-03	   1.7498835e-04	   9.4464236e-05	   3.3869360e-05	
   1.0081330e+00	   1.5123451e-01	   1.7407793e-03	   1.8838624e-03	   1.8364994e-04	   9.9428527e-05	   3.5629924e-05	
   1.0082330e+00	   1.5103509e-01	   1.8011432e-03	   1.9496009e-03	   1.9258652e-04	   1.0456538e-04	   3.7451106e-05	
   1.0083330e+00	   1.5085467e-01	   1.8625911e-03	   2.0165614e-03	   2.0180691e-04	   1.0988092e-04	   3.9335049e-05	
   1.0085553e+00	   1.5048008e-01	   2.0041711e-03	   2.1710470e-03	   2.2362747e-04	   1.2253599e-04	   4.3817661e-05	
   1.0087777e+00	   1.5010870e-01	   2.1510262e-03	   2.3315110e-03	   2.4691048e-04	   1.3612364e-04	   4.8627918e-05	
   1.0090000e+00	   1.4972985e-01	   2.3030006e-03	   2.4977934e-03	   2.7170998e-04	   1.5068511e-04	   5.3780324e-05	
   1.0090000e+00	   1.4972982e-01	   2.3030115e-03	   2.4978053e-03	   2.7171178e-04	   1.5068617e-04	   5.3780700e-05	
   1.0090000e+00	   1.6934115e-01	   2.3030112e-03	   2.4978047e-03	   2.7171177e-04	   1.5068616e-04	   5.3780698e-05	
   1.0090010e+00	   1.6933780e-01	   2.3036991e-03	   2.4985576e-03	   2.7182460e-04	   1.5075248e-04	   5.3804164e-05	
   1.0090020e+00	   1.6933446e-01	   2.3043871e-03	   2.4993105e-03	   2.7193747e-04	   1.5081882e-04	   5.3827637e-05	
   1.0090030e+00	   1.6933113e-01	   2.3050752e-03	   2.5000636e-03	   2.7205036e-04	   1.5088519e-04	   5.3851116e-05	
   1.0090130e+00	   1.6929867e-01	   2.3119650e-03	   2.5076044e-03	   2.7318197e-04	   1.5155053e-04	   5.4086515e-05	
   1.0090230e+00	   1.6926711e-01	   2.3188647e-03	   2.5151564e-03	   2.7431663e-04	   1.5221783e-04	   5.4322600e-05	
   1.0090330e+00	   1.6923640e-01	   2.3257746e-03	   2.5227200e-03	   2.7545438e-04	   1.5288713e-04	   5.4559388e-05	
   1.0091330e+00	   1.6897580e-01	   2.3957525e-03	   2.5993599e-03	   2.8710181e-04	   1.5975452e-04	   5.6988548e-05	
   1.0092330e+00	   1.6874820e-01	   2.4667440e-03	   2.6771600e-03	   2.9905907e-04	   1.6682269e-04	   5.9488252e-05	
   1.0093330e+00	   1.6853957e-01	   2.5387833e-03	   2.7561621e-03	   3.1133509e-04	   1.7409804e-04	   6.2060753e-05	
   1.0095553e+00	   1.6810222e-01	   2.7037462e-03	   2.9373282e-03	   3.4010418e-04	   1.9123829e-04	   6.8119301e-05	
   1.0097777e+00	   1.6766807e-01	   2.8737850e-03	   3.1243504e-03	   3.7049584e-04	   2.0944573e-04	   7.4552939e-05	
   1.0100000e+00	   1.6722655e-01	   3.0487127e-03	   3.3170345e-03	   4.0255666e-04	   2.2875836e-04	   8.1375059e-05	
   1.0100000e+00	   1.8682384e-01	   3.0487124e-03	   3.3170338e-03	   4.0255665e-04	   2.2875834e-04	   8.1375058e-05	
   1.0100010e+00	   1.8682021e-01	   3.0495034e-03	   3.3179053e-03	   4.0270228e-04	   2.2884615e-04	   8.1406074e-05	
   1.0100020e+00	   1.8681659e-01	   3.0502945e-03	   3.3187769e-03	   4.0284794e-04	   2.2893398e-04	   8.1437099e-05	
   1.0100030e+00	   1.8681298e-01	   3.0510856e-03	   3.3196487e-03	   4.0299364e-04	   2.2902184e-04	   8.1468132e-05	
   1.0100130e+00	   1.8677772e-01	   3.0590059e-03	   3.3283758e-03	   4.0445356e-04	   2.2990232e-04	   8.1779141e-05	
   1.0100230e+00	   1.8674335e-01	   3.0669357e-03	   3.3371140e-03	   4.0591683e-04	   2.3078503e-04	   8.2090930e-05	
   1.0100330e+00	   1.8670983e-01	   3.0748751e-03	   3.3458634e-03	   4.0738351e-04	   2.3167001e-04	   8.2403516e-05	
   1.0101330e+00	   1.8642114e-01	   3.1551103e-03	   3.4343357e-03	   4.2234638e-04	   2.4071693e-04	   8.5598692e-05	
   1.0102330e+00	   1.8616544e-01	   3.2363144e-03	   3.5239381e-03	   4.3764845e-04	   2.4999034e-04	   8.8873482e-05	
   1.0103330e+00	   1.8592871e-01	   3.3185201e-03	   3.6147110e-03	   4.5329869e-04	   2.5949688e-04	   9.2230225e-05	
   1.0105554e+00	   1.8542890e-01	   3.5058927e-03	   3.8219213e-03	   4.8970279e-04	   2.8171586e-04	   1.0007406e-04	
   1.0107777e+00	   1.8493243e-01	   3.6981025e-03	   4.0348173e-03	   5.2786320e-04	   3.0512411e-04	   1.0833605e-04	
   1.0110001e+00	   1.8442868e-01	   3.8949722e-03	   4.2532151e-03	   5.6782581e-04	   3.2976026e-04	   1.1702981e-04	
   1.0114767e+00	   1.8331729e-01	   4.3292360e-03	   4.7360261e-03	   6.5892453e-04	   3.8631352e-04	   1.3698159e-04	
   1.0119534e+00	   1.8216036e-01	   4.7792737e-03	   5.2380577e-03	   7.5815788e-04	   4.4853224e-04	   1.5892380e-04	
   1.0124300e+00	   1.8096238e-01	   5.2416996e-03	   5.7558999e-03	   8.6583627e-04	   5.1674421e-04	   1.8296925e-04	
   1.0129066e+00	   1.7973151e-01	   5.7125465e-03	   6.2855414e-03	   9.8199743e-04	   5.9111485e-04	   2.0917292e-04	
   1.0142168e+00	   1.7625270e-01	   7.0136268e-03	   7.7652771e-03	   1.3422812e-03	   8.2709422e-04	   2.9222782e-04	
   1.0155270e+00	   1.7269369e-01	   8.2958864e-03	   9.2503783e-03	   1.7577457e-03	   1.1077502e-03	   3.9087262e-04	
   1.0168371e+00	   1.6913352e-01	   9.5238228e-03	   1.0703553e-02	   2.2198234e-03	   1.4297759e-03	   5.0391097e-04	
   1.0181473e+00	   1.6562646e-01	   1.0676622e-02	   1.2101284e-02	   2.7190498e-03	   1.7888011e-03	   6.2975954e-04	
   1.0201288e+00	   1.6048797e-01	   1.2261172e-02	   1.4086945e-02	   3.5257853e-03	   2.3922161e-03	   8.4078895e-04	
   1.0221103e+00	   1.5560897e-01	   1.3647793e-02	   1.5901660e-02	   4.3698971e-03	   3.0544800e-03	   1.0715098e-03	
   1.0240917e+00	   1.5100997e-01	   1.4850241e-02	   1.7548686e-02	   5.2289455e-03	   3.7616912e-03	   1.3165629e-03	
   1.0260732e+00	   1.4668622e-01	   1.5890037e-02	   1.9041095e-02	   6.0870395e-03	   4.5027547e-03	   1.5716020e-03	
   1.0280547e+00	   1.4262433e-01	   1.6787947e-02	   2.0393271e-02	   6.9334535e-03	   5.2690599e-03	   1.8332968e-03	
   1.0313756e+00	   1.3636182e-01	   1.8022069e-02	   2.2380431e-02	   8.3078338e-03	   6.5920750e-03	   2.2804218e-03	
   1.0346964e+00	   1.3071730e-01	   1.8981428e-02	   2.4068065e-02	   9.6064582e-03	   7.9403666e-03	   2.7304836e-03	
   1.0380173e+00	   1.2561504e-01	   1.9727353e-02	   2.5507492e-02	   1.0817581e-02	   9.2935189e-03	   3.1777222e-03	
   1.0413382e+00	   1.2098565e-01	   2.0308107e-02	   2.6742009e-02	   1.1937520e-02	   1.0636131e-02	   3.6187603e-03	
   1.0446590e+00	   1.1676950e-01	   2.0761052e-02	   2.7807125e-02	   1.2966886e-02	   1.1956195e-02	   4.0516586e-03	
   1.0489783e+00	   1.1182323e-01	   2.1204850e-02	   2.8985262e-02	   1.4175509e-02	   1.3624384e-02	   4.6009412e-03	
   1.0532975e+00	   1.0739735e-01	   2.1530046e-02	   2.9977055e-02	   1.5245961e-02	   1.5222794e-02	   5.1337074e-03	
   1.0576168e+00	   1.0341413e-01	   2.1772733e-02	   3.0823187e-02	   1.6190756e-02	   1.6740389e-02	   5.6500807e-03	
   1.0619360e+00	   9.9809506e-02	   2.1958651e-02	   3.1554805e-02	   1.7023563e-02	   1.8170205e-02	   6.1508767e-03	
   1.0662552e+00	   9.6530481e-02	   2.2106572e-02	   3.2196158e-02	   1.7757888e-02	   1.9508234e-02	   6.6372033e-03	
   1.0728965e+00	   9.2026620e-02	   2.2289292e-02	   3.3047029e-02	   1.8723321e-02	   2.1383709e-02	   7.3594907e-03	
   1.0795378e+00	   8.8057372e-02	   2.2449801e-02	   3.3780340e-02	   1.9526889e-02	   2.3039380e-02	   8.0546177e-03	
   1.0861790e+00	   8.4519764e-02	   2.2610209e-02	   3.4431959e-02	   2.0204119e-02	   2.4482928e-02	   8.7265593e-03	
   1.0928203e+00	   8.1334440e-02	   2.2783052e-02	   3.5025429e-02	   2.0784195e-02	   2.5726929e-02	   9.3787843e-03	
   1.0994616e+00	   7.8438432e-02	   2.2975588e-02	   3.5576646e-02	   2.1290507e-02	   2.6786553e-02	   1.0014176e-02	
   1.1098407e+00	   7.4378078e-02	   2.3324395e-02	   3.6377306e-02	   2.1975069e-02	   2.8112222e-02	   1.0978737e-02	
   1.1202198e+00	   7.0750334e-02	   2.3738008e-02	   3.7127912e-02	   2.2576459e-02	   2.9089975e-02	   1.1914890e-02	
   1.1305990e+00	   6.7443957e-02	   2.4215339e-02	   3.7841779e-02	   2.3130525e-02	   2.9780933e-02	   1.2827879e-02	
   1.1409781e+00	   6.4380005e-02	   2.4750526e-02	   3.8523134e-02	   2.3659623e-02	   3.0241535e-02	   1.3721469e-02	
   1.1513572e+00	   6.1500847e-02	   2.5336024e-02	   3.9171905e-02	   2.4177584e-02	   3.0521576e-02	   1.4598452e-02	
   1.1628768e+00	   5.8470788e-02	   2.6035185e-02	   3.9851171e-02	   2.4749415e-02	   3.0672246e-02	   1.5554901e-02	
   1.1743964e+00	   5.5573842e-02	   2.6775858e-02	   4.0483192e-02	   2.5324523e-02	   3.0701652e-02	   1.6495728e-02	
   1.1859160e+00	   5.2781775e-02	   2.7547575e-02	   4.1062437e-02	   2.5905827e-02	   3.0649654e-02	   1.7422559e-02	
   1.1974356e+00	   5.0077123e-02	   2.8340492e-02	   4.1583017e-02	   2.6493673e-02	   3.0547608e-02	   1.8336522e-02	
   1.2089552e+00	   4.7450353e-02	   2.9145595e-02	   4.2039364e-02	   2.7086990e-02	   3.0419839e-02	   1.9238347e-02	
   1.2265695e+00	   4.3578243e-02	   3.0382230e-02	   4.2602221e-02	   2.8000235e-02	   3.0213051e-02	   2.0594542e-02	
   1.2441837e+00	   3.9882855e-02	   3.1602926e-02	   4.2989403e-02	   2.8913495e-02	   3.0032645e-02	   2.1923416e-02	
   1.2617980e+00	   3.6381900e-02	   3.2785894e-02	   4.3190996e-02	   2.9817348e-02	   2.9903864e-02	   2.3223920e-02	
   1.2794123e+00	   3.3102299e-02	   3.3913054e-02	   4.3201950e-02	   3.0702257e-02	   2.9836151e-02	   2.4493906e-02	
   1.2970265e+00	   3.0073814e-02	   3.4969351e-02	   4.3021699e-02	   3.1559315e-02	   2.9829638e-02	   2.5730450e-02	
   1.3225545e+00	   2.6187620e-02	   3.6350636e-02	   4.2431095e-02	   3.2736095e-02	   2.9914386e-02	   2.7455868e-02	
   1.3480824e+00	   2.2962898e-02	   3.7528865e-02	   4.1473490e-02	   3.3816731e-02	   3.0085473e-02	   2.9091906e-02	
   1.3736103e+00	   2.0454020e-02	   3.8483984e-02	   4.0187779e-02	   3.4784026e-02	   3.0308488e-02	   3.0626205e-02	
   1.3991382e+00	   1.8688730e-02	   3.9205078e-02	   3.8625726e-02	   3.5625208e-02	   3.0548572e-02	   3.2046571e-02	
   1.4246661e+00	   1.7665478e-02	   3.9688970e-02	   3.6847972e-02	   3.6331689e-02	   3.0776466e-02	   3.3341828e-02	
   1.4585782e+00	   1.7393958e-02	   3.9973631e-02	   3.4268067e-02	   3.7055121e-02	   3.1026040e-02	   3.4853149e-02	
   1.4924902e+00	   1.8239403e-02	   3.9873107e-02	   3.1588211e-02	   3.7532051e-02	   3.1188089e-02	   3.6109995e-02	
   1.5264022e+00	   2.0004443e-02	   3.9429531e-02	   2.8971815e-02	   3.7771005e-02	   3.1254683e-02	   3.7101710e-02	
   1.5603142e+00	   2.2445355e-02	   3.8698865e-02	   2.6573260e-02	   3.7789201e-02	   3.1237365e-02	   3.7824784e-02	
   1.5942262e+00	   2.5295927e-02	   3.7746250e-02	   2.4528131e-02	   3.7610344e-02	   3.1161669e-02	   3.8282694e-02	
   1.6432875e+00	   2.9615381e-02	   3.6117520e-02	   2.2399324e-02	   3.7061346e-02	   3.1017841e-02	   3.8499291e-02	
   1.6832107e+00	   3.2855164e-02	   3.4702092e-02	   2.1531755e-02	   3.6417276e-02	   3.0933399e-02	   3.8315378e-02	
   1.7231338e+00	   3.5514417e-02	   3.3319897e-02	   2.1484264e-02	   3.5651657e-02	   3.0931851e-02	   3.7848435e-02	
   1.7630570e+00	   3.7392036e-02	   3.2060028e-02	   2.2225973e-02	   3.4812971e-02	   3.1045198e-02	   3.7142426e-02	
   1.8029801e+00	   3.8402819e-02	   3.0990043e-02	   2.3663954e-02	   3.3944057e-02	   3.1283115e-02	   3.6244989e-02	
   1.8429033e+00	   3.8573991e-02	   3.0153617e-02	   2.5653772e-02	   3.3081008e-02	   3.1632515e-02	   3.5205413e-02	
   1.8876206e+00	   3.7920288e-02	   2.9518806e-02	   2.8314530e-02	   3.2157508e-02	   3.2116192e-02	   3.3932930e-02	
   1.9323379e+00	   3.6648465e-02	   2.9197646e-02	   3.1156017e-02	   3.1310078e-02	   3.2632209e-02	   3.2610637e-02	
   1.9770552e+00	   3.5103762e-02	   2.9156116e-02	   3.3892779e-02	   3.0562404e-02	   3.3103673e-02	   3.1300704e-02	
   2.0217726e+00	   3.3629731e-02	   2.9340800e-02	   3.6271459e-02	   2.9932729e-02	   3.3459257e-02	   3.0059192e-02	
   2.0664899e+00	   3.2515130e-02	   2.9688702e-02	   3.8094592e-02	   2.9435778e-02	   3.3645561e-02	   2.8935240e-02	
   2.1112072e+00	   3.1958442e-02	   3.0135479e-02	   3.9234819e-02	   2.9083487e-02	   3.3634629e-02	   2.7970413e-02	
   2.1645228e+00	   3.2141110e-02	   3.0716442e-02	   3.9635424e-02	   2.8864272e-02	   3.3365765e-02	   2.7073511e-02	
   2.2178384e+00	   3.3191670e-02	   3.1273844e-02	   3.9044451e-02	   2.8869198e-02	   3.2865763e-02	   2.6488509e-02	
   2.2711540e+00	   3.4871035e-02	   3.1754140e-02	   3.7639962e-02	   2.9092520e-02	   3.2223391e-02	   2.6233903e-02	
   2.3244696e+00	   3.6813458e-02	   3.2132809e-02	   3.5692213e-02	   2.9513034e-02	   3.1548588e-02	   2.6306265e-02	
   2.3777852e+00	   3.8614131e-02	   3.2409451e-02	   3.3515200e-02	   3.0092211e-02	   3.0949213e-02	   2.6680027e-02	
   2.4311008e+00	   3.9915564e-02	   3.2599275e-02	   3.1417522e-02	   3.0774963e-02	   3.0510276e-02	   2.7308803e-02	
   2.4849620e+00	   4.0476487e-02	   3.2724574e-02	   2.9644870e-02	   3.1500800e-02	   3.0278568e-02	   2.8137683e-02	
   2.5388232e+00	   4.0188210e-02	   3.2802659e-02	   2.8409385e-02	   3.2186988e-02	   3.0265044e-02	   2.9082344e-02	
   2.5926844e+00	   3.9124208e-02	   3.2844927e-02	   2.7804759e-02	   3.2759946e-02	   3.0433881e-02	   3.0057404e-02	
   2.6465457e+00	   3.7497753e-02	   3.2852364e-02	   2.7828743e-02	   3.3158350e-02	   3.0718693e-02	   3.0979131e-02	
   2.7004069e+00	   3.5610843e-02	   3.2817208e-02	   2.8397366e-02	   3.3341843e-02	   3.1038591e-02	   3.1773462e-02	
   2.7542681e+00	   3.3790602e-02	   3.2727453e-02	   2.9368708e-02	   3.3297088e-02	   3.1315845e-02	   3.2383061e-02	
   2.8188880e+00	   3.2080711e-02	   3.2534893e-02	   3.0824814e-02	   3.2969632e-02	   3.1515762e-02	   3.2826162e-02	
   2.8835079e+00	   3.1201779e-02	   3.2247320e-02	   3.2321941e-02	   3.2413347e-02	   3.1526142e-02	   3.2939350e-02	
   2.9351901e+00	   3.1192014e-02	   3.1960173e-02	   3.3373550e-02	   3.1876450e-02	   3.1401386e-02	   3.2808484e-02	
   2.9868722e+00	   3.1739497e-02	   3.1645656e-02	   3.4190413e-02	   3.1331655e-02	   3.1196330e-02	   3.2519190e-02	
   3.0385544e+00	   3.2709482e-02	   3.1334571e-02	   3.4717432e-02	   3.0843025e-02	   3.0960685e-02	   3.2117334e-02	
   3.0902366e+00	   3.3923218e-02	   3.1062248e-02	   3.4936585e-02	   3.0463249e-02	   3.0747318e-02	   3.1653072e-02	
   3.1419187e+00	   3.5185822e-02	   3.0864646e-02	   3.4864629e-02	   3.0228375e-02	   3.0603280e-02	   3.1175738e-02	
   3.2109010e+00	   3.6660583e-02	   3.0765006e-02	   3.4393414e-02	   3.0161299e-02	   3.0569376e-02	   3.0589910e-02	
   3.2798833e+00	   3.7632563e-02	   3.0887689e-02	   3.3626290e-02	   3.0359437e-02	   3.0737845e-02	   3.0130404e-02	
   3.3488656e+00	   3.7995507e-02	   3.1225504e-02	   3.2732892e-02	   3.0751825e-02	   3.1070436e-02	   2.9834983e-02	
   3.4178478e+00	   3.7823444e-02	   3.1724069e-02	   3.1883686e-02	   3.1233886e-02	   3.1476873e-02	   2.9703572e-02	
   3.4868301e+00	   3.7329270e-02	   3.2289440e-02	   3.1218007e-02	   3.1695884e-02	   3.1842465e-02	   2.9706064e-02	
   3.5589785e+00	   3.6744566e-02	   3.2832325e-02	   3.0823611e-02	   3.2065125e-02	   3.2072634e-02	   2.9801454e-02	
   3.6185559e+00	   3.6368715e-02	   3.3164420e-02	   3.0776240e-02	   3.2239914e-02	   3.2094511e-02	   2.9914914e-02	
   3.6781333e+00	   3.6174182e-02	   3.3340682e-02	   3.0978738e-02	   3.2292995e-02	   3.1963412e-02	   3.0033323e-02	
   3.7377108e+00	   3.6172303e-02	   3.3340541e-02	   3.1396425e-02	   3.2243640e-02	   3.1711784e-02	   3.0141567e-02	
   3.7972882e+00	   3.6315499e-02	   3.3176382e-02	   3.1970722e-02	   3.2125904e-02	   3.1395835e-02	   3.0234238e-02	
   3.8568657e+00	   3.6523835e-02	   3.2886912e-02	   3.2623734e-02	   3.1978885e-02	   3.1082953e-02	   3.0313543e-02	
   3.9304458e+00	   3.6748561e-02	   3.2445139e-02	   3.3407236e-02	   3.1809270e-02	   3.0794226e-02	   3.0403191e-02	
   4.0040260e+00	   3.6837455e-02	   3.2021722e-02	   3.4016520e-02	   3.1697211e-02	   3.0692204e-02	   3.0496120e-02	
   4.0776061e+00	   3.6759894e-02	   3.1725184e-02	   3.4325395e-02	   3.1662400e-02	   3.0805425e-02	   3.0601116e-02	
   4.1511862e+00	   3.6570754e-02	   3.1626183e-02	   3.4272559e-02	   3.1696532e-02	   3.1098348e-02	   3.0718185e-02	
   4.2247664e+00	   3.6381543e-02	   3.1740200e-02	   3.3880316e-02	   3.1772295e-02	   3.1484440e-02	   3.0837822e-02	
   4.3129159e+00	   3.6313296e-02	   3.2093992e-02	   3.3118358e-02	   3.1872895e-02	   3.1918221e-02	   3.0962129e-02	
   4.4010655e+00	   3.6519611e-02	   3.2555773e-02	   3.2294062e-02	   3.1946014e-02	   3.2174336e-02	   3.1040579e-02	
   4.4892151e+00	   3.6973182e-02	   3.2963037e-02	   3.1704023e-02	   3.1977245e-02	   3.2172913e-02	   3.1054873e-02	
   4.5773647e+00	   3.7515759e-02	   3.3187593e-02	   3.1565976e-02	   3.1979793e-02	   3.1940666e-02	   3.1002194e-02	
   4.6655143e+00	   3.7936465e-02	   3.3181628e-02	   3.1934059e-02	   3.1981250e-02	   3.1595927e-02	   3.0895838e-02	
   4.7620209e+00	   3.8079673e-02	   3.2964494e-02	   3.2755684e-02	   3.2008051e-02	   3.1272294e-02	   3.0747042e-02	
   4.8585275e+00	   3.7866909e-02	   3.2663696e-02	   3.3680567e-02	   3.2068552e-02	   3.1159013e-02	   3.0599653e-02	
   4.9550342e+00	   3.7458765e-02	   3.2440521e-02	   3.4327516e-02	   3.2146707e-02	   3.1308396e-02	   3.0487100e-02	
   5.0515408e+00	   3.7112771e-02	   3.2406201e-02	   3.4441416e-02	   3.2216381e-02	   3.1647529e-02	   3.0434596e-02	
   5.1480474e+00	   3.7036278e-02	   3.2571918e-02	   3.4015286e-02	   3.2259652e-02	   3.2017799e-02	   3.0456250e-02	
   5.2445540e+00	   3.7276930e-02	   3.2858721e-02	   3.3273619e-02	   3.2277679e-02	   3.2259018e-02	   3.0553263e-02	
   5.3410606e+00	   3.7676993e-02	   3.3129982e-02	   3.2597061e-02	   3.2287823e-02	   3.2287357e-02	   3.0710163e-02	
   5.4375672e+00	   3.8059007e-02	   3.3290507e-02	   3.2244715e-02	   3.2304053e-02	   3.2119617e-02	   3.0896386e-02	
   5.5340738e+00	   3.8266252e-02	   3.3287089e-02	   3.2345506e-02	   3.2324489e-02	   3.1849302e-02	   3.1070188e-02	
   5.6305804e+00	   3.8208538e-02	   3.3135333e-02	   3.2861278e-02	   3.2341708e-02	   3.1609313e-02	   3.1185267e-02	
   5.7315497e+00	   3.7970427e-02	   3.2917885e-02	   3.3558770e-02	   3.2340609e-02	   3.1506476e-02	   3.1207655e-02	
   5.8325190e+00	   3.7730005e-02	   3.2754318e-02	   3.4096978e-02	   3.2311859e-02	   3.1593553e-02	   3.1123696e-02	
   5.9334882e+00	   3.7654410e-02	   3.2725007e-02	   3.4253443e-02	   3.2268503e-02	   3.1816446e-02	   3.0965731e-02	
   6.0344575e+00	   3.7789159e-02	   3.2840515e-02	   3.4010369e-02	   3.2243737e-02	   3.2064499e-02	   3.0794957e-02	
   6.1354268e+00	   3.8056527e-02	   3.3044635e-02	   3.3532045e-02	   3.2269352e-02	   3.2228277e-02	   3.0678184e-02	
   6.2364224e+00	   3.8301336e-02	   3.3245701e-02	   3.3078346e-02	   3.2354593e-02	   3.2251259e-02	   3.0659591e-02	
   6.3374181e+00	   3.8404966e-02	   3.3362513e-02	   3.2860398e-02	   3.2473407e-02	   3.2147252e-02	   3.0741269e-02	
   6.4384137e+00	   3.8339543e-02	   3.3360015e-02	   3.2954728e-02	   3.2576002e-02	   3.1985190e-02	   3.0883242e-02	
   6.5394094e+00	   3.8190546e-02	   3.3258670e-02	   3.3276130e-02	   3.2612204e-02	   3.1847204e-02	   3.1022715e-02	
   6.6404051e+00	   3.8068145e-02	   3.3118800e-02	   3.3654873e-02	   3.2564025e-02	   3.1792419e-02	   3.1104326e-02	
   6.7537259e+00	   3.8069553e-02	   3.2996646e-02	   3.3936016e-02	   3.2438967e-02	   3.1840315e-02	   3.1099827e-02	
   6.8670466e+00	   3.8181896e-02	   3.2968562e-02	   3.3969480e-02	   3.2321958e-02	   3.1960576e-02	   3.1020869e-02	
   6.9803674e+00	   3.8325822e-02	   3.3035930e-02	   3.3779972e-02	   3.2278213e-02	   3.2087056e-02	   3.0922246e-02	
   7.0936882e+00	   3.8414133e-02	   3.3158761e-02	   3.3494242e-02	   3.2333744e-02	   3.2161179e-02	   3.0860954e-02	
   7.2070090e+00	   3.8398644e-02	   3.3273064e-02	   3.3275748e-02	   3.2458407e-02	   3.2154795e-02	   3.0866599e-02	
   7.3309388e+00	   3.8314348e-02	   3.3328679e-02	   3.3228276e-02	   3.2586354e-02	   3.2075027e-02	   3.0929806e-02	
   7.4548686e+00	   3.8262811e-02	   3.3294580e-02	   3.3377563e-02	   3.2622137e-02	   3.1972730e-02	   3.0998062e-02	
   7.5787984e+00	   3.8305547e-02	   3.3203949e-02	   3.3615100e-02	   3.2546770e-02	   3.1906631e-02	   3.1019020e-02	
   7.7027282e+00	   3.8405954e-02	   3.3116313e-02	   3.3801611e-02	   3.2421752e-02	   3.1908688e-02	   3.0980231e-02	
   7.8266580e+00	   3.8469595e-02	   3.3081557e-02	   3.3843092e-02	   3.2340702e-02	   3.1971982e-02	   3.0913153e-02	
   7.9529333e+00	   3.8438003e-02	   3.3112543e-02	   3.3730674e-02	   3.2357309e-02	   3.2058294e-02	   3.0865874e-02	
   8.0792085e+00	   3.8343940e-02	   3.3189700e-02	   3.3527428e-02	   3.2454225e-02	   3.2117112e-02	   3.0867639e-02	
   8.2054838e+00	   3.8293354e-02	   3.3257490e-02	   3.3355770e-02	   3.2542371e-02	   3.2112712e-02	   3.0909558e-02	
   8.3317591e+00	   3.8341543e-02	   3.3280041e-02	   3.3308750e-02	   3.2558228e-02	   3.2042379e-02	   3.0956817e-02	
   8.4580344e+00	   3.8453819e-02	   3.3245212e-02	   3.3413173e-02	   3.2494495e-02	   3.1944552e-02	   3.0975301e-02	
   8.6006801e+00	   3.8533193e-02	   3.3164583e-02	   3.3631173e-02	   3.2393569e-02	   3.1872198e-02	   3.0949922e-02	
   8.7433258e+00	   3.8479036e-02	   3.3093679e-02	   3.3802407e-02	   3.2344572e-02	   3.1888603e-02	   3.0893917e-02	
   8.8859716e+00	   3.8337525e-02	   3.3081668e-02	   3.3786144e-02	   3.2381136e-02	   3.1979990e-02	   3.0844063e-02	
   9.0286173e+00	   3.8250260e-02	   3.3134289e-02	   3.3577966e-02	   3.2456973e-02	   3.2074883e-02	   3.0825479e-02	
   9.1712631e+00	   3.8316572e-02	   3.3208236e-02	   3.3327045e-02	   3.2493767e-02	   3.2091450e-02	   3.0839125e-02	
   9.3139088e+00	   3.8482449e-02	   3.3242651e-02	   3.3230928e-02	   3.2456273e-02	   3.2002798e-02	   3.0867385e-02	
   9.4565546e+00	   3.8581725e-02	   3.3204879e-02	   3.3375017e-02	   3.2380976e-02	   3.1867105e-02	   3.0888188e-02	
   9.6151264e+00	   3.8488944e-02	   3.3107756e-02	   3.3673181e-02	   3.2331144e-02	   3.1784320e-02	   3.0884837e-02	
   9.7409551e+00	   3.8307330e-02	   3.3040292e-02	   3.3821385e-02	   3.2345595e-02	   3.1827662e-02	   3.0858228e-02	
   9.8667838e+00	   3.8187961e-02	   3.3027573e-02	   3.3755139e-02	   3.2383067e-02	   3.1941425e-02	   3.0818620e-02	
   9.9926126e+00	   3.8232274e-02	   3.3074837e-02	   3.3510440e-02	   3.2403137e-02	   3.2043022e-02	   3.0781130e-02	
   1.0118441e+01	   3.8402410e-02	   3.3147375e-02	   3.3256456e-02	   3.2388101e-02	   3.2055338e-02	   3.0762732e-02	
   1.0244270e+01	   3.8552642e-02	   3.3194064e-02	   3.3168925e-02	   3.2355524e-02	   3.1964119e-02	   3.0772549e-02	
   1.0382573e+01	   3.8546158e-02	   3.3177053e-02	   3.3322774e-02	   3.2334785e-02	   3.1817310e-02	   3.0806176e-02	
   1.0520876e+01	   3.8365525e-02	   3.3097633e-02	   3.3602285e-02	   3.2342952e-02	   3.1731798e-02	   3.0834936e-02	
   1.0659179e+01	   3.8178887e-02	   3.3011077e-02	   3.3770197e-02	   3.2356585e-02	   3.1772133e-02	   3.0828537e-02	
   1.0797482e+01	   3.8164779e-02	   3.2979145e-02	   3.3680277e-02	   3.2343931e-02	   3.1901058e-02	   3.0781745e-02	
   1.0911297e+01	   3.8299238e-02	   3.3011883e-02	   3.3460734e-02	   3.2310880e-02	   3.1991398e-02	   3.0733454e-02	
   1.1025112e+01	   3.8459455e-02	   3.3075957e-02	   3.3250946e-02	   3.2282618e-02	   3.2004534e-02	   3.0704510e-02	
   1.1138926e+01	   3.8515614e-02	   3.3128845e-02	   3.3178903e-02	   3.2284154e-02	   3.1938019e-02	   3.0710276e-02	
   1.1252741e+01	   3.8454633e-02	   3.3144836e-02	   3.3253231e-02	   3.2312653e-02	   3.1833627e-02	   3.0743002e-02	
   1.1366555e+01	   3.8327368e-02	   3.3114930e-02	   3.3414066e-02	   3.2344872e-02	   3.1748088e-02	   3.0779817e-02	
   1.1496131e+01	   3.8208776e-02	   3.3045238e-02	   3.3581601e-02	   3.2353470e-02	   3.1726356e-02	   3.0795335e-02	
   1.1625707e+01	   3.8208081e-02	   3.2981072e-02	   3.3621963e-02	   3.2316253e-02	   3.1789760e-02	   3.0768392e-02	
   1.1755283e+01	   3.8314573e-02	   3.2962927e-02	   3.3519335e-02	   3.2255135e-02	   3.1883587e-02	   3.0716112e-02	
   1.1884859e+01	   3.8422858e-02	   3.2999155e-02	   3.3361119e-02	   3.2218799e-02	   3.1934480e-02	   3.0675787e-02	
   1.2014435e+01	   3.8430726e-02	   3.3060992e-02	   3.3261284e-02	   3.2240591e-02	   3.1906348e-02	   3.0675502e-02	
   1.2156359e+01	   3.8325696e-02	   3.3105452e-02	   3.3278717e-02	   3.2309588e-02	   3.1816088e-02	   3.0715080e-02	
   1.2298282e+01	   3.8212925e-02	   3.3090117e-02	   3.3390119e-02	   3.2358900e-02	   3.1737044e-02	   3.0757734e-02	
   1.2440205e+01	   3.8209817e-02	   3.3024767e-02	   3.3495254e-02	   3.2333119e-02	   3.1729157e-02	   3.0762338e-02	
   1.2582128e+01	   3.8314400e-02	   3.2958954e-02	   3.3518406e-02	   3.2247596e-02	   3.1790542e-02	   3.0722806e-02	
   1.2724051e+01	   3.8410021e-02	   3.2943507e-02	   3.3456897e-02	   3.2179461e-02	   3.1864191e-02	   3.0672765e-02	
   1.2871255e+01	   3.8387852e-02	   3.2991871e-02	   3.3362012e-02	   3.2196538e-02	   3.1889477e-02	   3.0653940e-02	
   1.3018459e+01	   3.8265287e-02	   3.3064325e-02	   3.3300610e-02	   3.2288675e-02	   3.1845406e-02	   3.0681320e-02	
   1.3165663e+01	   3.8179677e-02	   3.3097809e-02	   3.3304332e-02	   3.2363585e-02	   3.1773108e-02	   3.0724927e-02	
   1.3312867e+01	   3.8233659e-02	   3.3060885e-02	   3.3363725e-02	   3.2340840e-02	   3.1731539e-02	   3.0742096e-02	
   1.3460071e+01	   3.8369815e-02	   3.2982449e-02	   3.3442275e-02	   3.2237063e-02	   3.1750794e-02	   3.0718361e-02	
   1.3607275e+01	   3.8435330e-02	   3.2928032e-02	   3.3491823e-02	   3.2153980e-02	   3.1807673e-02	   3.0678214e-02	
   1.3759198e+01	   3.8336994e-02	   3.2947443e-02	   3.3472104e-02	   3.2179645e-02	   3.1857600e-02	   3.0659158e-02	
   1.3911121e+01	   3.8210739e-02	   3.3011533e-02	   3.3380435e-02	   3.2274638e-02	   3.1860183e-02	   3.0673411e-02	
   1.4063044e+01	   3.8184816e-02	   3.3077454e-02	   3.3284128e-02	   3.2347273e-02	   3.1817282e-02	   3.0700027e-02	
   1.4214967e+01	   3.8282499e-02	   3.3089626e-02	   3.3264437e-02	   3.2333021e-02	   3.1768036e-02	   3.0714879e-02	
   1.4366890e+01	   3.8406990e-02	   3.3032669e-02	   3.3353254e-02	   3.2245830e-02	   3.1749047e-02	   3.0709520e-02	
   1.4536585e+01	   3.8417752e-02	   3.2949755e-02	   3.3498904e-02	   3.2171019e-02	   3.1773408e-02	   3.0693463e-02	
   1.4687622e+01	   3.8305431e-02	   3.2932257e-02	   3.3542105e-02	   3.2194533e-02	   3.1813402e-02	   3.0686293e-02	
   1.4805380e+01	   3.8212340e-02	   3.2963857e-02	   3.3490879e-02	   3.2253771e-02	   3.1839789e-02	   3.0687023e-02	
   1.4923138e+01	   3.8185905e-02	   3.3016537e-02	   3.3391555e-02	   3.2305866e-02	   3.1848691e-02	   3.0690285e-02	
   1.4958465e+01	   3.8194840e-02	   3.3033924e-02	   3.3356940e-02	   3.2316392e-02	   3.1847215e-02	   3.0691441e-02	
   1.4993792e+01	   3.8212654e-02	   3.3049404e-02	   3.3325360e-02	   3.2321818e-02	   3.1843533e-02	   3.0692451e-02	
   1.5029120e+01	   3.8237236e-02	   3.3062187e-02	   3.3298955e-02	   3.2322333e-02	   3.1838007e-02	   3.0693386e-02	
   1.5064447e+01	   3.8265767e-02	   3.3071523e-02	   3.3279156e-02	   3.2318317e-02	   3.1830892e-02	   3.0694207e-02	
   1.5168970e+01	   3.8334010e-02	   3.3071056e-02	   3.3282506e-02	   3.2291088e-02	   3.1808045e-02	   3.0697782e-02	
   1.5273493e+01	   3.8363050e-02	   3.3052376e-02	   3.3326954e-02	   3.2266534e-02	   3.1791585e-02	   3.0702132e-02	
   1.5378017e+01	   3.8355901e-02	   3.3028764e-02	   3.3382478e-02	   3.2253852e-02	   3.1785468e-02	   3.0705919e-02	
   1.5516114e+01	   3.8321083e-02	   3.3004201e-02	   3.3440060e-02	   3.2252788e-02	   3.1790066e-02	   3.0708605e-02	
   1.5654211e+01	   3.8285115e-02	   3.2996677e-02	   3.3457895e-02	   3.2263943e-02	   3.1804903e-02	   3.0707633e-02	
   1.5695640e+01	   3.8277288e-02	   3.2998443e-02	   3.3453929e-02	   3.2268719e-02	   3.1810640e-02	   3.0706590e-02	
   1.5737069e+01	   3.8273295e-02	   3.3002152e-02	   3.3445297e-02	   3.2272980e-02	   3.1816052e-02	   3.0705211e-02	
   1.5778498e+01	   3.8273688e-02	   3.3007579e-02	   3.3433415e-02	   3.2276546e-02	   3.1820972e-02	   3.0703810e-02	
   1.5819927e+01	   3.8277925e-02	   3.3014080e-02	   3.3419515e-02	   3.2279088e-02	   3.1825008e-02	   3.0702469e-02	
   1.5979475e+01	   3.8306135e-02	   3.3035841e-02	   3.3374676e-02	   3.2280521e-02	   3.1829668e-02	   3.0700026e-02	
   1.6027339e+01	   3.8318056e-02	   3.3041388e-02	   3.3364637e-02	   3.2278792e-02	   3.1828010e-02	   3.0700351e-02	
   1.6075203e+01	   3.8328053e-02	   3.3044997e-02	   3.3359507e-02	   3.2276785e-02	   3.1825122e-02	   3.0701445e-02	
   1.6123068e+01	   3.8335012e-02	   3.3046501e-02	   3.3359508e-02	   3.2274972e-02	   3.1821419e-02	   3.0703250e-02	
   1.6170932e+01	   3.8338356e-02	   3.3045993e-02	   3.3364227e-02	   3.2273732e-02	   3.1817379e-02	   3.0705610e-02	
   1.6241463e+01	   3.8336942e-02	   3.3042368e-02	   3.3377446e-02	   3.2273369e-02	   3.1811928e-02	   3.0709544e-02	
   1.6311994e+01	   3.8329672e-02	   3.3036538e-02	   3.3394902e-02	   3.2274648e-02	   3.1807998e-02	   3.0713374e-02	
   1.6382525e+01	   3.8319486e-02	   3.3030152e-02	   3.3412468e-02	   3.2277035e-02	   3.1806372e-02	   3.0716366e-02	
   1.6453056e+01	   3.8309690e-02	   3.3024773e-02	   3.3426522e-02	   3.2279684e-02	   3.1807297e-02	   3.0718003e-02	
   1.6655958e+01	   3.8297942e-02	   3.3020399e-02	   3.3438022e-02	   3.2284145e-02	   3.1819185e-02	   3.0716114e-02	
   1.6858860e+01	   3.8318666e-02	   3.3034638e-02	   3.3409653e-02	   3.2281738e-02	   3.1833511e-02	   3.0710155e-02	
   1.7061761e+01	   3.8344635e-02	   3.3051739e-02	   3.3379493e-02	   3.2279258e-02	   3.1835532e-02	   3.0710064e-02	
   1.7264663e+01	   3.8339951e-02	   3.3051998e-02	   3.3391570e-02	   3.2285919e-02	   3.1823939e-02	   3.0720309e-02	
   1.7467565e+01	   3.8309159e-02	   3.3036879e-02	   3.3435347e-02	   3.2297817e-02	   3.1814861e-02	   3.0730988e-02	
   1.7732191e+01	   3.8302454e-02	   3.3026475e-02	   3.3457523e-02	   3.2295964e-02	   3.1824275e-02	   3.0727912e-02	
   1.7996816e+01	   3.8339535e-02	   3.3043498e-02	   3.3418337e-02	   3.2281543e-02	   3.1845998e-02	   3.0715434e-02	
   1.8261442e+01	   3.8363730e-02	   3.3066208e-02	   3.3376113e-02	   3.2283173e-02	   3.1848783e-02	   3.0716470e-02	
   1.8526068e+01	   3.8329999e-02	   3.3062362e-02	   3.3401677e-02	   3.2308437e-02	   3.1829226e-02	   3.0735160e-02	
   1.8790694e+01	   3.8313194e-02	   3.3042445e-02	   3.3451599e-02	   3.2311815e-02	   3.1821074e-02	   3.0741626e-02	
   1.9066425e+01	   3.8330860e-02	   3.3037953e-02	   3.3460772e-02	   3.2292109e-02	   3.1837323e-02	   3.0730466e-02	
   1.9342157e+01	   3.8352622e-02	   3.3056368e-02	   3.3418679e-02	   3.2284283e-02	   3.1855102e-02	   3.0722001e-02	
   1.9617889e+01	   3.8345532e-02	   3.3069867e-02	   3.3390475e-02	   3.2303561e-02	   3.1851872e-02	   3.0730176e-02	
   1.9893621e+01	   3.8324142e-02	   3.3059844e-02	   3.3419741e-02	   3.2321732e-02	   3.1830884e-02	   3.0743836e-02	
   2.0169353e+01	   3.8331443e-02	   3.3041157e-02	   3.3469599e-02	   3.2304094e-02	   3.1825158e-02	   3.0740746e-02	
   2.0513734e+01	   3.8355509e-02	   3.3045431e-02	   3.3458069e-02	   3.2275669e-02	   3.1850681e-02	   3.0724033e-02	
   2.0858116e+01	   3.8344492e-02	   3.3068832e-02	   3.3396854e-02	   3.2300010e-02	   3.1863347e-02	   3.0727367e-02	
   2.1202498e+01	   3.8329183e-02	   3.3069815e-02	   3.3395704e-02	   3.2326693e-02	   3.1840471e-02	   3.0743863e-02	
   2.1546879e+01	   3.8342198e-02	   3.3050313e-02	   3.3454945e-02	   3.2307112e-02	   3.1823880e-02	   3.0743113e-02	
   2.1891261e+01	   3.8348661e-02	   3.3040516e-02	   3.3475730e-02	   3.2276915e-02	   3.1843028e-02	   3.0726964e-02	
   2.2235643e+01	   3.8336387e-02	   3.3063888e-02	   3.3405974e-02	   3.2297817e-02	   3.1869075e-02	   3.0723082e-02	
   2.2580024e+01	   3.8332241e-02	   3.3073055e-02	   3.3379393e-02	   3.2325551e-02	   3.1849725e-02	   3.0739106e-02	
   2.2946358e+01	   3.8344684e-02	   3.3053607e-02	   3.3444913e-02	   3.2306933e-02	   3.1818597e-02	   3.0745387e-02	
   2.3312693e+01	   3.8341551e-02	   3.3038626e-02	   3.3482792e-02	   3.2279672e-02	   3.1834029e-02	   3.0730729e-02	
   2.3679027e+01	   3.8327824e-02	   3.3055543e-02	   3.3419393e-02	   3.2297499e-02	   3.1866729e-02	   3.0722295e-02	
   2.4045361e+01	   3.8334691e-02	   3.3074989e-02	   3.3366524e-02	   3.2326048e-02	   3.1853048e-02	   3.0734922e-02	
   2.4411695e+01	   3.8351634e-02	   3.3057678e-02	   3.3432610e-02	   3.2306223e-02	   3.1812482e-02	   3.0745969e-02	
   2.4778029e+01	   3.8337155e-02	   3.3030127e-02	   3.3506729e-02	   3.2272047e-02	   3.1823070e-02	   3.0733905e-02	
   2.5151097e+01	   3.8315088e-02	   3.3047342e-02	   3.3434266e-02	   3.2293968e-02	   3.1874534e-02	   3.0717729e-02	
   2.5524166e+01	   3.8337840e-02	   3.3072871e-02	   3.3367464e-02	   3.2320372e-02	   3.1860535e-02	   3.0729585e-02	
   2.5816856e+01	   3.8353837e-02	   3.3065331e-02	   3.3415656e-02	   3.2307731e-02	   3.1818872e-02	   3.0742997e-02	
   2.6109545e+01	   3.8337604e-02	   3.3039969e-02	   3.3488732e-02	   3.2285273e-02	   3.1816360e-02	   3.0740042e-02	
   2.6402235e+01	   3.8315136e-02	   3.3037607e-02	   3.3465012e-02	   3.2291197e-02	   3.1858597e-02	   3.0725745e-02	
   2.6694925e+01	   3.8332641e-02	   3.3065977e-02	   3.3373353e-02	   3.2315302e-02	   3.1875193e-02	   3.0723230e-02	
   2.6987614e+01	   3.8363303e-02	   3.3082063e-02	   3.3362297e-02	   3.2317658e-02	   3.1836867e-02	   3.0737809e-02	
   2.7315433e+01	   3.8348133e-02	   3.3054544e-02	   3.3462419e-02	   3.2295541e-02	   3.1807452e-02	   3.0745636e-02	
   2.7643252e+01	   3.8316349e-02	   3.3031739e-02	   3.3495645e-02	   3.2289492e-02	   3.1839751e-02	   3.0733086e-02	
   2.7971070e+01	   3.8327339e-02	   3.3052091e-02	   3.3410270e-02	   3.2304885e-02	   3.1874797e-02	   3.0722733e-02	
   2.8298889e+01	   3.8358380e-02	   3.3080704e-02	   3.3360419e-02	   3.2314334e-02	   3.1852070e-02	   3.0732940e-02	
   2.8626708e+01	   3.8353555e-02	   3.3067050e-02	   3.3437428e-02	   3.2303332e-02	   3.1808753e-02	   3.0747684e-02	
   2.8955362e+01	   3.8318466e-02	   3.3031739e-02	   3.3511032e-02	   3.2292025e-02	   3.1824438e-02	   3.0740444e-02	
   2.9284017e+01	   3.8319408e-02	   3.3039038e-02	   3.3442246e-02	   3.2300208e-02	   3.1879218e-02	   3.0721837e-02	
   2.9612672e+01	   3.8362167e-02	   3.3084668e-02	   3.3338385e-02	   3.2315506e-02	   3.1875901e-02	   3.0726210e-02	
   2.9941326e+01	   3.8369017e-02	   3.3088452e-02	   3.3394624e-02	   3.2312547e-02	   3.1809271e-02	   3.0751140e-02	
   3.0269981e+01	   3.8329562e-02	   3.3042890e-02	   3.3500771e-02	   3.2298833e-02	   3.1809263e-02	   3.0749003e-02	
   3.0535316e+01	   3.8306334e-02	   3.3017808e-02	   3.3505870e-02	   3.2291666e-02	   3.1865389e-02	   3.0727305e-02	
   3.0800650e+01	   3.8342109e-02	   3.3059681e-02	   3.3394837e-02	   3.2304364e-02	   3.1887008e-02	   3.0720180e-02	
   3.1065985e+01	   3.8365610e-02	   3.3092938e-02	   3.3357666e-02	   3.2316337e-02	   3.1847090e-02	   3.0738076e-02	
   3.1331320e+01	   3.8347436e-02	   3.3072971e-02	   3.3443294e-02	   3.2313602e-02	   3.1803359e-02	   3.0756038e-02	
   3.1596655e+01	   3.8317896e-02	   3.3028227e-02	   3.3524140e-02	   3.2298355e-02	   3.1823244e-02	   3.0746848e-02	
   3.1868630e+01	   3.8328358e-02	   3.3030080e-02	   3.3464661e-02	   3.2292311e-02	   3.1883779e-02	   3.0722040e-02	
   3.2140606e+01	   3.8363034e-02	   3.3083336e-02	   3.3345596e-02	   3.2308681e-02	   3.1891966e-02	   3.0720420e-02	
   3.2412581e+01	   3.8368725e-02	   3.3109310e-02	   3.3352085e-02	   3.2326840e-02	   3.1824992e-02	   3.0749221e-02	
   3.2684557e+01	   3.8328636e-02	   3.3056134e-02	   3.3500936e-02	   3.2315229e-02	   3.1783308e-02	   3.0765596e-02	
   3.2956532e+01	   3.8310302e-02	   3.2999578e-02	   3.3563913e-02	   3.2284328e-02	   3.1841263e-02	   3.0740269e-02	
   3.3228508e+01	   3.8339638e-02	   3.3035318e-02	   3.3426698e-02	   3.2284737e-02	   3.1921108e-02	   3.0708325e-02	
   3.3500483e+01	   3.8364972e-02	   3.3097183e-02	   3.3331420e-02	   3.2317755e-02	   3.1883935e-02	   3.0726087e-02	
   3.3596119e+01	   3.8365229e-02	   3.3107329e-02	   3.3344079e-02	   3.2329290e-02	   3.1842485e-02	   3.0742426e-02	
   3.3691755e+01	   3.8355013e-02	   3.3093610e-02	   3.3407078e-02	   3.2330089e-02	   3.1802070e-02	   3.0757256e-02	
   3.3787391e+01	   3.8339318e-02	   3.3074608e-02	   3.3462352e-02	   3.2323540e-02	   3.1792402e-02	   3.0760610e-02	
   3.3883027e+01	   3.8326156e-02	   3.3050877e-02	   3.3502403e-02	   3.2310885e-02	   3.1810019e-02	   3.0756215e-02	
   3.3978663e+01	   3.8322291e-02	   3.3029714e-02	   3.3522296e-02	   3.2296596e-02	   3.1834697e-02	   3.0747513e-02	
   3.4021849e+01	   3.8324141e-02	   3.3024802e-02	   3.3521099e-02	   3.2291847e-02	   3.1845091e-02	   3.0742783e-02	
   3.4065034e+01	   3.8327644e-02	   3.3024213e-02	   3.3511868e-02	   3.2289267e-02	   3.1854776e-02	   3.0738083e-02	
   3.4108219e+01	   3.8332255e-02	   3.3027150e-02	   3.3496555e-02	   3.2288727e-02	   3.1863917e-02	   3.0733936e-02	
   3.4151404e+01	   3.8336689e-02	   3.3032553e-02	   3.3476864e-02	   3.2289712e-02	   3.1871526e-02	   3.0730425e-02	
   3.4276418e+01	   3.8346330e-02	   3.3055151e-02	   3.3425276e-02	   3.2300277e-02	   3.1876061e-02	   3.0728917e-02	
   3.4401432e+01	   3.8350764e-02	   3.3072156e-02	   3.3398493e-02	   3.2310560e-02	   3.1867288e-02	   3.0733126e-02	
   3.4526446e+01	   3.8351116e-02	   3.3078280e-02	   3.3398243e-02	   3.2315875e-02	   3.1854025e-02	   3.0738972e-02	
   3.4586383e+01	   3.8350434e-02	   3.3078137e-02	   3.3404291e-02	   3.2316760e-02	   3.1847761e-02	   3.0741646e-02	
   3.4646320e+01	   3.8349299e-02	   3.3075735e-02	   3.3413886e-02	   3.2316247e-02	   3.1842622e-02	   3.0743767e-02	
   3.4706257e+01	   3.8347941e-02	   3.3071829e-02	   3.3425009e-02	   3.2314672e-02	   3.1839170e-02	   3.0745122e-02	
   3.4767008e+01	   3.8346493e-02	   3.3067129e-02	   3.3436388e-02	   3.2312455e-02	   3.1837249e-02	   3.0745804e-02	
   3.4785233e+01	   3.8346057e-02	   3.3065626e-02	   3.3439699e-02	   3.2311695e-02	   3.1837004e-02	   3.0745864e-02	
   3.4803459e+01	   3.8345622e-02	   3.3064123e-02	   3.3442850e-02	   3.2310911e-02	   3.1836936e-02	   3.0745848e-02	
   3.4821684e+01	   3.8345217e-02	   3.3062650e-02	   3.3445818e-02	   3.2310124e-02	   3.1837055e-02	   3.0745764e-02	
   3.4839909e+01	   3.8344815e-02	   3.3061211e-02	   3.3448553e-02	   3.2309333e-02	   3.1837344e-02	   3.0745603e-02	
   3.5000000e+01	   3.8342983e-02	   3.3055920e-02	   3.3454038e-02	   3.2305841e-02	   3.1844532e-02	   3.0742482e-02	


==> PGen_SecCen.txt <==
   0.0000000e+00	   1.1333055e-15	  -8.4053938e-16	  -1.2084209e-16	   9.7864093e-16	  -2.2201471e-15	   3.0622941e-15	
   1.0000000e-06	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   2.0000000e-06	  -9.5622521e-16	  -2.6146605e-15	  -2.4812305e-15	  -2.0764493e-16	   1.6180668e-15	   3.5467507e-16	
   3.0000000e-06	   8.0635437e-16	  -1.9601386e-15	  -1.7123531e-15	  -1.5508313e-17	   7.4365583e-16	   1.2644719e-15	
   1.3000000e-05	   4.2774100e-16	   1.2616020e-16	   7.0739304e-16	   9.3391222e-16	   8.1769675e-16	   1.0688126e-16	
   2.3000000e-05	  -1.5339855e-15	  -8.0047246e-16	  -9.3932633e-16	  -1.9810776e-15	  -1.7011250e-15	   5.9462727e-16	
   3.3000000e-05	  -9.2502245e-16	   3.5175799e-16	   2.4447585e-16	  -4.2896492e-16	   4.2998502e-16	   1.2145812e-15	
   1.3300000e-04	  -2.0391921e-15	  -1.9876903e-16	  -9.6203569e-16	   1.5909331e-15	   7.9455946e-16	   3.4380950e-16	
   2.3300000e-04	   4.6867183e-16	  -1.4499292e-15	  -8.8266951e-16	   6.7109399e-16	  -3.3330861e-16	   2.6893817e-15	
   3.3300000e-04	   1.0473295e-15	  -2.4201304e-15	   6.7659905e-16	   7.3552378e-16	   1.1072575e-15	   1.1668380e-15	
   1.3330000e-03	   1.0378100e-15	  -1.4662353e-15	  -1.1669931e-16	   4.5457540e-16	  -2.8047866e-16	   1.2403033e-15	
   2.3330000e-03	   1.1887404e-15	  -1.9002230e-15	  -2.2777530e-15	   5.5042667e-16	  -2.8950436e-15	   2.3685258e-15	
   3.3330000e-03	   2.5323401e-16	  -1.6703240e-15	  -2.6078282e-16	   1.9974721e-16	  -1.2204664e-15	   2.2866429e-15	
   1.3333000e-02	  -1.2678552e-16	  -1.2066764e-15	  -8.9849651e-16	  -1.7393209e-15	   1.2416630e-16	   3.8388863e-15	
   2.3333000e-02	  -1.6833965e-15	  -2.3145637e-15	  -1.0459478e-15	  -1.3512198e-15	   1.9520316e-16	   1.4227720e-15	
   3.3333000e-02	  -1.9337644e-16	  -1.3477754e-15	  -2.0971056e-15	  -1.0363786e-15	  -1.7813036e-15	   2.2695820e-15	
   1.3333300e-01	  -8.8775021e-16	  -2.8179065e-15	   2.1442610e-15	   4.6651982e-16	  -6.3107418e-16	   1.2501737e-15	
   2.3333300e-01	   1.3049543e-15	  -2.3870043e-15	   1.1924517e-15	   6.3582052e-16	  -1.2878037e-16	  -1.4447889e-16	
   3.3333300e-01	  -9.5235432e-17	  -2.6228808e-15	  -1.1087398e-15	  -4.7262183e-16	  -4.8685759e-16	   1.0310930e-15	
   1.0000000e+00	  -2.4197729e-16	  -2.6873524e-15	   2.0354812e-15	   2.3722413e-15	  -1.1371826e-15	   1.3129366e-15	
   1.0000000e+00	  -8.6509593e-16	  -3.0609854e-15	   1.6555148e-15	   2.3109086e-15	  -2.2201471e-15	   8.4184801e-16	
   1.0000010e+00	  -2.4290194e-14	  -2.5772475e-14	  -2.4253028e-14	  -3.8094812e-16	  -2.2998415e-14	  -2.0229398e-14	
   1.0000020e+00	  -2.4780711e-14	  -2.4174103e-14	  -2.5339025e-14	   9.5853641e-16	  -2.4174250e-14	  -2.2526946e-14	
   1.0000030e+00	  -2.3412524e-14	  -2.4777854e-14	  -2.2929523e-14	   1.4948017e-15	  -2.2968501e-14	  -2.1977123e-14	
   1.0000130e+00	  -2.4072845e-14	  -2.3280609e-14	  -2.5541746e-14	   1.1544571e-15	  -2.4524171e-14	  -2.1411062e-14	
   1.0000230e+00	  -2.3570411e-14	  -2.4203034e-14	  -2.3949909e-14	  -6.3568833e-16	  -2.4854263e-14	  -2.2239886e-14	
   1.0000330e+00	  -2.3070001e-14	  -2.3855560e-14	  -2.4815203e-14	   7.4712376e-16	  -2.5715231e-14	  -2.2112858e-14	
   1.0001330e+00	  -1.6316730e-15	  -2.5800716e-14	  -2.3872924e-14	   3.3413634e-16	  -2.3444092e-14	  -2.1269433e-14	
   1.0002330e+00	  -2.4047192e-15	  -2.4729923e-14	  -2.4898244e-14	   1.7351704e-16	  -2.4581551e-14	  -2.1131110e-14	
   1.0003330e+00	   2.5242969e-16	  -2.4854439e-14	  -2.2459103e-14	   1.0975099e-15	  -2.3800393e-14	  -2.2844950e-14	
   1.0010000e+00	  -9.1869857e-16	  -1.4050157e-14	  -9.1961919e-15	   9.6372283e-16	  -1.0971700e-14	  -9.1537744e-15	
   1.0010000e+00	   1.9724353e-02	  -1.9714331e-14	   5.4529173e-16	   2.0888640e-15	  -9.5476191e-15	   1.9520710e-15	
   1.0010010e+00	   1.9722702e-02	  -2.3929321e-14	   3.1862687e-16	   5.8548756e-16	  -2.1329364e-14	   9.3135300e-16	
   1.0010020e+00	   1.9721062e-02	  -2.3159215e-14	   2.1215921e-15	   5.6529806e-16	  -2.2425870e-14	   2.6033919e-15	
   1.0010030e+00	   1.9719432e-02	  -2.2257730e-14	   3.5901026e-15	   1.2131183e-15	  -2.1688402e-14	   1.2946338e-15	
   1.0010130e+00	   1.9703983e-02	   5.3383992e-12	   6.4373960e-12	   6.7663163e-16	  -2.2531995e-14	   2.0652222e-15	
   1.0010230e+00	   1.9689456e-02	   2.6510177e-11	   3.1866256e-11	   4.1265728e-16	  -2.4387773e-14	   1.7082579e-15	
   1.0010330e+00	   1.9675812e-02	   7.9264701e-11	   9.5173991e-11	   3.6360423e-15	  -2.3163028e-14	   3.1888126e-15	
   1.0011330e+00	   1.9588246e-02	   3.2632683e-08	   3.8410673e-08	   5.1659754e-11	   1.4989271e-11	   6.8912555e-12	
   1.0012330e+00	   1.9536269e-02	   1.4354898e-07	   1.6806705e-07	   3.3154863e-10	   9.7894718e-11	   4.4059434e-11	
   1.0013330e+00	   1.9505786e-02	   3.8436708e-07	   4.4771858e-07	   1.2088909e-09	   3.6442023e-10	   1.6188502e-10	
   1.0015557e+00	   1.9474908e-02	   1.9152771e-06	   2.1944311e-06	   1.3979576e-08	   4.6584546e-09	   1.9831309e-09	
   1.0017785e+00	   1.9457577e-02	   4.8270640e-06	   5.4747966e-06	   5.1715983e-08	   1.8086752e-08	   7.5490011e-09	
   1.0020000e+00	   1.9442376e-02	   9.3194429e-06	   1.0482592e-05	   1.3245084e-07	   4.8216236e-08	   1.9796834e-08	
   1.0020000e+00	   3.9152536e-02	   9.3194424e-06	   1.0482589e-05	   1.3245008e-07	   4.8215769e-08	   1.9796507e-08	
   1.0020010e+00	   3.9150820e-02	   9.3410432e-06	   1.0506641e-05	   1.3284993e-07	   4.8365724e-08	   1.9857740e-08	
   1.0020020e+00	   3.9149114e-02	   9.3626781e-06	   1.0530728e-05	   1.3325080e-07	   4.8516074e-08	   1.9919124e-08	
   1.0020030e+00	   3.9147418e-02	   9.3843461e-06	   1.0554852e-05	   1.3365278e-07	   4.8666827e-08	   1.9980707e-08	
   1.0020130e+00	   3.9131312e-02	   9.6039604e-06	   1.0799279e-05	   1.3776424e-07	   5.0208356e-08	   2.0606987e-08	
   1.0020230e+00	   3.9116122e-02	   9.8269302e-06	   1.1047354e-05	   1.4197855e-07	   5.1791386e-08	   2.1248400e-08	
   1.0020330e+00	   3.9101810e-02	   1.0053346e-05	   1.1299174e-05	   1.4630037e-07	   5.3416477e-08	   2.1906937e-08	
   1.0021330e+00	   3.9007007e-02	   1.2649859e-05	   1.4179265e-05	   2.0024499e-07	   7.3980134e-08	   3.0194026e-08	
   1.0022330e+00	   3.8947094e-02	   1.5670424e-05	   1.7521947e-05	   2.6830505e-07	   1.0031503e-07	   4.0743408e-08	
   1.0023330e+00	   3.8907921e-02	   1.9174937e-05	   2.1392813e-05	   3.5312341e-07	   1.3361313e-07	   5.4003922e-08	
   1.0025557e+00	   3.8854254e-02	   2.9559151e-05	   3.2815201e-05	   6.4579293e-07	   2.5233317e-07	   1.0066641e-07	
   1.0027784e+00	   3.8810554e-02	   4.2976370e-05	   4.7508832e-05	   1.0839400e-06	   4.3541661e-07	   1.7178688e-07	
   1.0030000e+00	   3.8765724e-02	   5.9499579e-05	   6.5524590e-05	   1.7048247e-06	   7.0193674e-07	   2.7424565e-07	
   1.0030000e+00	   5.8461698e-02	   5.9499565e-05	   6.5524562e-05	   1.7048241e-06	   7.0193667e-07	   2.7424597e-07	
   1.0030010e+00	   5.8459847e-02	   5.9576767e-05	   6.5608686e-05	   1.7077799e-06	   7.0320982e-07	   2.7473513e-07	
   1.0030020e+00	   5.8458006e-02	   5.9654034e-05	   6.5692878e-05	   1.7107397e-06	   7.0448480e-07	   2.7522497e-07	
   1.0030030e+00	   5.8456176e-02	   5.9731366e-05	   6.5777138e-05	   1.7137032e-06	   7.0576178e-07	   2.7571478e-07	
   1.0030130e+00	   5.8438713e-02	   6.0510303e-05	   6.6625741e-05	   1.7436908e-06	   7.1868870e-07	   2.8067612e-07	
   1.0030230e+00	   5.8422159e-02	   6.1295646e-05	   6.7481179e-05	   1.7740800e-06	   7.3180130e-07	   2.8570684e-07	
   1.0030330e+00	   5.8406476e-02	   6.2087537e-05	   6.8343601e-05	   1.8048838e-06	   7.4510517e-07	   2.9080966e-07	
   1.0031330e+00	   5.8297359e-02	   7.0599040e-05	   7.7601269e-05	   2.1514660e-06	   8.9612949e-07	   3.4853660e-07	
   1.0032330e+00	   5.8222484e-02	   7.9822327e-05	   8.7621613e-05	   2.5452326e-06	   1.0693973e-06	   4.1452297e-07	
   1.0033330e+00	   5.8167725e-02	   8.9812902e-05	   9.8465604e-05	   2.9909951e-06	   1.2674356e-06	   4.8967229e-07	
   1.0035556e+00	   5.8076781e-02	   1.1582391e-04	   1.2665162e-04	   4.2605280e-06	   1.8431208e-06	   7.0649749e-07	
   1.0037783e+00	   5.7993226e-02	   1.4604859e-04	   1.5934609e-04	   5.8750677e-06	   2.5898265e-06	   9.8577255e-07	
   1.0040000e+00	   5.7906273e-02	   1.8040858e-04	   1.9644668e-04	   7.8807201e-06	   3.5345530e-06	   1.3368919e-06	
   1.0040000e+00	   7.7588078e-02	   1.8040853e-04	   1.9644659e-04	   7.8807195e-06	   3.5345527e-06	   1.3368921e-06	
   1.0040010e+00	   7.7586036e-02	   1.8056705e-04	   1.9661770e-04	   7.8900966e-06	   3.5389815e-06	   1.3385364e-06	
   1.0040020e+00	   7.7584005e-02	   1.8072564e-04	   1.9678889e-04	   7.8994819e-06	   3.5434136e-06	   1.3401823e-06	
   1.0040030e+00	   7.7581984e-02	   1.8088432e-04	   1.9696018e-04	   7.9088761e-06	   3.5478505e-06	   1.3418306e-06	
   1.0040130e+00	   7.7562614e-02	   1.8247857e-04	   1.9868095e-04	   8.0035429e-06	   3.5925911e-06	   1.3584401e-06	
   1.0040230e+00	   7.7544147e-02	   1.8408128e-04	   2.0041073e-04	   8.0990448e-06	   3.6377570e-06	   1.3752033e-06	
   1.0040330e+00	   7.7526546e-02	   1.8569261e-04	   2.0214969e-04	   8.1954026e-06	   3.6833591e-06	   1.3921249e-06	
   1.0041330e+00	   7.7397812e-02	   2.0257073e-04	   2.2035536e-04	   9.2362776e-06	   4.1790820e-06	   1.5756830e-06	
   1.0042330e+00	   7.7302862e-02	   2.2034846e-04	   2.3952363e-04	   1.0369123e-05	   4.7223789e-06	   1.7763956e-06	
   1.0043330e+00	   7.7227591e-02	   2.3907583e-04	   2.5971044e-04	   1.1600325e-05	   5.3169239e-06	   1.9955500e-06	
   1.0045555e+00	   7.7089269e-02	   2.8525486e-04	   3.0947151e-04	   1.4832753e-05	   6.9003725e-06	   2.5766065e-06	
   1.0047780e+00	   7.6956577e-02	   3.3636351e-04	   3.6452458e-04	   1.8647807e-05	   8.7958946e-06	   3.2692165e-06	
   1.0050000e+00	   7.6818844e-02	   3.9225549e-04	   4.2470468e-04	   2.3095767e-05	   1.1035625e-05	   4.0844508e-06	
   1.0050000e+00	   9.6486502e-02	   3.9225540e-04	   4.2470451e-04	   2.3095766e-05	   1.1035624e-05	   4.0844510e-06	
   1.0050010e+00	   9.6484233e-02	   3.9251130e-04	   4.2498002e-04	   2.3116343e-05	   1.1046007e-05	   4.0882275e-06	
   1.0050020e+00	   9.6481973e-02	   3.9276729e-04	   4.2525564e-04	   2.3136932e-05	   1.1056396e-05	   4.0920067e-06	
   1.0050030e+00	   9.6479724e-02	   3.9302339e-04	   4.2553136e-04	   2.3157535e-05	   1.1066793e-05	   4.0957884e-06	
   1.0050130e+00	   9.6458069e-02	   3.9559283e-04	   4.2829768e-04	   2.3364724e-05	   1.1171395e-05	   4.1338339e-06	
   1.0050230e+00	   9.6437313e-02	   3.9817193e-04	   4.3107435e-04	   2.3573236e-05	   1.1276721e-05	   4.1721367e-06	
   1.0050330e+00	   9.6417419e-02	   4.0076088e-04	   4.3386156e-04	   2.3783101e-05	   1.1382787e-05	   4.2107021e-06	
   1.0051330e+00	   9.6265454e-02	   4.2751430e-04	   4.6266206e-04	   2.6002072e-05	   1.2509575e-05	   4.6198726e-06	
   1.0052330e+00	   9.6146955e-02	   4.5527421e-04	   4.9254713e-04	   2.8362127e-05	   1.3714311e-05	   5.0567241e-06	
   1.0053330e+00	   9.6047838e-02	   4.8408594e-04	   5.2356862e-04	   3.0870714e-05	   1.5001556e-05	   5.5228477e-06	
   1.0055554e+00	   9.5855341e-02	   5.5307647e-04	   5.9788184e-04	   3.7170682e-05	   1.8269132e-05	   6.7028465e-06	
   1.0057778e+00	   9.5667321e-02	   6.2736856e-04	   6.7794031e-04	   4.4298535e-05	   2.2006244e-05	   8.0488964e-06	
   1.0060000e+00	   9.5473103e-02	   7.0680520e-04	   7.6357468e-04	   5.2307832e-05	   2.6249074e-05	   9.5735059e-06	
   1.0060000e+00	   1.1512664e-01	   7.0680505e-04	   7.6357439e-04	   5.2307830e-05	   2.6249072e-05	   9.5735057e-06	
   1.0060010e+00	   1.1512412e-01	   7.0716701e-04	   7.6396462e-04	   5.2344632e-05	   2.6268600e-05	   9.5805194e-06	
   1.0060020e+00	   1.1512160e-01	   7.0752908e-04	   7.6435495e-04	   5.2381451e-05	   2.6288138e-05	   9.5875377e-06	
   1.0060030e+00	   1.1511910e-01	   7.0789124e-04	   7.6474540e-04	   5.2418288e-05	   2.6307687e-05	   9.5945594e-06	
   1.0060130e+00	   1.1509491e-01	   7.1152191e-04	   7.6865965e-04	   5.2788256e-05	   2.6504092e-05	   9.6651002e-06	
   1.0060230e+00	   1.1507162e-01	   7.1516281e-04	   7.7258499e-04	   5.3160036e-05	   2.6701539e-05	   9.7360104e-06	
   1.0060330e+00	   1.1504919e-01	   7.1881415e-04	   7.7652163e-04	   5.3533667e-05	   2.6900052e-05	   9.8072966e-06	
   1.0061330e+00	   1.1487162e-01	   7.5623822e-04	   8.1687825e-04	   5.7433106e-05	   2.8979592e-05	   1.0553454e-05	
   1.0062330e+00	   1.1472731e-01	   7.9471775e-04	   8.5838563e-04	   6.1522169e-05	   3.1169316e-05	   1.1338457e-05	
   1.0063330e+00	   1.1460219e-01	   8.3429435e-04	   9.0109233e-04	   6.5808988e-05	   3.3474450e-05	   1.2164127e-05	
   1.0065554e+00	   1.1435115e-01	   9.2736676e-04	   1.0016135e-03	   7.6281727e-05	   3.9153796e-05	   1.4195050e-05	
   1.0067777e+00	   1.1410387e-01	   1.0258741e-03	   1.1081013e-03	   8.7816602e-05	   4.5463463e-05	   1.6447816e-05	
   1.0070000e+00	   1.1384965e-01	   1.1296720e-03	   1.2204044e-03	   1.0047027e-04	   5.2443192e-05	   1.8936269e-05	
   1.0070000e+00	   1.3348909e-01	   1.1296718e-03	   1.2204040e-03	   1.0047027e-04	   5.2443189e-05	   1.8936269e-05	
   1.0070010e+00	   1.3348630e-01	   1.1301433e-03	   1.2209142e-03	   1.0052815e-04	   5.2475158e-05	   1.8947664e-05	
   1.0070020e+00	   1.3348351e-01	   1.1306149e-03	   1.2214245e-03	   1.0058605e-04	   5.2507142e-05	   1.8959065e-05	
   1.0070030e+00	   1.3348074e-01	   1.1310866e-03	   1.2219349e-03	   1.0064397e-04	   5.2539139e-05	   1.8970470e-05	
   1.0070130e+00	   1.3345387e-01	   1.1358125e-03	   1.2270491e-03	   1.0122520e-04	   5.2860311e-05	   1.9084942e-05	
   1.0070230e+00	   1.3342788e-01	   1.1405489e-03	   1.2321747e-03	   1.0180870e-04	   5.3182850e-05	   1.9199894e-05	
   1.0070330e+00	   1.3340276e-01	   1.1452958e-03	   1.2373119e-03	   1.0239451e-04	   5.3506781e-05	   1.9315337e-05	
   1.0071330e+00	   1.3319814e-01	   1.1936867e-03	   1.2897009e-03	   1.0845577e-04	   5.6868660e-05	   2.0512850e-05	
   1.0072330e+00	   1.3302664e-01	   1.2431424e-03	   1.3432678e-03	   1.1475177e-04	   6.0372683e-05	   2.1760328e-05	
   1.0073330e+00	   1.3287421e-01	   1.2937015e-03	   1.3980586e-03	   1.2129107e-04	   6.4024581e-05	   2.3059778e-05	
   1.0075553e+00	   1.3256204e-01	   1.4111812e-03	   1.5255173e-03	   1.3697258e-04	   7.2843418e-05	   2.6194676e-05	
   1.0077777e+00	   1.3225324e-01	   1.5340685e-03	   1.6590033e-03	   1.5392929e-04	   8.2448467e-05	   2.9605828e-05	
   1.0080000e+00	   1.3193708e-01	   1.6622266e-03	   1.7983761e-03	   1.7221909e-04	   9.2881761e-05	   3.3307970e-05	
   1.0080000e+00	   1.3193708e-01	   1.6622291e-03	   1.7983788e-03	   1.7221945e-04	   9.2881971e-05	   3.3308044e-05	
   1.0080000e+00	   1.5156244e-01	   1.6622288e-03	   1.7983783e-03	   1.7221945e-04	   9.2881964e-05	   3.3308045e-05	
   1.0080010e+00	   1.5155938e-01	   1.6628097e-03	   1.7990102e-03	   1.7230284e-04	   9.2929593e-05	   3.3324943e-05	
   1.0080020e+00	   1.5155632e-01	   1.6633907e-03	   1.7996422e-03	   1.7238626e-04	   9.2977241e-05	   3.3341847e-05	
   1.0080030e+00	   1.5155327e-01	   1.6639719e-03	   1.8002743e-03	   1.7246971e-04	   9.3024905e-05	   3.3358758e-05	
   1.0080130e+00	   1.5152362e-01	   1.6697920e-03	   1.8066053e-03	   1.7330657e-04	   9.3503010e-05	   3.3528378e-05	
   1.0080230e+00	   1.5149487e-01	   1.6756223e-03	   1.8129478e-03	   1.7414610e-04	   9.3982789e-05	   3.3698585e-05	
   1.0080330e+00	   1.5146697e-01	   1.6814631e-03	   1.8193020e-03	   1.7498837e-04	   9.4464274e-05	   3.3869391e-05	
   1.0081330e+00	   1.5123451e-01	   1.7407793e-03	   1.8838624e-03	   1.8364996e-04	   9.9428568e-05	   3.5629956e-05	
   1.0082330e+00	   1.5103509e-01	   1.8011433e-03	   1.9496010e-03	   1.9258655e-04	   1.0456543e-04	   3.7451139e-05	
   1.0083330e+00	   1.5085467e-01	   1.8625911e-03	   2.0165614e-03	   2.0180694e-04	   1.0988096e-04	   3.9335084e-05	
   1.0085553e+00	   1.5048008e-01	   2.0041712e-03	   2.1710470e-03	   2.2362750e-04	   1.2253604e-04	   4.3817699e-05	
   1.0087777e+00	   1.5010870e-01	   2.1510263e-03	   2.3315110e-03	   2.4691051e-04	   1.3612370e-04	   4.8627958e-05	
   1.0090000e+00	   1.4972985e-01	   2.3030006e-03	   2.4977935e-03	   2.7171001e-04	   1.5068517e-04	   5.3780368e-05	
   1.0090000e+00	   1.4972982e-01	   2.3030115e-03	   2.4978054e-03	   2.7171182e-04	   1.5068623e-04	   5.3780744e-05	
   1.0090000e+00	   1.6934115e-01	   2.3030112e-03	   2.4978048e-03	   2.7171181e-04	   1.5068622e-04	   5.3780743e-05	
   1.0090010e+00	   1.6933780e-01	   2.3036991e-03	   2.4985576e-03	   2.7182464e-04	   1.5075254e-04	   5.3804209e-05	
   1.0090020e+00	   1.6933446e-01	   2.3043871e-03	   2.4993106e-03	   2.7193750e-04	   1.5081888e-04	   5.3827682e-05	
   1.0090030e+00	   1.6933113e-01	   2.3050752e-03	   2.5000637e-03	   2.7205040e-04	   1.5088525e-04	   5.3851161e-05	
   1.0090130e+00	   1.6929867e-01	   2.3119650e-03	   2.5076044e-03	   2.7318201e-04	   1.5155059e-04	   5.4086559e-05	
   1.0090230e+00	   1.6926711e-01	   2.3188648e-03	   2.5151565e-03	   2.7431666e-04	   1.5221789e-04	   5.4322646e-05	
   1.0090330e+00	   1.6923640e-01	   2.3257747e-03	   2.5227201e-03	   2.7545442e-04	   1.5288719e-04	   5.4559434e-05	
   1.0091330e+00	   1.6897580e-01	   2.3957526e-03	   2.5993600e-03	   2.8710185e-04	   1.5975458e-04	   5.6988595e-05	
   1.0092330e+00	   1.6874820e-01	   2.4667440e-03	   2.6771600e-03	   2.9905911e-04	   1.6682275e-04	   5.9488299e-05	
   1.0093330e+00	   1.6853958e-01	   2.5387833e-03	   2.7561622e-03	   3.1133513e-04	   1.7409811e-04	   6.2060802e-05	
   1.0095553e+00	   1.6810222e-01	   2.7037462e-03	   2.9373283e-03	   3.4010422e-04	   1.9123836e-04	   6.8119353e-05	
   1.0097777e+00	   1.6766807e-01	   2.8737850e-03	   3.1243504e-03	   3.7049588e-04	   2.0944581e-04	   7.4552995e-05	
   1.0100000e+00	   1.6722655e-01	   3.0487128e-03	   3.3170346e-03	   4.0255671e-04	   2.2875844e-04	   8.1375120e-05	
   1.0100000e+00	   1.8682384e-01	   3.0487124e-03	   3.3170339e-03	   4.0255670e-04	   2.2875843e-04	   8.1375119e-05	
   1.0100010e+00	   1.8682021e-01	   3.0495034e-03	   3.3179054e-03	   4.0270233e-04	   2.2884624e-04	   8.1406136e-05	
   1.0100020e+00	   1.8681659e-01	   3.0502945e-03	   3.3187770e-03	   4.0284799e-04	   2.2893407e-04	   8.1437161e-05	
   1.0100030e+00	   1.8681298e-01	   3.0510857e-03	   3.3196487e-03	   4.0299369e-04	   2.2902192e-04	   8.1468193e-05	
   1.0100130e+00	   1.8677772e-01	   3.0590060e-03	   3.3283759e-03	   4.0445361e-04	   2.2990241e-04	   8.1779203e-05	
   1.0100230e+00	   1.8674335e-01	   3.0669357e-03	   3.3371140e-03	   4.0591688e-04	   2.3078512e-04	   8.2090993e-05	
   1.0100330e+00	   1.8670983e-01	   3.0748752e-03	   3.3458634e-03	   4.0738356e-04	   2.3167009e-04	   8.2403579e-05	
   1.0101330e+00	   1.8642114e-01	   3.1551104e-03	   3.4343358e-03	   4.2234643e-04	   2.4071702e-04	   8.5598756e-05	
   1.0102330e+00	   1.8616544e-01	   3.2363145e-03	   3.5239382e-03	   4.3764850e-04	   2.4999044e-04	   8.8873548e-05	
   1.0103330e+00	   1.8592871e-01	   3.3185202e-03	   3.6147111e-03	   4.5329874e-04	   2.5949698e-04	   9.2230292e-05	
   1.0105554e+00	   1.8542890e-01	   3.5058928e-03	   3.8219214e-03	   4.8970285e-04	   2.8171597e-04	   1.0007413e-04	
   1.0107777e+00	   1.8493243e-01	   3.6981027e-03	   4.0348174e-03	   5.2786327e-04	   3.0512422e-04	   1.0833613e-04	
   1.0110001e+00	   1.8442868e-01	   3.8949723e-03	   4.2532153e-03	   5.6782588e-04	   3.2976038e-04	   1.1702989e-04	
   1.0114767e+00	   1.8331729e-01	   4.3292362e-03	   4.7360262e-03	   6.5892461e-04	   3.8631365e-04	   1.3698169e-04	
   1.0119534e+00	   1.8216036e-01	   4.7792738e-03	   5.2380578e-03	   7.5815796e-04	   4.4853239e-04	   1.5892391e-04	
   1.0124300e+00	   1.8096238e-01	   5.2416996e-03	   5.7559000e-03	   8.6583635e-04	   5.1674437e-04	   1.8296937e-04	
   1.0129066e+00	   1.7973151e-01	   5.7125465e-03	   6.2855414e-03	   9.8199751e-04	   5.9111503e-04	   2.0917305e-04	
   1.0142168e+00	   1.7625270e-01	   7.0136269e-03	   7.7652772e-03	   1.3422813e-03	   8.2709446e-04	   2.9222800e-04	
   1.0155270e+00	   1.7269369e-01	   8.2958865e-03	   9.2503784e-03	   1.7577459e-03	   1.1077505e-03	   3.9087285e-04	
   1.0168371e+00	   1.6913352e-01	   9.5238230e-03	   1.0703553e-02	   2.2198236e-03	   1.4297763e-03	   5.0391126e-04	
   1.0181473e+00	   1.6562646e-01	   1.0676623e-02	   1.2101284e-02	   2.7190500e-03	   1.7888016e-03	   6.2975990e-04	
   1.0201288e+00	   1.6048797e-01	   1.2261173e-02	   1.4086945e-02	   3.5257857e-03	   2.3922168e-03	   8.4078944e-04	
   1.0221103e+00	   1.5560897e-01	   1.3647794e-02	   1.5901661e-02	   4.3698976e-03	   3.0544809e-03	   1.0715104e-03	
   1.0240917e+00	   1.5100998e-01	   1.4850242e-02	   1.7548687e-02	   5.2289461e-03	   3.7616923e-03	   1.3165637e-03	
   1.0260732e+00	   1.4668622e-01	   1.5890038e-02	   1.9041096e-02	   6.0870403e-03	   4.5027562e-03	   1.5716030e-03	
   1.0280547e+00	   1.4262433e-01	   1.6787948e-02	   2.0393272e-02	   6.9334545e-03	   5.2690617e-03	   1.8332980e-03	
   1.0313756e+00	   1.3636182e-01	   1.8022071e-02	   2.2380433e-02	   8.3078351e-03	   6.5920774e-03	   2.2804234e-03	
   1.0346964e+00	   1.3071730e-01	   1.8981430e-02	   2.4068068e-02	   9.6064599e-03	   7.9403697e-03	   2.7304856e-03	
   1.0380173e+00	   1.2561504e-01	   1.9727356e-02	   2.5507495e-02	   1.0817583e-02	   9.2935228e-03	   3.1777247e-03	
   1.0413382e+00	   1.2098565e-01	   2.0308111e-02	   2.6742012e-02	   1.1937523e-02	   1.0636136e-02	   3.6187634e-03	
   1.0446590e+00	   1.1676951e-01	   2.0761056e-02	   2.7807130e-02	   1.2966890e-02	   1.1956201e-02	   4.0516623e-03	
   1.0489783e+00	   1.1182324e-01	   2.1204856e-02	   2.8985267e-02	   1.4175514e-02	   1.3624391e-02	   4.6009458e-03	
   1.0532975e+00	   1.0739735e-01	   2.1530053e-02	   2.9977062e-02	   1.5245967e-02	   1.5222803e-02	   5.1337130e-03	
   1.0576168e+00	   1.0341413e-01	   2.1772741e-02	   3.0823195e-02	   1.6190763e-02	   1.6740400e-02	   5.6500874e-03	
   1.0619360e+00	   9.9809513e-02	   2.1958660e-02	   3.1554815e-02	   1.7023571e-02	   1.8170218e-02	   6.1508846e-03	
   1.0662552e+00	   9.6530489e-02	   2.2106583e-02	   3.2196169e-02	   1.7757897e-02	   1.9508250e-02	   6.6372126e-03	
   1.0728965e+00	   9.2026630e-02	   2.2289306e-02	   3.3047044e-02	   1.8723333e-02	   2.1383729e-02	   7.3595022e-03	
   1.0795378e+00	   8.8057384e-02	   2.2449818e-02	   3.3780359e-02	   1.9526904e-02	   2.3039405e-02	   8.0546318e-03	
   1.0861790e+00	   8.4519779e-02	   2.2610229e-02	   3.4431981e-02	   2.0204137e-02	   2.4482958e-02	   8.7265763e-03	
   1.0928203e+00	   8.1334458e-02	   2.2783076e-02	   3.5025456e-02	   2.0784217e-02	   2.5726965e-02	   9.3788044e-03	
   1.0994616e+00	   7.8438454e-02	   2.2975616e-02	   3.5576677e-02	   2.1290532e-02	   2.6786595e-02	   1.0014199e-02	
   1.1098407e+00	   7.4378105e-02	   2.3324430e-02	   3.6377346e-02	   2.1975102e-02	   2.8112275e-02	   1.0978767e-02	
   1.1202198e+00	   7.0750367e-02	   2.3738051e-02	   3.7127962e-02	   2.2576500e-02	   2.9090041e-02	   1.1914927e-02	
   1.1305990e+00	   6.7443997e-02	   2.4215391e-02	   3.7841841e-02	   2.3130574e-02	   2.9781014e-02	   1.2827923e-02	
   1.1409781e+00	   6.4380054e-02	   2.4750588e-02	   3.8523208e-02	   2.3659683e-02	   3.0241632e-02	   1.3721523e-02	
   1.1513572e+00	   6.1500906e-02	   2.5336098e-02	   3.9171993e-02	   2.4177654e-02	   3.0521690e-02	   1.4598516e-02	
   1.1628768e+00	   5.8470858e-02	   2.6035272e-02	   3.9851277e-02	   2.4749499e-02	   3.0672381e-02	   1.5554978e-02	
   1.1743964e+00	   5.5573925e-02	   2.6775962e-02	   4.0483318e-02	   2.5324623e-02	   3.0701811e-02	   1.6495819e-02	
   1.1859160e+00	   5.2781872e-02	   2.7547695e-02	   4.1062586e-02	   2.5905944e-02	   3.0649838e-02	   1.7422666e-02	
   1.1974356e+00	   5.0077236e-02	   2.8340631e-02	   4.1583190e-02	   2.6493809e-02	   3.0547820e-02	   1.8336645e-02	
   1.2089552e+00	   4.7450482e-02	   2.9145755e-02	   4.2039564e-02	   2.7087147e-02	   3.0420082e-02	   1.9238489e-02	
   1.2265695e+00	   4.3578400e-02	   3.0382425e-02	   4.2602467e-02	   2.8000428e-02	   3.0213344e-02	   2.0594717e-02	
   1.2441837e+00	   3.9883045e-02	   3.1603161e-02	   4.2989700e-02	   2.8913727e-02	   3.0032995e-02	   2.1923629e-02	
   1.2617980e+00	   3.6382126e-02	   3.2786173e-02	   4.3191351e-02	   2.9817625e-02	   2.9904275e-02	   2.3224176e-02	
   1.2794123e+00	   3.3102564e-02	   3.3913384e-02	   4.3202370e-02	   3.0702585e-02	   2.9836631e-02	   2.4494210e-02	
   1.2970265e+00	   3.0074124e-02	   3.4969736e-02	   4.3022190e-02	   3.1559698e-02	   2.9830192e-02	   2.5730809e-02	
   1.3225545e+00	   2.6188003e-02	   3.6351112e-02	   4.2431702e-02	   3.2736570e-02	   2.9915059e-02	   2.7456316e-02	
   1.3480824e+00	   2.2963364e-02	   3.7529445e-02	   4.1474228e-02	   3.3817309e-02	   3.0086278e-02	   2.9092456e-02	
   1.3736103e+00	   2.0454581e-02	   3.8484680e-02	   4.0188663e-02	   3.4784720e-02	   3.0309441e-02	   3.0626872e-02	
   1.3991382e+00	   1.8689398e-02	   3.9205906e-02	   3.8626773e-02	   3.5626034e-02	   3.0549687e-02	   3.2047372e-02	
   1.4246662e+00	   1.7666265e-02	   3.9689944e-02	   3.6849197e-02	   3.6332661e-02	   3.0777757e-02	   3.3342778e-02	
   1.4585782e+00	   1.7394924e-02	   3.9974825e-02	   3.4269554e-02	   3.7056311e-02	   3.1027590e-02	   3.4854325e-02	
   1.4924902e+00	   1.8240573e-02	   3.9874549e-02	   3.1589990e-02	   3.7533488e-02	   3.1189927e-02	   3.6111429e-02	
   1.5264022e+00	   2.0005844e-02	   3.9431253e-02	   2.8973915e-02	   3.7772719e-02	   3.1256838e-02	   3.7103438e-02	
   1.5603143e+00	   2.2447014e-02	   3.8700899e-02	   2.6575712e-02	   3.7791224e-02	   3.1239867e-02	   3.7826840e-02	
   1.5942263e+00	   2.5297873e-02	   3.7748629e-02	   2.4530965e-02	   3.7612709e-02	   3.1164550e-02	   3.8285116e-02	
   1.6432875e+00	   2.9617791e-02	   3.6120460e-02	   2.2402769e-02	   3.7064267e-02	   3.1021328e-02	   3.8502311e-02	
   1.6832107e+00	   3.2857998e-02	   3.4705544e-02	   2.1535744e-02	   3.6420705e-02	   3.0937433e-02	   3.8318946e-02	
   1.7231338e+00	   3.5517715e-02	   3.3323909e-02	   2.1488843e-02	   3.5655646e-02	   3.0936482e-02	   3.7852607e-02	
   1.7630570e+00	   3.7395839e-02	   3.2064653e-02	   2.2231188e-02	   3.4817575e-02	   3.1050479e-02	   3.7147259e-02	
   1.8029801e+00	   3.8407167e-02	   3.0995333e-02	   2.3669853e-02	   3.3949330e-02	   3.1289100e-02	   3.6250542e-02	
   1.8429033e+00	   3.8578926e-02	   3.0159626e-02	   2.5660405e-02	   3.3087007e-02	   3.1639261e-02	   3.5211745e-02	
   1.8876206e+00	   3.7925928e-02	   2.9525683e-02	   2.8322047e-02	   3.2164388e-02	   3.2123860e-02	   3.3940204e-02	
   1.9323379e+00	   3.6654865e-02	   2.9205462e-02	   3.1164484e-02	   3.1317914e-02	   3.2640873e-02	   3.2618927e-02	
   1.9770553e+00	   3.5110979e-02	   2.9164943e-02	   3.3902263e-02	   3.0571271e-02	   3.3113408e-02	   3.1310088e-02	
   2.0217726e+00	   3.3637832e-02	   2.9350711e-02	   3.6282026e-02	   2.9942701e-02	   3.3470136e-02	   3.0069747e-02	
   2.0664899e+00	   3.2524184e-02	   2.9699772e-02	   3.8106309e-02	   2.9446932e-02	   3.3657659e-02	   2.8947044e-02	
   2.1112073e+00	   3.1968522e-02	   3.0147784e-02	   3.9247754e-02	   2.9095899e-02	   3.3648021e-02	   2.7983545e-02	
   2.1645226e+00	   3.2152509e-02	   3.0730317e-02	   3.9649900e-02	   2.8878287e-02	   3.3380801e-02	   2.7088339e-02	
   2.2178380e+00	   3.3204485e-02	   3.1289399e-02	   3.9060571e-02	   2.8884924e-02	   3.2882556e-02	   2.6505152e-02	
   2.2711534e+00	   3.4885358e-02	   3.1771488e-02	   3.7657830e-02	   2.9110069e-02	   3.2242057e-02	   2.6252484e-02	
   2.3244688e+00	   3.6829373e-02	   3.2152059e-02	   3.5711930e-02	   2.9532518e-02	   3.1569249e-02	   2.6326914e-02	
   2.3777842e+00	   3.8631709e-02	   3.2430713e-02	   3.3536865e-02	   3.0113745e-02	   3.0971994e-02	   2.6702878e-02	
   2.4310996e+00	   3.9934865e-02	   3.2622656e-02	   3.1441234e-02	   3.0798662e-02	   3.0535305e-02	   2.7333996e-02	
   2.4849603e+00	   4.0497579e-02	   3.2750203e-02	   2.9670762e-02	   3.1526802e-02	   3.0306001e-02	   2.8165383e-02	
   2.5388211e+00	   4.0211145e-02	   3.2830643e-02	   2.8437565e-02	   3.2215411e-02	   3.0295010e-02	   2.9112696e-02	
   2.5926819e+00	   3.9149044e-02	   3.2875372e-02	   2.7835339e-02	   3.2790908e-02	   3.0466501e-02	   3.0090550e-02	
   2.6465427e+00	   3.7524556e-02	   3.2885378e-02	   2.7861847e-02	   3.3191967e-02	   3.0754083e-02	   3.1015206e-02	
   2.7004034e+00	   3.5639698e-02	   3.2852900e-02	   2.8433124e-02	   3.3378225e-02	   3.1076858e-02	   3.1812590e-02	
   2.7542642e+00	   3.3821612e-02	   3.2765934e-02	   2.9407253e-02	   3.3336345e-02	   3.1357087e-02	   3.2425354e-02	
   2.8188850e+00	   3.2114445e-02	   3.2576861e-02	   3.0866900e-02	   3.3012477e-02	   3.1560703e-02	   3.2872389e-02	
   2.8835057e+00	   3.1238449e-02	   3.2292937e-02	   3.2367759e-02	   3.2459921e-02	   3.1574910e-02	   3.2989617e-02	
   2.9351941e+00	   3.1231243e-02	   3.2008788e-02	   3.3422561e-02	   3.1926046e-02	   3.1453294e-02	   3.2862025e-02	
   2.9868825e+00	   3.1781534e-02	   3.1697364e-02	   3.4242640e-02	   3.1384375e-02	   3.1251461e-02	   3.2576033e-02	
   3.0385709e+00	   3.2754513e-02	   3.1389476e-02	   3.4772845e-02	   3.0898998e-02	   3.1019149e-02	   3.2177531e-02	
   3.0902592e+00	   3.3971288e-02	   3.1120471e-02	   3.4995159e-02	   3.0522625e-02	   3.0809258e-02	   3.1716704e-02	
   3.1419476e+00	   3.5236910e-02	   3.0926307e-02	   3.4926329e-02	   3.0291310e-02	   3.0668855e-02	   3.1242914e-02	
   3.2109347e+00	   3.6715413e-02	   3.0831454e-02	   3.4459365e-02	   3.0229192e-02	   3.0640052e-02	   3.0662050e-02	
   3.2799218e+00	   3.7691042e-02	   3.0959086e-02	   3.3696559e-02	   3.0432465e-02	   3.0813839e-02	   3.0207760e-02	
   3.3489089e+00	   3.8057492e-02	   3.1302011e-02	   3.2807679e-02	   3.0830130e-02	   3.1151901e-02	   2.9917818e-02	
   3.4178960e+00	   3.7889080e-02	   3.1805775e-02	   3.1963173e-02	   3.1317561e-02	   3.1563860e-02	   2.9792126e-02	
   3.4868830e+00	   3.7398534e-02	   3.2376458e-02	   3.1302591e-02	   3.1785010e-02	   3.1935000e-02	   2.9800558e-02	
   3.5589653e+00	   3.6818340e-02	   3.2924471e-02	   3.0914140e-02	   3.2159653e-02	   3.2170792e-02	   2.9902226e-02	
   3.6186837e+00	   3.6445334e-02	   3.3261932e-02	   3.0871622e-02	   3.2339601e-02	   3.2197511e-02	   3.0021341e-02	
   3.6784021e+00	   3.6254727e-02	   3.3442790e-02	   3.1080264e-02	   3.2397340e-02	   3.2070595e-02	   3.0145463e-02	
   3.7381205e+00	   3.6257693e-02	   3.3446485e-02	   3.1505052e-02	   3.2352357e-02	   3.1822846e-02	   3.0259408e-02	
   3.7978389e+00	   3.6406064e-02	   3.3285606e-02	   3.2086801e-02	   3.2238977e-02	   3.1510986e-02	   3.0357761e-02	
   3.8575572e+00	   3.6619111e-02	   3.2999353e-02	   3.2746886e-02	   3.2096605e-02	   3.1202964e-02	   3.0442797e-02	
   3.9315366e+00	   3.6848978e-02	   3.2560921e-02	   3.3539769e-02	   3.1932991e-02	   3.0921216e-02	   3.0540041e-02	
   4.0055160e+00	   3.6940467e-02	   3.2142768e-02	   3.4154233e-02	   3.1828106e-02	   3.0829174e-02	   3.0640837e-02	
   4.0794953e+00	   3.6863944e-02	   3.1854753e-02	   3.4462984e-02	   3.1801505e-02	   3.0954770e-02	   3.0754033e-02	
   4.1534747e+00	   3.6676720e-02	   3.1767621e-02	   3.4405514e-02	   3.1844224e-02	   3.1260536e-02	   3.0879422e-02	
   4.2274541e+00	   3.6493033e-02	   3.1895540e-02	   3.4006923e-02	   3.1928150e-02	   3.1657428e-02	   3.1007097e-02	
   4.3160646e+00	   3.6437625e-02	   3.2265296e-02	   3.3241217e-02	   3.2037277e-02	   3.2098735e-02	   3.1140077e-02	
   4.4046752e+00	   3.6661464e-02	   3.2738739e-02	   3.2423426e-02	   3.2117629e-02	   3.2355934e-02	   3.1225834e-02	
   4.4932858e+00	   3.7131421e-02	   3.3151086e-02	   3.1853533e-02	   3.2155655e-02	   3.2351669e-02	   3.1246190e-02	
   4.5818964e+00	   3.7682762e-02	   3.3374689e-02	   3.1746961e-02	   3.2165675e-02	   3.2117606e-02	   3.1198959e-02	
   4.6705069e+00	   3.8101381e-02	   3.3365025e-02	   3.2149949e-02	   3.2175924e-02	   3.1777149e-02	   3.1098348e-02	
   4.7666583e+00	   3.8233211e-02	   3.3148912e-02	   3.2992366e-02	   3.2213165e-02	   3.1470301e-02	   3.0958483e-02	
   4.8628096e+00	   3.8014144e-02	   3.2856973e-02	   3.3918839e-02	   3.2283717e-02	   3.1378156e-02	   3.0821887e-02	
   4.9589609e+00	   3.7610276e-02	   3.2648421e-02	   3.4553804e-02	   3.2370796e-02	   3.1546630e-02	   3.0721478e-02	
   5.0551122e+00	   3.7277410e-02	   3.2629717e-02	   3.4654346e-02	   3.2448406e-02	   3.1898206e-02	   3.0681734e-02	
   5.1512636e+00	   3.7216548e-02	   3.2808733e-02	   3.4222278e-02	   3.2499351e-02	   3.2274472e-02	   3.0716034e-02	
   5.2474149e+00	   3.7451873e-02	   3.3094689e-02	   3.3512549e-02	   3.2526332e-02	   3.2517415e-02	   3.0824829e-02	
   5.3435662e+00	   3.7865696e-02	   3.3377740e-02	   3.2837314e-02	   3.2545149e-02	   3.2547933e-02	   3.0992102e-02	
   5.4397175e+00	   3.8265109e-02	   3.3547673e-02	   3.2484692e-02	   3.2566666e-02	   3.2384393e-02	   3.1187518e-02	
   5.5490236e+00	   3.8481047e-02	   3.3537876e-02	   3.2649237e-02	   3.2597872e-02	   3.2088816e-02	   3.1390045e-02	
   5.6583297e+00	   3.8378504e-02	   3.3353595e-02	   3.3295919e-02	   3.2623776e-02	   3.1848713e-02	   3.1510859e-02	
   5.7676358e+00	   3.8095628e-02	   3.3126203e-02	   3.4055712e-02	   3.2624412e-02	   3.1802746e-02	   3.1509512e-02	
   5.8769419e+00	   3.7873196e-02	   3.2997533e-02	   3.4529348e-02	   3.2594709e-02	   3.1972493e-02	   3.1390870e-02	
   5.9862480e+00	   3.7886565e-02	   3.3044371e-02	   3.4507638e-02	   3.2559437e-02	   3.2259650e-02	   3.1209842e-02	
   6.0955541e+00	   3.8135328e-02	   3.3243846e-02	   3.4066713e-02	   3.2561701e-02	   3.2512458e-02	   3.1050908e-02	
   6.2048602e+00	   3.8458577e-02	   3.3493749e-02	   3.3500556e-02	   3.2631852e-02	   3.2614137e-02	   3.0989400e-02	
   6.3141663e+00	   3.8659163e-02	   3.3673912e-02	   3.3137422e-02	   3.2759557e-02	   3.2540997e-02	   3.1053999e-02	
   6.4234724e+00	   3.8641372e-02	   3.3710913e-02	   3.3156758e-02	   3.2891358e-02	   3.2362314e-02	   3.1211881e-02	
   6.5327785e+00	   3.8466401e-02	   3.3610925e-02	   3.3509336e-02	   3.2959309e-02	   3.2190779e-02	   3.1386267e-02	
   6.6420846e+00	   3.8292787e-02	   3.3447056e-02	   3.3974768e-02	   3.2924505e-02	   3.2117595e-02	   3.1497507e-02	
   6.7536112e+00	   3.8256132e-02	   3.3311868e-02	   3.4308909e-02	   3.2803614e-02	   3.2171177e-02	   3.1504071e-02	
   6.8651377e+00	   3.8381993e-02	   3.3277996e-02	   3.4354483e-02	   3.2670581e-02	   3.2311947e-02	   3.1419970e-02	
   6.9766642e+00	   3.8559314e-02	   3.3349978e-02	   3.4150636e-02	   3.2611074e-02	   3.2458375e-02	   3.1310995e-02	
   7.0881908e+00	   3.8675090e-02	   3.3484643e-02	   3.3836551e-02	   3.2660407e-02	   3.2544914e-02	   3.1240365e-02	
   7.1997173e+00	   3.8671061e-02	   3.3614569e-02	   3.3583591e-02	   3.2792410e-02	   3.2543599e-02	   3.1242579e-02	
   7.3215834e+00	   3.8560898e-02	   3.3683042e-02	   3.3518913e-02	   3.2945899e-02	   3.2457318e-02	   3.1315518e-02	
   7.4434496e+00	   3.8467593e-02	   3.3648004e-02	   3.3679982e-02	   3.3002921e-02	   3.2344156e-02	   3.1400765e-02	
   7.5653157e+00	   3.8490996e-02	   3.3548311e-02	   3.3940228e-02	   3.2931481e-02	   3.2268309e-02	   3.1435060e-02	
   7.6871819e+00	   3.8604022e-02	   3.3454894e-02	   3.4137501e-02	   3.2798057e-02	   3.2264079e-02	   3.1398458e-02	
   7.8090481e+00	   3.8691769e-02	   3.3408015e-02	   3.4194214e-02	   3.2694138e-02	   3.2325740e-02	   3.1325261e-02	
   7.9309142e+00	   3.8685693e-02	   3.3427281e-02	   3.4092994e-02	   3.2683943e-02	   3.2414309e-02	   3.1263924e-02	
   8.0528050e+00	   3.8593244e-02	   3.3497023e-02	   3.3889779e-02	   3.2766447e-02	   3.2479710e-02	   3.1250543e-02	
   8.1746957e+00	   3.8499997e-02	   3.3571936e-02	   3.3692462e-02	   3.2871989e-02	   3.2485760e-02	   3.1285739e-02	
   8.2965865e+00	   3.8496102e-02	   3.3606384e-02	   3.3601389e-02	   3.2917082e-02	   3.2425696e-02	   3.1337042e-02	
   8.4184772e+00	   3.8590370e-02	   3.3580407e-02	   3.3659990e-02	   3.2868640e-02	   3.2326243e-02	   3.1364781e-02	
   8.5403680e+00	   3.8696955e-02	   3.3507579e-02	   3.3833095e-02	   3.2764341e-02	   3.2237061e-02	   3.1349093e-02	
   8.6767338e+00	   3.8707922e-02	   3.3417253e-02	   3.4036888e-02	   3.2670991e-02	   3.2204791e-02	   3.1292627e-02	
   8.8130996e+00	   3.8579256e-02	   3.3368002e-02	   3.4107530e-02	   3.2663236e-02	   3.2259704e-02	   3.1228030e-02	
   8.9494653e+00	   3.8421427e-02	   3.3383824e-02	   3.3975806e-02	   3.2726417e-02	   3.2356610e-02	   3.1186939e-02	
   9.0858311e+00	   3.8382433e-02	   3.3443686e-02	   3.3715216e-02	   3.2786285e-02	   3.2413821e-02	   3.1179291e-02	
   9.2221969e+00	   3.8500071e-02	   3.3494956e-02	   3.3503287e-02	   3.2778854e-02	   3.2372251e-02	   3.1193504e-02	
   9.3585627e+00	   3.8656230e-02	   3.3489403e-02	   3.3493999e-02	   3.2704869e-02	   3.2244163e-02	   3.1209429e-02	
   9.4949285e+00	   3.8684946e-02	   3.3417663e-02	   3.3692860e-02	   3.2621683e-02	   3.2110101e-02	   3.1210526e-02	
   9.6249159e+00	   3.8560371e-02	   3.3327456e-02	   3.3909508e-02	   3.2585260e-02	   3.2060521e-02	   3.1190963e-02	
   9.7286088e+00	   3.8410293e-02	   3.3269925e-02	   3.3998944e-02	   3.2589578e-02	   3.2090643e-02	   3.1161124e-02	
   9.8323016e+00	   3.8302030e-02	   3.3245357e-02	   3.3960548e-02	   3.2605832e-02	   3.2159801e-02	   3.1123356e-02	
   9.9359945e+00	   3.8280259e-02	   3.3255334e-02	   3.3815240e-02	   3.2615575e-02	   3.2228395e-02	   3.1084933e-02	
   1.0039687e+01	   3.8337975e-02	   3.3287270e-02	   3.3629060e-02	   3.2609624e-02	   3.2261120e-02	   3.1053900e-02	
   1.0162416e+01	   3.8439919e-02	   3.3324354e-02	   3.3462731e-02	   3.2586080e-02	   3.2233665e-02	   3.1034317e-02	
   1.0285144e+01	   3.8502047e-02	   3.3335677e-02	   3.3417307e-02	   3.2556952e-02	   3.2151656e-02	   3.1032667e-02	
   1.0407873e+01	   3.8481871e-02	   3.3309808e-02	   3.3489887e-02	   3.2532849e-02	   3.2056686e-02	   3.1039862e-02	
   1.0530601e+01	   3.8395878e-02	   3.3255401e-02	   3.3614583e-02	   3.2515532e-02	   3.1991579e-02	   3.1042332e-02	
   1.0670285e+01	   3.8289259e-02	   3.3188035e-02	   3.3712629e-02	   3.2497052e-02	   3.1978169e-02	   3.1026590e-02	
   1.0809969e+01	   3.8234457e-02	   3.3142634e-02	   3.3704850e-02	   3.2473838e-02	   3.2012037e-02	   3.0991320e-02	
   1.0949652e+01	   3.8245553e-02	   3.3131514e-02	   3.3603362e-02	   3.2447278e-02	   3.2051311e-02	   3.0948575e-02	
   1.1089336e+01	   3.8286414e-02	   3.3144792e-02	   3.3476619e-02	   3.2424766e-02	   3.2058234e-02	   3.0914175e-02	
   1.1242565e+01	   3.8310005e-02	   3.3162577e-02	   3.3389233e-02	   3.2411033e-02	   3.2015048e-02	   3.0896406e-02	
   1.1395794e+01	   3.8276557e-02	   3.3155147e-02	   3.3400500e-02	   3.2406002e-02	   3.1940919e-02	   3.0896360e-02	
   1.1549023e+01	   3.8205698e-02	   3.3113390e-02	   3.3477186e-02	   3.2396037e-02	   3.1883171e-02	   3.0896231e-02	
   1.1702252e+01	   3.8154330e-02	   3.3057123e-02	   3.3532740e-02	   3.2369060e-02	   3.1874547e-02	   3.0878148e-02	
   1.1855481e+01	   3.8155988e-02	   3.3019330e-02	   3.3504616e-02	   3.2329765e-02	   3.1904758e-02	   3.0841115e-02	
   1.2038726e+01	   3.8191011e-02	   3.3018543e-02	   3.3390731e-02	   3.2294949e-02	   3.1931454e-02	   3.0797326e-02	
   1.2221971e+01	   3.8192837e-02	   3.3045279e-02	   3.3292565e-02	   3.2293195e-02	   3.1901569e-02	   3.0780005e-02	
   1.2405216e+01	   3.8137325e-02	   3.3050616e-02	   3.3295768e-02	   3.2308867e-02	   3.1828233e-02	   3.0788947e-02	
   1.2588462e+01	   3.8077754e-02	   3.3008987e-02	   3.3375742e-02	   3.2302201e-02	   3.1773720e-02	   3.0794611e-02	
   1.2771707e+01	   3.8071868e-02	   3.2946833e-02	   3.3430117e-02	   3.2257853e-02	   3.1780766e-02	   3.0771700e-02	
   1.2987974e+01	   3.8108394e-02	   3.2914186e-02	   3.3380198e-02	   3.2204346e-02	   3.1830508e-02	   3.0723552e-02	
   1.3204241e+01	   3.8112816e-02	   3.2946871e-02	   3.3259603e-02	   3.2203885e-02	   3.1844188e-02	   3.0695955e-02	
   1.3420508e+01	   3.8061187e-02	   3.2989426e-02	   3.3202985e-02	   3.2245281e-02	   3.1786683e-02	   3.0709787e-02	
   1.3636775e+01	   3.8021963e-02	   3.2972173e-02	   3.3267180e-02	   3.2256016e-02	   3.1717342e-02	   3.0732783e-02	
   1.3853042e+01	   3.8043485e-02	   3.2901968e-02	   3.3365948e-02	   3.2204039e-02	   3.1713793e-02	   3.0722615e-02	
   1.4084649e+01	   3.8078173e-02	   3.2858335e-02	   3.3370751e-02	   3.2148364e-02	   3.1775563e-02	   3.0681757e-02	
   1.4316256e+01	   3.8057117e-02	   3.2901774e-02	   3.3258795e-02	   3.2168809e-02	   3.1815556e-02	   3.0659550e-02	
   1.4547862e+01	   3.8013198e-02	   3.2973573e-02	   3.3166882e-02	   3.2235143e-02	   3.1774736e-02	   3.0682089e-02	
   1.4779469e+01	   3.8025289e-02	   3.2972616e-02	   3.3217233e-02	   3.2247061e-02	   3.1704879e-02	   3.0715694e-02	
   1.5011076e+01	   3.8077796e-02	   3.2895379e-02	   3.3356289e-02	   3.2184282e-02	   3.1700196e-02	   3.0715139e-02	
   1.5242682e+01	   3.8080709e-02	   3.2848891e-02	   3.3408057e-02	   3.2141818e-02	   3.1771770e-02	   3.0685319e-02	
   1.5474289e+01	   3.8026839e-02	   3.2907078e-02	   3.3297002e-02	   3.2189954e-02	   3.1830688e-02	   3.0671764e-02	
   1.5705896e+01	   3.8016479e-02	   3.3002509e-02	   3.3164132e-02	   3.2266494e-02	   3.1803991e-02	   3.0697693e-02	
   1.5937503e+01	   3.8089984e-02	   3.3011086e-02	   3.3200627e-02	   3.2267034e-02	   3.1732517e-02	   3.0735128e-02	
   1.6169109e+01	   3.8143184e-02	   3.2924448e-02	   3.3386516e-02	   3.2200878e-02	   3.1720217e-02	   3.0744520e-02	
   1.6400716e+01	   3.8089439e-02	   3.2870334e-02	   3.3488653e-02	   3.2177432e-02	   3.1797060e-02	   3.0725303e-02	
   1.6632323e+01	   3.8017329e-02	   3.2940097e-02	   3.3362955e-02	   3.2242758e-02	   3.1874942e-02	   3.0713223e-02	
   1.6863929e+01	   3.8065438e-02	   3.3055611e-02	   3.3173499e-02	   3.2312302e-02	   3.1860273e-02	   3.0733932e-02	
   1.7048746e+01	   3.8172312e-02	   3.3073858e-02	   3.3180810e-02	   3.2303490e-02	   3.1791030e-02	   3.0767038e-02	
   1.7233563e+01	   3.8209156e-02	   3.2997733e-02	   3.3370482e-02	   3.2252533e-02	   3.1752176e-02	   3.0789696e-02	
   1.7418380e+01	   3.8126829e-02	   3.2915601e-02	   3.3555785e-02	   3.2229349e-02	   3.1793341e-02	   3.0787757e-02	
   1.7603197e+01	   3.8032544e-02	   3.2927074e-02	   3.3533737e-02	   3.2266017e-02	   3.1880848e-02	   3.0769086e-02	
   1.7788014e+01	   3.8061094e-02	   3.3030752e-02	   3.3321710e-02	   3.2321707e-02	   3.1930749e-02	   3.0757947e-02	
   1.7973979e+01	   3.8199812e-02	   3.3121147e-02	   3.3156048e-02	   3.2338364e-02	   3.1895975e-02	   3.0773888e-02	
   1.8159945e+01	   3.8282933e-02	   3.3103936e-02	   3.3240967e-02	   3.2311889e-02	   3.1819054e-02	   3.0811561e-02	
   1.8345910e+01	   3.8204563e-02	   3.3003402e-02	   3.3502213e-02	   3.2288818e-02	   3.1789559e-02	   3.0840968e-02	
   1.8500543e+01	   3.8079268e-02	   3.2942022e-02	   3.3646165e-02	   3.2298795e-02	   3.1837347e-02	   3.0837449e-02	
   1.8655175e+01	   3.8042761e-02	   3.2969154e-02	   3.3573416e-02	   3.2324323e-02	   3.1917959e-02	   3.0810572e-02	
   1.8809807e+01	   3.8140008e-02	   3.3064949e-02	   3.3350394e-02	   3.2340287e-02	   3.1968049e-02	   3.0786070e-02	
   1.8964440e+01	   3.8275010e-02	   3.3147411e-02	   3.3184072e-02	   3.2339941e-02	   3.1949428e-02	   3.0791608e-02	
   1.9119072e+01	   3.8310878e-02	   3.3147472e-02	   3.3229331e-02	   3.2338420e-02	   3.1881959e-02	   3.0830069e-02	
   1.9277326e+01	   3.8210200e-02	   3.3070103e-02	   3.3451174e-02	   3.2348388e-02	   3.1826708e-02	   3.0873739e-02	
   1.9435580e+01	   3.8084619e-02	   3.2990639e-02	   3.3644667e-02	   3.2359322e-02	   3.1836854e-02	   3.0883924e-02	
   1.9593834e+01	   3.8071558e-02	   3.2985855e-02	   3.3634840e-02	   3.2353043e-02	   3.1906972e-02	   3.0851492e-02	
   1.9752088e+01	   3.8192185e-02	   3.3058975e-02	   3.3437138e-02	   3.2331952e-02	   3.1976958e-02	   3.0808060e-02	
   1.9910342e+01	   3.8307550e-02	   3.3146289e-02	   3.3245763e-02	   3.2327425e-02	   3.1989559e-02	   3.0799557e-02	
   2.0071300e+01	   3.8299730e-02	   3.3167228e-02	   3.3233763e-02	   3.2357253e-02	   3.1934046e-02	   3.0839659e-02	
   2.0191064e+01	   3.8223083e-02	   3.3122530e-02	   3.3364297e-02	   3.2391130e-02	   3.1874523e-02	   3.0882767e-02	
   2.0310828e+01	   3.8141740e-02	   3.3059026e-02	   3.3527180e-02	   3.2407643e-02	   3.1841996e-02	   3.0905943e-02	
   2.0430592e+01	   3.8114408e-02	   3.3016903e-02	   3.3625986e-02	   3.2390581e-02	   3.1856701e-02	   3.0895206e-02	
   2.0550356e+01	   3.8157114e-02	   3.3018923e-02	   3.3610588e-02	   3.2348319e-02	   3.1907564e-02	   3.0859705e-02	
   2.0670121e+01	   3.8230104e-02	   3.3059457e-02	   3.3503644e-02	   3.2311845e-02	   3.1962478e-02	   3.0824775e-02	
   2.0804452e+01	   3.8275956e-02	   3.3116109e-02	   3.3364041e-02	   3.2313681e-02	   3.1992042e-02	   3.0814089e-02	
   2.0938784e+01	   3.8251155e-02	   3.3147003e-02	   3.3293677e-02	   3.2363416e-02	   3.1973290e-02	   3.0839602e-02	
   2.1073116e+01	   3.8188599e-02	   3.3135095e-02	   3.3331167e-02	   3.2421308e-02	   3.1923018e-02	   3.0879938e-02	
   2.1207447e+01	   3.8151600e-02	   3.3093843e-02	   3.3442246e-02	   3.2436143e-02	   3.1876792e-02	   3.0903453e-02	
   2.1341779e+01	   3.8173304e-02	   3.3054312e-02	   3.3549216e-02	   3.2391376e-02	   3.1864941e-02	   3.0893489e-02	
   2.1498484e+01	   3.8221337e-02	   3.3042733e-02	   3.3580990e-02	   3.2325057e-02	   3.1895841e-02	   3.0860324e-02	
   2.1655190e+01	   3.8240574e-02	   3.3063719e-02	   3.3517956e-02	   3.2301735e-02	   3.1943612e-02	   3.0834341e-02	
   2.1811895e+01	   3.8220252e-02	   3.3095928e-02	   3.3417499e-02	   3.2334655e-02	   3.1972341e-02	   3.0832721e-02	
   2.1968601e+01	   3.8191039e-02	   3.3116470e-02	   3.3350944e-02	   3.2386840e-02	   3.1964588e-02	   3.0850343e-02	
   2.2154791e+01	   3.8183468e-02	   3.3112425e-02	   3.3363781e-02	   3.2411317e-02	   3.1924642e-02	   3.0871456e-02	
   2.2340980e+01	   3.8201139e-02	   3.3087988e-02	   3.3440984e-02	   3.2384565e-02	   3.1889051e-02	   3.0875957e-02	
   2.2527170e+01	   3.8211549e-02	   3.3065558e-02	   3.3505551e-02	   3.2343245e-02	   3.1886307e-02	   3.0863953e-02	
   2.2713360e+01	   3.8201865e-02	   3.3060339e-02	   3.3503553e-02	   3.2328100e-02	   3.1911629e-02	   3.0848354e-02	
   2.2927586e+01	   3.8182716e-02	   3.3073347e-02	   3.3440379e-02	   3.2347247e-02	   3.1938258e-02	   3.0840776e-02	
   2.3141812e+01	   3.8179776e-02	   3.3087414e-02	   3.3386231e-02	   3.2369911e-02	   3.1935776e-02	   3.0844666e-02	
   2.3356038e+01	   3.8189778e-02	   3.3086997e-02	   3.3390367e-02	   3.2368755e-02	   3.1910193e-02	   3.0851031e-02	
   2.3570264e+01	   3.8194890e-02	   3.3072654e-02	   3.3432838e-02	   3.2349390e-02	   3.1889008e-02	   3.0851111e-02	
   2.3857298e+01	   3.8180946e-02	   3.3056835e-02	   3.3459691e-02	   3.2333643e-02	   3.1892008e-02	   3.0842115e-02	
   2.4144331e+01	   3.8167087e-02	   3.3056259e-02	   3.3432909e-02	   3.2336911e-02	   3.1907521e-02	   3.0832974e-02	
   2.4431364e+01	   3.8167712e-02	   3.3062312e-02	   3.3398252e-02	   3.2342605e-02	   3.1907094e-02	   3.0830087e-02	
   2.4718397e+01	   3.8172431e-02	   3.3061082e-02	   3.3396169e-02	   3.2338220e-02	   3.1891611e-02	   3.0830511e-02	
   2.5153678e+01	   3.8164816e-02	   3.3048746e-02	   3.3415360e-02	   3.2326529e-02	   3.1879652e-02	   3.0826326e-02	
   2.5588959e+01	   3.8154378e-02	   3.3041386e-02	   3.3412106e-02	   3.2321516e-02	   3.1882273e-02	   3.0818950e-02	
   2.6024240e+01	   3.8151826e-02	   3.3041123e-02	   3.3395091e-02	   3.2320462e-02	   3.1881905e-02	   3.0814204e-02	
   2.6459521e+01	   3.8151408e-02	   3.3039378e-02	   3.3390764e-02	   3.2317455e-02	   3.1874855e-02	   3.0812350e-02	
   2.6812285e+01	   3.8148454e-02	   3.3035884e-02	   3.3393979e-02	   3.2314515e-02	   3.1871725e-02	   3.0810660e-02	
   2.7165049e+01	   3.8146462e-02	   3.3033868e-02	   3.3393468e-02	   3.2312887e-02	   3.1871161e-02	   3.0808896e-02	
   2.7517814e+01	   3.8145782e-02	   3.3033195e-02	   3.3391635e-02	   3.2312141e-02	   3.1870781e-02	   3.0807831e-02	
   2.8141374e+01	   3.8145391e-02	   3.3032879e-02	   3.3390476e-02	   3.2311658e-02	   3.1870061e-02	   3.0807229e-02	
   2.8764933e+01	   3.8146055e-02	   3.3033377e-02	   3.3391539e-02	   3.2312181e-02	   3.1870429e-02	   3.0807849e-02	
   2.9388493e+01	   3.8151172e-02	   3.3034742e-02	   3.3393080e-02	   3.2313594e-02	   3.1872023e-02	   3.0809495e-02	
   3.0012053e+01	   3.8149766e-02	   3.3037036e-02	   3.3395126e-02	   3.2315821e-02	   3.1874269e-02	   3.0811393e-02	
   3.0973730e+01	   3.8154309e-02	   3.3041412e-02	   3.3399515e-02	   3.2320158e-02	   3.1878550e-02	   3.0815751e-02	
   3.1750211e+01	   3.8158077e-02	   3.3045102e-02	   3.3403270e-02	   3.2323861e-02	   3.1882266e-02	   3.0819474e-02	
   3.2526693e+01	   3.8161310e-02	   3.3048437e-02	   3.3406569e-02	   3.2327202e-02	   3.1885649e-02	   3.0822849e-02	
   3.3303174e+01	   3.8163901e-02	   3.3051146e-02	   3.3409255e-02	   3.2329918e-02	   3.1888386e-02	   3.0825631e-02	
   3.4079655e+01	   3.8165490e-02	   3.3053035e-02	   3.3411138e-02	   3.2331825e-02	   3.1890309e-02	   3.0827598e-02	
   3.5000000e+01	   3.8166952e-02	   3.3054474e-02	   3.3412590e-02	   3.2333275e-02	   3.1891788e-02	   3.0829091e-02	


==> PGen_SecDis.txt <==
   0.0000000e+00	   2.1028859e-15	   1.9879902e-15	   6.0588808e-16	   4.5141477e-17	   6.2045859e-16	   7.3782656e-16	
   1.0000000e-06	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   2.0000000e-06	   2.4058614e-15	   1.4653217e-16	  -1.6567299e-15	  -1.8265417e-15	  -2.3469246e-16	  -3.7321057e-16	
   3.0000000e-06	  -5.4610770e-16	   1.7622891e-15	  -1.7978327e-15	  -1.3775699e-15	   2.5286251e-15	  -4.9468871e-16	
   1.3000000e-05	   3.0480393e-16	   1.4060511e-15	   1.0640116e-15	  -3.3672839e-16	  -8.2834110e-17	  -1.7309155e-16	
   2.3000000e-05	   8.1498458e-16	   1.5211050e-15	  -1.1726834e-16	   4.6815288e-16	   1.6840290e-15	   1.6023136e-15	
   3.3000000e-05	   5.1534057e-16	   1.7814467e-15	   1.1515872e-15	  -7.2411019e-16	   1.1631767e-15	   1.9277002e-15	
   1.3300000e-04	   7.0203771e-16	   1.5131129e-15	  -1.5264756e-15	  -1.0317720e-15	   1.8204849e-16	  -3.4909997e-16	
   2.3300000e-04	   1.2822450e-15	   1.5542839e-15	   5.6746962e-16	  -1.4444364e-15	   5.7087890e-16	   2.3421779e-15	
   3.3300000e-04	   4.6056194e-16	   1.5120652e-15	   6.5281517e-16	  -5.7460834e-16	  -5.9059891e-16	  -1.2350824e-15	
   1.3330000e-03	   1.1945391e-15	   2.6742881e-15	   1.6401148e-15	  -4.3754918e-16	  -5.1718434e-16	  -4.6798511e-16	
   2.3330000e-03	   6.2977593e-16	   2.2212053e-16	  -1.0524765e-15	  -1.1523440e-15	   9.2133962e-16	  -1.4697025e-17	
   3.3330000e-03	  -5.7316848e-16	   2.2618859e-15	  -5.2438985e-16	  -2.5350503e-16	   1.3175158e-15	  -3.5243463e-16	
   1.3333000e-02	   1.5773238e-15	   2.6422795e-15	  -9.9685537e-16	  -1.3935369e-15	   3.0101147e-15	  -4.1082159e-16	
   2.3333000e-02	   1.2360321e-15	   8.5799314e-16	   6.5091873e-16	   2.0838730e-15	   1.0404406e-15	   2.7818111e-15	
   3.3333000e-02	   8.9731987e-16	   1.8144560e-15	   2.9097122e-15	   1.4804752e-15	  -3.2982563e-16	   2.2616983e-16	
   1.3333300e-01	   2.3399420e-15	   2.0650707e-16	   2.1161137e-15	   1.2829867e-15	   9.1264536e-17	   8.8582997e-16	
   2.3333300e-01	   2.0519347e-15	   1.2381239e-15	   4.2499504e-16	   9.8415894e-16	  -3.6172666e-15	   6.9027630e-16	
   3.3333300e-01	   2.9087787e-15	  -3.2693773e-15	  -3.3615206e-16	   1.4592289e-15	   1.0554352e-15	   8.1356037e-16	
   1.0000000e+00	   2.1859220e-15	  -4.7312340e-16	  -3.8505478e-16	  -2.8065471e-17	  -3.3186684e-16	  -1.3968614e-16	
   1.0000000e+00	   1.8808413e-15	  -2.3245586e-16	   1.6179888e-16	   4.5141477e-17	   6.2045859e-16	  -1.5035186e-16	
   1.0000010e+00	  -4.7471142e-14	  -4.7475191e-14	  -4.7412123e-14	  -4.7105592e-14	  -2.3705366e-14	  -2.2208606e-14	
   1.0000020e+00	  -4.5668663e-14	  -4.6054014e-14	  -4.8645770e-14	  -4.9439847e-14	  -2.2250837e-14	  -2.3847096e-14	
   1.0000030e+00	  -4.6637978e-14	  -4.7112704e-14	  -4.8794028e-14	  -4.6497609e-14	  -2.3090539e-14	  -2.4994757e-14	
   1.0000130e+00	  -4.7774623e-14	  -4.7135747e-14	  -4.4841255e-14	  -4.7650456e-14	  -2.1962092e-14	  -2.4454848e-14	
   1.0000230e+00	  -4.7380752e-14	  -4.9181059e-14	  -4.9914689e-14	  -4.7380119e-14	  -2.3327837e-14	  -2.3365032e-14	
   1.0000330e+00	  -4.7988884e-14	  -4.6802603e-14	  -4.7852954e-14	  -4.7724779e-14	  -2.4625748e-14	  -2.2256913e-14	
   1.0001330e+00	  -2.3626212e-14	  -4.7530199e-14	  -4.8173605e-14	  -4.7585508e-14	  -2.0212362e-14	  -2.4138205e-14	
   1.0002330e+00	  -2.3126938e-14	  -4.7577808e-14	  -4.7040021e-14	  -4.7440453e-14	  -2.3429504e-14	  -2.1500137e-14	
   1.0003330e+00	  -2.3808645e-14	  -4.7479694e-14	  -4.6618613e-14	  -4.7364987e-14	  -2.3946471e-14	  -2.2948592e-14	
   1.0010000e+00	  -1.0501159e-14	  -3.0353765e-14	  -3.1991391e-14	  -2.2134839e-14	  -9.8457344e-15	  -1.3259794e-14	
   1.0010000e+00	   1.9724353e-02	  -1.7996024e-14	  -1.2050654e-14	  -2.0160918e-14	  -6.0408796e-15	  -8.5880468e-15	
   1.0010010e+00	   1.9722698e-02	  -2.5420127e-14	  -2.3857595e-14	  -2.4713415e-14	  -2.2289256e-14	  -2.1534387e-14	
   1.0010020e+00	   1.9721048e-02	  -2.3265266e-14	  -2.3494390e-14	  -2.4120858e-14	  -2.3460327e-14	  -2.3289515e-14	
   1.0010030e+00	   1.9719404e-02	  -2.1996498e-14	  -2.3390452e-14	  -2.5278541e-14	  -2.3506635e-14	  -2.2456429e-14	
   1.0010130e+00	   1.9703415e-02	   2.7840223e-12	   3.3467360e-12	  -2.1967799e-14	  -2.1831650e-14	  -2.3083569e-14	
   1.0010230e+00	   1.9687931e-02	   1.3969483e-11	   1.6797821e-11	  -2.3514067e-14	  -2.3223247e-14	  -2.3863645e-14	
   1.0010330e+00	   1.9672946e-02	   4.2086218e-11	   5.0612635e-11	  -2.2878315e-14	  -2.2519788e-14	  -2.3877443e-14	
   1.0011330e+00	   1.9556417e-02	   2.1230877e-08	   2.5292028e-08	   3.9027345e-11	   1.0429298e-11	   4.8831950e-12	
   1.0012330e+00	   1.9469223e-02	   9.8014476e-08	   1.1644488e-07	   2.6101173e-10	   7.1145191e-11	   3.2791241e-11	
   1.0013330e+00	   1.9404232e-02	   2.7437753e-07	   3.2510843e-07	   9.9686432e-10	   2.7674790e-10	   1.2555125e-10	
   1.0015797e+00	   1.9295678e-02	   1.3957486e-06	   1.6423150e-06	   1.0062746e-08	   2.9254943e-09	   1.3052907e-09	
   1.0018264e+00	   1.9238372e-02	   3.9639489e-06	   4.6385161e-06	   4.2827662e-08	   1.2855884e-08	   5.6543600e-09	
   1.0020000e+00	   1.9210290e-02	   7.0049297e-06	   8.1648118e-06	   9.7397706e-08	   2.9946141e-08	   1.3031001e-08	
   1.0020000e+00	   3.8920487e-02	   7.0049288e-06	   8.1648109e-06	   9.7398325e-08	   2.9946992e-08	   1.3030860e-08	
   1.0020010e+00	   3.8918706e-02	   7.0252135e-06	   8.1883167e-06	   9.7772942e-08	   3.0064362e-08	   1.3081101e-08	
   1.0020020e+00	   3.8916932e-02	   7.0455385e-06	   8.2118685e-06	   9.8148766e-08	   3.0182125e-08	   1.3131514e-08	
   1.0020030e+00	   3.8915162e-02	   7.0659046e-06	   8.2354668e-06	   9.8525922e-08	   3.0300293e-08	   1.3182120e-08	
   1.0020130e+00	   3.8897924e-02	   7.2731485e-06	   8.4755428e-06	   1.0240602e-07	   3.1518034e-08	   1.3707427e-08	
   1.0020230e+00	   3.8881190e-02	   7.4844937e-06	   8.7203061e-06	   1.0641289e-07	   3.2776959e-08	   1.4250210e-08	
   1.0020330e+00	   3.8864953e-02	   7.7000570e-06	   8.9698879e-06	   1.1055245e-07	   3.4079441e-08	   1.4812125e-08	
   1.0021330e+00	   3.8735505e-02	   1.0258052e-05	   1.1924378e-05	   1.6610363e-07	   5.1789751e-08	   2.2397532e-08	
   1.0022330e+00	   3.8634695e-02	   1.3323652e-05	   1.5456635e-05	   2.4125168e-07	   7.6100925e-08	   3.2745106e-08	
   1.0023330e+00	   3.8555180e-02	   1.6965766e-05	   1.9644049e-05	   3.4079147e-07	   1.0877966e-07	   4.6566056e-08	
   1.0025773e+00	   3.8407878e-02	   2.8390086e-05	   3.2735441e-05	   7.0941931e-07	   2.3305330e-07	   9.8536428e-08	
   1.0028216e+00	   3.8304388e-02	   4.4102351e-05	   5.0665996e-05	   1.3234059e-06	   4.4661581e-07	   1.8668612e-07	
   1.0030000e+00	   3.8237173e-02	   5.8710495e-05	   6.7277000e-05	   1.9911384e-06	   6.8528048e-07	   2.8410490e-07	
   1.0030000e+00	   5.7933232e-02	   5.8710493e-05	   6.7276996e-05	   1.9911386e-06	   6.8528124e-07	   2.8410439e-07	
   1.0030010e+00	   5.7931227e-02	   5.8799775e-05	   6.7378422e-05	   1.9953720e-06	   6.8680231e-07	   2.8472410e-07	
   1.0030020e+00	   5.7929227e-02	   5.8889145e-05	   6.7479946e-05	   1.9996123e-06	   6.8832606e-07	   2.8534489e-07	
   1.0030030e+00	   5.7927232e-02	   5.8978606e-05	   6.7581573e-05	   2.0038589e-06	   6.8985273e-07	   2.8596708e-07	
   1.0030130e+00	   5.7907731e-02	   5.9881075e-05	   6.8606617e-05	   2.0469527e-06	   7.0535442e-07	   2.9227797e-07	
   1.0030230e+00	   5.7888720e-02	   6.0792510e-05	   6.9641678e-05	   2.0907630e-06	   7.2113141e-07	   2.9869790e-07	
   1.0030330e+00	   5.7870195e-02	   6.1713109e-05	   7.0686976e-05	   2.1353105e-06	   7.3719204e-07	   3.0523042e-07	
   1.0031330e+00	   5.7716831e-02	   7.1740366e-05	   8.2056398e-05	   2.6510774e-06	   9.2525180e-07	   3.8137863e-07	
   1.0032330e+00	   5.7590972e-02	   8.2742060e-05	   9.4512559e-05	   3.2546656e-06	   1.1480796e-06	   4.7116127e-07	
   1.0033330e+00	   5.7485302e-02	   9.4783475e-05	   1.0812774e-04	   3.9570015e-06	   1.4105828e-06	   5.7641718e-07	
   1.0035776e+00	   5.7270011e-02	   1.2842047e-04	   1.4608940e-04	   6.1097791e-06	   2.2318877e-06	   9.0312732e-07	
   1.0038222e+00	   5.7093057e-02	   1.6875673e-04	   1.9150156e-04	   9.0189758e-06	   3.3717342e-06	   1.3519992e-06	
   1.0040000e+00	   5.6969499e-02	   2.0261465e-04	   2.2954571e-04	   1.1716474e-05	   4.4532463e-06	   1.7742981e-06	
   1.0040000e+00	   7.6651453e-02	   2.0261464e-04	   2.2954571e-04	   1.1716474e-05	   4.4532455e-06	   1.7742972e-06	
   1.0040010e+00	   7.6649124e-02	   2.0281587e-04	   2.2977167e-04	   1.1732986e-05	   4.4599065e-06	   1.7768914e-06	
   1.0040020e+00	   7.6646800e-02	   2.0301723e-04	   2.2999777e-04	   1.1749517e-05	   4.4665752e-06	   1.7794894e-06	
   1.0040030e+00	   7.6644481e-02	   2.0321871e-04	   2.3022402e-04	   1.1766065e-05	   4.4732514e-06	   1.7820897e-06	
   1.0040130e+00	   7.6621728e-02	   2.0524434e-04	   2.3249844e-04	   1.1933072e-05	   4.5406867e-06	   1.8083528e-06	
   1.0040230e+00	   7.6599459e-02	   2.0728234e-04	   2.3478653e-04	   1.2101827e-05	   4.6088960e-06	   1.8349081e-06	
   1.0040330e+00	   7.6577667e-02	   2.0933293e-04	   2.3708858e-04	   1.2272376e-05	   4.6779005e-06	   1.8617633e-06	
   1.0041330e+00	   7.6390969e-02	   2.3094273e-04	   2.6133110e-04	   1.4141491e-05	   5.4413298e-06	   2.1578663e-06	
   1.0042330e+00	   7.6231062e-02	   2.5383319e-04	   2.8699199e-04	   1.6207089e-05	   6.2938763e-06	   2.4873139e-06	
   1.0043330e+00	   7.6090657e-02	   2.7805787e-04	   3.1413153e-04	   1.8484701e-05	   7.2437724e-06	   2.8530485e-06	
   1.0045779e+00	   7.5787690e-02	   3.4258423e-04	   3.8636472e-04	   2.4940096e-05	   9.9814556e-06	   3.9011358e-06	
   1.0048228e+00	   7.5519846e-02	   4.1521772e-04	   4.6759525e-04	   3.2845058e-05	   1.3410887e-05	   5.2041939e-06	
   1.0050000e+00	   7.5329315e-02	   4.7301937e-04	   5.3219521e-04	   3.9597908e-05	   1.6398240e-05	   6.3322093e-06	
   1.0050000e+00	   9.4997208e-02	   4.7301937e-04	   5.3219521e-04	   3.9597908e-05	   1.6398239e-05	   6.3322093e-06	
   1.0050010e+00	   9.4994496e-02	   4.7335829e-04	   5.3257389e-04	   3.9638448e-05	   1.6416280e-05	   6.3390081e-06	
   1.0050020e+00	   9.4991788e-02	   4.7369735e-04	   5.3295273e-04	   3.9679017e-05	   1.6434335e-05	   6.3458132e-06	
   1.0050030e+00	   9.4989085e-02	   4.7403655e-04	   5.3333173e-04	   3.9719617e-05	   1.6452406e-05	   6.3526233e-06	
   1.0050130e+00	   9.4962494e-02	   4.7744087e-04	   5.3713540e-04	   4.0128219e-05	   1.6634410e-05	   6.4211975e-06	
   1.0050230e+00	   9.4936382e-02	   4.8085921e-04	   5.4095464e-04	   4.0539795e-05	   1.6817899e-05	   6.4903122e-06	
   1.0050330e+00	   9.4910741e-02	   4.8429183e-04	   5.4478973e-04	   4.0954415e-05	   1.7002907e-05	   6.5599803e-06	
   1.0051330e+00	   9.4685186e-02	   5.1985553e-04	   5.8451608e-04	   4.5372412e-05	   1.8989987e-05	   7.3064256e-06	
   1.0052330e+00	   9.4486022e-02	   5.5683916e-04	   6.2582263e-04	   5.0110206e-05	   2.1139786e-05	   8.1118462e-06	
   1.0053330e+00	   9.4305988e-02	   5.9528483e-04	   6.6875878e-04	   5.5185731e-05	   2.3463210e-05	   8.9800425e-06	
   1.0055782e+00	   9.3904307e-02	   6.9514891e-04	   7.8029043e-04	   6.8982557e-05	   2.9867334e-05	   1.1363527e-05	
   1.0058234e+00	   9.3536106e-02	   8.0363873e-04	   9.0147835e-04	   8.4954311e-05	   3.7426059e-05	   1.4161589e-05	
   1.0060000e+00	   9.3273132e-02	   8.8725926e-04	   9.9491510e-04	   9.7945995e-05	   4.3677433e-05	   1.6465509e-05	
   1.0060000e+00	   1.1292701e-01	   8.8725926e-04	   9.9491511e-04	   9.7945994e-05	   4.3677432e-05	   1.6465509e-05	
   1.0060010e+00	   1.1292389e-01	   8.8774585e-04	   9.9545888e-04	   9.8023053e-05	   4.3714717e-05	   1.6479231e-05	
   1.0060020e+00	   1.1292076e-01	   8.8823258e-04	   9.9600281e-04	   9.8100153e-05	   4.3752023e-05	   1.6492960e-05	
   1.0060030e+00	   1.1291765e-01	   8.8871946e-04	   9.9654690e-04	   9.8177296e-05	   4.3789354e-05	   1.6506697e-05	
   1.0060130e+00	   1.1288692e-01	   8.9360089e-04	   1.0020021e-03	   9.8952375e-05	   4.4164672e-05	   1.6644787e-05	
   1.0060230e+00	   1.1285666e-01	   8.9849670e-04	   1.0074734e-03	   9.9731617e-05	   4.4542286e-05	   1.6783696e-05	
   1.0060330e+00	   1.1282687e-01	   9.0340713e-04	   1.0129611e-03	   1.0051511e-04	   4.4922248e-05	   1.6923441e-05	
   1.0061330e+00	   1.1255967e-01	   9.5377118e-04	   1.0692583e-03	   1.0872516e-04	   4.8930632e-05	   1.8395190e-05	
   1.0062330e+00	   1.1231867e-01	   1.0055720e-03	   1.1271775e-03	   1.1737132e-04	   5.3183679e-05	   1.9953896e-05	
   1.0063330e+00	   1.1209664e-01	   1.0588429e-03	   1.1867600e-03	   1.2647222e-04	   5.7694076e-05	   2.1603943e-05	
   1.0065784e+00	   1.1159104e-01	   1.1951504e-03	   1.3393127e-03	   1.5059185e-04	   6.9788335e-05	   2.6016471e-05	
   1.0068238e+00	   1.1111831e-01	   1.3399936e-03	   1.5015858e-03	   1.7753782e-04	   8.3526098e-05	   3.1010193e-05	
   1.0070000e+00	   1.1078081e-01	   1.4493264e-03	   1.6241993e-03	   1.9876395e-04	   9.4502781e-05	   3.4988428e-05	
   1.0070000e+00	   1.3042073e-01	   1.4493264e-03	   1.6241994e-03	   1.9876395e-04	   9.4502780e-05	   3.4988429e-05	
   1.0070010e+00	   1.3041718e-01	   1.4499597e-03	   1.6249099e-03	   1.9888886e-04	   9.4567698e-05	   3.5011932e-05	
   1.0070020e+00	   1.3041363e-01	   1.4505932e-03	   1.6256205e-03	   1.9901382e-04	   9.4632647e-05	   3.5035447e-05	
   1.0070030e+00	   1.3041009e-01	   1.4512267e-03	   1.6263314e-03	   1.9913883e-04	   9.4697627e-05	   3.5058972e-05	
   1.0070130e+00	   1.3037510e-01	   1.4575748e-03	   1.6334537e-03	   2.0039350e-04	   9.5350159e-05	   3.5295186e-05	
   1.0070230e+00	   1.3034058e-01	   1.4639368e-03	   1.6405919e-03	   2.0165335e-04	   9.6005802e-05	   3.5532496e-05	
   1.0070330e+00	   1.3030654e-01	   1.4703130e-03	   1.6477464e-03	   2.0291849e-04	   9.6664623e-05	   3.5770925e-05	
   1.0071330e+00	   1.2999669e-01	   1.5352872e-03	   1.7206872e-03	   2.1603208e-04	   1.0353287e-04	   3.8253803e-05	
   1.0072330e+00	   1.2971299e-01	   1.6016402e-03	   1.7952180e-03	   2.2967907e-04	   1.1072646e-04	   4.0851154e-05	
   1.0073330e+00	   1.2944821e-01	   1.6693990e-03	   1.8713746e-03	   2.4387774e-04	   1.1825908e-04	   4.3567724e-05	
   1.0075786e+00	   1.2883728e-01	   1.8411067e-03	   2.0645620e-03	   2.8088606e-04	   1.3808926e-04	   5.0706929e-05	
   1.0078241e+00	   1.2825925e-01	   2.0209073e-03	   2.2671809e-03	   3.2124668e-04	   1.6002818e-04	   5.8586664e-05	
   1.0080000e+00	   1.2784729e-01	   2.1546743e-03	   2.4181483e-03	   3.5233640e-04	   1.7713664e-04	   6.4719989e-05	
   1.0080000e+00	   1.4747328e-01	   2.1546744e-03	   2.4181483e-03	   3.5233640e-04	   1.7713664e-04	   6.4719989e-05	
   1.0080010e+00	   1.4746930e-01	   2.1554470e-03	   2.4190208e-03	   3.5251837e-04	   1.7723723e-04	   6.4756025e-05	
   1.0080020e+00	   1.4746533e-01	   2.1562198e-03	   2.4198935e-03	   3.5270040e-04	   1.7733785e-04	   6.4792073e-05	
   1.0080030e+00	   1.4746136e-01	   2.1569927e-03	   2.4207663e-03	   3.5288249e-04	   1.7743852e-04	   6.4828136e-05	
   1.0080130e+00	   1.4742212e-01	   2.1647333e-03	   2.4295079e-03	   3.5470862e-04	   1.7844855e-04	   6.5189947e-05	
   1.0080230e+00	   1.4738335e-01	   2.1724868e-03	   2.4382648e-03	   3.5654072e-04	   1.7946244e-04	   6.5553113e-05	
   1.0080330e+00	   1.4734505e-01	   2.1802536e-03	   2.4470372e-03	   3.5837889e-04	   1.8048027e-04	   6.5917660e-05	
   1.0081330e+00	   1.4699268e-01	   2.2590507e-03	   2.5360957e-03	   3.7728978e-04	   1.9100359e-04	   6.9684140e-05	
   1.0082330e+00	   1.4666650e-01	   2.3391296e-03	   2.6266717e-03	   3.9680816e-04	   2.0192537e-04	   7.3590361e-05	
   1.0083330e+00	   1.4635929e-01	   2.4205132e-03	   2.7187966e-03	   4.1695144e-04	   2.1325971e-04	   7.7641262e-05	
   1.0085787e+00	   1.4564397e-01	   2.6254032e-03	   2.9510274e-03	   4.6885153e-04	   2.4271553e-04	   8.8158048e-05	
   1.0088244e+00	   1.4496200e-01	   2.8377724e-03	   3.1922122e-03	   5.2449234e-04	   2.7469193e-04	   9.9558948e-05	
   1.0090000e+00	   1.4447699e-01	   2.9941158e-03	   3.3700853e-03	   5.6665742e-04	   2.9918529e-04	   1.0828254e-04	
   1.0090000e+00	   1.6408910e-01	   2.9941158e-03	   3.3700854e-03	   5.6665742e-04	   2.9918528e-04	   1.0828254e-04	
   1.0090010e+00	   1.6408471e-01	   2.9950173e-03	   3.3711117e-03	   5.6690329e-04	   2.9932868e-04	   1.0833359e-04	
   1.0090020e+00	   1.6408032e-01	   2.9959189e-03	   3.3721382e-03	   5.6714923e-04	   2.9947213e-04	   1.0838466e-04	
   1.0090030e+00	   1.6407593e-01	   2.9968206e-03	   3.3731648e-03	   5.6739523e-04	   2.9961562e-04	   1.0843575e-04	
   1.0090130e+00	   1.6403251e-01	   3.0058482e-03	   3.3834438e-03	   5.6986097e-04	   3.0105448e-04	   1.0894798e-04	
   1.0090230e+00	   1.6398956e-01	   3.0148877e-03	   3.3937371e-03	   5.7233322e-04	   3.0249784e-04	   1.0946179e-04	
   1.0090330e+00	   1.6394709e-01	   3.0239392e-03	   3.4040451e-03	   5.7481212e-04	   3.0394580e-04	   1.0997722e-04	
   1.0091330e+00	   1.6355304e-01	   3.1154860e-03	   3.5083785e-03	   6.0017711e-04	   3.1882609e-04	   1.1527215e-04	
   1.0092330e+00	   1.6318526e-01	   3.2082022e-03	   3.6141371e-03	   6.2620114e-04	   3.3416728e-04	   1.2072893e-04	
   1.0093330e+00	   1.6283654e-01	   3.3021079e-03	   3.7213492e-03	   6.5290051e-04	   3.4998351e-04	   1.2635256e-04	
   1.0095788e+00	   1.6201926e-01	   3.5374461e-03	   3.9904197e-03	   7.2112308e-04	   3.9070277e-04	   1.4082314e-04	
   1.0098247e+00	   1.6123604e-01	   3.7795927e-03	   4.2678807e-03	   7.9334716e-04	   4.3428859e-04	   1.5630167e-04	
   1.0100000e+00	   1.6068019e-01	   3.9564478e-03	   4.4709215e-03	   8.4740512e-04	   4.6722213e-04	   1.6799140e-04	
   1.0100000e+00	   1.8027845e-01	   3.9564478e-03	   4.4709215e-03	   8.4740512e-04	   4.6722213e-04	   1.6799140e-04	
   1.0100010e+00	   1.8027365e-01	   3.9574665e-03	   4.4720920e-03	   8.4771951e-04	   4.6741436e-04	   1.6805962e-04	
   1.0100020e+00	   1.8026885e-01	   3.9584853e-03	   4.4732625e-03	   8.4803397e-04	   4.6760664e-04	   1.6812785e-04	
   1.0100030e+00	   1.8026406e-01	   3.9595042e-03	   4.4744332e-03	   8.4834849e-04	   4.6779897e-04	   1.6819611e-04	
   1.0100130e+00	   1.8021659e-01	   3.9697026e-03	   4.4861519e-03	   8.5149978e-04	   4.6972668e-04	   1.6888020e-04	
   1.0100230e+00	   1.8016959e-01	   3.9799117e-03	   4.4978839e-03	   8.5465794e-04	   4.7165944e-04	   1.6956606e-04	
   1.0100330e+00	   1.8012306e-01	   3.9901317e-03	   4.5096296e-03	   8.5782309e-04	   4.7359732e-04	   1.7025373e-04	
   1.0101330e+00	   1.7968859e-01	   4.0932626e-03	   4.6282528e-03	   8.9008004e-04	   4.9342261e-04	   1.7728773e-04	
   1.0102330e+00	   1.7928050e-01	   4.1974486e-03	   4.7482012e-03	   9.2302790e-04	   5.1375978e-04	   1.8450215e-04	
   1.0103330e+00	   1.7889161e-01	   4.3027078e-03	   4.8695012e-03	   9.5668187e-04	   5.3462288e-04	   1.9190204e-04	
   1.0105789e+00	   1.7797567e-01	   4.5656380e-03	   5.1729547e-03	   1.0421466e-03	   5.8795991e-04	   2.1081641e-04	
   1.0108249e+00	   1.7709463e-01	   4.8347123e-03	   5.4842086e-03	   1.1317654e-03	   6.4444298e-04	   2.3084180e-04	
   1.0110708e+00	   1.7621909e-01	   5.1098736e-03	   5.8032485e-03	   1.2256771e-03	   7.0421615e-04	   2.5203038e-04	
   1.0113168e+00	   1.7533354e-01	   5.3907715e-03	   6.1297070e-03	   1.3239407e-03	   7.6736702e-04	   2.7441447e-04	
   1.0118571e+00	   1.7333413e-01	   6.0238794e-03	   6.8684095e-03	   1.5551523e-03	   9.1831032e-04	   3.2791791e-04	
   1.0123975e+00	   1.7127079e-01	   6.6730200e-03	   7.6301185e-03	   1.8071508e-03	   1.0862180e-03	   3.8744087e-04	
   1.0129379e+00	   1.6916111e-01	   7.3293066e-03	   8.4051608e-03	   2.0792980e-03	   1.2712789e-03	   4.5305492e-04	
   1.0134783e+00	   1.6702610e-01	   7.9838925e-03	   9.1839919e-03	   2.3704897e-03	   1.4734419e-03	   5.2474327e-04	
   1.0148230e+00	   1.6170041e-01	   9.5633192e-03	   1.1093260e-02	   3.1666067e-03	   2.0475274e-03	   7.2837417e-04	
   1.0161677e+00	   1.5650590e-01	   1.1008172e-02	   1.2891596e-02	   4.0404690e-03	   2.7139952e-03	   9.6491420e-04	
   1.0175124e+00	   1.5154258e-01	   1.2282196e-02	   1.4535979e-02	   4.9579620e-03	   3.4560681e-03	   1.2285644e-03	
   1.0188571e+00	   1.4684640e-01	   1.3387221e-02	   1.6020721e-02	   5.8878194e-03	   4.2542834e-03	   1.5125644e-03	
   1.0202018e+00	   1.4242506e-01	   1.4342076e-02	   1.7356706e-02	   6.8068162e-03	   5.0907108e-03	   1.8105139e-03	
   1.0225652e+00	   1.3530632e-01	   1.5713172e-02	   1.9383385e-02	   8.3586321e-03	   6.6152986e-03	   2.3531922e-03	
   1.0249286e+00	   1.2897853e-01	   1.6765928e-02	   2.1055262e-02	   9.7898597e-03	   8.1636504e-03	   2.9015342e-03	
   1.0272919e+00	   1.2336088e-01	   1.7571522e-02	   2.2434657e-02	   1.1085247e-02	   9.7031024e-03	   3.4411750e-03	
   1.0296553e+00	   1.1836288e-01	   1.8186434e-02	   2.3576971e-02	   1.2246466e-02	   1.1214342e-02	   3.9638620e-03	
   1.0320187e+00	   1.1390197e-01	   1.8654939e-02	   2.4527792e-02	   1.3281290e-02	   1.2684199e-02	   4.4653700e-03	
   1.0354334e+00	   1.0826801e-01	   1.9138768e-02	   2.5633421e-02	   1.4573153e-02	   1.4715962e-02	   5.1497806e-03	
   1.0388482e+00	   1.0343115e-01	   1.9464252e-02	   2.6500159e-02	   1.5652935e-02	   1.6620637e-02	   5.7859661e-03	
   1.0422629e+00	   9.9244787e-02	   1.9684762e-02	   2.7192915e-02	   1.6553044e-02	   1.8387226e-02	   6.3771053e-03	
   1.0456776e+00	   9.5591887e-02	   1.9836121e-02	   2.7759177e-02	   1.7303710e-02	   2.0011676e-02	   6.9281730e-03	
   1.0490923e+00	   9.2378988e-02	   1.9943190e-02	   2.8233898e-02	   1.7931317e-02	   2.1494089e-02	   7.4443690e-03	
   1.0540034e+00	   8.8386885e-02	   2.0052235e-02	   2.8805022e-02	   1.8661421e-02	   2.3383746e-02	   8.1350043e-03	
   1.0589146e+00	   8.4976957e-02	   2.0140369e-02	   2.9294495e-02	   1.9237335e-02	   2.5000916e-02	   8.7757569e-03	
   1.0638257e+00	   8.2018285e-02	   2.0227912e-02	   2.9737599e-02	   1.9701669e-02	   2.6366361e-02	   9.3770122e-03	
   1.0687368e+00	   7.9414669e-02	   2.0325390e-02	   3.0155232e-02	   2.0086229e-02	   2.7503986e-02	   9.9469716e-03	
   1.0736480e+00	   7.7093235e-02	   2.0438348e-02	   3.0559944e-02	   2.0414559e-02	   2.8438367e-02	   1.0491945e-02	
   1.0814452e+00	   7.3857948e-02	   2.0655224e-02	   3.1192006e-02	   2.0859068e-02	   2.9561980e-02	   1.1316776e-02	
   1.0892424e+00	   7.1023974e-02	   2.0921980e-02	   3.1825815e-02	   2.1252180e-02	   3.0321365e-02	   1.2104655e-02	
   1.0970396e+00	   6.8473756e-02	   2.1236268e-02	   3.2464905e-02	   2.1622312e-02	   3.0795328e-02	   1.2865061e-02	
   1.1048367e+00	   6.6128459e-02	   2.1592705e-02	   3.3106055e-02	   2.1984191e-02	   3.1050840e-02	   1.3604064e-02	
   1.1126339e+00	   6.3931862e-02	   2.1985549e-02	   3.3744249e-02	   2.2345471e-02	   3.1143117e-02	   1.4325849e-02	
   1.1223538e+00	   6.1340832e-02	   2.2518404e-02	   3.4528187e-02	   2.2800759e-02	   3.1095246e-02	   1.5206050e-02	
   1.1320736e+00	   5.8857746e-02	   2.3090553e-02	   3.5290734e-02	   2.3265217e-02	   3.0930417e-02	   1.6068823e-02	
   1.1417935e+00	   5.6443674e-02	   2.3693820e-02	   3.6023485e-02	   2.3739463e-02	   3.0699302e-02	   1.6917413e-02	
   1.1515133e+00	   5.4074392e-02	   2.4321134e-02	   3.6719140e-02	   2.4222447e-02	   3.0438037e-02	   1.7754127e-02	
   1.1612331e+00	   5.1735495e-02	   2.4966470e-02	   3.7371651e-02	   2.4712649e-02	   3.0172272e-02	   1.8580678e-02	
   1.1743424e+00	   4.8616712e-02	   2.5856624e-02	   3.8175213e-02	   2.5382445e-02	   2.9834998e-02	   1.9681429e-02	
   1.1874516e+00	   4.5532630e-02	   2.6759676e-02	   3.8882532e-02	   2.6058729e-02	   2.9546680e-02	   2.0767920e-02	
   1.2005608e+00	   4.2488211e-02	   2.7666504e-02	   3.9486956e-02	   2.6737748e-02	   2.9320033e-02	   2.1841076e-02	
   1.2136701e+00	   3.9496375e-02	   2.8569225e-02	   3.9983949e-02	   2.7415851e-02	   2.9158289e-02	   2.2900911e-02	
   1.2267793e+00	   3.6573942e-02	   2.9460893e-02	   4.0370812e-02	   2.8089531e-02	   2.9058754e-02	   2.3946715e-02	
   1.2485698e+00	   3.1920950e-02	   3.0901886e-02	   4.0767874e-02	   2.9190445e-02	   2.9014732e-02	   2.5650181e-02	
   1.2703603e+00	   2.7598774e-02	   3.2268507e-02	   4.0858522e-02	   3.0254666e-02	   2.9094915e-02	   2.7303049e-02	
   1.2921509e+00	   2.3691160e-02	   3.3537543e-02	   4.0651196e-02	   3.1267910e-02	   2.9262842e-02	   2.8895143e-02	
   1.3139414e+00	   2.0270774e-02	   3.4689211e-02	   4.0161868e-02	   3.2217168e-02	   2.9482722e-02	   3.0415002e-02	
   1.3357319e+00	   1.7394236e-02	   3.5706943e-02	   3.9412554e-02	   3.3091003e-02	   2.9723868e-02	   3.1850949e-02	
   1.3631101e+00	   1.4605836e-02	   3.6776364e-02	   3.8145509e-02	   3.4067716e-02	   3.0020379e-02	   3.3519141e-02	
   1.3904884e+00	   1.2770978e-02	   3.7596018e-02	   3.6575311e-02	   3.4896077e-02	   3.0275498e-02	   3.5017290e-02	
   1.4178666e+00	   1.1882860e-02	   3.8157057e-02	   3.4774727e-02	   3.5566843e-02	   3.0464966e-02	   3.6328320e-02	
   1.4452448e+00	   1.1893330e-02	   3.8459850e-02	   3.2823077e-02	   3.6076039e-02	   3.0576702e-02	   3.7438830e-02	
   1.4726230e+00	   1.2718671e-02	   3.8513318e-02	   3.0802807e-02	   3.6424533e-02	   3.0609202e-02	   3.8339482e-02	
   1.5085640e+00	   1.4843497e-02	   3.8235064e-02	   2.8183571e-02	   3.6648043e-02	   3.0545915e-02	   3.9196018e-02	
   1.5445049e+00	   1.7871481e-02	   3.7610754e-02	   2.5763383e-02	   3.6625266e-02	   3.0391921e-02	   3.9681917e-02	
   1.5804459e+00	   2.1463084e-02	   3.6709316e-02	   2.3699612e-02	   3.6386006e-02	   3.0192338e-02	   3.9807982e-02	
   1.6163869e+00	   2.5271196e-02	   3.5610072e-02	   2.2120772e-02	   3.5966506e-02	   2.9997859e-02	   3.9596177e-02	
   1.6523279e+00	   2.8971646e-02	   3.4396491e-02	   2.1118716e-02	   3.5406357e-02	   2.9856721e-02	   3.9077963e-02	
   1.6908874e+00	   3.2505630e-02	   3.3060659e-02	   2.0743508e-02	   3.4694764e-02	   2.9809683e-02	   3.8225610e-02	
   1.7294469e+00	   3.5337471e-02	   3.1780352e-02	   2.1098354e-02	   3.3915032e-02	   2.9901171e-02	   3.7120970e-02	
   1.7680064e+00	   3.7315279e-02	   3.0633244e-02	   2.2132234e-02	   3.3109587e-02	   3.0140267e-02	   3.5824529e-02	
   1.8065659e+00	   3.8395179e-02	   2.9677750e-02	   2.3744611e-02	   3.2314054e-02	   3.0513587e-02	   3.4398394e-02	
   1.8451254e+00	   3.8631593e-02	   2.8951232e-02	   2.5796391e-02	   3.1556746e-02	   3.0988427e-02	   3.2903778e-02	
   1.8836850e+00	   3.8159843e-02	   2.8470065e-02	   2.8122195e-02	   3.0859040e-02	   3.1518013e-02	   3.1399114e-02	
   1.9347510e+00	   3.6779712e-02	   2.8203124e-02	   3.1319686e-02	   3.0052271e-02	   3.2210425e-02	   2.9482753e-02	
   1.9858170e+00	   3.5021531e-02	   2.8308984e-02	   3.4280912e-02	   2.9399418e-02	   3.2777597e-02	   2.7753805e-02	
   2.0368831e+00	   3.3388966e-02	   2.8701965e-02	   3.6661080e-02	   2.8913832e-02	   3.3118771e-02	   2.6302432e-02	
   2.0879491e+00	   3.2272213e-02	   2.9279603e-02	   3.8216037e-02	   2.8603478e-02	   3.3177682e-02	   2.5196863e-02	
   2.1390151e+00	   3.1889767e-02	   2.9939330e-02	   3.8825104e-02	   2.8472479e-02	   3.2950535e-02	   2.4482443e-02	
   2.1900812e+00	   3.2271864e-02	   3.0591463e-02	   3.8495208e-02	   2.8520202e-02	   3.2482463e-02	   2.4180822e-02	
   2.2411472e+00	   3.3279661e-02	   3.1167854e-02	   3.7348585e-02	   2.8739067e-02	   3.1855610e-02	   2.4289486e-02	
   2.2925815e+00	   3.4661681e-02	   3.1628834e-02	   3.5582888e-02	   2.9115393e-02	   3.1167458e-02	   2.4786928e-02	
   2.3440158e+00	   3.6082849e-02	   3.1952594e-02	   3.3476327e-02	   2.9619698e-02	   3.0528170e-02	   2.5623949e-02	
   2.3954500e+00	   3.7220670e-02	   3.2143830e-02	   3.1317935e-02	   3.0211849e-02	   3.0027112e-02	   2.6730413e-02	
   2.4468843e+00	   3.7822380e-02	   3.2222350e-02	   2.9374440e-02	   3.0841746e-02	   2.9722841e-02	   2.8020159e-02	
   2.4983185e+00	   3.7748900e-02	   3.2215193e-02	   2.7858486e-02	   3.1453034e-02	   2.9635687e-02	   2.9396626e-02	
   2.5497528e+00	   3.6993777e-02	   3.2149535e-02	   2.6907557e-02	   3.1988594e-02	   2.9747765e-02	   3.0759657e-02	
   2.6011871e+00	   3.5676128e-02	   3.2047573e-02	   2.6575295e-02	   3.2397152e-02	   3.0009702e-02	   3.2013039e-02	
   2.6590548e+00	   3.3790474e-02	   3.1907616e-02	   2.6905726e-02	   3.2657326e-02	   3.0397424e-02	   3.3187335e-02	
   2.7169225e+00	   3.1848000e-02	   3.1749846e-02	   2.7845810e-02	   3.2680359e-02	   3.0781616e-02	   3.4023872e-02	
   2.7747902e+00	   3.0225891e-02	   3.1575530e-02	   2.9186160e-02	   3.2472938e-02	   3.1072451e-02	   3.4469113e-02	
   2.8326579e+00	   2.9214190e-02	   3.1383792e-02	   3.0689425e-02	   3.2076034e-02	   3.1215474e-02	   3.4513075e-02	
   2.8905256e+00	   2.8963162e-02	   3.1177779e-02	   3.2129633e-02	   3.1558300e-02	   3.1200183e-02	   3.4188489e-02	
   2.9483933e+00	   2.9466968e-02	   3.0968945e-02	   3.3322569e-02	   3.1004475e-02	   3.1057375e-02	   3.3564521e-02	
   3.0062610e+00	   3.0581619e-02	   3.0778140e-02	   3.4144543e-02	   3.0501249e-02	   3.0847693e-02	   3.2736164e-02	
   3.0662978e+00	   3.2127458e-02	   3.0629149e-02	   3.4545843e-02	   3.0112403e-02	   3.0638400e-02	   3.1775903e-02	
   3.1263346e+00	   3.3764196e-02	   3.0562979e-02	   3.4498340e-02	   2.9914991e-02	   3.0512826e-02	   3.0830098e-02	
   3.1863714e+00	   3.5207161e-02	   3.0607484e-02	   3.4073890e-02	   2.9930513e-02	   3.0522402e-02	   3.0001109e-02	
   3.2464081e+00	   3.6252455e-02	   3.0776940e-02	   3.3385612e-02	   3.0143971e-02	   3.0681686e-02	   2.9363810e-02	
   3.3064449e+00	   3.6804345e-02	   3.1066709e-02	   3.2567444e-02	   3.0509696e-02	   3.0967005e-02	   2.8959835e-02	
   3.3664817e+00	   3.6880246e-02	   3.1450666e-02	   3.1752069e-02	   3.0961537e-02	   3.1323160e-02	   2.8797077e-02	
   3.4265185e+00	   3.6585590e-02	   3.1884392e-02	   3.1056082e-02	   3.1426357e-02	   3.1677982e-02	   2.8854410e-02	
   3.4954615e+00	   3.5992053e-02	   3.2373451e-02	   3.0519261e-02	   3.1891306e-02	   3.1992328e-02	   2.9136304e-02	
   3.5517000e+00	   3.5462199e-02	   3.2708620e-02	   3.0340894e-02	   3.2169776e-02	   3.2123496e-02	   2.9483065e-02	
   3.6079385e+00	   3.5005636e-02	   3.2943321e-02	   3.0405205e-02	   3.2336293e-02	   3.2122113e-02	   2.9885922e-02	
   3.6641770e+00	   3.4687872e-02	   3.3052910e-02	   3.0692050e-02	   3.2390141e-02	   3.1995050e-02	   3.0303800e-02	
   3.7204155e+00	   3.4525751e-02	   3.3031560e-02	   3.1158041e-02	   3.2348083e-02	   3.1773264e-02	   3.0703769e-02	
   3.7766540e+00	   3.4498741e-02	   3.2890976e-02	   3.1739821e-02	   3.2238140e-02	   3.1505578e-02	   3.1062782e-02	
   3.8328925e+00	   3.4564982e-02	   3.2658965e-02	   3.2362018e-02	   3.2092303e-02	   3.1246874e-02	   3.1367194e-02	
   3.8891310e+00	   3.4672946e-02	   3.2376755e-02	   3.2948493e-02	   3.1942194e-02	   3.1047429e-02	   3.1611547e-02	
   3.9453695e+00	   3.4773911e-02	   3.2091877e-02	   3.3431100e-02	   3.1815183e-02	   3.0946053e-02	   3.1796778e-02	
   4.0085505e+00	   3.4844738e-02	   3.1823952e-02	   3.3784785e-02	   3.1722134e-02	   3.0973818e-02	   3.1940130e-02	
   4.0717314e+00	   3.4862946e-02	   3.1660479e-02	   3.3898183e-02	   3.1691585e-02	   3.1148109e-02	   3.2023750e-02	
   4.1349124e+00	   3.4853657e-02	   3.1632955e-02	   3.3770452e-02	   3.1720728e-02	   3.1434004e-02	   3.2057039e-02	
   4.1980934e+00	   3.4859405e-02	   3.1746264e-02	   3.3443064e-02	   3.1796917e-02	   3.1774636e-02	   3.2048284e-02	
   4.2612743e+00	   3.4925334e-02	   3.1978947e-02	   3.2991626e-02	   3.1902074e-02	   3.2105232e-02	   3.2004402e-02	
   4.3244553e+00	   3.5083145e-02	   3.2288786e-02	   3.2511191e-02	   3.2017675e-02	   3.2367074e-02	   3.1931396e-02	
   4.4085758e+00	   3.5437465e-02	   3.2733547e-02	   3.1990064e-02	   3.2164912e-02	   3.2544955e-02	   3.1800424e-02	
   4.4926963e+00	   3.5894632e-02	   3.3104628e-02	   3.1770991e-02	   3.2289345e-02	   3.2508903e-02	   3.1647611e-02	
   4.5768168e+00	   3.6324907e-02	   3.3322107e-02	   3.1934229e-02	   3.2392096e-02	   3.2318148e-02	   3.1495768e-02	
   4.6609372e+00	   3.6600262e-02	   3.3357734e-02	   3.2432754e-02	   3.2480657e-02	   3.2083286e-02	   3.1369520e-02	
   4.7450577e+00	   3.6653598e-02	   3.3251011e-02	   3.3107028e-02	   3.2564102e-02	   3.1920559e-02	   3.1291433e-02	
   4.8291782e+00	   3.6506502e-02	   3.3084374e-02	   3.3740791e-02	   3.2644943e-02	   3.1907681e-02	   3.1277703e-02	
   4.9198152e+00	   3.6238527e-02	   3.2937632e-02	   3.4164067e-02	   3.2723475e-02	   3.2073662e-02	   3.1343116e-02	
   5.0104522e+00	   3.6014986e-02	   3.2900742e-02	   3.4201477e-02	   3.2784559e-02	   3.2360030e-02	   3.1487771e-02	
   5.1010893e+00	   3.5954887e-02	   3.2994824e-02	   3.3890713e-02	   3.2825202e-02	   3.2652924e-02	   3.1695564e-02	
   5.1917263e+00	   3.6083268e-02	   3.3181850e-02	   3.3404382e-02	   3.2850831e-02	   3.2847143e-02	   3.1940453e-02	
   5.2823633e+00	   3.6330484e-02	   3.3388884e-02	   3.2970237e-02	   3.2872051e-02	   3.2891631e-02	   3.2189181e-02	
   5.3730003e+00	   3.6584713e-02	   3.3544207e-02	   3.2773057e-02	   3.2898018e-02	   3.2804561e-02	   3.2404960e-02	
   5.4674074e+00	   3.6765599e-02	   3.3612097e-02	   3.2885137e-02	   3.2932387e-02	   3.2649867e-02	   3.2558773e-02	
   5.5618144e+00	   3.6823757e-02	   3.3587459e-02	   3.3262466e-02	   3.2971015e-02	   3.2524120e-02	   3.2614634e-02	
   5.6562214e+00	   3.6794198e-02	   3.3512941e-02	   3.3746842e-02	   3.3008336e-02	   3.2497455e-02	   3.2567744e-02	
   5.7506285e+00	   3.6748437e-02	   3.3449363e-02	   3.4153095e-02	   3.3042817e-02	   3.2591742e-02	   3.2438718e-02	
   5.8450355e+00	   3.6756147e-02	   3.3447367e-02	   3.4346073e-02	   3.3079197e-02	   3.2772887e-02	   3.2270719e-02	
   5.9562776e+00	   3.6859274e-02	   3.3547759e-02	   3.4263772e-02	   3.3137766e-02	   3.3011095e-02	   3.2096355e-02	
   6.0675196e+00	   3.7023587e-02	   3.3723202e-02	   3.3967342e-02	   3.3221042e-02	   3.3174684e-02	   3.2020240e-02	
   6.1787617e+00	   3.7177500e-02	   3.3908980e-02	   3.3645076e-02	   3.3323047e-02	   3.3209898e-02	   3.2078218e-02	
   6.2900037e+00	   3.7244983e-02	   3.4028674e-02	   3.3491286e-02	   3.3419563e-02	   3.3133856e-02	   3.2254508e-02	
   6.4012458e+00	   3.7216532e-02	   3.4037625e-02	   3.3591361e-02	   3.3477184e-02	   3.3014006e-02	   3.2485556e-02	
   6.5228004e+00	   3.7140639e-02	   3.3943876e-02	   3.3909090e-02	   3.3472647e-02	   3.2927802e-02	   3.2703122e-02	
   6.6443550e+00	   3.7103227e-02	   3.3819965e-02	   3.4251688e-02	   3.3408999e-02	   3.2948858e-02	   3.2807363e-02	
   6.7659096e+00	   3.7152306e-02	   3.3757096e-02	   3.4426679e-02	   3.3334876e-02	   3.3067213e-02	   3.2780019e-02	
   6.8874641e+00	   3.7264207e-02	   3.3804174e-02	   3.4362223e-02	   3.3309783e-02	   3.3213850e-02	   3.2667480e-02	
   7.0090187e+00	   3.7370221e-02	   3.3941115e-02	   3.4137004e-02	   3.3365206e-02	   3.3310655e-02	   3.2548465e-02	
   7.1444223e+00	   3.7419889e-02	   3.4109602e-02	   3.3896140e-02	   3.3493809e-02	   3.3316637e-02	   3.2483554e-02	
   7.2798259e+00	   3.7400584e-02	   3.4197288e-02	   3.3838280e-02	   3.3615467e-02	   3.3238587e-02	   3.2511331e-02	
   7.4152295e+00	   3.7370639e-02	   3.4161178e-02	   3.3998394e-02	   3.3652003e-02	   3.3149774e-02	   3.2591544e-02	
   7.5506331e+00	   3.7378677e-02	   3.4042960e-02	   3.4254820e-02	   3.3586837e-02	   3.3117473e-02	   3.2660910e-02	
   7.6860366e+00	   3.7415903e-02	   3.3934656e-02	   3.4425871e-02	   3.3477667e-02	   3.3158743e-02	   3.2681620e-02	
   7.8214402e+00	   3.7433743e-02	   3.3911053e-02	   3.4398704e-02	   3.3409620e-02	   3.3236572e-02	   3.2661124e-02	
   7.9568438e+00	   3.7404178e-02	   3.3979299e-02	   3.4200043e-02	   3.3427462e-02	   3.3292280e-02	   3.2633532e-02	
   8.1100116e+00	   3.7350699e-02	   3.4091144e-02	   3.3944156e-02	   3.3512140e-02	   3.3283234e-02	   3.2623137e-02	
   8.2631794e+00	   3.7342748e-02	   3.4137992e-02	   3.3849950e-02	   3.3570993e-02	   3.3203313e-02	   3.2628840e-02	
   8.4163471e+00	   3.7396248e-02	   3.4072724e-02	   3.3985742e-02	   3.3536629e-02	   3.3107806e-02	   3.2617490e-02	
   8.5695149e+00	   3.7441496e-02	   3.3943057e-02	   3.4229547e-02	   3.3433843e-02	   3.3058760e-02	   3.2567912e-02	
   8.7226827e+00	   3.7397081e-02	   3.3848033e-02	   3.4361040e-02	   3.3350396e-02	   3.3079308e-02	   3.2496274e-02	
   8.8758505e+00	   3.7274962e-02	   3.3848757e-02	   3.4243872e-02	   3.3344094e-02	   3.3135233e-02	   3.2442495e-02	
   9.0290183e+00	   3.7180009e-02	   3.3919177e-02	   3.3941885e-02	   3.3388745e-02	   3.3160777e-02	   3.2433084e-02	
   9.1880149e+00	   3.7200075e-02	   3.3970893e-02	   3.3673467e-02	   3.3404742e-02	   3.3104755e-02	   3.2457169e-02	
   9.3470116e+00	   3.7293780e-02	   3.3923915e-02	   3.3666455e-02	   3.3339634e-02	   3.2978564e-02	   3.2472416e-02	
   9.5060082e+00	   3.7315370e-02	   3.3788488e-02	   3.3912885e-02	   3.3227273e-02	   3.2856376e-02	   3.2439291e-02	
   9.6650048e+00	   3.7182100e-02	   3.3655581e-02	   3.4165621e-02	   3.3148052e-02	   3.2816752e-02	   3.2354158e-02	
   9.8240015e+00	   3.6989790e-02	   3.3611728e-02	   3.4149101e-02	   3.3140399e-02	   3.2868455e-02	   3.2249623e-02	
   9.9829981e+00	   3.6924420e-02	   3.3652795e-02	   3.3844248e-02	   3.3157845e-02	   3.2927641e-02	   3.2172643e-02	
   1.0101144e+01	   3.6969755e-02	   3.3697938e-02	   3.3574256e-02	   3.3155139e-02	   3.2923693e-02	   3.2146525e-02	
   1.0219291e+01	   3.7046388e-02	   3.3710844e-02	   3.3408978e-02	   3.3124569e-02	   3.2861945e-02	   3.2145810e-02	
   1.0337437e+01	   3.7086548e-02	   3.3672417e-02	   3.3407504e-02	   3.3071679e-02	   3.2759084e-02	   3.2156779e-02	
   1.0455583e+01	   3.7050654e-02	   3.3592069e-02	   3.3537733e-02	   3.3012464e-02	   3.2652639e-02	   3.2161620e-02	
   1.0584434e+01	   3.6941214e-02	   3.3490853e-02	   3.3713053e-02	   3.2956754e-02	   3.2576578e-02	   3.2143431e-02	
   1.0713285e+01	   3.6818406e-02	   3.3411277e-02	   3.3805309e-02	   3.2915638e-02	   3.2559159e-02	   3.2096497e-02	
   1.0842135e+01	   3.6741600e-02	   3.3373939e-02	   3.3755432e-02	   3.2886245e-02	   3.2584456e-02	   3.2029703e-02	
   1.0970986e+01	   3.6730680e-02	   3.3374288e-02	   3.3593382e-02	   3.2862589e-02	   3.2613914e-02	   3.1960898e-02	
   1.1114375e+01	   3.6761667e-02	   3.3389199e-02	   3.3392822e-02	   3.2837451e-02	   3.2608089e-02	   3.1902734e-02	
   1.1257763e+01	   3.6781246e-02	   3.3386947e-02	   3.3274175e-02	   3.2810499e-02	   3.2549944e-02	   3.1871296e-02	
   1.1401152e+01	   3.6752262e-02	   3.3349976e-02	   3.3276207e-02	   3.2779177e-02	   3.2461138e-02	   3.1858755e-02	
   1.1544540e+01	   3.6680738e-02	   3.3285157e-02	   3.3353763e-02	   3.2741452e-02	   3.2380800e-02	   3.1847879e-02	
   1.1709924e+01	   3.6593474e-02	   3.3206989e-02	   3.3424479e-02	   3.2691295e-02	   3.2333599e-02	   3.1819188e-02	
   1.1875308e+01	   3.6539653e-02	   3.3152798e-02	   3.3403876e-02	   3.2641364e-02	   3.2329870e-02	   3.1772313e-02	
   1.2040692e+01	   3.6523512e-02	   3.3130466e-02	   3.3298194e-02	   3.2600969e-02	   3.2336175e-02	   3.1719917e-02	
   1.2206076e+01	   3.6519111e-02	   3.3124865e-02	   3.3177577e-02	   3.2574000e-02	   3.2319130e-02	   3.1676768e-02	
   1.2420536e+01	   3.6490874e-02	   3.3105346e-02	   3.3103699e-02	   3.2548156e-02	   3.2256108e-02	   3.1640596e-02	
   1.2634997e+01	   3.6439284e-02	   3.3060258e-02	   3.3119465e-02	   3.2517211e-02	   3.2184688e-02	   3.1613919e-02	
   1.2849457e+01	   3.6388842e-02	   3.3004805e-02	   3.3150280e-02	   3.2476181e-02	   3.2142118e-02	   3.1582548e-02	
   1.3063917e+01	   3.6356666e-02	   3.2962886e-02	   3.3131095e-02	   3.2434893e-02	   3.2130905e-02	   3.1546011e-02	
   1.3325175e+01	   3.6334349e-02	   3.2940367e-02	   3.3052999e-02	   3.2401246e-02	   3.2121100e-02	   3.1508522e-02	
   1.3586434e+01	   3.6313497e-02	   3.2929081e-02	   3.2990217e-02	   3.2383086e-02	   3.2092133e-02	   3.1485260e-02	
   1.3847692e+01	   3.6289468e-02	   3.2909815e-02	   3.2981590e-02	   3.2367263e-02	   3.2054433e-02	   3.1469671e-02	
   1.4108951e+01	   3.6269253e-02	   3.2885061e-02	   3.2996873e-02	   3.2348522e-02	   3.2031305e-02	   3.1453288e-02	
   1.4433394e+01	   3.6255961e-02	   3.2865766e-02	   3.2992401e-02	   3.2330156e-02	   3.2027673e-02	   3.1434571e-02	
   1.4757837e+01	   3.6252454e-02	   3.2864628e-02	   3.2965705e-02	   3.2324787e-02	   3.2029976e-02	   3.1425916e-02	
   1.5082279e+01	   3.6253736e-02	   3.2870389e-02	   3.2955748e-02	   3.2328657e-02	   3.2027153e-02	   3.1429700e-02	
   1.5406722e+01	   3.6258925e-02	   3.2875827e-02	   3.2970394e-02	   3.2335473e-02	   3.2026506e-02	   3.1438404e-02	
   1.5932176e+01	   3.6277560e-02	   3.2891699e-02	   3.3000612e-02	   3.2353002e-02	   3.2047793e-02	   3.1456119e-02	
   1.6457630e+01	   3.6306944e-02	   3.2921878e-02	   3.3024154e-02	   3.2382064e-02	   3.2080525e-02	   3.1482719e-02	
   1.6848098e+01	   3.6333101e-02	   3.2949691e-02	   3.3045787e-02	   3.2408962e-02	   3.2105681e-02	   3.1509494e-02	
   1.7238566e+01	   3.6360647e-02	   3.2977417e-02	   3.3075966e-02	   3.2436835e-02	   3.2131819e-02	   3.1538568e-02	
   1.7629034e+01	   3.6388928e-02	   3.3005389e-02	   3.3107416e-02	   3.2465115e-02	   3.2160805e-02	   3.1567030e-02	
   1.7917664e+01	   3.6410085e-02	   3.3026848e-02	   3.3128159e-02	   3.2486432e-02	   3.2183059e-02	   3.1587581e-02	
   1.8206293e+01	   3.6430919e-02	   3.3048358e-02	   3.3147369e-02	   3.2507606e-02	   3.2204172e-02	   3.1608151e-02	
   1.8494923e+01	   3.6450762e-02	   3.3068662e-02	   3.3166982e-02	   3.2527757e-02	   3.2223698e-02	   3.1628454e-02	
   1.8783552e+01	   3.6469194e-02	   3.3087259e-02	   3.3186676e-02	   3.2546433e-02	   3.2242167e-02	   3.1647658e-02	
   1.9339266e+01	   3.6500565e-02	   3.3119142e-02	   3.3219759e-02	   3.2578416e-02	   3.2274717e-02	   3.1679997e-02	
   1.9894979e+01	   3.6525981e-02	   3.3145565e-02	   3.3244242e-02	   3.2604607e-02	   3.2301218e-02	   3.1705574e-02	
   2.0450693e+01	   3.6544380e-02	   3.3164741e-02	   3.3262616e-02	   3.2623708e-02	   3.2319683e-02	   3.1724766e-02	
   2.1006406e+01	   3.6555110e-02	   3.3175918e-02	   3.3275441e-02	   3.2635151e-02	   3.2331188e-02	   3.1737085e-02	
   2.1562120e+01	   3.6559167e-02	   3.3180726e-02	   3.3280127e-02	   3.2640032e-02	   3.2336719e-02	   3.1742163e-02	
   2.2389810e+01	   3.6555303e-02	   3.3177730e-02	   3.3275190e-02	   3.2636951e-02	   3.2333575e-02	   3.1738663e-02	
   2.3217501e+01	   3.6541101e-02	   3.3164311e-02	   3.3262736e-02	   3.2623833e-02	   3.2319848e-02	   3.1726086e-02	
   2.4045192e+01	   3.6521281e-02	   3.3144842e-02	   3.3244662e-02	   3.2604708e-02	   3.2301510e-02	   3.1707894e-02	
   2.4872883e+01	   3.6500787e-02	   3.3124917e-02	   3.3222594e-02	   3.2584618e-02	   3.2281597e-02	   3.1687309e-02	
   2.5700573e+01	   3.6481765e-02	   3.3105707e-02	   3.3203686e-02	   3.2565605e-02	   3.2261766e-02	   3.1668066e-02	
   2.6528264e+01	   3.6464986e-02	   3.3089479e-02	   3.3189445e-02	   3.2549695e-02	   3.2246459e-02	   3.1653004e-02	
   2.7629265e+01	   3.6452399e-02	   3.3076319e-02	   3.3174808e-02	   3.2536362e-02	   3.2233433e-02	   3.1639715e-02	
   2.8545053e+01	   3.6448426e-02	   3.3072284e-02	   3.3170425e-02	   3.2532311e-02	   3.2228826e-02	   3.1635035e-02	
   2.9460841e+01	   3.6449258e-02	   3.3073014e-02	   3.3172210e-02	   3.2533182e-02	   3.2229803e-02	   3.1636037e-02	
   3.0376629e+01	   3.6453959e-02	   3.3077957e-02	   3.3176720e-02	   3.2538000e-02	   3.2234877e-02	   3.1641125e-02	
   3.1292417e+01	   3.6461152e-02	   3.3084956e-02	   3.3183404e-02	   3.2544939e-02	   3.2241585e-02	   3.1647836e-02	
   3.2208205e+01	   3.6468180e-02	   3.3092240e-02	   3.3191171e-02	   3.2552274e-02	   3.2248903e-02	   3.1654983e-02	
   3.3325929e+01	   3.6476300e-02	   3.3100104e-02	   3.3198878e-02	   3.2560093e-02	   3.2256865e-02	   3.1663058e-02	
   3.4443653e+01	   3.6481119e-02	   3.3105304e-02	   3.3203857e-02	   3.2565260e-02	   3.2261982e-02	   3.1668290e-02	
   3.5000000e+01	   3.6482700e-02	   3.3106784e-02	   3.3205551e-02	   3.2566769e-02	   3.2263481e-02	   3.1669663e-02	


==> PSet_NoSec.txt <==
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   1.0000000e-06	   1.1859978e-19	  -5.0586096e-19	  -1.3888396e-19	   3.9649784e-19	  -4.7375932e-19	  -2.2480607e-19	
   2.0000000e-06	   2.4978660e-19	   3.0888474e-19	   8.0326327e-20	  -7.7305635e-19	   4.3919957e-19	  -1.3254170e-19	
   3.0000000e-06	   7.7529528e-20	   4.7405038e-19	  -4.8950279e-20	   1.5164472e-19	  -5.6090199e-19	   1.4345777e-19	
   1.3000000e-05	   5.3920179e-18	  -1.5803423e-18	   7.5705265e-19	   5.4126202e-18	  -2.3981905e-18	  -4.7339126e-19	
   2.3000000e-05	  -1.6216440e-18	   4.5890033e-18	   9.0317004e-19	  -4.3475363e-18	   3.0774175e-18	   7.3704986e-19	
   3.3000000e-05	  -4.5638017e-18	  -3.6920845e-18	  -4.6431002e-19	   2.2281385e-18	  -3.4707704e-18	   6.4389614e-19	
   1.3300000e-04	  -2.9880818e-18	  -4.9295928e-17	   1.1162850e-17	   3.2393779e-17	  -2.5482395e-18	   7.2044429e-18	
   2.3300000e-04	   3.9110280e-17	   7.3761074e-17	  -3.1525051e-17	  -4.1818845e-17	  -3.2827891e-17	   9.2736941e-18	
   3.3300000e-04	  -1.1048518e-17	  -1.6311815e-17	   7.4524221e-18	   2.8100189e-17	   5.1450734e-17	  -4.9647538e-18	
   1.3330000e-03	  -5.4564025e-17	  -1.2650144e-16	   1.4269483e-16	  -1.7235173e-17	   7.9195989e-17	   3.6870125e-17	
   2.3330000e-03	   2.2296390e-17	  -1.4615633e-16	   7.1929243e-17	   3.9185027e-17	  -6.0935802e-17	   2.8817889e-18	
   3.3330000e-03	  -2.4705487e-17	   3.6541094e-17	   1.1036330e-17	  -4.8994637e-18	   1.1956470e-16	  -4.8096609e-17	
   1.3333000e-02	  -8.0655706e-17	  -3.3779905e-16	  -5.6868020e-17	  -3.0772009e-16	   4.0564278e-16	   2.6016324e-16	
   2.3333000e-02	  -4.3630469e-16	  -7.7238088e-16	   6.0752277e-16	   4.0402418e-16	   7.4404066e-16	  -1.1419509e-16	
   3.3333000e-02	  -3.7951906e-16	   3.2996828e-16	   6.1720035e-16	  -3.0398439e-16	  -5.8904310e-16	   1.5782560e-16	
   1.3333300e-01	   1.1926587e-15	   1.0185186e-15	   7.5367824e-16	  -9.9229072e-16	  -2.5896547e-15	   5.7443775e-16	
   2.3333300e-01	   1.3416352e-17	  -2.3276525e-15	   1.1226549e-15	  -4.0180526e-16	   2.2845513e-15	  -3.6734630e-16	
   3.3333300e-01	  -7.8809977e-16	   6.8820213e-16	   1.8457853e-15	  -6.9588841e-16	  -8.2223958e-16	  -8.2773350e-16	
   1.0000000e+00	   4.0074707e-17	   2.5291794e-16	   1.4778635e-15	   2.8238057e-16	  -7.6058918e-16	  -1.3371916e-15	
   1.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   1.0000010e+00	  -2.4424040e-14	  -2.4424978e-14	  -2.4424764e-14	  -2.4424405e-14	   6.1127103e-20	  -2.4424838e-14	
   1.0000020e+00	  -2.4404612e-14	  -2.4419233e-14	  -2.4417522e-14	  -2.4412034e-14	   7.9886477e-20	  -2.4415805e-14	
   1.0000030e+00	  -2.4421607e-14	  -2.4423663e-14	  -2.4423810e-14	  -2.4422700e-14	   4.7095930e-20	  -2.4423876e-14	
   1.0000130e+00	  -2.4423889e-14	  -2.4424009e-14	  -2.4428031e-14	  -2.4421391e-14	  -2.1383606e-18	  -2.4423084e-14	
   1.0000230e+00	  -2.4422125e-14	  -2.4420756e-14	  -2.4424072e-14	  -2.4427415e-14	  -2.7576292e-18	  -2.4424566e-14	
   1.0000330e+00	  -2.4421941e-14	  -2.4431593e-14	  -2.4426971e-14	  -2.4426386e-14	   7.0474851e-18	  -2.4426073e-14	
   1.0001330e+00	  -3.0060429e-15	  -2.4428180e-14	  -2.4412944e-14	  -2.4410039e-14	   2.1881864e-17	  -2.4446809e-14	
   1.0002330e+00	  -2.2897297e-15	  -2.4429918e-14	  -2.4399295e-14	  -2.4429794e-14	  -6.8450937e-17	  -2.4399466e-14	
   1.0003330e+00	  -1.0628050e-15	  -2.4411283e-14	  -2.4444753e-14	  -2.4406687e-14	  -4.4255177e-17	  -2.4387468e-14	
   1.0010000e+00	  -9.2660012e-17	  -1.0377066e-14	  -9.4750995e-15	  -9.1841838e-15	   6.6799283e-17	  -1.0972318e-14	
   1.0010000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   1.0010010e+00	  -1.6980248e-06	   1.0721510e-18	   5.6435745e-19	   1.0624321e-19	   1.7934466e-19	  -2.1863964e-20	
   1.0010020e+00	  -3.3855522e-06	   1.3873562e-15	   1.6737442e-15	  -1.0674992e-19	   3.8844985e-19	  -7.2986494e-20	
   1.0010030e+00	  -5.0624263e-06	   3.0163269e-15	   3.6399973e-15	   3.0447771e-19	  -4.6043552e-19	  -2.2260798e-19	
   1.0010130e+00	  -2.0959943e-05	   5.4343501e-12	   6.5335621e-12	   2.6501490e-19	  -7.0029876e-18	  -1.2504186e-18	
   1.0010230e+00	  -3.5917491e-05	   2.6895562e-11	   3.2334582e-11	   6.0745067e-16	   1.5917258e-16	   7.2131624e-17	
   1.0010330e+00	  -4.9972968e-05	   8.0365923e-11	   9.6569754e-11	   1.8922925e-15	   4.9030905e-16	   2.2581461e-16	
   1.0011330e+00	  -1.4065932e-04	   3.3074900e-08	   3.8973559e-08	   5.2695065e-11	   1.5865247e-11	   7.0286405e-12	
   1.0012330e+00	  -1.9502714e-04	   1.4549206e-07	   1.7052951e-07	   3.3819203e-10	   1.0339718e-10	   4.4959625e-11	
   1.0013330e+00	  -2.2746220e-04	   3.8956393e-07	   4.5427715e-07	   1.2331048e-09	   3.8485278e-10	   1.6520004e-10	
   1.0015557e+00	  -2.6192452e-04	   1.9410539e-06	   2.2265527e-06	   1.4258554e-08	   4.9194304e-09	   2.0238360e-09	
   1.0017785e+00	  -2.8255807e-04	   4.8918113e-06	   5.5548897e-06	   5.2745638e-08	   1.9100263e-08	   7.7040125e-09	
   1.0020000e+00	  -3.0099535e-04	   9.4440382e-06	   1.0635864e-05	   1.3508223e-07	   5.0919015e-08	   2.0203514e-08	
   1.0020000e+00	  -3.0099535e-04	   9.4440390e-06	   1.0635863e-05	   1.3508152e-07	   5.0918577e-08	   2.0203240e-08	
   1.0020010e+00	  -3.0277352e-04	   9.4659274e-06	   1.0660267e-05	   1.3548931e-07	   5.1076943e-08	   2.0265730e-08	
   1.0020020e+00	  -3.0454124e-04	   9.4878504e-06	   1.0684706e-05	   1.3589812e-07	   5.1235720e-08	   2.0328378e-08	
   1.0020030e+00	  -3.0629835e-04	   9.5098069e-06	   1.0709183e-05	   1.3630807e-07	   5.1394925e-08	   2.0391225e-08	
   1.0020130e+00	  -3.2300234e-04	   9.7323451e-06	   1.0957181e-05	   1.4050108e-07	   5.3022889e-08	   2.1030376e-08	
   1.0020230e+00	  -3.3877127e-04	   9.9582829e-06	   1.1208881e-05	   1.4479897e-07	   5.4694676e-08	   2.1684967e-08	
   1.0020330e+00	  -3.5364337e-04	   1.0187713e-05	   1.1464380e-05	   1.4920650e-07	   5.6410888e-08	   2.2357036e-08	
   1.0021330e+00	  -4.5305525e-04	   1.2818732e-05	   1.4386542e-05	   2.0421993e-07	   7.8127689e-08	   3.0814435e-08	
   1.0022330e+00	  -5.1685557e-04	   1.5879379e-05	   1.7778042e-05	   2.7362715e-07	   1.0593958e-07	   4.1580631e-08	
   1.0023330e+00	  -5.5948586e-04	   1.9430329e-05	   2.1705428e-05	   3.6012268e-07	   1.4110549e-07	   5.5113740e-08	
   1.0025557e+00	  -6.2015020e-04	   2.9951675e-05	   3.3294515e-05	   6.5856363e-07	   2.6648764e-07	   1.0273584e-07	
   1.0027784e+00	  -6.7062663e-04	   4.3545385e-05	   4.8202453e-05	   1.1053282e-06	   4.5984820e-07	   1.7531868e-07	
   1.0030000e+00	  -7.2221007e-04	   6.0285015e-05	   6.6480826e-05	   1.7383918e-06	   7.4133648e-07	   2.7988561e-07	
   1.0030000e+00	  -7.2221007e-04	   6.0285015e-05	   6.6480826e-05	   1.7383923e-06	   7.4133660e-07	   2.7988508e-07	
   1.0030010e+00	  -7.2413930e-04	   6.0363227e-05	   6.6566176e-05	   1.7414061e-06	   7.4268125e-07	   2.8038431e-07	
   1.0030020e+00	  -7.2605814e-04	   6.0441506e-05	   6.6651595e-05	   1.7444239e-06	   7.4402784e-07	   2.8088424e-07	
   1.0030030e+00	  -7.2796646e-04	   6.0519850e-05	   6.6737083e-05	   1.7474456e-06	   7.4537654e-07	   2.8138413e-07	
   1.0030130e+00	  -7.4618905e-04	   6.1308982e-05	   6.7598056e-05	   1.7780202e-06	   7.5902950e-07	   2.8644763e-07	
   1.0030230e+00	  -7.6348397e-04	   6.2104602e-05	   6.8465963e-05	   1.8090051e-06	   7.7287856e-07	   2.9158194e-07	
   1.0030330e+00	  -7.7988951e-04	   6.2906854e-05	   6.9340956e-05	   1.8404128e-06	   7.8692967e-07	   2.9678983e-07	
   1.0031330e+00	  -8.9524089e-04	   7.1529544e-05	   7.8733535e-05	   2.1937820e-06	   9.4643678e-07	   3.5570461e-07	
   1.0032330e+00	  -9.7563411e-04	   8.0873111e-05	   8.8899875e-05	   2.5952520e-06	   1.1294394e-06	   4.2304988e-07	
   1.0033330e+00	  -1.0354899e-03	   9.0993758e-05	   9.9901835e-05	   3.0497249e-06	   1.3386060e-06	   4.9974691e-07	
   1.0035556e+00	  -1.1371159e-03	   1.1734218e-04	   1.2849828e-04	   4.3439977e-06	   1.9466524e-06	   7.2103814e-07	
   1.0037783e+00	  -1.2311722e-03	   1.4795730e-04	   1.6166855e-04	   5.9899102e-06	   2.7353502e-06	   1.0060674e-06	
   1.0040000e+00	  -1.3286316e-03	   1.8275921e-04	   1.9930888e-04	   8.0344230e-06	   3.7332269e-06	   1.3644237e-06	
   1.0040000e+00	  -1.3286316e-03	   1.8275921e-04	   1.9930888e-04	   8.0344230e-06	   3.7332271e-06	   1.3644243e-06	
   1.0040010e+00	  -1.3307683e-03	   1.8291976e-04	   1.9948248e-04	   8.0439817e-06	   3.7379051e-06	   1.3661026e-06	
   1.0040020e+00	  -1.3328946e-03	   1.8308039e-04	   1.9965616e-04	   8.0535488e-06	   3.7425866e-06	   1.3677824e-06	
   1.0040030e+00	  -1.3350104e-03	   1.8324111e-04	   1.9982994e-04	   8.0631250e-06	   3.7472731e-06	   1.3694646e-06	
   1.0040130e+00	  -1.3553129e-03	   1.8485585e-04	   2.0157575e-04	   8.1596251e-06	   3.7945311e-06	   1.3864166e-06	
   1.0040230e+00	  -1.3746930e-03	   1.8647915e-04	   2.0333069e-04	   8.2569763e-06	   3.8422374e-06	   1.4035254e-06	
   1.0040330e+00	  -1.3931892e-03	   1.8811118e-04	   2.0509495e-04	   8.3551997e-06	   3.8904054e-06	   1.4207959e-06	
   1.0041330e+00	  -1.5298782e-03	   2.0520576e-04	   2.2356545e-04	   9.4162049e-06	   4.4140253e-06	   1.6081382e-06	
   1.0042330e+00	  -1.6320694e-03	   2.2321108e-04	   2.4301249e-04	   1.0570933e-05	   4.9879017e-06	   1.8129893e-06	
   1.0043330e+00	  -1.7141642e-03	   2.4217775e-04	   2.6349287e-04	   1.1825887e-05	   5.6159169e-06	   2.0366634e-06	
   1.0045555e+00	  -1.8670257e-03	   2.8894457e-04	   3.1397735e-04	   1.5120498e-05	   7.2885425e-06	   2.6297067e-06	
   1.0047780e+00	  -2.0140961e-03	   3.4070091e-04	   3.6983042e-04	   1.9008721e-05	   9.2908627e-06	   3.3366112e-06	
   1.0050000e+00	  -2.1662407e-03	   3.9729802e-04	   4.3088494e-04	   2.3541725e-05	   1.1656842e-05	   4.1686781e-06	
   1.0050000e+00	  -2.1662407e-03	   3.9729802e-04	   4.3088494e-04	   2.3541725e-05	   1.1656842e-05	   4.1686780e-06	
   1.0050010e+00	  -2.1686232e-03	   3.9755714e-04	   4.3116445e-04	   2.3562695e-05	   1.1667809e-05	   4.1725326e-06	
   1.0050020e+00	  -2.1709954e-03	   3.9781637e-04	   4.3144408e-04	   2.3583678e-05	   1.1678785e-05	   4.1763897e-06	
   1.0050030e+00	  -2.1733572e-03	   3.9807569e-04	   4.3172381e-04	   2.3604674e-05	   1.1689767e-05	   4.1802496e-06	
   1.0050130e+00	  -2.1961227e-03	   4.0067752e-04	   4.3453033e-04	   2.3815822e-05	   1.1800267e-05	   4.2190808e-06	
   1.0050230e+00	  -2.2179698e-03	   4.0328913e-04	   4.3734735e-04	   2.4028318e-05	   1.1911531e-05	   4.2581747e-06	
   1.0050330e+00	  -2.2389367e-03	   4.0591069e-04	   4.4017507e-04	   2.4242192e-05	   1.2023575e-05	   4.2975365e-06	
   1.0051330e+00	  -2.4006345e-03	   4.3300062e-04	   4.6939405e-04	   2.6503503e-05	   1.3213895e-05	   4.7151571e-06	
   1.0052330e+00	  -2.5281511e-03	   4.6110901e-04	   4.9971333e-04	   2.8908531e-05	   1.4486573e-05	   5.1610318e-06	
   1.0053330e+00	  -2.6358703e-03	   4.9028174e-04	   5.3118553e-04	   3.1464856e-05	   1.5846427e-05	   5.6367842e-06	
   1.0055554e+00	  -2.8468615e-03	   5.6013313e-04	   6.0657824e-04	   3.7884354e-05	   1.9298392e-05	   6.8411693e-06	
   1.0057778e+00	  -3.0532230e-03	   6.3534801e-04	   6.8779939e-04	   4.5147010e-05	   2.3246486e-05	   8.2150478e-06	
   1.0060000e+00	  -3.2658337e-03	   7.1576677e-04	   7.7467756e-04	   5.3307284e-05	   2.7728961e-05	   9.7711899e-06	
   1.0060000e+00	  -3.2658337e-03	   7.1576677e-04	   7.7467756e-04	   5.3307284e-05	   2.7728960e-05	   9.7711897e-06	
   1.0060010e+00	  -3.2684874e-03	   7.1613320e-04	   7.7507346e-04	   5.3344779e-05	   2.7749591e-05	   9.7783485e-06	
   1.0060020e+00	  -3.2711308e-03	   7.1649973e-04	   7.7546946e-04	   5.3382292e-05	   2.7770233e-05	   9.7855120e-06	
   1.0060030e+00	  -3.2737638e-03	   7.1686638e-04	   7.7586558e-04	   5.3419824e-05	   2.7790887e-05	   9.7926790e-06	
   1.0060130e+00	  -3.2992438e-03	   7.2054189e-04	   7.7983670e-04	   5.3796761e-05	   2.7998385e-05	   9.8646792e-06	
   1.0060230e+00	  -3.3238080e-03	   7.2422777e-04	   7.8381907e-04	   5.4175543e-05	   2.8206986e-05	   9.9370556e-06	
   1.0060330e+00	  -3.3474948e-03	   7.2792419e-04	   7.8781292e-04	   5.4556210e-05	   2.8416713e-05	   1.0009816e-05	
   1.0061330e+00	  -3.5365966e-03	   7.6580950e-04	   8.2875584e-04	   5.8528994e-05	   3.0613747e-05	   1.0771411e-05	
   1.0062330e+00	  -3.6917276e-03	   8.0476232e-04	   8.7086624e-04	   6.2694859e-05	   3.2927216e-05	   1.1572656e-05	
   1.0063330e+00	  -3.8272558e-03	   8.4482472e-04	   9.1419344e-04	   6.7062078e-05	   3.5362644e-05	   1.2415414e-05	
   1.0065554e+00	  -4.1007841e-03	   9.3903470e-04	   1.0161751e-03	   7.7730619e-05	   4.1363149e-05	   1.4488383e-05	
   1.0067777e+00	  -4.3703930e-03	   1.0387403e-03	   1.1242100e-03	   8.9480421e-05	   4.8029788e-05	   1.6787806e-05	
   1.0070000e+00	  -4.6470151e-03	   1.1437949e-03	   1.2381453e-03	   1.0236906e-04	   5.5404595e-05	   1.9327819e-05	
   1.0070000e+00	  -4.6470151e-03	   1.1437949e-03	   1.2381453e-03	   1.0236906e-04	   5.5404595e-05	   1.9327819e-05	
   1.0070010e+00	  -4.6499554e-03	   1.1442721e-03	   1.2386629e-03	   1.0242801e-04	   5.5438375e-05	   1.9339451e-05	
   1.0070020e+00	  -4.6528856e-03	   1.1447494e-03	   1.2391806e-03	   1.0248698e-04	   5.5472169e-05	   1.9351087e-05	
   1.0070030e+00	  -4.6558053e-03	   1.1452267e-03	   1.2396985e-03	   1.0254598e-04	   5.5505977e-05	   1.9362728e-05	
   1.0070130e+00	  -4.6841542e-03	   1.1500099e-03	   1.2448870e-03	   1.0313799e-04	   5.5845332e-05	   1.9479572e-05	
   1.0070230e+00	  -4.7115893e-03	   1.1548035e-03	   1.2500871e-03	   1.0373232e-04	   5.6186129e-05	   1.9596906e-05	
   1.0070330e+00	  -4.7381487e-03	   1.1596079e-03	   1.2552991e-03	   1.0432900e-04	   5.6528399e-05	   1.9714741e-05	
   1.0071330e+00	  -4.9561120e-03	   1.2085827e-03	   1.3084498e-03	   1.1050254e-04	   6.0080637e-05	   2.0937073e-05	
   1.0072330e+00	  -5.1402374e-03	   1.2586339e-03	   1.3627957e-03	   1.1691500e-04	   6.3783111e-05	   2.2210410e-05	
   1.0073330e+00	  -5.3048776e-03	   1.3098006e-03	   1.4183833e-03	   1.2357508e-04	   6.7641878e-05	   2.3536801e-05	
   1.0075553e+00	  -5.6435277e-03	   1.4286857e-03	   1.5476961e-03	   1.3954526e-04	   7.6960511e-05	   2.6736718e-05	
   1.0077777e+00	  -5.9786398e-03	   1.5530359e-03	   1.6831244e-03	   1.5681300e-04	   8.7110185e-05	   3.0218648e-05	
   1.0080000e+00	  -6.3211736e-03	   1.6827122e-03	   1.8245262e-03	   1.7543708e-04	   9.8135374e-05	   3.3997636e-05	
   1.0080000e+00	  -6.3211803e-03	   1.6827147e-03	   1.8245290e-03	   1.7543745e-04	   9.8135595e-05	   3.3997712e-05	
   1.0080000e+00	  -6.3211803e-03	   1.6827147e-03	   1.8245290e-03	   1.7543745e-04	   9.8135595e-05	   3.3997711e-05	
   1.0080010e+00	  -6.3244158e-03	   1.6833025e-03	   1.8251700e-03	   1.7552237e-04	   9.8185927e-05	   3.4014960e-05	
   1.0080020e+00	  -6.3276410e-03	   1.6838904e-03	   1.8258112e-03	   1.7560731e-04	   9.8236277e-05	   3.4032215e-05	
   1.0080030e+00	  -6.3308559e-03	   1.6844784e-03	   1.8264525e-03	   1.7569229e-04	   9.8286646e-05	   3.4049477e-05	
   1.0080130e+00	  -6.3621574e-03	   1.6903674e-03	   1.8328758e-03	   1.7654442e-04	   9.8791880e-05	   3.4222618e-05	
   1.0080230e+00	  -6.3925462e-03	   1.6962667e-03	   1.8393107e-03	   1.7739929e-04	   9.9298880e-05	   3.4396359e-05	
   1.0080330e+00	  -6.4220607e-03	   1.7021766e-03	   1.8457574e-03	   1.7825694e-04	   9.9807686e-05	   3.4570711e-05	
   1.0081330e+00	  -6.6696575e-03	   1.7621932e-03	   1.9112584e-03	   1.8707644e-04	   1.0505371e-04	   3.6367832e-05	
   1.0082330e+00	  -6.8834925e-03	   1.8232683e-03	   1.9779548e-03	   1.9617569e-04	   1.1048216e-04	   3.8226835e-05	
   1.0083330e+00	  -7.0779041e-03	   1.8854385e-03	   2.0458913e-03	   2.0556365e-04	   1.1609951e-04	   4.0149911e-05	
   1.0085553e+00	  -7.4829305e-03	   2.0286752e-03	   2.2026292e-03	   2.2777940e-04	   1.2947346e-04	   4.4725669e-05	
   1.0087777e+00	  -7.8845618e-03	   2.1772400e-03	   2.3654339e-03	   2.5148250e-04	   1.4383337e-04	   4.9635920e-05	
   1.0090000e+00	  -8.2937070e-03	   2.3309748e-03	   2.5341438e-03	   2.7672778e-04	   1.5922289e-04	   5.4895479e-05	
   1.0090000e+00	  -8.2937364e-03	   2.3309858e-03	   2.5341559e-03	   2.7672961e-04	   1.5922401e-04	   5.4895863e-05	
   1.0090000e+00	  -8.2937364e-03	   2.3309858e-03	   2.5341559e-03	   2.7672961e-04	   1.5922401e-04	   5.4895862e-05	
   1.0090010e+00	  -8.2972702e-03	   2.3316817e-03	   2.5349197e-03	   2.7684447e-04	   1.5929411e-04	   5.4919816e-05	
   1.0090020e+00	  -8.3007938e-03	   2.3323777e-03	   2.5356837e-03	   2.7695936e-04	   1.5936422e-04	   5.4943777e-05	
   1.0090030e+00	  -8.3043071e-03	   2.3330737e-03	   2.5364478e-03	   2.7707429e-04	   1.5943436e-04	   5.4967745e-05	
   1.0090130e+00	  -8.3385932e-03	   2.3400433e-03	   2.5440987e-03	   2.7822622e-04	   1.6013754e-04	   5.5208039e-05	
   1.0090230e+00	  -8.3719674e-03	   2.3470229e-03	   2.5517611e-03	   2.7938125e-04	   1.6084279e-04	   5.5449035e-05	
   1.0090330e+00	  -8.4044680e-03	   2.3540127e-03	   2.5594352e-03	   2.8053944e-04	   1.6155016e-04	   5.5690748e-05	
   1.0091330e+00	  -8.6819721e-03	   2.4247984e-03	   2.6371949e-03	   2.9239569e-04	   1.6880823e-04	   5.8170442e-05	
   1.0092330e+00	  -8.9257492e-03	   2.4966075e-03	   2.7161321e-03	   3.0456697e-04	   1.7627858e-04	   6.0722155e-05	
   1.0093330e+00	  -9.1501244e-03	   2.5694748e-03	   2.7962894e-03	   3.1706234e-04	   1.8396802e-04	   6.3348192e-05	
   1.0095553e+00	  -9.6218167e-03	   2.7363244e-03	   2.9801057e-03	   3.4634365e-04	   2.0208430e-04	   6.9532869e-05	
   1.0097777e+00	  -1.0090085e-02	   2.9082980e-03	   3.1698657e-03	   3.7727430e-04	   2.2132911e-04	   7.6100502e-05	
   1.0100000e+00	  -1.0565750e-02	   3.0852058e-03	   3.3653735e-03	   4.0990149e-04	   2.4174271e-04	   8.3064768e-05	
   1.0100000e+00	  -1.0565750e-02	   3.0852058e-03	   3.3653735e-03	   4.0990149e-04	   2.4174271e-04	   8.3064768e-05	
   1.0100010e+00	  -1.0569581e-02	   3.0860057e-03	   3.3662578e-03	   4.1004970e-04	   2.4183553e-04	   8.3096430e-05	
   1.0100020e+00	  -1.0573403e-02	   3.0868058e-03	   3.3671422e-03	   4.1019793e-04	   2.4192837e-04	   8.3128102e-05	
   1.0100030e+00	  -1.0577214e-02	   3.0876059e-03	   3.3680267e-03	   4.1034620e-04	   2.4202123e-04	   8.3159781e-05	
   1.0100130e+00	  -1.0614480e-02	   3.0956157e-03	   3.3768819e-03	   4.1183189e-04	   2.4295192e-04	   8.3477271e-05	
   1.0100230e+00	  -1.0650834e-02	   3.1036352e-03	   3.3857482e-03	   4.1332098e-04	   2.4388496e-04	   8.3795558e-05	
   1.0100330e+00	  -1.0686315e-02	   3.1116644e-03	   3.3946260e-03	   4.1481354e-04	   2.4482039e-04	   8.4114658e-05	
   1.0101330e+00	  -1.0993640e-02	   3.1928046e-03	   3.4843962e-03	   4.3004002e-04	   2.5438328e-04	   8.7376430e-05	
   1.0102330e+00	  -1.1267245e-02	   3.2749225e-03	   3.5753137e-03	   4.4561121e-04	   2.6418569e-04	   9.0719487e-05	
   1.0103330e+00	  -1.1521439e-02	   3.3580512e-03	   3.6674195e-03	   4.6153620e-04	   2.7423467e-04	   9.4146219e-05	
   1.0105554e+00	  -1.2059394e-02	   3.5475172e-03	   3.8776744e-03	   4.9857702e-04	   2.9772212e-04	   1.0215366e-04	
   1.0107777e+00	  -1.2593773e-02	   3.7418631e-03	   4.0937014e-03	   5.3740216e-04	   3.2246749e-04	   1.1058806e-04	
   1.0110001e+00	  -1.3135416e-02	   3.9409088e-03	   4.3153154e-03	   5.7805805e-04	   3.4851173e-04	   1.1946331e-04	
   1.0114767e+00	  -1.4328181e-02	   4.3799341e-03	   4.8052514e-03	   6.7072793e-04	   4.0830020e-04	   1.3983189e-04	
   1.0119534e+00	  -1.5566661e-02	   4.8348396e-03	   5.3147101e-03	   7.7165799e-04	   4.7408263e-04	   1.6223288e-04	
   1.0124300e+00	  -1.6846210e-02	   5.3021861e-03	   5.8402309e-03	   8.8116060e-04	   5.4620673e-04	   1.8678156e-04	
   1.0129066e+00	  -1.8158470e-02	   5.7779475e-03	   6.3777418e-03	   9.9927052e-04	   6.2484862e-04	   2.1353418e-04	
   1.0142168e+00	  -2.1858412e-02	   7.0919856e-03	   7.8795206e-03	   1.3654618e-03	   8.7442264e-04	   2.9833279e-04	
   1.0155270e+00	  -2.5633242e-02	   8.3860262e-03	   9.3868562e-03	   1.7875090e-03	   1.1713204e-03	   3.9905504e-04	
   1.0168371e+00	  -2.9402489e-02	   9.6240427e-03	   1.0861760e-02	   2.2566209e-03	   1.5120747e-03	   5.1448188e-04	
   1.0181473e+00	  -3.3110786e-02	   1.0784982e-02	   1.2280338e-02	   2.7631004e-03	   1.8920934e-03	   6.4299884e-04	
   1.0201288e+00	  -3.8537856e-02	   1.2378038e-02	   1.4295398e-02	   3.5807777e-03	   2.5310470e-03	   8.5852252e-04	
   1.0221103e+00	  -4.3685994e-02	   1.3768653e-02	   1.6136543e-02	   4.4352356e-03	   3.2326829e-03	   1.0941837e-03	
   1.0240917e+00	  -4.8534983e-02	   1.4971058e-02	   1.7807068e-02	   5.3035507e-03	   3.9823522e-03	   1.3445114e-03	
   1.0260732e+00	  -5.3090782e-02	   1.6007258e-02	   1.9320116e-02	   6.1695205e-03	   4.7683589e-03	   1.6050665e-03	
   1.0280547e+00	  -5.7367983e-02	   1.6898499e-02	   2.0690219e-02	   7.0222354e-03	   5.5816167e-03	   1.8724452e-03	
   1.0313756e+00	  -6.3956943e-02	   1.8115666e-02	   2.2701798e-02	   8.4034215e-03	   6.9868120e-03	   2.3293245e-03	
   1.0346964e+00	  -6.9889115e-02	   1.9052408e-02	   2.4407588e-02	   9.7039513e-03	   8.4202826e-03	   2.7892378e-03	
   1.0380173e+00	  -7.5244649e-02	   1.9771479e-02	   2.5859708e-02	   1.0912180e-02	   9.8603920e-03	   3.2462770e-03	
   1.0413382e+00	  -8.0096952e-02	   2.0322303e-02	   2.7102214e-02	   1.2024682e-02	   1.1290735e-02	   3.6969624e-03	
   1.0446590e+00	  -8.4509130e-02	   2.0743137e-02	   2.8171267e-02	   1.3042416e-02	   1.2698476e-02	   4.1392841e-03	
   1.0489783e+00	  -8.9675004e-02	   2.1142995e-02	   2.9349338e-02	   1.4230269e-02	   1.4479511e-02	   4.7004123e-03	
   1.0532975e+00	  -9.4285388e-02	   2.1422952e-02	   3.0336317e-02	   1.5274363e-02	   1.6188227e-02	   5.2444894e-03	
   1.0576168e+00	  -9.8423052e-02	   2.1619868e-02	   3.1173634e-02	   1.6188091e-02	   1.7812639e-02	   5.7716014e-03	
   1.0619360e+00	  -1.0215588e-01	   2.1760100e-02	   3.1893213e-02	   1.6985935e-02	   1.9345025e-02	   6.2825449e-03	
   1.0662552e+00	  -1.0554027e-01	   2.1862832e-02	   3.2519905e-02	   1.7682152e-02	   2.0780815e-02	   6.7784230e-03	
   1.0728965e+00	  -1.1016790e-01	   2.1977615e-02	   3.3344175e-02	   1.8584316e-02	   2.2796407e-02	   7.5142461e-03	
   1.0795378e+00	  -1.1422214e-01	   2.2072655e-02	   3.4047293e-02	   1.9320775e-02	   2.4579006e-02	   8.2215450e-03	
   1.0861790e+00	  -1.1781296e-01	   2.2170342e-02	   3.4666168e-02	   1.9928707e-02	   2.6135969e-02	   8.9043482e-03	
   1.0928203e+00	  -1.2102517e-01	   2.2283259e-02	   3.5225121e-02	   2.0438557e-02	   2.7479995e-02	   9.5661863e-03	
   1.0994616e+00	  -1.2392594e-01	   2.2418594e-02	   3.5740660e-02	   2.0874664e-02	   2.8626672e-02	   1.0210006e-02	
   1.1098407e+00	  -1.2795807e-01	   2.2683050e-02	   3.6484011e-02	   2.1450989e-02	   3.0064093e-02	   1.1185504e-02	
   1.1202198e+00	  -1.3152271e-01	   2.3017908e-02	   3.7176622e-02	   2.1947550e-02	   3.1126553e-02	   1.2130060e-02	
   1.1305990e+00	  -1.3473878e-01	   2.3421293e-02	   3.7832506e-02	   2.2401116e-02	   3.1878635e-02	   1.3049117e-02	
   1.1409781e+00	  -1.3769047e-01	   2.3886573e-02	   3.8456298e-02	   2.2834377e-02	   3.2380346e-02	   1.3946619e-02	
   1.1513572e+00	  -1.4043916e-01	   2.4405522e-02	   3.9048153e-02	   2.3261164e-02	   3.2684897e-02	   1.4825516e-02	
   1.1628768e+00	  -1.4330638e-01	   2.5034061e-02	   3.9665157e-02	   2.3737067e-02	   3.2847102e-02	   1.5781924e-02	
   1.1743964e+00	  -1.4602402e-01	   2.5706904e-02	   4.0235967e-02	   2.4221478e-02	   3.2875276e-02	   1.6720607e-02	
   1.1859160e+00	  -1.4862280e-01	   2.6413086e-02	   4.0755062e-02	   2.4716915e-02	   3.2812396e-02	   1.7643345e-02	
   1.1974356e+00	  -1.5112151e-01	   2.7142396e-02	   4.1216567e-02	   2.5223354e-02	   3.2692578e-02	   1.8551410e-02	
   1.2089552e+00	  -1.5353108e-01	   2.7885569e-02	   4.1614921e-02	   2.5739375e-02	   3.2542352e-02	   1.9445664e-02	
   1.2265695e+00	  -1.5705188e-01	   2.9030450e-02	   4.2091260e-02	   2.6541746e-02	   3.2295830e-02	   2.0787300e-02	
   1.2441837e+00	  -1.6037643e-01	   3.0162722e-02	   4.2394669e-02	   2.7352262e-02	   3.2073344e-02	   2.2098342e-02	
   1.2617980e+00	  -1.6349146e-01	   3.1260673e-02	   4.2515528e-02	   2.8160940e-02	   3.1903030e-02	   2.3378065e-02	
   1.2794123e+00	  -1.6637463e-01	   3.2306522e-02	   4.2449178e-02	   2.8957930e-02	   3.1796001e-02	   2.4624611e-02	
   1.2970265e+00	  -1.6900168e-01	   3.3285700e-02	   4.2195652e-02	   2.9734199e-02	   3.1752816e-02	   2.5835306e-02	
   1.3225545e+00	  -1.7230807e-01	   3.4563776e-02	   4.1507286e-02	   3.0806618e-02	   3.1789221e-02	   2.7519473e-02	
   1.3480824e+00	  -1.7497099e-01	   3.5650447e-02	   4.0463608e-02	   3.1798190e-02	   3.1916984e-02	   2.9110414e-02	
   1.3736103e+00	  -1.7695276e-01	   3.6527522e-02	   3.9105843e-02	   3.2692268e-02	   3.2099704e-02	   3.0596423e-02	
   1.3991382e+00	  -1.7824148e-01	   3.7185773e-02	   3.7487727e-02	   3.3476680e-02	   3.2300655e-02	   3.1965990e-02	
   1.4246661e+00	  -1.7885226e-01	   3.7623508e-02	   3.5671643e-02	   3.4143385e-02	   3.2488987e-02	   3.3208631e-02	
   1.4585782e+00	  -1.7869214e-01	   3.7874596e-02	   3.3070337e-02	   3.4840894e-02	   3.2683872e-02	   3.4648520e-02	
   1.4924902e+00	  -1.7756377e-01	   3.7773797e-02	   3.0404163e-02	   3.5322949e-02	   3.2787972e-02	   3.5833793e-02	
   1.5264022e+00	  -1.7567068e-01	   3.7363959e-02	   2.7836358e-02	   3.5597783e-02	   3.2794336e-02	   3.6755639e-02	
   1.5603142e+00	  -1.7325260e-01	   3.6700464e-02	   2.5519171e-02	   3.5681524e-02	   3.2716928e-02	   3.7412409e-02	
   1.5942262e+00	  -1.7056257e-01	   3.5846611e-02	   2.3584276e-02	   3.5596008e-02	   3.2584696e-02	   3.7809403e-02	
   1.6432875e+00	  -1.6667455e-01	   3.4409968e-02	   2.1654554e-02	   3.5225647e-02	   3.2373060e-02	   3.7950789e-02	
   1.6832107e+00	  -1.6391300e-01	   3.3186310e-02	   2.0971861e-02	   3.4759110e-02	   3.2252179e-02	   3.7719782e-02	
   1.7231338e+00	  -1.6179341e-01	   3.2018495e-02	   2.1117215e-02	   3.4193115e-02	   3.2235863e-02	   3.7220459e-02	
   1.7630570e+00	  -1.6046808e-01	   3.0986209e-02	   2.2048341e-02	   3.3569409e-02	   3.2358415e-02	   3.6498056e-02	
   1.8029801e+00	  -1.5997843e-01	   3.0147515e-02	   2.3662091e-02	   3.2924105e-02	   3.2629319e-02	   3.5600801e-02	
   1.8429033e+00	  -1.6026189e-01	   2.9537129e-02	   2.5805561e-02	   3.2286921e-02	   3.3032821e-02	   3.4577863e-02	
   1.8876206e+00	  -1.6131573e-01	   2.9139541e-02	   2.8604268e-02	   3.1612002e-02	   3.3596293e-02	   3.3342564e-02	
   1.9323379e+00	  -1.6285769e-01	   2.9030300e-02	   3.1542304e-02	   3.1001990e-02	   3.4203591e-02	   3.2075036e-02	
   1.9770552e+00	  -1.6454721e-01	   2.9169562e-02	   3.4332463e-02	   3.0475441e-02	   3.4767564e-02	   3.0834560e-02	
   2.0217726e+00	  -1.6606233e-01	   2.9501212e-02	   3.6723254e-02	   3.0047131e-02	   3.5207016e-02	   2.9673758e-02	
   2.0664899e+00	  -1.6714729e-01	   2.9962468e-02	   3.8522351e-02	   2.9729837e-02	   3.5460405e-02	   2.8638044e-02	
   2.1112072e+00	  -1.6764161e-01	   3.0491682e-02	   3.9610325e-02	   2.9534824e-02	   3.5494266e-02	   2.7765201e-02	
   2.1645228e+00	  -1.6739197e-01	   3.1136941e-02	   3.9925684e-02	   2.9474389e-02	   3.5246537e-02	   2.6977849e-02	
   2.2178384e+00	  -1.6632951e-01	   3.1731226e-02	   3.9242649e-02	   2.9608752e-02	   3.4734266e-02	   2.6497021e-02	
   2.2711540e+00	  -1.6472257e-01	   3.2231916e-02	   3.7758206e-02	   2.9935138e-02	   3.4053171e-02	   2.6336593e-02	
   2.3244696e+00	  -1.6294184e-01	   3.2624768e-02	   3.5758581e-02	   3.0435895e-02	   3.3323773e-02	   2.6489669e-02	
   2.3777852e+00	  -1.6137525e-01	   3.2917853e-02	   3.3568530e-02	   3.1076415e-02	   3.2665823e-02	   2.6928409e-02	
   2.4311008e+00	  -1.6034805e-01	   3.3132353e-02	   3.1500917e-02	   3.1805811e-02	   3.2175269e-02	   2.7605329e-02	
   2.4849620e+00	  -1.6006480e-01	   3.3294247e-02	   2.9800028e-02	   3.2568383e-02	   3.1906836e-02	   2.8465724e-02	
   2.5388232e+00	  -1.6059218e-01	   3.3421389e-02	   2.8669735e-02	   3.3285643e-02	   3.1876621e-02	   2.9425641e-02	
   2.5926844e+00	  -1.6182651e-01	   3.3523836e-02	   2.8191531e-02	   3.3888846e-02	   3.2049129e-02	   3.0401479e-02	
   2.6465457e+00	  -1.6353897e-01	   3.3599857e-02	   2.8349150e-02	   3.4321283e-02	   3.2354564e-02	   3.1311954e-02	
   2.7004069e+00	  -1.6542908e-01	   3.3638337e-02	   2.9044886e-02	   3.4546612e-02	   3.2706005e-02	   3.2085949e-02	
   2.7542681e+00	  -1.6718700e-01	   3.3623907e-02	   3.0125080e-02	   3.4554476e-02	   3.3018570e-02	   3.2669401e-02	
   2.8188880e+00	  -1.6877548e-01	   3.3519946e-02	   3.1676405e-02	   3.4306147e-02	   3.3256796e-02	   3.3078227e-02	
   2.8835079e+00	  -1.6953646e-01	   3.3315330e-02	   3.3223111e-02	   3.3845648e-02	   3.3293197e-02	   3.3159217e-02	
   2.9351901e+00	  -1.6948882e-01	   3.3088560e-02	   3.4280765e-02	   3.3394743e-02	   3.3177494e-02	   3.3007431e-02	
   2.9868722e+00	  -1.6893713e-01	   3.2828152e-02	   3.5077443e-02	   3.2940130e-02	   3.2971665e-02	   3.2703615e-02	
   3.0385544e+00	  -1.6802421e-01	   3.2564288e-02	   3.5563847e-02	   3.2540995e-02	   3.2727803e-02	   3.2294786e-02	
   3.0902366e+00	  -1.6692585e-01	   3.2331773e-02	   3.5729111e-02	   3.2244849e-02	   3.2502148e-02	   3.1831426e-02	
   3.1419187e+00	  -1.6582538e-01	   3.2166072e-02	   3.5597765e-02	   3.2082840e-02	   3.2345365e-02	   3.1362369e-02	
   3.2109010e+00	  -1.6460846e-01	   3.2095911e-02	   3.5051427e-02	   3.2089706e-02	   3.2298784e-02	   3.0796756e-02	
   3.2798833e+00	  -1.6389795e-01	   3.2232432e-02	   3.4227253e-02	   3.2330190e-02	   3.2463465e-02	   3.0363902e-02	
   3.3488656e+00	  -1.6375594e-01	   3.2568567e-02	   3.3304484e-02	   3.2733004e-02	   3.2801364e-02	   3.0096272e-02	
   3.4178478e+00	  -1.6408034e-01	   3.3051445e-02	   3.2456692e-02	   3.3198670e-02	   3.3218192e-02	   2.9988567e-02	
   3.4868301e+00	  -1.6465022e-01	   3.3590425e-02	   3.1819932e-02	   3.3626847e-02	   3.3592598e-02	   3.0006585e-02	
   3.5589785e+00	  -1.6525104e-01	   3.4099801e-02	   3.1475432e-02	   3.3954649e-02	   3.3822853e-02	   3.0107235e-02	
   3.6185559e+00	  -1.6560385e-01	   3.4404030e-02	   3.1476616e-02	   3.4098823e-02	   3.3834160e-02	   3.0215970e-02	
   3.6781333e+00	  -1.6576682e-01	   3.4556625e-02	   3.1725224e-02	   3.4130641e-02	   3.3682268e-02	   3.0322752e-02	
   3.7377108e+00	  -1.6574449e-01	   3.4540389e-02	   3.2179590e-02	   3.4072406e-02	   3.3401784e-02	   3.0414400e-02	
   3.7972882e+00	  -1.6559435e-01	   3.4369800e-02	   3.2775723e-02	   3.3958378e-02	   3.3052896e-02	   3.0487763e-02	
   3.8568657e+00	  -1.6539838e-01	   3.4084064e-02	   3.3432774e-02	   3.3825630e-02	   3.2707983e-02	   3.0547175e-02	
   3.9304458e+00	  -1.6521053e-01	   3.3659032e-02	   3.4196470e-02	   3.3682495e-02	   3.2388226e-02	   3.0614240e-02	
   4.0040260e+00	  -1.6517041e-01	   3.3260576e-02	   3.4762112e-02	   3.3598668e-02	   3.2270513e-02	   3.0688565e-02	
   4.0776061e+00	  -1.6529382e-01	   3.2989859e-02	   3.5012090e-02	   3.3585870e-02	   3.2385760e-02	   3.0779686e-02	
   4.1511862e+00	  -1.6551547e-01	   3.2909533e-02	   3.4896483e-02	   3.3630082e-02	   3.2695494e-02	   3.0886798e-02	
   4.2247664e+00	  -1.6572191e-01	   3.3028617e-02	   3.4449312e-02	   3.3701864e-02	   3.3105866e-02	   3.0998596e-02	
   4.3129159e+00	  -1.6579982e-01	   3.3366568e-02	   3.3644437e-02	   3.3781636e-02	   3.3565375e-02	   3.1113400e-02	
   4.4010655e+00	  -1.6560701e-01	   3.3790262e-02	   3.2809294e-02	   3.3822919e-02	   3.3830384e-02	   3.1179567e-02	
   4.4892151e+00	  -1.6518467e-01	   3.4145698e-02	   3.2237654e-02	   3.3819998e-02	   3.3813504e-02	   3.1177484e-02	
   4.5773647e+00	  -1.6469310e-01	   3.4317220e-02	   3.2134842e-02	   3.3793263e-02	   3.3543664e-02	   3.1104896e-02	
   4.6655143e+00	  -1.6433114e-01	   3.4269124e-02	   3.2537477e-02	   3.3773676e-02	   3.3150295e-02	   3.0977149e-02	
   4.7620209e+00	  -1.6423785e-01	   3.4026865e-02	   3.3377164e-02	   3.3785915e-02	   3.2778707e-02	   3.0806340e-02	
   4.8585275e+00	  -1.6446435e-01	   3.3723218e-02	   3.4287807e-02	   3.3836392e-02	   3.2639068e-02	   3.0641202e-02	
   4.9550342e+00	  -1.6484567e-01	   3.3510874e-02	   3.4889573e-02	   3.3903956e-02	   3.2790251e-02	   3.0516535e-02	
   5.0515408e+00	  -1.6514076e-01	   3.3487564e-02	   3.4941279e-02	   3.3959201e-02	   3.3153205e-02	   3.0457059e-02	
   5.1480474e+00	  -1.6517142e-01	   3.3652135e-02	   3.4456666e-02	   3.3983779e-02	   3.3553565e-02	   3.0474829e-02	
   5.2445540e+00	  -1.6491530e-01	   3.3919788e-02	   3.3678597e-02	   3.3980545e-02	   3.3813623e-02	   3.0568221e-02	
   5.3410606e+00	  -1.6453472e-01	   3.4158295e-02	   3.2993962e-02	   3.3969356e-02	   3.3838800e-02	   3.0719124e-02	
   5.4375672e+00	  -1.6419757e-01	   3.4277864e-02	   3.2660584e-02	   3.3965246e-02	   3.3645582e-02	   3.0895192e-02	
   5.5340738e+00	  -1.6403696e-01	   3.4237989e-02	   3.2792632e-02	   3.3967809e-02	   3.3336055e-02	   3.1054082e-02	
   5.6305804e+00	  -1.6411688e-01	   3.4063891e-02	   3.3332825e-02	   3.3970038e-02	   3.3057698e-02	   3.1150753e-02	
   5.7315497e+00	  -1.6434429e-01	   3.3839923e-02	   3.4035513e-02	   3.3956472e-02	   3.2929931e-02	   3.1152419e-02	
   5.8325190e+00	  -1.6454589e-01	   3.3683118e-02	   3.4552878e-02	   3.3918467e-02	   3.3014860e-02	   3.1049882e-02	
   5.9334882e+00	  -1.6457755e-01	   3.3663814e-02	   3.4669849e-02	   3.3868316e-02	   3.3254735e-02	   3.0878580e-02	
   6.0344575e+00	  -1.6441718e-01	   3.3782297e-02	   3.4384043e-02	   3.3837566e-02	   3.3527082e-02	   3.0701377e-02	
   6.1354268e+00	  -1.6415299e-01	   3.3976527e-02	   3.3875302e-02	   3.3855497e-02	   3.3708546e-02	   3.0584494e-02	
   6.2364224e+00	  -1.6393320e-01	   3.4155614e-02	   3.3412382e-02	   3.3929077e-02	   3.3733223e-02	   3.0569340e-02	
   6.3374181e+00	  -1.6385799e-01	   3.4244881e-02	   3.3205060e-02	   3.4031691e-02	   3.3613763e-02	   3.0654018e-02	
   6.4384137e+00	  -1.6393722e-01	   3.4218029e-02	   3.3320151e-02	   3.4115610e-02	   3.3425880e-02	   3.0794915e-02	
   6.5394094e+00	  -1.6407862e-01	   3.4102429e-02	   3.3659535e-02	   3.4134864e-02	   3.3262286e-02	   3.0927439e-02	
   6.6404051e+00	  -1.6417805e-01	   3.3960466e-02	   3.4043704e-02	   3.4075921e-02	   3.3191528e-02	   3.0997035e-02	
   6.7537259e+00	  -1.6415067e-01	   3.3846511e-02	   3.4312621e-02	   3.3948760e-02	   3.3237531e-02	   3.0976781e-02	
   6.8670466e+00	  -1.6402708e-01	   3.3827964e-02	   3.4322656e-02	   3.3837095e-02	   3.3368815e-02	   3.0884898e-02	
   6.9803674e+00	  -1.6388614e-01	   3.3899932e-02	   3.4106651e-02	   3.3801025e-02	   3.3511606e-02	   3.0779543e-02	
   7.0936882e+00	  -1.6381270e-01	   3.4016819e-02	   3.3804322e-02	   3.3858304e-02	   3.3596659e-02	   3.0718393e-02	
   7.2070090e+00	  -1.6384000e-01	   3.4116108e-02	   3.3584715e-02	   3.3974757e-02	   3.3589306e-02	   3.0728232e-02	
   7.3309388e+00	  -1.6392496e-01	   3.4152370e-02	   3.3550189e-02	   3.4085094e-02	   3.3495497e-02	   3.0795353e-02	
   7.4548686e+00	  -1.6396743e-01	   3.4104686e-02	   3.3716436e-02	   3.4102895e-02	   3.3373229e-02	   3.0862396e-02	
   7.5787984e+00	  -1.6391678e-01	   3.4011513e-02	   3.3962746e-02	   3.4018843e-02	   3.3291811e-02	   3.0876134e-02	
   7.7027282e+00	  -1.6381759e-01	   3.3930937e-02	   3.4143660e-02	   3.3898089e-02	   3.3290309e-02	   3.0827281e-02	
   7.8266580e+00	  -1.6376220e-01	   3.3906064e-02	   3.4168136e-02	   3.3829122e-02	   3.3361713e-02	   3.0752192e-02	
   7.9529333e+00	  -1.6379944e-01	   3.3942112e-02	   3.4037123e-02	   3.3855177e-02	   3.3460993e-02	   3.0702148e-02	
   8.0792085e+00	  -1.6389190e-01	   3.4015499e-02	   3.3823323e-02	   3.3951556e-02	   3.3529077e-02	   3.0706600e-02	
   8.2054838e+00	  -1.6393642e-01	   3.4073011e-02	   3.3654665e-02	   3.4029074e-02	   3.3523086e-02	   3.0752451e-02	
   8.3317591e+00	  -1.6388623e-01	   3.4083832e-02	   3.3620995e-02	   3.4031180e-02	   3.3440731e-02	   3.0801489e-02	
   8.4580344e+00	  -1.6378250e-01	   3.4042494e-02	   3.3739544e-02	   3.3960252e-02	   3.3326845e-02	   3.0817273e-02	
   8.6006801e+00	  -1.6371915e-01	   3.3963831e-02	   3.3963017e-02	   3.3863325e-02	   3.3242666e-02	   3.0785041e-02	
   8.7433258e+00	  -1.6378285e-01	   3.3901742e-02	   3.4124296e-02	   3.3826060e-02	   3.3260908e-02	   3.0722184e-02	
   8.8859716e+00	  -1.6391848e-01	   3.3897860e-02	   3.4089732e-02	   3.3871115e-02	   3.3365395e-02	   3.0669618e-02	
   9.0286173e+00	  -1.6399203e-01	   3.3951230e-02	   3.3868260e-02	   3.3944958e-02	   3.3473790e-02	   3.0653209e-02	
   9.1712631e+00	  -1.6392193e-01	   3.4017603e-02	   3.3618924e-02	   3.3971696e-02	   3.3492788e-02	   3.0671235e-02	
   9.3139088e+00	  -1.6377200e-01	   3.4041480e-02	   3.3537594e-02	   3.3925295e-02	   3.3392135e-02	   3.0702031e-02	
   9.4565546e+00	  -1.6369856e-01	   3.3997783e-02	   3.3697500e-02	   3.3849678e-02	   3.3238040e-02	   3.0721139e-02	
   9.6151264e+00	  -1.6380614e-01	   3.3903940e-02	   3.3999178e-02	   3.3808228e-02	   3.3143605e-02	   3.0712140e-02	
   9.7409551e+00	  -1.6397788e-01	   3.3844707e-02	   3.4135935e-02	   3.3829870e-02	   3.3192063e-02	   3.0680895e-02	
   9.8667838e+00	  -1.6407723e-01	   3.3839370e-02	   3.4053026e-02	   3.3869308e-02	   3.3320579e-02	   3.0639186e-02	
   9.9926126e+00	  -1.6402184e-01	   3.3888291e-02	   3.3797455e-02	   3.3885710e-02	   3.3436283e-02	   3.0602954e-02	
   1.0118441e+01	  -1.6386222e-01	   3.3955648e-02	   3.3545345e-02	   3.3865181e-02	   3.3451981e-02	   3.0588018e-02	
   1.0244270e+01	  -1.6373868e-01	   3.3993563e-02	   3.3470479e-02	   3.3829504e-02	   3.3350711e-02	   3.0601160e-02	
   1.0382573e+01	  -1.6377062e-01	   3.3969123e-02	   3.3639822e-02	   3.3809537e-02	   3.3185443e-02	   3.0635808e-02	
   1.0520876e+01	  -1.6395211e-01	   3.3889622e-02	   3.3924354e-02	   3.3820659e-02	   3.3087516e-02	   3.0661992e-02	
   1.0659179e+01	  -1.6411704e-01	   3.3810070e-02	   3.4083001e-02	   3.3836244e-02	   3.3130936e-02	   3.0651043e-02	
   1.0797482e+01	  -1.6411059e-01	   3.3786720e-02	   3.3977017e-02	   3.3823660e-02	   3.3275639e-02	   3.0600805e-02	
   1.0911297e+01	  -1.6397864e-01	   3.3822539e-02	   3.3748907e-02	   3.3790373e-02	   3.3378877e-02	   3.0552365e-02	
   1.1025112e+01	  -1.6383771e-01	   3.3884285e-02	   3.3539456e-02	   3.3762409e-02	   3.3396537e-02	   3.0525749e-02	
   1.1138926e+01	  -1.6380167e-01	   3.3931285e-02	   3.3474559e-02	   3.3764035e-02	   3.3324281e-02	   3.0534722e-02	
   1.1252741e+01	  -1.6387769e-01	   3.3939922e-02	   3.3559931e-02	   3.3791727e-02	   3.3207415e-02	   3.0570156e-02	
   1.1366555e+01	  -1.6400416e-01	   3.3905528e-02	   3.3728716e-02	   3.3821825e-02	   3.3109590e-02	   3.0607442e-02	
   1.1496131e+01	  -1.6410783e-01	   3.3836622e-02	   3.3896817e-02	   3.3827696e-02	   3.3082095e-02	   3.0620517e-02	
   1.1625707e+01	  -1.6409497e-01	   3.3778412e-02	   3.3929759e-02	   3.3789913e-02	   3.3151401e-02	   3.0589754e-02	
   1.1755283e+01	  -1.6398927e-01	   3.3767098e-02	   3.3817087e-02	   3.3731600e-02	   3.3257760e-02	   3.0534870e-02	
   1.1884859e+01	  -1.6389608e-01	   3.3806237e-02	   3.3652893e-02	   3.3699877e-02	   3.3318412e-02	   3.0494913e-02	
   1.2014435e+01	  -1.6390497e-01	   3.3865017e-02	   3.3554564e-02	   3.3724317e-02	   3.3290443e-02	   3.0497585e-02	
   1.2156359e+01	  -1.6401529e-01	   3.3901881e-02	   3.3579937e-02	   3.3790740e-02	   3.3190280e-02	   3.0540728e-02	
   1.2298282e+01	  -1.6411804e-01	   3.3880234e-02	   3.3699465e-02	   3.3833141e-02	   3.3099153e-02	   3.0584430e-02	
   1.2440205e+01	  -1.6410944e-01	   3.3814695e-02	   3.3806783e-02	   3.3802069e-02	   3.3086692e-02	   3.0586721e-02	
   1.2582128e+01	  -1.6400596e-01	   3.3754821e-02	   3.3824800e-02	   3.3718218e-02	   3.3154127e-02	   3.0543470e-02	
   1.2724051e+01	  -1.6392433e-01	   3.3746537e-02	   3.3754857e-02	   3.3657901e-02	   3.3238913e-02	   3.0491396e-02	
   1.2871255e+01	  -1.6395986e-01	   3.3797380e-02	   3.3654349e-02	   3.3682093e-02	   3.3271403e-02	   3.0473927e-02	
   1.3018459e+01	  -1.6408105e-01	   3.3864983e-02	   3.3594711e-02	   3.3772874e-02	   3.3224394e-02	   3.0504891e-02	
   1.3165663e+01	  -1.6415396e-01	   3.3890177e-02	   3.3606115e-02	   3.3838328e-02	   3.3141992e-02	   3.0551118e-02	
   1.3312867e+01	  -1.6409268e-01	   3.3848478e-02	   3.3673010e-02	   3.3806820e-02	   3.3091799e-02	   3.0567713e-02	
   1.3460071e+01	  -1.6396559e-01	   3.3772848e-02	   3.3752724e-02	   3.3703847e-02	   3.3110958e-02	   3.0540842e-02	
   1.3607275e+01	  -1.6391703e-01	   3.3726488e-02	   3.3795843e-02	   3.3630995e-02	   3.3175749e-02	   3.0497825e-02	
   1.3759198e+01	  -1.6402176e-01	   3.3752290e-02	   3.3766581e-02	   3.3666598e-02	   3.3235192e-02	   3.0478637e-02	
   1.3911121e+01	  -1.6413565e-01	   3.3815190e-02	   3.3671595e-02	   3.3760000e-02	   3.3240042e-02	   3.0495101e-02	
   1.4063044e+01	  -1.6414918e-01	   3.3874364e-02	   3.3578661e-02	   3.3823509e-02	   3.3192357e-02	   3.0524663e-02	
   1.4214967e+01	  -1.6405067e-01	   3.3878761e-02	   3.3568274e-02	   3.3799510e-02	   3.3134447e-02	   3.0540741e-02	
   1.4366890e+01	  -1.6394003e-01	   3.3819550e-02	   3.3664504e-02	   3.3711351e-02	   3.3109938e-02	   3.0534124e-02	
   1.4536585e+01	  -1.6394502e-01	   3.3742579e-02	   3.3808541e-02	   3.3646077e-02	   3.3136422e-02	   3.0515291e-02	
   1.4687622e+01	  -1.6405517e-01	   3.3732191e-02	   3.3843418e-02	   3.3677414e-02	   3.3183106e-02	   3.0506674e-02	
   1.4805380e+01	  -1.6413790e-01	   3.3767003e-02	   3.3785356e-02	   3.3738045e-02	   3.3214751e-02	   3.0507501e-02	
   1.4923138e+01	  -1.6415391e-01	   3.3818855e-02	   3.3683094e-02	   3.3786558e-02	   3.3226084e-02	   3.0511812e-02	
   1.4958465e+01	  -1.6414266e-01	   3.3835185e-02	   3.3648603e-02	   3.3795211e-02	   3.3224618e-02	   3.0513425e-02	
   1.4993792e+01	  -1.6412361e-01	   3.3849313e-02	   3.3617717e-02	   3.3798674e-02	   3.3220533e-02	   3.0514904e-02	
   1.5029120e+01	  -1.6409903e-01	   3.3860502e-02	   3.3592439e-02	   3.3797255e-02	   3.3214200e-02	   3.0516258e-02	
   1.5064447e+01	  -1.6407139e-01	   3.3868262e-02	   3.3574259e-02	   3.3791609e-02	   3.3206069e-02	   3.0517539e-02	
   1.5168970e+01	  -1.6401063e-01	   3.3864185e-02	   3.3582710e-02	   3.3762385e-02	   3.3179395e-02	   3.0521781e-02	
   1.5273493e+01	  -1.6398880e-01	   3.3843931e-02	   3.3630788e-02	   3.3738308e-02	   3.3159871e-02	   3.0526184e-02	
   1.5378017e+01	  -1.6399993e-01	   3.3820641e-02	   3.3687685e-02	   3.3727331e-02	   3.3152238e-02	   3.0529571e-02	
   1.5516114e+01	  -1.6403524e-01	   3.3798056e-02	   3.3744467e-02	   3.3728671e-02	   3.3156890e-02	   3.0531458e-02	
   1.5654211e+01	  -1.6406768e-01	   3.3793027e-02	   3.3759577e-02	   3.3741268e-02	   3.3173617e-02	   3.0529742e-02	
   1.5695640e+01	  -1.6407393e-01	   3.3795489e-02	   3.3754579e-02	   3.3746191e-02	   3.3180182e-02	   3.0528528e-02	
   1.5737069e+01	  -1.6407630e-01	   3.3799807e-02	   3.3745081e-02	   3.3750496e-02	   3.3186488e-02	   3.0527095e-02	
   1.5778498e+01	  -1.6407487e-01	   3.3805491e-02	   3.3732318e-02	   3.3753820e-02	   3.3192098e-02	   3.0525584e-02	
   1.5819927e+01	  -1.6407009e-01	   3.3811991e-02	   3.3717680e-02	   3.3755974e-02	   3.3196659e-02	   3.0524153e-02	
   1.5979475e+01	  -1.6404205e-01	   3.3833078e-02	   3.3672634e-02	   3.3756516e-02	   3.3202359e-02	   3.0522199e-02	
   1.6027339e+01	  -1.6403128e-01	   3.3838002e-02	   3.3663067e-02	   3.3754499e-02	   3.3200511e-02	   3.0522737e-02	
   1.6075203e+01	  -1.6402271e-01	   3.3840941e-02	   3.3658601e-02	   3.3752312e-02	   3.3197218e-02	   3.0524045e-02	
   1.6123068e+01	  -1.6401726e-01	   3.3841800e-02	   3.3659376e-02	   3.3750433e-02	   3.3192946e-02	   3.0526041e-02	
   1.6170932e+01	  -1.6401530e-01	   3.3840736e-02	   3.3664890e-02	   3.3749224e-02	   3.3188245e-02	   3.0528550e-02	
   1.6241463e+01	  -1.6401819e-01	   3.3836565e-02	   3.3679128e-02	   3.3749026e-02	   3.3181821e-02	   3.0532599e-02	
   1.6311994e+01	  -1.6402608e-01	   3.3830562e-02	   3.3697282e-02	   3.3750537e-02	   3.3177073e-02	   3.0536409e-02	
   1.6382525e+01	  -1.6403601e-01	   3.3824373e-02	   3.3715124e-02	   3.3753148e-02	   3.3174931e-02	   3.0539254e-02	
   1.6453056e+01	  -1.6404489e-01	   3.3819483e-02	   3.3729026e-02	   3.3755968e-02	   3.3175717e-02	   3.0540654e-02	
   1.6655958e+01	  -1.6405321e-01	   3.3817007e-02	   3.3738684e-02	   3.3760689e-02	   3.3188772e-02	   3.0537992e-02	
   1.6858860e+01	  -1.6403276e-01	   3.3831609e-02	   3.3707980e-02	   3.3757989e-02	   3.3204650e-02	   3.0531417e-02	
   1.7061761e+01	  -1.6401024e-01	   3.3847448e-02	   3.3677854e-02	   3.3755583e-02	   3.3206974e-02	   3.0531686e-02	
   1.7264663e+01	  -1.6401815e-01	   3.3846003e-02	   3.3692417e-02	   3.3762602e-02	   3.3193541e-02	   3.0542621e-02	
   1.7467565e+01	  -1.6404664e-01	   3.3831084e-02	   3.3737873e-02	   3.3774392e-02	   3.3182649e-02	   3.0553248e-02	
   1.7732191e+01	  -1.6404763e-01	   3.3823742e-02	   3.3758862e-02	   3.3772835e-02	   3.3193337e-02	   3.0549517e-02	
   1.7996816e+01	  -1.6401146e-01	   3.3842129e-02	   3.3716330e-02	   3.3759254e-02	   3.3218063e-02	   3.0536383e-02	
   1.8261442e+01	  -1.6399357e-01	   3.3862600e-02	   3.3674446e-02	   3.3761906e-02	   3.3221200e-02	   3.0538184e-02	
   1.8526068e+01	  -1.6402883e-01	   3.3855927e-02	   3.3704026e-02	   3.3786273e-02	   3.3197993e-02	   3.0557629e-02	
   1.8790694e+01	  -1.6404107e-01	   3.3837229e-02	   3.3754312e-02	   3.3788021e-02	   3.3187712e-02	   3.0563005e-02	
   1.9066425e+01	  -1.6402139e-01	   3.3835309e-02	   3.3760686e-02	   3.3768864e-02	   3.3205584e-02	   3.0550360e-02	
   1.9342157e+01	  -1.6400258e-01	   3.3854312e-02	   3.3715665e-02	   3.3763128e-02	   3.3226467e-02	   3.0541764e-02	
   1.9617889e+01	  -1.6401284e-01	   3.3865441e-02	   3.3688021e-02	   3.3782415e-02	   3.3222457e-02	   3.0550767e-02	
   1.9893621e+01	  -1.6403189e-01	   3.3853734e-02	   3.3721508e-02	   3.3798382e-02	   3.3198099e-02	   3.0564816e-02	
   2.0169353e+01	  -1.6402276e-01	   3.3836622e-02	   3.3771500e-02	   3.3779870e-02	   3.3190726e-02	   3.0560452e-02	
   2.0513734e+01	  -1.6400073e-01	   3.3843776e-02	   3.3754538e-02	   3.3754579e-02	   3.3219862e-02	   3.0542333e-02	
   2.0858116e+01	  -1.6401440e-01	   3.3864924e-02	   3.3692112e-02	   3.3779516e-02	   3.3234271e-02	   3.0546367e-02	
   2.1202498e+01	  -1.6402903e-01	   3.3863032e-02	   3.3695227e-02	   3.3803218e-02	   3.3207824e-02	   3.0563775e-02	
   2.1546879e+01	  -1.6401789e-01	   3.3843898e-02	   3.3756078e-02	   3.3782404e-02	   3.3187601e-02	   3.0562238e-02	
   2.1891261e+01	  -1.6400925e-01	   3.3837519e-02	   3.3773220e-02	   3.3755063e-02	   3.3209266e-02	   3.0544038e-02	
   2.2235643e+01	  -1.6402272e-01	   3.3860581e-02	   3.3699292e-02	   3.3777862e-02	   3.3239445e-02	   3.0540451e-02	
   2.2580024e+01	  -1.6402726e-01	   3.3866020e-02	   3.3676931e-02	   3.3801442e-02	   3.3216740e-02	   3.0557484e-02	
   2.2946358e+01	  -1.6401652e-01	   3.3845739e-02	   3.3746170e-02	   3.3780655e-02	   3.3180373e-02	   3.0563030e-02	
   2.3312693e+01	  -1.6401975e-01	   3.3834036e-02	   3.3780285e-02	   3.3756969e-02	   3.3197767e-02	   3.0546722e-02	
   2.3679027e+01	  -1.6403292e-01	   3.3851762e-02	   3.3711790e-02	   3.3776751e-02	   3.3235361e-02	   3.0538167e-02	
   2.4045361e+01	  -1.6402686e-01	   3.3867719e-02	   3.3661991e-02	   3.3801598e-02	   3.3219874e-02	   3.0552030e-02	
   2.4411695e+01	  -1.6401283e-01	   3.3848724e-02	   3.3733706e-02	   3.3779241e-02	   3.3172786e-02	   3.0562556e-02	
   2.4778029e+01	  -1.6402751e-01	   3.3824993e-02	   3.3803573e-02	   3.3749374e-02	   3.3184423e-02	   3.0548160e-02	
   2.5151097e+01	  -1.6404611e-01	   3.3844445e-02	   3.3722486e-02	   3.3774293e-02	   3.3243796e-02	   3.0531784e-02	
   2.5524166e+01	  -1.6402675e-01	   3.3864922e-02	   3.3661025e-02	   3.3794998e-02	   3.3226781e-02	   3.0545374e-02	
   2.5816856e+01	  -1.6401404e-01	   3.3855182e-02	   3.3714542e-02	   3.3780122e-02	   3.3178916e-02	   3.0558877e-02	
   2.6109545e+01	  -1.6403040e-01	   3.3831828e-02	   3.3786575e-02	   3.3760106e-02	   3.3175141e-02	   3.0554152e-02	
   2.6402235e+01	  -1.6404947e-01	   3.3832570e-02	   3.3756420e-02	   3.3769035e-02	   3.3223035e-02	   3.0538619e-02	
   2.6694925e+01	  -1.6403153e-01	   3.3859792e-02	   3.3663327e-02	   3.3791420e-02	   3.3242645e-02	   3.0537127e-02	
   2.6987614e+01	  -1.6400623e-01	   3.3871685e-02	   3.3659002e-02	   3.3790014e-02	   3.3198696e-02	   3.0552933e-02	
   2.7315433e+01	  -1.6402319e-01	   3.3844463e-02	   3.3761145e-02	   3.3769189e-02	   3.3164147e-02	   3.0559273e-02	
   2.7643252e+01	  -1.6405126e-01	   3.3825222e-02	   3.3789047e-02	   3.3766298e-02	   3.3199985e-02	   3.0544677e-02	
   2.7971070e+01	  -1.6403821e-01	   3.3846746e-02	   3.3699268e-02	   3.3781854e-02	   3.3240688e-02	   3.0534634e-02	
   2.8298889e+01	  -1.6401117e-01	   3.3871891e-02	   3.3652840e-02	   3.3788351e-02	   3.3215713e-02	   3.0546325e-02	
   2.8626708e+01	  -1.6401986e-01	   3.3855742e-02	   3.3735140e-02	   3.3776266e-02	   3.3165439e-02	   3.0560799e-02	
   2.8955362e+01	  -1.6405155e-01	   3.3823535e-02	   3.3805482e-02	   3.3767539e-02	   3.3181828e-02	   3.0551339e-02	
   2.9284017e+01	  -1.6404654e-01	   3.3834226e-02	   3.3729231e-02	   3.3777268e-02	   3.3244360e-02	   3.0532030e-02	
   2.9612672e+01	  -1.6400871e-01	   3.3876504e-02	   3.3627237e-02	   3.3789823e-02	   3.3241356e-02	   3.0538379e-02	
   2.9941326e+01	  -1.6400889e-01	   3.3874894e-02	   3.3693049e-02	   3.3784256e-02	   3.3164528e-02	   3.0564052e-02	
   3.0269981e+01	  -1.6404356e-01	   3.3832543e-02	   3.3796735e-02	   3.3772895e-02	   3.3163390e-02	   3.0559275e-02	
   3.0535316e+01	  -1.6405968e-01	   3.3813092e-02	   3.3793652e-02	   3.3768894e-02	   3.3226826e-02	   3.0535516e-02	
   3.0800650e+01	  -1.6402853e-01	   3.3853266e-02	   3.3681285e-02	   3.3780146e-02	   3.3252276e-02	   3.0529905e-02	
   3.1065985e+01	  -1.6401069e-01	   3.3882028e-02	   3.3648707e-02	   3.3789550e-02	   3.3207648e-02	   3.0549626e-02	
   3.1331320e+01	  -1.6403080e-01	   3.3859327e-02	   3.3739850e-02	   3.3785472e-02	   3.3156529e-02	   3.0567177e-02	
   3.1596655e+01	  -1.6405581e-01	   3.3818073e-02	   3.3817926e-02	   3.3772092e-02	   3.3177455e-02	   3.0555486e-02	
   3.1868630e+01	  -1.6404191e-01	   3.3824774e-02	   3.3750195e-02	   3.3768603e-02	   3.3246685e-02	   3.0529526e-02	
   3.2140606e+01	  -1.6401171e-01	   3.3875957e-02	   3.3630367e-02	   3.3784089e-02	   3.3257475e-02	   3.0529887e-02	
   3.2412581e+01	  -1.6401236e-01	   3.3894962e-02	   3.3646238e-02	   3.3798610e-02	   3.3180902e-02	   3.0560552e-02	
   3.2684557e+01	  -1.6405013e-01	   3.3840938e-02	   3.3800273e-02	   3.3786098e-02	   3.3131313e-02	   3.0574974e-02	
   3.2956532e+01	  -1.6406064e-01	   3.3792606e-02	   3.3853501e-02	   3.3759330e-02	   3.3196949e-02	   3.0546040e-02	
   3.3228508e+01	  -1.6403117e-01	   3.3833071e-02	   3.3704730e-02	   3.3762934e-02	   3.3289799e-02	   3.0514409e-02	
   3.3500483e+01	  -1.6401472e-01	   3.3887152e-02	   3.3616942e-02	   3.3791999e-02	   3.3246764e-02	   3.0535232e-02	
   3.3596119e+01	  -1.6401766e-01	   3.3893930e-02	   3.3634271e-02	   3.3801602e-02	   3.3200030e-02	   3.0552646e-02	
   3.3691755e+01	  -1.6402826e-01	   3.3877741e-02	   3.3701943e-02	   3.3800622e-02	   3.3153679e-02	   3.0567615e-02	
   3.3787391e+01	  -1.6404312e-01	   3.3858537e-02	   3.3758955e-02	   3.3793658e-02	   3.3141586e-02	   3.0570236e-02	
   3.3883027e+01	  -1.6405372e-01	   3.3836361e-02	   3.3797946e-02	   3.3781553e-02	   3.3159830e-02	   3.0564509e-02	
   3.3978663e+01	  -1.6405506e-01	   3.3817821e-02	   3.3814789e-02	   3.3768727e-02	   3.3187260e-02	   3.0554512e-02	
   3.4021849e+01	  -1.6405244e-01	   3.3814208e-02	   3.3811872e-02	   3.3764818e-02	   3.3199213e-02	   3.0549326e-02	
   3.4065034e+01	  -1.6404850e-01	   3.3814785e-02	   3.3800922e-02	   3.3763055e-02	   3.3210489e-02	   3.0544306e-02	
   3.4108219e+01	  -1.6404400e-01	   3.3818539e-02	   3.3783889e-02	   3.3763115e-02	   3.3221081e-02	   3.0539886e-02	
   3.4151404e+01	  -1.6403946e-01	   3.3824716e-02	   3.3762984e-02	   3.3764765e-02	   3.3230210e-02	   3.0536424e-02	
   3.4276418e+01	  -1.6403120e-01	   3.3846984e-02	   3.3710397e-02	   3.3775426e-02	   3.3236229e-02	   3.0535457e-02	
   3.4401432e+01	  -1.6402821e-01	   3.3862451e-02	   3.3684774e-02	   3.3784840e-02	   3.3226655e-02	   3.0540329e-02	
   3.4526446e+01	  -1.6402885e-01	   3.3866985e-02	   3.3686441e-02	   3.3789100e-02	   3.3211512e-02	   3.0546568e-02	
   3.4586383e+01	  -1.6402983e-01	   3.3866206e-02	   3.3693410e-02	   3.3789531e-02	   3.3204252e-02	   3.0549322e-02	
   3.4646320e+01	  -1.6403112e-01	   3.3863374e-02	   3.3703762e-02	   3.3788688e-02	   3.3198212e-02	   3.0551419e-02	
   3.4706257e+01	  -1.6403251e-01	   3.3859271e-02	   3.3715388e-02	   3.3786936e-02	   3.3194062e-02	   3.0552659e-02	
   3.4767008e+01	  -1.6403389e-01	   3.3854565e-02	   3.3727038e-02	   3.3784671e-02	   3.3191647e-02	   3.0553160e-02	
   3.4785233e+01	  -1.6403429e-01	   3.3853098e-02	   3.3730380e-02	   3.3783923e-02	   3.3191301e-02	   3.0553156e-02	
   3.4803459e+01	  -1.6403467e-01	   3.3851652e-02	   3.3733537e-02	   3.3783166e-02	   3.3191161e-02	   3.0553072e-02	
   3.4821684e+01	  -1.6403504e-01	   3.3850244e-02	   3.3736474e-02	   3.3782412e-02	   3.3191228e-02	   3.0552910e-02	
   3.4839909e+01	  -1.6403539e-01	   3.3848892e-02	   3.3739157e-02	   3.3781670e-02	   3.3191496e-02	   3.0552673e-02	
   3.5000000e+01	  -1.6403680e-01	   3.3844541e-02	   3.3743471e-02	   3.3778795e-02	   3.3199452e-02	   3.0549031e-02	


==> PSet_SecCen.txt <==
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   1.0000000e-06	  -1.4106775e-19	  -4.0914748e-20	  -3.2316403e-20	  -4.9051273e-20	  -6.1539776e-19	  -1.2541592e-19	
   2.0000000e-06	   2.1453252e-19	  -1.9339096e-19	   1.5867659e-19	   1.6742489e-19	  -1.6721974e-19	   2.0109783e-19	
   3.0000000e-06	  -9.8218557e-20	  -1.3132970e-19	  -1.9984009e-19	  -8.9030566e-20	   4.9556815e-19	  -3.3353545e-19	
   1.3000000e-05	  -1.9545381e-18	   3.9498348e-18	   1.2731411e-18	   3.8824384e-19	  -5.8496376e-18	   8.7136041e-19	
   2.3000000e-05	   4.0446428e-18	   1.1348903e-18	   3.8098537e-19	   1.2176107e-18	   3.8398678e-18	  -2.7982372e-19	
   3.3000000e-05	  -2.7786773e-18	  -4.3710056e-18	   2.4885568e-19	   2.3727890e-18	   2.9888524e-18	  -1.5592625e-18	
   1.3300000e-04	   2.5347218e-17	   3.6442554e-17	   1.8395130e-18	  -1.1153794e-17	  -7.1489492e-18	   6.7212288e-18	
   2.3300000e-04	   3.2753084e-18	  -6.9083106e-18	  -1.7100469e-17	  -1.5297157e-17	  -6.4457742e-18	  -5.4662253e-18	
   3.3300000e-04	  -1.3617426e-17	   2.1670551e-18	   2.2755196e-17	   1.0827470e-17	   4.0974083e-17	   1.0153109e-17	
   1.3330000e-03	  -1.7955171e-19	   7.2799354e-17	   1.1335637e-18	   7.7620374e-17	  -6.2811048e-16	   4.0976786e-17	
   2.3330000e-03	  -5.3365010e-17	  -1.2480867e-16	   6.1862053e-17	   6.0170207e-17	  -1.3389539e-16	   1.1109532e-16	
   3.3330000e-03	  -4.1420098e-17	  -1.3933110e-16	  -1.0894114e-16	   4.0364256e-17	   6.6926711e-17	  -4.1540523e-17	
   1.3333000e-02	   4.8270455e-16	  -6.0644993e-16	  -2.0850220e-16	   3.2559295e-16	   3.8765855e-16	  -5.7338956e-17	
   2.3333000e-02	  -2.1227620e-16	  -3.0653443e-16	   1.6064529e-16	   2.7717324e-17	   4.7320855e-16	   1.8236769e-16	
   3.3333000e-02	  -6.2300775e-16	   1.8831047e-15	   4.2027966e-16	  -8.3889950e-16	  -8.1529858e-16	   5.9417770e-17	
   1.3333300e-01	  -9.4516937e-16	  -1.6826534e-15	   2.7965526e-15	  -4.7480342e-16	   8.3964570e-16	  -1.0879311e-16	
   2.3333300e-01	   1.6756969e-15	  -2.8765784e-15	   1.1832596e-15	  -6.0010883e-16	  -9.6740010e-16	   6.6579436e-16	
   3.3333300e-01	  -5.3191139e-16	  -1.9326624e-15	   1.8338869e-15	  -5.7299789e-16	   9.0039094e-16	   1.0656977e-15	
   1.0000000e+00	  -4.8619251e-16	  -1.7492124e-15	   3.2573373e-15	   8.6185903e-16	  -9.0673716e-16	  -7.4674030e-16	
   1.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   1.0000010e+00	  -2.4424136e-14	  -2.4424810e-14	  -2.4424826e-14	   1.4664680e-19	  -2.4424578e-14	  -2.4424884e-14	
   1.0000020e+00	  -2.4404616e-14	  -2.4419006e-14	  -2.4417959e-14	  -2.3490957e-19	  -2.4420060e-14	  -2.4416045e-14	
   1.0000030e+00	  -2.4421416e-14	  -2.4423992e-14	  -2.4423848e-14	  -4.3831241e-19	  -2.4423445e-14	  -2.4423265e-14	
   1.0000130e+00	  -2.4424089e-14	  -2.4422011e-14	  -2.4424454e-14	   7.7332415e-20	  -2.4417538e-14	  -2.4421657e-14	
   1.0000230e+00	  -2.4425380e-14	  -2.4426071e-14	  -2.4426631e-14	   7.5027481e-19	  -2.4427012e-14	  -2.4423912e-14	
   1.0000330e+00	  -2.4422044e-14	  -2.4421486e-14	  -2.4424741e-14	  -2.5436655e-18	  -2.4422165e-14	  -2.4427562e-14	
   1.0001330e+00	  -3.0024234e-15	  -2.4434799e-14	  -2.4399095e-14	  -1.8591320e-17	  -2.4427045e-14	  -2.4418026e-14	
   1.0002330e+00	  -2.2677363e-15	  -2.4359541e-14	  -2.4427810e-14	  -6.5477438e-17	  -2.4413580e-14	  -2.4434962e-14	
   1.0003330e+00	  -1.0863390e-15	  -2.4390940e-14	  -2.4432374e-14	  -1.0188351e-16	  -2.4419495e-14	  -2.4431895e-14	
   1.0010000e+00	  -1.0967609e-15	  -1.2252185e-14	  -9.6166391e-15	  -3.2275294e-16	  -1.1865204e-14	  -1.1042785e-14	
   1.0010000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   1.0010010e+00	  -1.6980248e-06	  -2.4423648e-14	   6.8042454e-19	   2.0738831e-20	  -2.4424895e-14	  -8.6169330e-20	
   1.0010020e+00	  -3.3855522e-06	  -2.3031648e-14	   1.6737704e-15	   2.1816844e-19	  -2.4419503e-14	  -1.9833604e-19	
   1.0010030e+00	  -5.0624263e-06	  -2.1408025e-14	   3.6397876e-15	   5.9583811e-21	  -2.4424399e-14	   2.3808634e-19	
   1.0010130e+00	  -2.0959943e-05	   5.4099234e-12	   6.5335659e-12	   8.3402433e-18	  -2.4419616e-14	  -1.2312455e-18	
   1.0010230e+00	  -3.5917491e-05	   2.6871141e-11	   3.2334586e-11	   6.0646749e-16	  -2.4268766e-14	   7.7120544e-17	
   1.0010330e+00	  -4.9972968e-05	   8.0341497e-11	   9.6569756e-11	   1.8990249e-15	  -2.3927342e-14	   2.3204305e-16	
   1.0011330e+00	  -1.4065932e-04	   3.3074887e-08	   3.8973559e-08	   5.2695241e-11	   1.5828976e-11	   7.0288449e-12	
   1.0012330e+00	  -1.9502714e-04	   1.4549205e-07	   1.7052951e-07	   3.3819399e-10	   1.0337372e-10	   4.4961746e-11	
   1.0013330e+00	  -2.2746220e-04	   3.8956392e-07	   4.5427715e-07	   1.2331081e-09	   3.8482113e-10	   1.6520356e-10	
   1.0015557e+00	  -2.6192452e-04	   1.9410546e-06	   2.2265527e-06	   1.4258554e-08	   4.9194110e-09	   2.0238430e-09	
   1.0017785e+00	  -2.8255807e-04	   4.8918111e-06	   5.5548897e-06	   5.2745664e-08	   1.9100283e-08	   7.7040363e-09	
   1.0020000e+00	  -3.0099535e-04	   9.4440388e-06	   1.0635864e-05	   1.3508225e-07	   5.0919035e-08	   2.0203536e-08	
   1.0020000e+00	  -3.0099535e-04	   9.4440396e-06	   1.0635863e-05	   1.3508147e-07	   5.0918540e-08	   2.0203204e-08	
   1.0020010e+00	  -3.0277352e-04	   9.4659280e-06	   1.0660267e-05	   1.3548926e-07	   5.1076906e-08	   2.0265694e-08	
   1.0020020e+00	  -3.0454124e-04	   9.4878510e-06	   1.0684706e-05	   1.3589807e-07	   5.1235683e-08	   2.0328341e-08	
   1.0020030e+00	  -3.0629835e-04	   9.5098075e-06	   1.0709183e-05	   1.3630802e-07	   5.1394889e-08	   2.0391189e-08	
   1.0020130e+00	  -3.2300234e-04	   9.7323456e-06	   1.0957181e-05	   1.4050103e-07	   5.3022852e-08	   2.1030339e-08	
   1.0020230e+00	  -3.3877127e-04	   9.9582835e-06	   1.1208881e-05	   1.4479892e-07	   5.4694640e-08	   2.1684931e-08	
   1.0020330e+00	  -3.5364337e-04	   1.0187713e-05	   1.1464380e-05	   1.4920645e-07	   5.6410852e-08	   2.2356999e-08	
   1.0021330e+00	  -4.5305525e-04	   1.2818732e-05	   1.4386542e-05	   2.0421989e-07	   7.8127666e-08	   3.0814402e-08	
   1.0022330e+00	  -5.1685557e-04	   1.5879379e-05	   1.7778042e-05	   2.7362712e-07	   1.0593957e-07	   4.1580620e-08	
   1.0023330e+00	  -5.5948586e-04	   1.9430330e-05	   2.1705428e-05	   3.6012265e-07	   1.4110548e-07	   5.5113734e-08	
   1.0025557e+00	  -6.2015020e-04	   2.9951675e-05	   3.3294515e-05	   6.5856416e-07	   2.6648761e-07	   1.0273582e-07	
   1.0027784e+00	  -6.7062662e-04	   4.3545384e-05	   4.8202451e-05	   1.1053291e-06	   4.5984902e-07	   1.7531940e-07	
   1.0030000e+00	  -7.2221007e-04	   6.0285016e-05	   6.6480825e-05	   1.7383928e-06	   7.4133709e-07	   2.7988675e-07	
   1.0030000e+00	  -7.2221007e-04	   6.0285016e-05	   6.6480825e-05	   1.7383922e-06	   7.4133704e-07	   2.7988708e-07	
   1.0030010e+00	  -7.2413930e-04	   6.0363228e-05	   6.6566176e-05	   1.7414060e-06	   7.4268169e-07	   2.8038631e-07	
   1.0030020e+00	  -7.2605814e-04	   6.0441507e-05	   6.6651594e-05	   1.7444238e-06	   7.4402827e-07	   2.8088623e-07	
   1.0030030e+00	  -7.2796646e-04	   6.0519851e-05	   6.6737083e-05	   1.7474455e-06	   7.4537697e-07	   2.8138612e-07	
   1.0030130e+00	  -7.4618905e-04	   6.1308983e-05	   6.7598056e-05	   1.7780211e-06	   7.5902993e-07	   2.8644957e-07	
   1.0030230e+00	  -7.6348397e-04	   6.2104603e-05	   6.8465964e-05	   1.8090060e-06	   7.7287899e-07	   2.9158383e-07	
   1.0030330e+00	  -7.7988951e-04	   6.2906855e-05	   6.9340957e-05	   1.8404136e-06	   7.8693008e-07	   2.9679167e-07	
   1.0031330e+00	  -8.9524089e-04	   7.1529546e-05	   7.8733538e-05	   2.1937833e-06	   9.4643800e-07	   3.5570688e-07	
   1.0032330e+00	  -9.7563411e-04	   8.0873113e-05	   8.8899877e-05	   2.5952529e-06	   1.1294405e-06	   4.2305172e-07	
   1.0033330e+00	  -1.0354899e-03	   9.0993759e-05	   9.9901837e-05	   3.0497256e-06	   1.3386069e-06	   4.9974839e-07	
   1.0035556e+00	  -1.1371159e-03	   1.1734218e-04	   1.2849828e-04	   4.3439986e-06	   1.9466537e-06	   7.2103968e-07	
   1.0037783e+00	  -1.2311722e-03	   1.4795730e-04	   1.6166855e-04	   5.9899120e-06	   2.7353521e-06	   1.0060693e-06	
   1.0040000e+00	  -1.3286316e-03	   1.8275921e-04	   1.9930889e-04	   8.0344252e-06	   3.7332298e-06	   1.3644262e-06	
   1.0040000e+00	  -1.3286316e-03	   1.8275921e-04	   1.9930889e-04	   8.0344248e-06	   3.7332296e-06	   1.3644265e-06	
   1.0040010e+00	  -1.3307683e-03	   1.8291976e-04	   1.9948248e-04	   8.0439835e-06	   3.7379076e-06	   1.3661047e-06	
   1.0040020e+00	  -1.3328946e-03	   1.8308040e-04	   1.9965617e-04	   8.0535506e-06	   3.7425891e-06	   1.3677845e-06	
   1.0040030e+00	  -1.3350104e-03	   1.8324112e-04	   1.9982995e-04	   8.0631267e-06	   3.7472756e-06	   1.3694668e-06	
   1.0040130e+00	  -1.3553129e-03	   1.8485585e-04	   2.0157576e-04	   8.1596267e-06	   3.7945335e-06	   1.3864187e-06	
   1.0040230e+00	  -1.3746930e-03	   1.8647915e-04	   2.0333070e-04	   8.2569779e-06	   3.8422408e-06	   1.4035275e-06	
   1.0040330e+00	  -1.3931892e-03	   1.8811119e-04	   2.0509496e-04	   8.3552013e-06	   3.8904088e-06	   1.4207979e-06	
   1.0041330e+00	  -1.5298782e-03	   2.0520576e-04	   2.2356545e-04	   9.4162068e-06	   4.4140289e-06	   1.6081406e-06	
   1.0042330e+00	  -1.6320694e-03	   2.2321108e-04	   2.4301250e-04	   1.0570935e-05	   4.9879057e-06	   1.8129921e-06	
   1.0043330e+00	  -1.7141642e-03	   2.4217775e-04	   2.6349288e-04	   1.1825889e-05	   5.6159212e-06	   2.0366664e-06	
   1.0045555e+00	  -1.8670257e-03	   2.8894457e-04	   3.1397735e-04	   1.5120501e-05	   7.2885477e-06	   2.6297113e-06	
   1.0047780e+00	  -2.0140961e-03	   3.4070092e-04	   3.6983043e-04	   1.9008725e-05	   9.2908698e-06	   3.3366165e-06	
   1.0050000e+00	  -2.1662407e-03	   3.9729802e-04	   4.3088494e-04	   2.3541729e-05	   1.1656850e-05	   4.1686835e-06	
   1.0050000e+00	  -2.1662407e-03	   3.9729802e-04	   4.3088494e-04	   2.3541729e-05	   1.1656850e-05	   4.1686837e-06	
   1.0050010e+00	  -2.1686232e-03	   3.9755715e-04	   4.3116446e-04	   2.3562699e-05	   1.1667818e-05	   4.1725383e-06	
   1.0050020e+00	  -2.1709954e-03	   3.9781637e-04	   4.3144408e-04	   2.3583682e-05	   1.1678793e-05	   4.1763955e-06	
   1.0050030e+00	  -2.1733572e-03	   3.9807570e-04	   4.3172381e-04	   2.3604679e-05	   1.1689775e-05	   4.1802553e-06	
   1.0050130e+00	  -2.1961227e-03	   4.0067753e-04	   4.3453034e-04	   2.3815826e-05	   1.1800275e-05	   4.2190864e-06	
   1.0050230e+00	  -2.2179698e-03	   4.0328914e-04	   4.3734736e-04	   2.4028322e-05	   1.1911539e-05	   4.2581801e-06	
   1.0050330e+00	  -2.2389367e-03	   4.0591070e-04	   4.4017507e-04	   2.4242196e-05	   1.2023584e-05	   4.2975419e-06	
   1.0051330e+00	  -2.4006345e-03	   4.3300063e-04	   4.6939406e-04	   2.6503508e-05	   1.3213905e-05	   4.7151630e-06	
   1.0052330e+00	  -2.5281510e-03	   4.6110902e-04	   4.9971333e-04	   2.8908537e-05	   1.4486583e-05	   5.1610382e-06	
   1.0053330e+00	  -2.6358703e-03	   4.9028175e-04	   5.3118553e-04	   3.1464863e-05	   1.5846438e-05	   5.6367918e-06	
   1.0055554e+00	  -2.8468615e-03	   5.6013314e-04	   6.0657824e-04	   3.7884361e-05	   1.9298404e-05	   6.8411780e-06	
   1.0057778e+00	  -3.0532230e-03	   6.3534803e-04	   6.8779940e-04	   4.5147018e-05	   2.3246500e-05	   8.2150578e-06	
   1.0060000e+00	  -3.2658337e-03	   7.1576678e-04	   7.7467758e-04	   5.3307293e-05	   2.7728976e-05	   9.7712016e-06	
   1.0060000e+00	  -3.2658337e-03	   7.1576678e-04	   7.7467758e-04	   5.3307293e-05	   2.7728976e-05	   9.7712016e-06	
   1.0060010e+00	  -3.2684874e-03	   7.1613321e-04	   7.7507347e-04	   5.3344788e-05	   2.7749607e-05	   9.7783603e-06	
   1.0060020e+00	  -3.2711308e-03	   7.1649975e-04	   7.7546948e-04	   5.3382301e-05	   2.7770249e-05	   9.7855238e-06	
   1.0060030e+00	  -3.2737638e-03	   7.1686639e-04	   7.7586560e-04	   5.3419832e-05	   2.7790902e-05	   9.7926908e-06	
   1.0060130e+00	  -3.2992438e-03	   7.2054191e-04	   7.7983671e-04	   5.3796769e-05	   2.7998401e-05	   9.8646907e-06	
   1.0060230e+00	  -3.3238080e-03	   7.2422778e-04	   7.8381909e-04	   5.4175552e-05	   2.8207002e-05	   9.9370678e-06	
   1.0060330e+00	  -3.3474948e-03	   7.2792420e-04	   7.8781293e-04	   5.4556220e-05	   2.8416730e-05	   1.0009829e-05	
   1.0061330e+00	  -3.5365965e-03	   7.6580952e-04	   8.2875585e-04	   5.8529004e-05	   3.0613765e-05	   1.0771423e-05	
   1.0062330e+00	  -3.6917276e-03	   8.0476234e-04	   8.7086625e-04	   6.2694869e-05	   3.2927235e-05	   1.1572669e-05	
   1.0063330e+00	  -3.8272558e-03	   8.4482474e-04	   9.1419346e-04	   6.7062090e-05	   3.5362664e-05	   1.2415428e-05	
   1.0065554e+00	  -4.1007841e-03	   9.3903472e-04	   1.0161751e-03	   7.7730631e-05	   4.1363171e-05	   1.4488399e-05	
   1.0067777e+00	  -4.3703930e-03	   1.0387404e-03	   1.1242100e-03	   8.9480434e-05	   4.8029813e-05	   1.6787824e-05	
   1.0070000e+00	  -4.6470151e-03	   1.1437949e-03	   1.2381453e-03	   1.0236907e-04	   5.5404622e-05	   1.9327838e-05	
   1.0070000e+00	  -4.6470151e-03	   1.1437949e-03	   1.2381453e-03	   1.0236907e-04	   5.5404622e-05	   1.9327838e-05	
   1.0070010e+00	  -4.6499554e-03	   1.1442721e-03	   1.2386629e-03	   1.0242802e-04	   5.5438401e-05	   1.9339470e-05	
   1.0070020e+00	  -4.6528855e-03	   1.1447494e-03	   1.2391806e-03	   1.0248700e-04	   5.5472195e-05	   1.9351106e-05	
   1.0070030e+00	  -4.6558053e-03	   1.1452268e-03	   1.2396985e-03	   1.0254600e-04	   5.5506004e-05	   1.9362748e-05	
   1.0070130e+00	  -4.6841542e-03	   1.1500099e-03	   1.2448870e-03	   1.0313801e-04	   5.5845358e-05	   1.9479592e-05	
   1.0070230e+00	  -4.7115893e-03	   1.1548036e-03	   1.2500871e-03	   1.0373233e-04	   5.6186156e-05	   1.9596927e-05	
   1.0070330e+00	  -4.7381487e-03	   1.1596079e-03	   1.2552991e-03	   1.0432902e-04	   5.6528426e-05	   1.9714762e-05	
   1.0071330e+00	  -4.9561120e-03	   1.2085827e-03	   1.3084498e-03	   1.1050256e-04	   6.0080665e-05	   2.0937094e-05	
   1.0072330e+00	  -5.1402374e-03	   1.2586340e-03	   1.3627957e-03	   1.1691502e-04	   6.3783140e-05	   2.2210432e-05	
   1.0073330e+00	  -5.3048776e-03	   1.3098006e-03	   1.4183834e-03	   1.2357510e-04	   6.7641909e-05	   2.3536824e-05	
   1.0075553e+00	  -5.6435277e-03	   1.4286857e-03	   1.5476961e-03	   1.3954528e-04	   7.6960546e-05	   2.6736743e-05	
   1.0077777e+00	  -5.9786398e-03	   1.5530360e-03	   1.6831244e-03	   1.5681302e-04	   8.7110222e-05	   3.0218675e-05	
   1.0080000e+00	  -6.3211735e-03	   1.6827122e-03	   1.8245262e-03	   1.7543710e-04	   9.8135415e-05	   3.3997666e-05	
   1.0080000e+00	  -6.3211803e-03	   1.6827148e-03	   1.8245290e-03	   1.7543747e-04	   9.8135637e-05	   3.3997742e-05	
   1.0080000e+00	  -6.3211803e-03	   1.6827148e-03	   1.8245290e-03	   1.7543747e-04	   9.8135636e-05	   3.3997743e-05	
   1.0080010e+00	  -6.3244158e-03	   1.6833026e-03	   1.8251701e-03	   1.7552239e-04	   9.8185968e-05	   3.4014992e-05	
   1.0080020e+00	  -6.3276410e-03	   1.6838904e-03	   1.8258113e-03	   1.7560734e-04	   9.8236318e-05	   3.4032247e-05	
   1.0080030e+00	  -6.3308559e-03	   1.6844784e-03	   1.8264526e-03	   1.7569231e-04	   9.8286687e-05	   3.4049509e-05	
   1.0080130e+00	  -6.3621574e-03	   1.6903674e-03	   1.8328758e-03	   1.7654445e-04	   9.8791920e-05	   3.4222650e-05	
   1.0080230e+00	  -6.3925462e-03	   1.6962668e-03	   1.8393107e-03	   1.7739931e-04	   9.9298921e-05	   3.4396391e-05	
   1.0080330e+00	  -6.4220607e-03	   1.7021767e-03	   1.8457575e-03	   1.7825696e-04	   9.9807727e-05	   3.4570743e-05	
   1.0081330e+00	  -6.6696575e-03	   1.7621932e-03	   1.9112584e-03	   1.8707646e-04	   1.0505376e-04	   3.6367865e-05	
   1.0082330e+00	  -6.8834925e-03	   1.8232683e-03	   1.9779548e-03	   1.9617572e-04	   1.1048221e-04	   3.8226869e-05	
   1.0083330e+00	  -7.0779041e-03	   1.8854385e-03	   2.0458913e-03	   2.0556367e-04	   1.1609955e-04	   4.0149946e-05	
   1.0085553e+00	  -7.4829305e-03	   2.0286752e-03	   2.2026292e-03	   2.2777943e-04	   1.2947351e-04	   4.4725707e-05	
   1.0087777e+00	  -7.8845618e-03	   2.1772401e-03	   2.3654339e-03	   2.5148254e-04	   1.4383343e-04	   4.9635961e-05	
   1.0090000e+00	  -8.2937070e-03	   2.3309749e-03	   2.5341438e-03	   2.7672781e-04	   1.5922295e-04	   5.4895524e-05	
   1.0090000e+00	  -8.2937364e-03	   2.3309859e-03	   2.5341559e-03	   2.7672965e-04	   1.5922408e-04	   5.4895907e-05	
   1.0090000e+00	  -8.2937364e-03	   2.3309859e-03	   2.5341559e-03	   2.7672965e-04	   1.5922408e-04	   5.4895908e-05	
   1.0090010e+00	  -8.2972702e-03	   2.3316818e-03	   2.5349198e-03	   2.7684451e-04	   1.5929417e-04	   5.4919862e-05	
   1.0090020e+00	  -8.3007938e-03	   2.3323777e-03	   2.5356837e-03	   2.7695940e-04	   1.5936429e-04	   5.4943823e-05	
   1.0090030e+00	  -8.3043071e-03	   2.3330738e-03	   2.5364478e-03	   2.7707432e-04	   1.5943442e-04	   5.4967791e-05	
   1.0090130e+00	  -8.3385932e-03	   2.3400433e-03	   2.5440987e-03	   2.7822626e-04	   1.6013761e-04	   5.5208085e-05	
   1.0090230e+00	  -8.3719674e-03	   2.3470229e-03	   2.5517611e-03	   2.7938129e-04	   1.6084286e-04	   5.5449081e-05	
   1.0090330e+00	  -8.4044680e-03	   2.3540127e-03	   2.5594352e-03	   2.8053947e-04	   1.6155023e-04	   5.5690795e-05	
   1.0091330e+00	  -8.6819720e-03	   2.4247985e-03	   2.6371950e-03	   2.9239573e-04	   1.6880829e-04	   5.8170489e-05	
   1.0092330e+00	  -8.9257491e-03	   2.4966076e-03	   2.7161321e-03	   3.0456701e-04	   1.7627866e-04	   6.0722204e-05	
   1.0093330e+00	  -9.1501244e-03	   2.5694748e-03	   2.7962894e-03	   3.1706238e-04	   1.8396809e-04	   6.3348242e-05	
   1.0095553e+00	  -9.6218166e-03	   2.7363245e-03	   2.9801058e-03	   3.4634369e-04	   2.0208438e-04	   6.9532923e-05	
   1.0097777e+00	  -1.0090085e-02	   2.9082980e-03	   3.1698657e-03	   3.7727435e-04	   2.2132920e-04	   7.6100559e-05	
   1.0100000e+00	  -1.0565750e-02	   3.0852059e-03	   3.3653736e-03	   4.0990154e-04	   2.4174280e-04	   8.3064830e-05	
   1.0100000e+00	  -1.0565750e-02	   3.0852059e-03	   3.3653736e-03	   4.0990155e-04	   2.4174280e-04	   8.3064831e-05	
   1.0100010e+00	  -1.0569581e-02	   3.0860058e-03	   3.3662579e-03	   4.1004975e-04	   2.4183562e-04	   8.3096494e-05	
   1.0100020e+00	  -1.0573403e-02	   3.0868058e-03	   3.3671423e-03	   4.1019798e-04	   2.4192846e-04	   8.3128165e-05	
   1.0100030e+00	  -1.0577214e-02	   3.0876060e-03	   3.3680268e-03	   4.1034625e-04	   2.4202132e-04	   8.3159845e-05	
   1.0100130e+00	  -1.0614479e-02	   3.0956158e-03	   3.3768819e-03	   4.1183194e-04	   2.4295201e-04	   8.3477335e-05	
   1.0100230e+00	  -1.0650834e-02	   3.1036353e-03	   3.3857483e-03	   4.1332103e-04	   2.4388505e-04	   8.3795622e-05	
   1.0100330e+00	  -1.0686314e-02	   3.1116645e-03	   3.3946260e-03	   4.1481359e-04	   2.4482049e-04	   8.4114722e-05	
   1.0101330e+00	  -1.0993640e-02	   3.1928047e-03	   3.4843963e-03	   4.3004007e-04	   2.5438337e-04	   8.7376495e-05	
   1.0102330e+00	  -1.1267244e-02	   3.2749226e-03	   3.5753138e-03	   4.4561126e-04	   2.6418579e-04	   9.0719555e-05	
   1.0103330e+00	  -1.1521439e-02	   3.3580513e-03	   3.6674196e-03	   4.6153626e-04	   2.7423477e-04	   9.4146288e-05	
   1.0105554e+00	  -1.2059394e-02	   3.5475173e-03	   3.8776744e-03	   4.9857708e-04	   2.9772223e-04	   1.0215374e-04	
   1.0107777e+00	  -1.2593773e-02	   3.7418632e-03	   4.0937015e-03	   5.3740223e-04	   3.2246760e-04	   1.1058814e-04	
   1.0110001e+00	  -1.3135416e-02	   3.9409089e-03	   4.3153155e-03	   5.7805812e-04	   3.4851186e-04	   1.1946340e-04	
   1.0114767e+00	  -1.4328181e-02	   4.3799342e-03	   4.8052515e-03	   6.7072801e-04	   4.0830034e-04	   1.3983199e-04	
   1.0119534e+00	  -1.5566660e-02	   4.8348396e-03	   5.3147102e-03	   7.7165807e-04	   4.7408278e-04	   1.6223299e-04	
   1.0124300e+00	  -1.6846210e-02	   5.3021861e-03	   5.8402309e-03	   8.8116069e-04	   5.4620690e-04	   1.8678168e-04	
   1.0129066e+00	  -1.8158470e-02	   5.7779476e-03	   6.3777419e-03	   9.9927060e-04	   6.2484881e-04	   2.1353431e-04	
   1.0142168e+00	  -2.1858412e-02	   7.0919857e-03	   7.8795207e-03	   1.3654619e-03	   8.7442290e-04	   2.9833297e-04	
   1.0155270e+00	  -2.5633241e-02	   8.3860264e-03	   9.3868563e-03	   1.7875091e-03	   1.1713207e-03	   3.9905528e-04	
   1.0168371e+00	  -2.9402489e-02	   9.6240429e-03	   1.0861761e-02	   2.2566211e-03	   1.5120751e-03	   5.1448218e-04	
   1.0181473e+00	  -3.3110785e-02	   1.0784983e-02	   1.2280339e-02	   2.7631007e-03	   1.8920939e-03	   6.4299921e-04	
   1.0201288e+00	  -3.8537855e-02	   1.2378039e-02	   1.4295398e-02	   3.5807780e-03	   2.5310478e-03	   8.5852302e-04	
   1.0221103e+00	  -4.3685993e-02	   1.3768654e-02	   1.6136543e-02	   4.4352360e-03	   3.2326838e-03	   1.0941844e-03	
   1.0240917e+00	  -4.8534982e-02	   1.4971059e-02	   1.7807069e-02	   5.3035513e-03	   3.9823534e-03	   1.3445123e-03	
   1.0260732e+00	  -5.3090780e-02	   1.6007259e-02	   1.9320117e-02	   6.1695213e-03	   4.7683604e-03	   1.6050675e-03	
   1.0280547e+00	  -5.7367981e-02	   1.6898501e-02	   2.0690221e-02	   7.0222364e-03	   5.5816185e-03	   1.8724464e-03	
   1.0313756e+00	  -6.3956942e-02	   1.8115668e-02	   2.2701799e-02	   8.4034229e-03	   6.9868145e-03	   2.3293261e-03	
   1.0346964e+00	  -6.9889113e-02	   1.9052410e-02	   2.4407591e-02	   9.7039531e-03	   8.4202859e-03	   2.7892398e-03	
   1.0380173e+00	  -7.5244647e-02	   1.9771482e-02	   2.5859711e-02	   1.0912183e-02	   9.8603962e-03	   3.2462796e-03	
   1.0413382e+00	  -8.0096949e-02	   2.0322307e-02	   2.7102218e-02	   1.2024685e-02	   1.1290740e-02	   3.6969656e-03	
   1.0446590e+00	  -8.4509127e-02	   2.0743141e-02	   2.8171271e-02	   1.3042419e-02	   1.2698482e-02	   4.1392879e-03	
   1.0489783e+00	  -8.9675000e-02	   2.1143001e-02	   2.9349344e-02	   1.4230273e-02	   1.4479519e-02	   4.7004170e-03	
   1.0532975e+00	  -9.4285383e-02	   2.1422958e-02	   3.0336325e-02	   1.5274368e-02	   1.6188237e-02	   5.2444951e-03	
   1.0576168e+00	  -9.8423046e-02	   2.1619876e-02	   3.1173642e-02	   1.6188097e-02	   1.7812651e-02	   5.7716083e-03	
   1.0619360e+00	  -1.0215587e-01	   2.1760109e-02	   3.1893223e-02	   1.6985943e-02	   1.9345039e-02	   6.2825530e-03	
   1.0662552e+00	  -1.0554026e-01	   2.1862843e-02	   3.2519917e-02	   1.7682161e-02	   2.0780832e-02	   6.7784325e-03	
   1.0728965e+00	  -1.1016789e-01	   2.1977628e-02	   3.3344191e-02	   1.8584328e-02	   2.2796428e-02	   7.5142579e-03	
   1.0795378e+00	  -1.1422213e-01	   2.2072672e-02	   3.4047311e-02	   1.9320790e-02	   2.4579033e-02	   8.2215594e-03	
   1.0861790e+00	  -1.1781294e-01	   2.2170363e-02	   3.4666190e-02	   1.9928725e-02	   2.6136001e-02	   8.9043655e-03	
   1.0928203e+00	  -1.2102515e-01	   2.2283283e-02	   3.5225148e-02	   2.0438579e-02	   2.7480033e-02	   9.5662069e-03	
   1.0994616e+00	  -1.2392592e-01	   2.2418622e-02	   3.5740692e-02	   2.0874690e-02	   2.8626717e-02	   1.0210030e-02	
   1.1098407e+00	  -1.2795805e-01	   2.2683085e-02	   3.6484051e-02	   2.1451021e-02	   3.0064150e-02	   1.1185535e-02	
   1.1202198e+00	  -1.3152268e-01	   2.3017951e-02	   3.7176673e-02	   2.1947590e-02	   3.1126625e-02	   1.2130098e-02	
   1.1305990e+00	  -1.3473874e-01	   2.3421345e-02	   3.7832569e-02	   2.2401165e-02	   3.1878722e-02	   1.3049163e-02	
   1.1409781e+00	  -1.3769042e-01	   2.3886635e-02	   3.8456373e-02	   2.2834436e-02	   3.2380449e-02	   1.3946674e-02	
   1.1513572e+00	  -1.4043910e-01	   2.4405595e-02	   3.9048242e-02	   2.3261234e-02	   3.2685020e-02	   1.4825581e-02	
   1.1628768e+00	  -1.4330631e-01	   2.5034148e-02	   3.9665265e-02	   2.3737150e-02	   3.2847247e-02	   1.5782002e-02	
   1.1743964e+00	  -1.4602394e-01	   2.5707006e-02	   4.0236095e-02	   2.4221577e-02	   3.2875447e-02	   1.6720699e-02	
   1.1859160e+00	  -1.4862271e-01	   2.6413204e-02	   4.0755212e-02	   2.4717031e-02	   3.2812594e-02	   1.7643453e-02	
   1.1974356e+00	  -1.5112141e-01	   2.7142533e-02	   4.1216742e-02	   2.5223488e-02	   3.2692806e-02	   1.8551536e-02	
   1.2089552e+00	  -1.5353095e-01	   2.7885726e-02	   4.1615123e-02	   2.5739529e-02	   3.2542612e-02	   1.9445810e-02	
   1.2265695e+00	  -1.5705173e-01	   2.9030642e-02	   4.2091508e-02	   2.6541935e-02	   3.2296145e-02	   2.0787479e-02	
   1.2441837e+00	  -1.6037625e-01	   3.0162953e-02	   4.2394969e-02	   2.7352490e-02	   3.2073719e-02	   2.2098560e-02	
   1.2617980e+00	  -1.6349124e-01	   3.1260947e-02	   4.2515886e-02	   2.8161212e-02	   3.1903472e-02	   2.3378326e-02	
   1.2794123e+00	  -1.6637438e-01	   3.2306846e-02	   4.2449601e-02	   2.8958250e-02	   3.1796516e-02	   2.4624921e-02	
   1.2970265e+00	  -1.6900139e-01	   3.3286077e-02	   4.2196147e-02	   2.9734573e-02	   3.1753410e-02	   2.5835670e-02	
   1.3225545e+00	  -1.7230771e-01	   3.4564241e-02	   4.1507896e-02	   3.0807079e-02	   3.1789943e-02	   2.7519928e-02	
   1.3480824e+00	  -1.7497055e-01	   3.5651013e-02	   4.0464349e-02	   3.1798752e-02	   3.1917848e-02	   2.9110972e-02	
   1.3736103e+00	  -1.7695223e-01	   3.6528202e-02	   3.9106731e-02	   3.2692942e-02	   3.2100726e-02	   3.0597101e-02	
   1.3991382e+00	  -1.7824086e-01	   3.7186580e-02	   3.7488776e-02	   3.3477480e-02	   3.2301850e-02	   3.1966802e-02	
   1.4246662e+00	  -1.7885152e-01	   3.7624457e-02	   3.5672869e-02	   3.4144325e-02	   3.2490372e-02	   3.3209596e-02	
   1.4585782e+00	  -1.7869124e-01	   3.7875756e-02	   3.3071823e-02	   3.4842043e-02	   3.2685534e-02	   3.4649713e-02	
   1.4924902e+00	  -1.7756267e-01	   3.7775198e-02	   3.0405938e-02	   3.5324335e-02	   3.2789942e-02	   3.5835247e-02	
   1.5264022e+00	  -1.7566937e-01	   3.7365629e-02	   2.7838450e-02	   3.5599434e-02	   3.2796644e-02	   3.6757388e-02	
   1.5603143e+00	  -1.7325105e-01	   3.6702434e-02	   2.5521610e-02	   3.5683470e-02	   3.2719607e-02	   3.7414489e-02	
   1.5942263e+00	  -1.7056076e-01	   3.5848912e-02	   2.3587092e-02	   3.5598280e-02	   3.2587779e-02	   3.7811852e-02	
   1.6432875e+00	  -1.6667231e-01	   3.4412808e-02	   2.1657970e-02	   3.5228449e-02	   3.2376790e-02	   3.7953839e-02	
   1.6832107e+00	  -1.6391037e-01	   3.3189640e-02	   2.0975813e-02	   3.4762396e-02	   3.2256491e-02	   3.7723381e-02	
   1.7231338e+00	  -1.6179035e-01	   3.2022363e-02	   2.1121748e-02	   3.4196936e-02	   3.2240809e-02	   3.7224663e-02	
   1.7630570e+00	  -1.6046455e-01	   3.0990664e-02	   2.2053501e-02	   3.3573816e-02	   3.2364051e-02	   3.6502921e-02	
   1.8029801e+00	  -1.5997439e-01	   3.0152607e-02	   2.3667927e-02	   3.2929150e-02	   3.2635704e-02	   3.5606385e-02	
   1.8429033e+00	  -1.6025731e-01	   2.9542909e-02	   2.5812123e-02	   3.2292659e-02	   3.3040015e-02	   3.4584223e-02	
   1.8876206e+00	  -1.6131050e-01	   2.9146155e-02	   2.8611707e-02	   3.1618580e-02	   3.3604466e-02	   3.3349862e-02	
   1.9323379e+00	  -1.6285176e-01	   2.9037816e-02	   3.1550686e-02	   3.1009481e-02	   3.4212822e-02	   3.2083346e-02	
   1.9770553e+00	  -1.6454052e-01	   2.9178050e-02	   3.4341855e-02	   3.0483917e-02	   3.4777933e-02	   3.0843957e-02	
   2.0217726e+00	  -1.6605482e-01	   2.9510743e-02	   3.6733723e-02	   3.0056665e-02	   3.5218600e-02	   2.9684318e-02	
   2.0664899e+00	  -1.6713889e-01	   2.9973116e-02	   3.8533964e-02	   2.9740503e-02	   3.5473284e-02	   2.8649844e-02	
   2.1112073e+00	  -1.6763226e-01	   3.0503521e-02	   3.9623148e-02	   2.9546698e-02	   3.5508518e-02	   2.7778321e-02	
   2.1645226e+00	  -1.6738138e-01	   3.1150296e-02	   3.9940038e-02	   2.9487802e-02	   3.5262531e-02	   2.6992653e-02	
   2.2178380e+00	  -1.6631760e-01	   3.1746208e-02	   3.9258634e-02	   2.9623812e-02	   3.4752120e-02	   2.6513628e-02	
   2.2711534e+00	  -1.6470924e-01	   3.2248633e-02	   3.7775919e-02	   2.9951955e-02	   3.4073008e-02	   2.6355128e-02	
   2.3244688e+00	  -1.6292701e-01	   3.2643329e-02	   3.5778121e-02	   3.0454582e-02	   3.3345720e-02	   2.6510263e-02	
   2.3777842e+00	  -1.6135885e-01	   3.2938367e-02	   3.3589991e-02	   3.1097086e-02	   3.2690011e-02	   2.6951199e-02	
   2.4310996e+00	  -1.6033002e-01	   3.3154925e-02	   3.1524398e-02	   3.1828583e-02	   3.2201834e-02	   2.7630456e-02	
   2.4849603e+00	  -1.6004507e-01	   3.3319005e-02	   2.9825661e-02	   3.2593393e-02	   3.1935943e-02	   2.8493357e-02	
   2.5388211e+00	  -1.6057071e-01	   3.3448440e-02	   2.8697628e-02	   3.3313010e-02	   3.1908406e-02	   2.9455926e-02	
   2.5926819e+00	  -1.6180323e-01	   3.3553287e-02	   2.8221802e-02	   3.3918690e-02	   3.2083724e-02	   3.0434560e-02	
   2.6465427e+00	  -1.6351381e-01	   3.3631816e-02	   2.8381927e-02	   3.4353719e-02	   3.2392091e-02	   3.1347966e-02	
   2.7004034e+00	  -1.6540196e-01	   3.3672915e-02	   2.9080306e-02	   3.4581753e-02	   3.2746577e-02	   3.2125016e-02	
   2.7542642e+00	  -1.6715782e-01	   3.3661215e-02	   3.0163284e-02	   3.4592432e-02	   3.3062292e-02	   3.2711633e-02	
   2.8188850e+00	  -1.6874369e-01	   3.3560676e-02	   3.1718155e-02	   3.4347623e-02	   3.3304432e-02	   3.3124389e-02	
   2.8835057e+00	  -1.6950184e-01	   3.3359645e-02	   3.3268602e-02	   3.3890789e-02	   3.3344881e-02	   3.3209410e-02	
   2.9351941e+00	  -1.6945171e-01	   3.3135829e-02	   3.4329455e-02	   3.3442870e-02	   3.3232498e-02	   3.3060886e-02	
   2.9868825e+00	  -1.6889731e-01	   3.2878474e-02	   3.5129348e-02	   3.2991348e-02	   3.3030074e-02	   3.2760360e-02	
   3.0385709e+00	  -1.6798150e-01	   3.2617763e-02	   3.5618932e-02	   3.2595438e-02	   3.2789733e-02	   3.2354873e-02	
   3.0902592e+00	  -1.6688022e-01	   3.2388526e-02	   3.5787349e-02	   3.2302669e-02	   3.2567746e-02	   3.1894938e-02	
   3.1419476e+00	  -1.6577685e-01	   3.2226223e-02	   3.5659120e-02	   3.2144191e-02	   3.2414802e-02	   3.1429419e-02	
   3.2109347e+00	  -1.6455631e-01	   3.2160798e-02	   3.5117026e-02	   3.2155979e-02	   3.2373613e-02	   3.0868763e-02	
   3.2799218e+00	  -1.6384224e-01	   3.2302223e-02	   3.4297170e-02	   3.2401568e-02	   3.2543921e-02	   3.0441124e-02	
   3.3489089e+00	  -1.6369678e-01	   3.2643430e-02	   3.3378929e-02	   3.2809636e-02	   3.2887613e-02	   3.0178976e-02	
   3.4178960e+00	  -1.6401755e-01	   3.3131482e-02	   3.2535855e-02	   3.3280664e-02	   3.3310290e-02	   3.0076997e-02	
   3.4868830e+00	  -1.6458381e-01	   3.3675759e-02	   3.1904221e-02	   3.3714296e-02	   3.3690569e-02	   3.0100964e-02	
   3.5589653e+00	  -1.6517999e-01	   3.4190290e-02	   3.1565666e-02	   3.4047560e-02	   3.3926788e-02	   3.0207897e-02	
   3.6186837e+00	  -1.6552990e-01	   3.4499833e-02	   3.1571847e-02	   3.4196865e-02	   3.3943184e-02	   3.0322284e-02	
   3.6784021e+00	  -1.6568886e-01	   3.4657019e-02	   3.1826741e-02	   3.4233390e-02	   3.3795683e-02	   3.0434759e-02	
   3.7381205e+00	  -1.6566168e-01	   3.4644662e-02	   3.2288277e-02	   3.4179644e-02	   3.3519257e-02	   3.0532069e-02	
   3.7978389e+00	  -1.6550646e-01	   3.4477452e-02	   3.2891841e-02	   3.4070152e-02	   3.3174644e-02	   3.0611072e-02	
   3.8575572e+00	  -1.6530598e-01	   3.4195086e-02	   3.3555844e-02	   3.3942265e-02	   3.2834838e-02	   3.0676189e-02	
   3.9315366e+00	  -1.6511343e-01	   3.3773624e-02	   3.4328528e-02	   3.3805421e-02	   3.2522367e-02	   3.0750745e-02	
   4.0055160e+00	  -1.6507100e-01	   3.3380709e-02	   3.4898837e-02	   3.3729012e-02	   3.2415230e-02	   3.0832933e-02	
   4.0794953e+00	  -1.6519336e-01	   3.3118660e-02	   3.5148212e-02	   3.3724483e-02	   3.2543654e-02	   3.0932306e-02	
   4.1534747e+00	  -1.6541275e-01	   3.3050103e-02	   3.5027745e-02	   3.3777129e-02	   3.2867075e-02	   3.1047803e-02	
   4.2274541e+00	  -1.6561320e-01	   3.3182705e-02	   3.4574415e-02	   3.3856774e-02	   3.3288918e-02	   3.1167672e-02	
   4.3160646e+00	  -1.6567796e-01	   3.3535900e-02	   3.3766608e-02	   3.3944710e-02	   3.3756274e-02	   3.1291098e-02	
   4.4046752e+00	  -1.6546789e-01	   3.3970507e-02	   3.2939216e-02	   3.3993054e-02	   3.4022087e-02	   3.1364414e-02	
   4.4932858e+00	  -1.6502991e-01	   3.4330583e-02	   3.2388970e-02	   3.3997081e-02	   3.4001691e-02	   3.1368174e-02	
   4.5818964e+00	  -1.6453030e-01	   3.4501275e-02	   3.2318376e-02	   3.3978290e-02	   3.3729425e-02	   3.1300835e-02	
   4.6705069e+00	  -1.6417042e-01	   3.4450235e-02	   3.2755797e-02	   3.3968150e-02	   3.3340293e-02	   3.1178740e-02	
   4.7666583e+00	  -1.6408680e-01	   3.4210436e-02	   3.3615081e-02	   3.3991624e-02	   3.2986784e-02	   3.1017121e-02	
   4.8628096e+00	  -1.6431751e-01	   3.3916773e-02	   3.4526072e-02	   3.4052716e-02	   3.2870047e-02	   3.0863122e-02	
   4.9589609e+00	  -1.6469296e-01	   3.3719627e-02	   3.5115144e-02	   3.4129609e-02	   3.3041942e-02	   3.0750939e-02	
   5.0551122e+00	  -1.6497437e-01	   3.3712016e-02	   3.5153588e-02	   3.4193169e-02	   3.3418349e-02	   3.0704486e-02	
   5.1512636e+00	  -1.6498966e-01	   3.3889758e-02	   3.4663758e-02	   3.4225862e-02	   3.3825056e-02	   3.0735060e-02	
   5.2474149e+00	  -1.6473913e-01	   3.4157497e-02	   3.3918098e-02	   3.4232453e-02	   3.4086495e-02	   3.0840225e-02	
   5.3435662e+00	  -1.6434484e-01	   3.4406574e-02	   3.3236677e-02	   3.4230148e-02	   3.4114007e-02	   3.1001577e-02	
   5.4397175e+00	  -1.6399005e-01	   3.4536277e-02	   3.2903677e-02	   3.4232142e-02	   3.3925181e-02	   3.1186964e-02	
   5.5490236e+00	  -1.6382455e-01	   3.4486753e-02	   3.3102423e-02	   3.4243737e-02	   3.3585349e-02	   3.1372226e-02	
   5.6583297e+00	  -1.6394659e-01	   3.4280703e-02	   3.3774233e-02	   3.4254070e-02	   3.3304319e-02	   3.1471643e-02	
   5.7676358e+00	  -1.6420684e-01	   3.4051821e-02	   3.4532063e-02	   3.4243009e-02	   3.3238292e-02	   3.1448221e-02	
   5.8769419e+00	  -1.6438011e-01	   3.3934058e-02	   3.4974316e-02	   3.4205054e-02	   3.3414796e-02	   3.1311227e-02	
   5.9862480e+00	  -1.6432223e-01	   3.3990783e-02	   3.4905164e-02	   3.4163700e-02	   3.3727051e-02	   3.1119042e-02	
   6.0955541e+00	  -1.6405906e-01	   3.4187634e-02	   3.4421761e-02	   3.4159550e-02	   3.4005957e-02	   3.0957115e-02	
   6.2048602e+00	  -1.6375522e-01	   3.4418745e-02	   3.3835192e-02	   3.4219878e-02	   3.4118498e-02	   3.0898593e-02	
   6.3141663e+00	  -1.6358942e-01	   3.4569445e-02	   3.3478188e-02	   3.4332506e-02	   3.4034320e-02	   3.0967543e-02	
   6.4234724e+00	  -1.6363100e-01	   3.4577403e-02	   3.3520885e-02	   3.4445179e-02	   3.3828111e-02	   3.1126063e-02	
   6.5327785e+00	  -1.6380271e-01	   3.4459261e-02	   3.3897211e-02	   3.4494470e-02	   3.3625980e-02	   3.1294185e-02	
   6.6420846e+00	  -1.6394967e-01	   3.4292602e-02	   3.4371883e-02	   3.4447299e-02	   3.3532773e-02	   3.1392518e-02	
   6.7536112e+00	  -1.6395419e-01	   3.4166926e-02	   3.4694760e-02	   3.4324071e-02	   3.3583909e-02	   3.1382839e-02	
   6.8651377e+00	  -1.6381117e-01	   3.4145866e-02	   3.4713861e-02	   3.4197822e-02	   3.3737786e-02	   3.1284819e-02	
   6.9766642e+00	  -1.6363706e-01	   3.4224128e-02	   3.4482257e-02	   3.4147230e-02	   3.3902199e-02	   3.1168367e-02	
   7.0881908e+00	  -1.6353790e-01	   3.4354197e-02	   3.4149535e-02	   3.4200856e-02	   3.4001747e-02	   3.1097769e-02	
   7.1997173e+00	  -1.6355704e-01	   3.4469240e-02	   3.3894402e-02	   3.4326750e-02	   3.4000790e-02	   3.1104759e-02	
   7.3215834e+00	  -1.6366917e-01	   3.4516500e-02	   3.3844683e-02	   3.4462392e-02	   3.3899698e-02	   3.1182960e-02	
   7.4434496e+00	  -1.6375018e-01	   3.4467025e-02	   3.4024533e-02	   3.4500495e-02	   3.3765057e-02	   3.1267772e-02	
   7.5653157e+00	  -1.6371464e-01	   3.4364663e-02	   3.4295038e-02	   3.4419100e-02	   3.3672216e-02	   3.1294957e-02	
   7.6871819e+00	  -1.6360172e-01	   3.4277855e-02	   3.4488304e-02	   3.4288941e-02	   3.3663015e-02	   3.1248188e-02	
   7.8090481e+00	  -1.6352151e-01	   3.4242404e-02	   3.4528278e-02	   3.4197927e-02	   3.3731921e-02	   3.1165718e-02	
   7.9309142e+00	  -1.6353684e-01	   3.4269051e-02	   3.4406769e-02	   3.4200329e-02	   3.3834182e-02	   3.1100422e-02	
   8.0528050e+00	  -1.6363047e-01	   3.4337396e-02	   3.4190359e-02	   3.4285935e-02	   3.3910382e-02	   3.1088844e-02	
   8.1746957e+00	  -1.6371687e-01	   3.4402756e-02	   3.3993175e-02	   3.4382851e-02	   3.3917308e-02	   3.1128616e-02	
   8.2965865e+00	  -1.6371451e-01	   3.4424816e-02	   3.3914043e-02	   3.4413549e-02	   3.3846947e-02	   3.1182968e-02	
   8.4184772e+00	  -1.6362363e-01	   3.4390233e-02	   3.3988220e-02	   3.4354670e-02	   3.3731023e-02	   3.1209375e-02	
   8.5403680e+00	  -1.6353056e-01	   3.4316582e-02	   3.4170620e-02	   3.4250350e-02	   3.3627642e-02	   3.1188165e-02	
   8.6767338e+00	  -1.6353483e-01	   3.4233346e-02	   3.4370776e-02	   3.4167321e-02	   3.3590514e-02	   3.1124067e-02	
   8.8130996e+00	  -1.6366563e-01	   3.4193701e-02	   3.4425382e-02	   3.4171464e-02	   3.3653826e-02	   3.1054512e-02	
   8.9494653e+00	  -1.6381107e-01	   3.4214302e-02	   3.4276254e-02	   3.4238175e-02	   3.3765088e-02	   3.1013387e-02	
   9.0858311e+00	  -1.6383739e-01	   3.4270490e-02	   3.4008930e-02	   3.4290976e-02	   3.3830909e-02	   3.1009392e-02	
   9.2221969e+00	  -1.6372354e-01	   3.4312017e-02	   3.3805265e-02	   3.4272481e-02	   3.3784358e-02	   3.1027396e-02	
   9.3585627e+00	  -1.6358976e-01	   3.4297168e-02	   3.3812543e-02	   3.4192603e-02	   3.3639657e-02	   3.1043990e-02	
   9.4949285e+00	  -1.6358582e-01	   3.4222620e-02	   3.4023416e-02	   3.4112640e-02	   3.3488098e-02	   3.1041763e-02	
   9.6249159e+00	  -1.6371776e-01	   3.4136514e-02	   3.4239001e-02	   3.4083368e-02	   3.3431996e-02	   3.1017319e-02	
   9.7286088e+00	  -1.6385965e-01	   3.4085108e-02	   3.4319036e-02	   3.4092657e-02	   3.3466164e-02	   3.0983928e-02	
   9.8323016e+00	  -1.6395443e-01	   3.4065984e-02	   3.4268460e-02	   3.4110722e-02	   3.3544821e-02	   3.0944135e-02	
   9.9359945e+00	  -1.6396622e-01	   3.4078500e-02	   3.4113260e-02	   3.4119030e-02	   3.3623470e-02	   3.0905581e-02	
   1.0039687e+01	  -1.6390821e-01	   3.4109213e-02	   3.3922988e-02	   3.4109727e-02	   3.3662186e-02	   3.0875982e-02	
   1.0162416e+01	  -1.6381841e-01	   3.4141128e-02	   3.3759912e-02	   3.4082122e-02	   3.3633482e-02	   3.0858895e-02	
   1.0285144e+01	  -1.6377454e-01	   3.4145944e-02	   3.3723070e-02	   3.4050373e-02	   3.3542711e-02	   3.0859212e-02	
   1.0407873e+01	  -1.6380916e-01	   3.4115276e-02	   3.3804090e-02	   3.4025493e-02	   3.3436351e-02	   3.0866778e-02	
   1.0530601e+01	  -1.6389986e-01	   3.4059589e-02	   3.3932567e-02	   3.4008652e-02	   3.3362836e-02	   3.0867828e-02	
   1.0670285e+01	  -1.6400190e-01	   3.3994664e-02	   3.4027728e-02	   3.3991126e-02	   3.3347469e-02	   3.0849257e-02	
   1.0809969e+01	  -1.6404983e-01	   3.3953310e-02	   3.4012359e-02	   3.3968562e-02	   3.3386240e-02	   3.0811384e-02	
   1.0949652e+01	  -1.6403774e-01	   3.3944737e-02	   3.3903657e-02	   3.3941995e-02	   3.3432359e-02	   3.0767511e-02	
   1.1089336e+01	  -1.6400402e-01	   3.3957289e-02	   3.3773989e-02	   3.3918699e-02	   3.3442807e-02	   3.0733696e-02	
   1.1242565e+01	  -1.6399357e-01	   3.3970824e-02	   3.3689289e-02	   3.3903198e-02	   3.3396875e-02	   3.0717722e-02	
   1.1395794e+01	  -1.6403709e-01	   3.3958204e-02	   3.3706330e-02	   3.3895711e-02	   3.3314811e-02	   3.0719048e-02	
   1.1549023e+01	  -1.6410983e-01	   3.3913718e-02	   3.3786656e-02	   3.3883385e-02	   3.3249764e-02	   3.0718544e-02	
   1.1702252e+01	  -1.6415781e-01	   3.3858618e-02	   3.3840390e-02	   3.3855206e-02	   3.3239775e-02	   3.0698481e-02	
   1.1855481e+01	  -1.6415522e-01	   3.3824085e-02	   3.3806328e-02	   3.3816314e-02	   3.3274718e-02	   3.0659395e-02	
   1.2038726e+01	  -1.6412755e-01	   3.3825101e-02	   3.3686488e-02	   3.3782606e-02	   3.3307789e-02	   3.0615128e-02	
   1.2221971e+01	  -1.6413753e-01	   3.3848548e-02	   3.3588786e-02	   3.3780044e-02	   3.3277529e-02	   3.0599649e-02	
   1.2405216e+01	  -1.6419941e-01	   3.3847724e-02	   3.3597775e-02	   3.3791855e-02	   3.3196388e-02	   3.0610571e-02	
   1.2588462e+01	  -1.6425737e-01	   3.3802510e-02	   3.3682214e-02	   3.3780702e-02	   3.3134197e-02	   3.0616003e-02	
   1.2771707e+01	  -1.6426099e-01	   3.3742289e-02	   3.3734485e-02	   3.3735055e-02	   3.3141294e-02	   3.0590716e-02	
   1.2987974e+01	  -1.6422951e-01	   3.3714628e-02	   3.3676622e-02	   3.3684366e-02	   3.3199062e-02	   3.0540379e-02	
   1.3204241e+01	  -1.6423527e-01	   3.3747734e-02	   3.3551293e-02	   3.3685937e-02	   3.3218402e-02	   3.0513858e-02	
   1.3420508e+01	  -1.6429200e-01	   3.3783854e-02	   3.3498905e-02	   3.3723391e-02	   3.3155972e-02	   3.0530744e-02	
   1.3636775e+01	  -1.6432948e-01	   3.3760041e-02	   3.3570942e-02	   3.3727183e-02	   3.3076640e-02	   3.0554861e-02	
   1.3853042e+01	  -1.6430750e-01	   3.3690689e-02	   3.3670972e-02	   3.3673254e-02	   3.3070421e-02	   3.0542375e-02	
   1.4084649e+01	  -1.6427840e-01	   3.3654045e-02	   3.3667671e-02	   3.3622809e-02	   3.3140743e-02	   3.0498648e-02	
   1.4316256e+01	  -1.6430504e-01	   3.3700436e-02	   3.3548091e-02	   3.3647313e-02	   3.3189521e-02	   3.0477169e-02	
   1.4547862e+01	  -1.6434884e-01	   3.3765787e-02	   3.3459428e-02	   3.3708885e-02	   3.3145671e-02	   3.0503328e-02	
   1.4779469e+01	  -1.6433575e-01	   3.3756665e-02	   3.3520134e-02	   3.3712532e-02	   3.3064838e-02	   3.0538730e-02	
   1.5011076e+01	  -1.6428726e-01	   3.3680408e-02	   3.3662800e-02	   3.3649325e-02	   3.3056222e-02	   3.0535802e-02	
   1.5242682e+01	  -1.6428878e-01	   3.3642974e-02	   3.3705826e-02	   3.3614909e-02	   3.3136979e-02	   3.0502750e-02	
   1.5474289e+01	  -1.6434036e-01	   3.3705875e-02	   3.3584850e-02	   3.3667712e-02	   3.3206725e-02	   3.0489695e-02	
   1.5705896e+01	  -1.6434629e-01	   3.3794601e-02	   3.3454740e-02	   3.3738204e-02	   3.3178370e-02	   3.0519485e-02	
   1.5937503e+01	  -1.6427645e-01	   3.3793692e-02	   3.3504034e-02	   3.3730385e-02	   3.3095056e-02	   3.0559199e-02	
   1.6169109e+01	  -1.6423208e-01	   3.3708075e-02	   3.3695834e-02	   3.3665898e-02	   3.3077069e-02	   3.0566343e-02	
   1.6400716e+01	  -1.6428550e-01	   3.3664986e-02	   3.3788301e-02	   3.3652287e-02	   3.3163136e-02	   3.0543430e-02	
   1.6632323e+01	  -1.6434629e-01	   3.3741211e-02	   3.3649876e-02	   3.3721904e-02	   3.3254010e-02	   3.0531308e-02	
   1.6863929e+01	  -1.6429337e-01	   3.3849592e-02	   3.3462568e-02	   3.3784490e-02	   3.3239229e-02	   3.0555949e-02	
   1.7048746e+01	  -1.6419650e-01	   3.3857843e-02	   3.3483145e-02	   3.3768659e-02	   3.3158851e-02	   3.0591715e-02	
   1.7233563e+01	  -1.6417139e-01	   3.3779811e-02	   3.3682489e-02	   3.3718667e-02	   3.3110919e-02	   3.0613451e-02	
   1.7418380e+01	  -1.6425184e-01	   3.3706598e-02	   3.3863269e-02	   3.3703534e-02	   3.3155095e-02	   3.0607926e-02	
   1.7603197e+01	  -1.6433061e-01	   3.3728700e-02	   3.3826957e-02	   3.3746453e-02	   3.3255178e-02	   3.0586755e-02	
   1.7788014e+01	  -1.6429132e-01	   3.3833379e-02	   3.3606481e-02	   3.3800294e-02	   3.3314371e-02	   3.0576896e-02	
   1.7973979e+01	  -1.6416134e-01	   3.3914058e-02	   3.3448039e-02	   3.3810240e-02	   3.3275828e-02	   3.0596673e-02	
   1.8159945e+01	  -1.6409705e-01	   3.3887279e-02	   3.3548607e-02	   3.3780604e-02	   3.3186062e-02	   3.0636700e-02	
   1.8345910e+01	  -1.6418013e-01	   3.3788394e-02	   3.3816829e-02	   3.3761503e-02	   3.3148629e-02	   3.0664343e-02	
   1.8500543e+01	  -1.6429061e-01	   3.3737097e-02	   3.3952805e-02	   3.3777182e-02	   3.3201107e-02	   3.0657160e-02	
   1.8655175e+01	  -1.6430917e-01	   3.3773500e-02	   3.3865994e-02	   3.3805481e-02	   3.3293523e-02	   3.0627798e-02	
   1.8809807e+01	  -1.6420850e-01	   3.3869848e-02	   3.3635168e-02	   3.3819957e-02	   3.3352711e-02	   3.0604115e-02	
   1.8964440e+01	  -1.6408821e-01	   3.3943942e-02	   3.3474159e-02	   3.3816373e-02	   3.3332845e-02	   3.0613096e-02	
   1.9119072e+01	  -1.6406980e-01	   3.3934401e-02	   3.3533033e-02	   3.3813036e-02	   3.3254977e-02	   3.0654622e-02	
   1.9277326e+01	  -1.6417253e-01	   3.3854888e-02	   3.3764875e-02	   3.3823637e-02	   3.3189063e-02	   3.0698186e-02	
   1.9435580e+01	  -1.6428121e-01	   3.3782970e-02	   3.3955609e-02	   3.3836608e-02	   3.3197899e-02	   3.0704936e-02	
   1.9593834e+01	  -1.6427692e-01	   3.3788579e-02	   3.3933019e-02	   3.3832448e-02	   3.3277263e-02	   3.0668702e-02	
   1.9752088e+01	  -1.6415559e-01	   3.3865645e-02	   3.3724160e-02	   3.3813023e-02	   3.3358775e-02	   3.0624471e-02	
   1.9910342e+01	  -1.6405803e-01	   3.3947175e-02	   3.3533223e-02	   3.3809236e-02	   3.3375077e-02	   3.0618897e-02	
   2.0071300e+01	  -1.6407439e-01	   3.3958105e-02	   3.3532543e-02	   3.3837964e-02	   3.3311905e-02	   3.0662949e-02	
   2.0191064e+01	  -1.6415454e-01	   3.3909080e-02	   3.3672908e-02	   3.3869696e-02	   3.3242522e-02	   3.0707204e-02	
   2.0310828e+01	  -1.6422824e-01	   3.3847334e-02	   3.3840030e-02	   3.3884004e-02	   3.3203268e-02	   3.0728899e-02	
   2.0430592e+01	  -1.6424422e-01	   3.3811659e-02	   3.3935325e-02	   3.3866358e-02	   3.3218293e-02	   3.0714965e-02	
   2.0550356e+01	  -1.6419530e-01	   3.3820621e-02	   3.3911172e-02	   3.3826222e-02	   3.3275875e-02	   3.0676524e-02	
   2.0670121e+01	  -1.6412564e-01	   3.3864489e-02	   3.3795541e-02	   3.3793883e-02	   3.3339471e-02	   3.0640621e-02	
   2.0804452e+01	  -1.6408942e-01	   3.3918934e-02	   3.3652032e-02	   3.3799632e-02	   3.3374849e-02	   3.0631533e-02	
   2.0938784e+01	  -1.6412102e-01	   3.3943517e-02	   3.3585870e-02	   3.3849262e-02	   3.3354317e-02	   3.0660062e-02	
   2.1073116e+01	  -1.6418233e-01	   3.3925968e-02	   3.3632353e-02	   3.3902523e-02	   3.3296294e-02	   3.0702453e-02	
   2.1207447e+01	  -1.6421207e-01	   3.3883643e-02	   3.3750829e-02	   3.3911644e-02	   3.3241850e-02	   3.0725513e-02	
   2.1341779e+01	  -1.6418527e-01	   3.3847969e-02	   3.3858515e-02	   3.3865003e-02	   3.3226817e-02	   3.0712937e-02	
   2.1498484e+01	  -1.6413830e-01	   3.3842179e-02	   3.3883555e-02	   3.3803068e-02	   3.3261696e-02	   3.0676899e-02	
   2.1655190e+01	  -1.6412353e-01	   3.3866194e-02	   3.3812010e-02	   3.3786248e-02	   3.3316918e-02	   3.0649996e-02	
   2.1811895e+01	  -1.6414641e-01	   3.3897118e-02	   3.3707602e-02	   3.3822041e-02	   3.3350594e-02	   3.0649566e-02	
   2.1968601e+01	  -1.6417501e-01	   3.3913727e-02	   3.3643654e-02	   3.3871645e-02	   3.3342115e-02	   3.0669138e-02	
   2.2154791e+01	  -1.6418063e-01	   3.3905886e-02	   3.3663557e-02	   3.3890421e-02	   3.3296160e-02	   3.0691361e-02	
   2.2340980e+01	  -1.6416325e-01	   3.3881096e-02	   3.3745258e-02	   3.3860941e-02	   3.3254811e-02	   3.0695024e-02	
   2.2527170e+01	  -1.6415416e-01	   3.3861153e-02	   3.3808292e-02	   3.3821776e-02	   3.3251118e-02	   3.0681186e-02	
   2.2713360e+01	  -1.6416454e-01	   3.3858562e-02	   3.3801012e-02	   3.3810521e-02	   3.3279912e-02	   3.0664306e-02	
   2.2927586e+01	  -1.6418255e-01	   3.3871942e-02	   3.3733827e-02	   3.3831106e-02	   3.3310594e-02	   3.0656802e-02	
   2.3141812e+01	  -1.6418516e-01	   3.3883946e-02	   3.3680706e-02	   3.3851479e-02	   3.3308121e-02	   3.0661591e-02	
   2.3356038e+01	  -1.6417658e-01	   3.3881396e-02	   3.3688413e-02	   3.3847541e-02	   3.3279016e-02	   3.0668359e-02	
   2.3570264e+01	  -1.6417344e-01	   3.3866666e-02	   3.3732712e-02	   3.3827707e-02	   3.3254630e-02	   3.0667829e-02	
   2.3857298e+01	  -1.6418772e-01	   3.3852162e-02	   3.3757424e-02	   3.3813627e-02	   3.3257721e-02	   3.0657612e-02	
   2.4144331e+01	  -1.6420097e-01	   3.3852297e-02	   3.3727681e-02	   3.3817629e-02	   3.3275447e-02	   3.0647933e-02	
   2.4431364e+01	  -1.6420084e-01	   3.3857396e-02	   3.3692777e-02	   3.3822134e-02	   3.3275275e-02	   3.0645217e-02	
   2.4718397e+01	  -1.6419797e-01	   3.3854836e-02	   3.3692158e-02	   3.3816415e-02	   3.3257797e-02	   3.0645681e-02	
   2.5153678e+01	  -1.6420711e-01	   3.3842087e-02	   3.3711471e-02	   3.3804427e-02	   3.3244035e-02	   3.0640809e-02	
   2.5588959e+01	  -1.6421798e-01	   3.3834921e-02	   3.3706638e-02	   3.3799478e-02	   3.3246935e-02	   3.0632706e-02	
   2.6024240e+01	  -1.6422152e-01	   3.3834156e-02	   3.3688836e-02	   3.3797770e-02	   3.3246608e-02	   3.0627653e-02	
   2.6459521e+01	  -1.6422358e-01	   3.3831595e-02	   3.3684660e-02	   3.3793962e-02	   3.3238580e-02	   3.0625533e-02	
   2.6812285e+01	  -1.6422746e-01	   3.3827791e-02	   3.3687678e-02	   3.3790711e-02	   3.3234865e-02	   3.0623471e-02	
   2.7165049e+01	  -1.6423021e-01	   3.3825574e-02	   3.3686747e-02	   3.3788837e-02	   3.3234061e-02	   3.0621361e-02	
   2.7517814e+01	  -1.6423174e-01	   3.3824651e-02	   3.3684576e-02	   3.3787816e-02	   3.3233457e-02	   3.0619994e-02	
   2.8141374e+01	  -1.6423336e-01	   3.3823883e-02	   3.3682987e-02	   3.3786887e-02	   3.3232260e-02	   3.0618928e-02	
   2.8764933e+01	  -1.6423390e-01	   3.3824019e-02	   3.3683665e-02	   3.3787083e-02	   3.3232184e-02	   3.0619066e-02	
   2.9388493e+01	  -1.6423264e-01	   3.3825122e-02	   3.3684811e-02	   3.3788285e-02	   3.3233398e-02	   3.0620020e-02	
   3.0012053e+01	  -1.6423071e-01	   3.3827195e-02	   3.3686495e-02	   3.3790391e-02	   3.3235356e-02	   3.0621785e-02	
   3.0973730e+01	  -1.6422811e-01	   3.3831283e-02	   3.3690361e-02	   3.3794623e-02	   3.3239126e-02	   3.0625362e-02	
   3.1750211e+01	  -1.6422596e-01	   3.3834788e-02	   3.3693691e-02	   3.3798316e-02	   3.3242415e-02	   3.0628423e-02	
   3.2526693e+01	  -1.6422393e-01	   3.3837954e-02	   3.3696556e-02	   3.3801676e-02	   3.3245336e-02	   3.0631149e-02	
   3.3303174e+01	  -1.6422239e-01	   3.3840478e-02	   3.3698791e-02	   3.3804401e-02	   3.3247558e-02	   3.0633283e-02	
   3.4079655e+01	  -1.6422118e-01	   3.3842152e-02	   3.3700197e-02	   3.3806280e-02	   3.3248906e-02	   3.0634594e-02	
   3.5000000e+01	  -1.6422157e-01	   3.3843274e-02	   3.3701045e-02	   3.3807618e-02	   3.3249650e-02	   3.0635276e-02	


==> PSet_SecDis.txt <==
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   1.0000000e-06	   7.4320108e-19	   1.9041024e-19	  -2.5211589e-19	  -2.9380754e-19	  -4.0386248e-19	  -2.0681960e-19	
   2.0000000e-06	  -9.2654960e-20	  -7.8149413e-19	  -1.6038492e-19	   6.4654855e-19	   3.4304534e-20	   2.2370352e-19	
   3.0000000e-06	  -2.0838434e-19	   3.1393314e-19	   5.3106478e-19	   6.8091873e-22	  -4.6976110e-19	  -1.6791265e-19	
   1.3000000e-05	  -4.1967940e-19	   3.4610495e-18	  -9.8014022e-19	   1.9249459e-18	   2.0589855e-18	   1.0725577e-18	
   2.3000000e-05	  -6.4947905e-19	  -5.9280294e-18	   1.7386043e-19	  -2.7362755e-18	   4.4093582e-19	  -1.2316769e-18	
   3.3000000e-05	  -1.2730448e-18	  -5.9897921e-18	   2.5320008e-18	   3.2011951e-18	   3.8142581e-18	   9.2710178e-19	
   1.3300000e-04	   2.1311905e-18	  -1.3533270e-17	   1.3018556e-17	   4.9116131e-18	  -8.5293315e-17	   2.1326979e-18	
   2.3300000e-04	   1.8093319e-17	   8.8804141e-19	  -3.5325200e-17	   1.9628022e-17	   2.8801406e-18	  -1.9634652e-18	
   3.3300000e-04	   1.2197607e-17	   6.8134108e-17	   1.3739729e-17	  -5.8184939e-18	   1.5220548e-17	  -8.7101794e-19	
   1.3330000e-03	  -1.0697110e-16	   1.7828184e-16	  -1.6826711e-17	  -7.9722856e-17	   1.4403306e-16	  -9.5731970e-17	
   2.3330000e-03	   2.5714216e-17	  -1.4439069e-16	  -5.8376729e-17	   3.3935100e-17	   2.9758891e-16	   6.8965311e-17	
   3.3330000e-03	   1.7649055e-16	  -2.9934444e-17	   1.2470225e-17	   2.6681443e-17	  -1.6906152e-16	   1.5491373e-16	
   1.3333000e-02	  -1.6909963e-16	   2.2884827e-16	  -3.4011008e-16	  -1.3589114e-15	   2.5747777e-15	  -7.1649955e-17	
   2.3333000e-02	  -2.1823188e-16	  -6.5064232e-16	   4.9977709e-17	   5.5649552e-16	   2.7569571e-17	  -1.9120647e-16	
   3.3333000e-02	   2.4158091e-16	   1.4950822e-16	  -1.7802343e-16	  -1.9796907e-16	   3.9963541e-16	  -6.5896698e-16	
   1.3333300e-01	  -1.8103178e-15	  -2.2432106e-15	   2.2853784e-15	   5.8993350e-16	   5.7212331e-16	   1.1562397e-15	
   2.3333300e-01	   3.6178705e-16	  -6.3915411e-16	   1.8925199e-15	  -2.1322278e-16	  -2.6972731e-15	   1.4970301e-15	
   3.3333300e-01	   1.4294958e-15	  -3.6855183e-15	  -3.5570994e-17	   8.5131993e-16	   1.5838675e-15	   3.6498890e-16	
   1.0000000e+00	   6.6791545e-16	   7.0353425e-16	  -1.0509393e-15	   1.6546858e-15	  -9.3189515e-16	  -7.0622659e-16	
   1.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   1.0000010e+00	  -4.8848966e-14	  -4.8849284e-14	  -4.8849766e-14	  -4.8849441e-14	  -2.4425090e-14	  -2.4425113e-14	
   1.0000020e+00	  -4.8829032e-14	  -4.8843287e-14	  -4.8842102e-14	  -4.8836226e-14	  -2.4422083e-14	  -2.4419720e-14	
   1.0000030e+00	  -4.8846775e-14	  -4.8849209e-14	  -4.8848551e-14	  -4.8848110e-14	  -2.4424986e-14	  -2.4424586e-14	
   1.0000130e+00	  -4.8850177e-14	  -4.8849935e-14	  -4.8852043e-14	  -4.8853867e-14	  -2.4421344e-14	  -2.4423834e-14	
   1.0000230e+00	  -4.8848039e-14	  -4.8847267e-14	  -4.8847172e-14	  -4.8848415e-14	  -2.4423470e-14	  -2.4423072e-14	
   1.0000330e+00	  -4.8848272e-14	  -4.8849979e-14	  -4.8847608e-14	  -4.8843091e-14	  -2.4426729e-14	  -2.4423740e-14	
   1.0001330e+00	  -2.5591833e-14	  -4.8864279e-14	  -4.8881148e-14	  -4.8833593e-14	  -2.4393420e-14	  -2.4420243e-14	
   1.0002330e+00	  -2.5577776e-14	  -4.8783377e-14	  -4.8802186e-14	  -4.8840109e-14	  -2.4417437e-14	  -2.4422983e-14	
   1.0003330e+00	  -2.4858082e-14	  -4.8831131e-14	  -4.8830346e-14	  -4.8835707e-14	  -2.4476739e-14	  -2.4428702e-14	
   1.0010000e+00	  -1.1743087e-14	  -3.1545772e-14	  -3.2223470e-14	  -2.2388074e-14	  -1.1314036e-14	  -1.3436847e-14	
   1.0010000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   1.0010010e+00	  -1.7024239e-06	  -2.4424783e-14	  -2.4424325e-14	  -2.4425124e-14	  -2.4424558e-14	  -2.4424811e-14	
   1.0010020e+00	  -3.3993966e-06	  -2.3715498e-14	  -2.3569241e-14	  -2.4418643e-14	  -2.4422663e-14	  -2.4420710e-14	
   1.0010030e+00	  -5.0908193e-06	  -2.2887721e-14	  -2.2570394e-14	  -2.4423860e-14	  -2.4424594e-14	  -2.4424029e-14	
   1.0010130e+00	  -2.1539503e-05	   2.8210129e-12	   3.3950277e-12	  -2.4424257e-14	  -2.4423924e-14	  -2.4425828e-14	
   1.0010230e+00	  -3.7472991e-05	   1.4158453e-11	   1.7044484e-11	  -2.4100587e-14	  -2.4335714e-14	  -2.4388176e-14	
   1.0010330e+00	  -5.2897738e-05	   4.2656714e-11	   5.1355641e-11	  -2.3403649e-14	  -2.4165512e-14	  -2.4302001e-14	
   1.0011330e+00	  -1.7313179e-04	   2.1518575e-08	   2.5662668e-08	   3.9808487e-11	   1.1011780e-11	   4.9819805e-12	
   1.0012330e+00	  -2.6342566e-04	   9.9341261e-08	   1.1815100e-07	   2.6624384e-10	   7.5128457e-11	   3.3462134e-11	
   1.0013330e+00	  -3.3105970e-04	   2.7808769e-07	   3.2987099e-07	   1.0168363e-09	   2.9224144e-10	   1.2812397e-10	
   1.0015797e+00	  -4.4506295e-04	   1.4145634e-06	   1.6663611e-06	   1.0263868e-08	   3.0893319e-09	   1.3320828e-09	
   1.0018264e+00	  -5.0675713e-04	   4.0172389e-06	   4.7064012e-06	   4.3682142e-08	   1.3576059e-08	   5.7704501e-09	
   1.0020000e+00	  -5.3766831e-04	   7.0989044e-06	   8.2842645e-06	   9.9338236e-08	   3.1624062e-08	   1.3298599e-08	
   1.0020000e+00	  -5.3766831e-04	   7.0989038e-06	   8.2842641e-06	   9.9338868e-08	   3.1624959e-08	   1.3298455e-08	
   1.0020010e+00	  -5.3951146e-04	   7.1194598e-06	   8.3081135e-06	   9.9720939e-08	   3.1748908e-08	   1.3349731e-08	
   1.0020020e+00	  -5.4134916e-04	   7.1400566e-06	   8.3320098e-06	   1.0010424e-07	   3.1873270e-08	   1.3401179e-08	
   1.0020030e+00	  -5.4318132e-04	   7.1606951e-06	   8.3559532e-06	   1.0048891e-07	   3.1998058e-08	   1.3452826e-08	
   1.0020130e+00	  -5.6103767e-04	   7.3707102e-06	   8.5995398e-06	   1.0444621e-07	   3.3284045e-08	   1.3988918e-08	
   1.0020230e+00	  -5.7837969e-04	   7.5848810e-06	   8.8478820e-06	   1.0853281e-07	   3.4613521e-08	   1.4542852e-08	
   1.0020330e+00	  -5.9521435e-04	   7.8033260e-06	   9.1011133e-06	   1.1275473e-07	   3.5989000e-08	   1.5116307e-08	
   1.0021330e+00	  -7.2995284e-04	   1.0395464e-05	   1.2098793e-05	   1.6941027e-07	   5.4691963e-08	   2.2857537e-08	
   1.0022330e+00	  -8.3545509e-04	   1.3501918e-05	   1.5682674e-05	   2.4605084e-07	   8.0365960e-08	   3.3417695e-08	
   1.0023330e+00	  -9.1921830e-04	   1.7192493e-05	   1.9931272e-05	   3.4756566e-07	   1.1487685e-07	   4.7522635e-08	
   1.0025773e+00	  -1.0759129e-03	   2.8768424e-05	   3.3213882e-05	   7.2349402e-07	   2.4611993e-07	   1.0056115e-07	
   1.0028216e+00	  -1.1878660e-03	   4.4688461e-05	   5.1406211e-05	   1.3496119e-06	   4.7166345e-07	   1.9052317e-07	
   1.0030000e+00	  -1.2610689e-03	   5.9489120e-05	   6.8259628e-05	   2.0305088e-06	   7.2372168e-07	   2.8994544e-07	
   1.0030000e+00	  -1.2610689e-03	   5.9489120e-05	   6.8259628e-05	   2.0305090e-06	   7.2372248e-07	   2.8994491e-07	
   1.0030010e+00	  -1.2631549e-03	   5.9579578e-05	   6.8362534e-05	   2.0348258e-06	   7.2532892e-07	   2.9057737e-07	
   1.0030020e+00	  -1.2652356e-03	   5.9670124e-05	   6.8465539e-05	   2.0391497e-06	   7.2693819e-07	   2.9121093e-07	
   1.0030030e+00	  -1.2673108e-03	   5.9760763e-05	   6.8568649e-05	   2.0434800e-06	   7.2855054e-07	   2.9184592e-07	
   1.0030130e+00	  -1.2876087e-03	   6.0675113e-05	   6.9608651e-05	   2.0874229e-06	   7.4492223e-07	   2.9828661e-07	
   1.0030230e+00	  -1.3074046e-03	   6.1598545e-05	   7.0658815e-05	   2.1320964e-06	   7.6158468e-07	   3.0483857e-07	
   1.0030330e+00	  -1.3267057e-03	   6.2531260e-05	   7.1719366e-05	   2.1775216e-06	   7.7854670e-07	   3.1150545e-07	
   1.0031330e+00	  -1.4871549e-03	   7.2690278e-05	   8.3254651e-05	   2.7034399e-06	   9.7716267e-07	   3.8922006e-07	
   1.0032330e+00	  -1.6195169e-03	   8.3836287e-05	   9.5892491e-05	   3.3188950e-06	   1.2125002e-06	   4.8084983e-07	
   1.0033330e+00	  -1.7312632e-03	   9.6035388e-05	   1.0970623e-04	   4.0350240e-06	   1.4897431e-06	   5.8827154e-07	
   1.0035776e+00	  -1.9604890e-03	   1.3011165e-04	   1.4822138e-04	   6.2299973e-06	   2.3571772e-06	   9.2170596e-07	
   1.0038222e+00	  -2.1505348e-03	   1.7097258e-04	   1.9429544e-04	   9.1960641e-06	   3.5610687e-06	   1.3798196e-06	
   1.0040000e+00	  -2.2834706e-03	   2.0526928e-04	   2.3289400e-04	   1.1946165e-05	   4.7033693e-06	   1.8108161e-06	
   1.0040000e+00	  -2.2834706e-03	   2.0526928e-04	   2.3289400e-04	   1.1946165e-05	   4.7033686e-06	   1.8108152e-06	
   1.0040010e+00	  -2.2859003e-03	   2.0547311e-04	   2.3312326e-04	   1.1962999e-05	   4.7104040e-06	   1.8134628e-06	
   1.0040020e+00	  -2.2883247e-03	   2.0567707e-04	   2.3335266e-04	   1.1979852e-05	   4.7174475e-06	   1.8161143e-06	
   1.0040030e+00	  -2.2907439e-03	   2.0588116e-04	   2.3358219e-04	   1.1996722e-05	   4.7244990e-06	   1.8187682e-06	
   1.0040130e+00	  -2.3144879e-03	   2.0793302e-04	   2.3588976e-04	   1.2166984e-05	   4.7957251e-06	   1.8455723e-06	
   1.0040230e+00	  -2.3377381e-03	   2.0999738e-04	   2.3821120e-04	   1.2339027e-05	   4.8677686e-06	   1.8726746e-06	
   1.0040330e+00	  -2.3605017e-03	   2.1207450e-04	   2.4054679e-04	   1.2512898e-05	   4.9406522e-06	   1.9000829e-06	
   1.0041330e+00	  -2.5562473e-03	   2.3396341e-04	   2.6514251e-04	   1.4418386e-05	   5.7470041e-06	   2.2022860e-06	
   1.0042330e+00	  -2.7246288e-03	   2.5714897e-04	   2.9117721e-04	   1.6524133e-05	   6.6474918e-06	   2.5385217e-06	
   1.0043330e+00	  -2.8730881e-03	   2.8168539e-04	   3.1871209e-04	   1.8845958e-05	   7.6508130e-06	   2.9117932e-06	
   1.0045779e+00	  -3.1948797e-03	   3.4703968e-04	   3.9199751e-04	   2.5426404e-05	   1.0542518e-05	   3.9814850e-06	
   1.0048228e+00	  -3.4807419e-03	   4.2060111e-04	   4.7441127e-04	   3.3484041e-05	   1.4164970e-05	   5.3114135e-06	
   1.0050000e+00	  -3.6841851e-03	   4.7913829e-04	   5.3995226e-04	   4.0366959e-05	   1.7320527e-05	   6.4626979e-06	
   1.0050000e+00	  -3.6841851e-03	   4.7913829e-04	   5.3995226e-04	   4.0366958e-05	   1.7320527e-05	   6.4626979e-06	
   1.0050010e+00	  -3.6870186e-03	   4.7948152e-04	   5.4033646e-04	   4.0408279e-05	   1.7339583e-05	   6.4696370e-06	
   1.0050020e+00	  -3.6898469e-03	   4.7982488e-04	   5.4072082e-04	   4.0449629e-05	   1.7358656e-05	   6.4765824e-06	
   1.0050030e+00	  -3.6926699e-03	   4.8016839e-04	   5.4110534e-04	   4.0491010e-05	   1.7377744e-05	   6.4835331e-06	
   1.0050130e+00	  -3.7204568e-03	   4.8361597e-04	   5.4496442e-04	   4.0907475e-05	   1.7569997e-05	   6.5535220e-06	
   1.0050230e+00	  -3.7477546e-03	   4.8707773e-04	   5.4883929e-04	   4.1326970e-05	   1.7763819e-05	   6.6240627e-06	
   1.0050330e+00	  -3.7745704e-03	   4.9055395e-04	   5.5273026e-04	   4.1749566e-05	   1.7959246e-05	   6.6951681e-06	
   1.0051330e+00	  -4.0112154e-03	   5.2656851e-04	   5.9303528e-04	   4.6252455e-05	   2.0058246e-05	   7.4570158e-06	
   1.0052330e+00	  -4.2208955e-03	   5.6402008e-04	   6.3494352e-04	   5.1081162e-05	   2.2329154e-05	   8.2790586e-06	
   1.0053330e+00	  -4.4110285e-03	   6.0295122e-04	   6.7850516e-04	   5.6253948e-05	   2.4783494e-05	   9.1651757e-06	
   1.0055782e+00	  -4.8365658e-03	   7.0407251e-04	   7.9166199e-04	   7.0314561e-05	   3.1548582e-05	   1.1597873e-05	
   1.0058234e+00	  -5.2278189e-03	   8.1392181e-04	   9.1461628e-04	   8.6590680e-05	   3.9533549e-05	   1.4453731e-05	
   1.0060000e+00	  -5.5072774e-03	   8.9858579e-04	   1.0094154e-03	   9.9829203e-05	   4.6137594e-05	   1.6805258e-05	
   1.0060000e+00	  -5.5072774e-03	   8.9858579e-04	   1.0094154e-03	   9.9829203e-05	   4.6137594e-05	   1.6805258e-05	
   1.0060010e+00	  -5.5105454e-03	   8.9907844e-04	   1.0099671e-03	   9.9907724e-05	   4.6176982e-05	   1.6819263e-05	
   1.0060020e+00	  -5.5138081e-03	   8.9957124e-04	   1.0105189e-03	   9.9986288e-05	   4.6216394e-05	   1.6833276e-05	
   1.0060030e+00	  -5.5170657e-03	   9.0006418e-04	   1.0110710e-03	   1.0006490e-04	   4.6255831e-05	   1.6847297e-05	
   1.0060130e+00	  -5.5491999e-03	   9.0500642e-04	   1.0166057e-03	   1.0085468e-04	   4.6652325e-05	   1.6988241e-05	
   1.0060230e+00	  -5.5808473e-03	   9.0996320e-04	   1.0221568e-03	   1.0164871e-04	   4.7051246e-05	   1.7130021e-05	
   1.0060330e+00	  -5.6120152e-03	   9.1493477e-04	   1.0277246e-03	   1.0244707e-04	   4.7452648e-05	   1.7272654e-05	
   1.0061330e+00	  -5.8923612e-03	   9.6592472e-04	   1.0848427e-03	   1.1081268e-04	   5.1687251e-05	   1.8774825e-05	
   1.0062330e+00	  -6.1459265e-03	   1.0183680e-03	   1.1436067e-03	   1.1962243e-04	   5.6180375e-05	   2.0365755e-05	
   1.0063330e+00	  -6.3801104e-03	   1.0722981e-03	   1.2040584e-03	   1.2889527e-04	   6.0945430e-05	   2.2049922e-05	
   1.0065784e+00	  -6.9145958e-03	   1.2102871e-03	   1.3588377e-03	   1.5346947e-04	   7.3722779e-05	   2.6553718e-05	
   1.0068238e+00	  -7.4153902e-03	   1.3569084e-03	   1.5234809e-03	   1.8092146e-04	   8.8236861e-05	   3.1650776e-05	
   1.0070000e+00	  -7.7729056e-03	   1.4675774e-03	   1.6478863e-03	   2.0254490e-04	   9.9834129e-05	   3.5711367e-05	
   1.0070000e+00	  -7.7729056e-03	   1.4675774e-03	   1.6478863e-03	   2.0254490e-04	   9.9834130e-05	   3.5711367e-05	
   1.0070010e+00	  -7.7766194e-03	   1.4682184e-03	   1.6486072e-03	   2.0267215e-04	   9.9902718e-05	   3.5735357e-05	
   1.0070020e+00	  -7.7803282e-03	   1.4688596e-03	   1.6493282e-03	   2.0279944e-04	   9.9971340e-05	   3.5759359e-05	
   1.0070030e+00	  -7.7840316e-03	   1.4695009e-03	   1.6500495e-03	   2.0292679e-04	   1.0003999e-04	   3.5783371e-05	
   1.0070130e+00	  -7.8206261e-03	   1.4759264e-03	   1.6572759e-03	   2.0420492e-04	   1.0072942e-04	   3.6024476e-05	
   1.0070230e+00	  -7.8567346e-03	   1.4823660e-03	   1.6645185e-03	   2.0548832e-04	   1.0142214e-04	   3.6266699e-05	
   1.0070330e+00	  -7.8923644e-03	   1.4888199e-03	   1.6717776e-03	   2.0677710e-04	   1.0211822e-04	   3.6510065e-05	
   1.0071330e+00	  -8.2173841e-03	   1.5545847e-03	   1.7457847e-03	   2.2013542e-04	   1.0937494e-04	   3.9044361e-05	
   1.0072330e+00	  -8.5156696e-03	   1.6217433e-03	   1.8214056e-03	   2.3403669e-04	   1.1697550e-04	   4.1695510e-05	
   1.0073330e+00	  -8.7946046e-03	   1.6903229e-03	   1.8986763e-03	   2.4849949e-04	   1.2493438e-04	   4.4468359e-05	
   1.0075786e+00	  -9.4393717e-03	   1.8641038e-03	   2.0946921e-03	   2.8619450e-04	   1.4588714e-04	   5.1755513e-05	
   1.0078241e+00	  -1.0050369e-02	   2.0460640e-03	   2.3002805e-03	   3.2730112e-04	   1.6906872e-04	   5.9798622e-05	
   1.0080000e+00	  -1.0485777e-02	   2.1814303e-03	   2.4534625e-03	   3.5896349e-04	   1.8714675e-04	   6.6059165e-05	
   1.0080000e+00	  -1.0485777e-02	   2.1814303e-03	   2.4534625e-03	   3.5896349e-04	   1.8714675e-04	   6.6059166e-05	
   1.0080010e+00	  -1.0489936e-02	   2.1822121e-03	   2.4543478e-03	   3.5914881e-04	   1.8725304e-04	   6.6095949e-05	
   1.0080020e+00	  -1.0494090e-02	   2.1829942e-03	   2.4552333e-03	   3.5933418e-04	   1.8735937e-04	   6.6132745e-05	
   1.0080030e+00	  -1.0498238e-02	   2.1837763e-03	   2.4561189e-03	   3.5951963e-04	   1.8746574e-04	   6.6169556e-05	
   1.0080130e+00	  -1.0539284e-02	   2.1916092e-03	   2.4649888e-03	   3.6137935e-04	   1.8853303e-04	   6.6538873e-05	
   1.0080230e+00	  -1.0579843e-02	   2.1994552e-03	   2.4738742e-03	   3.6324514e-04	   1.8960439e-04	   6.6909573e-05	
   1.0080330e+00	  -1.0619924e-02	   2.2073146e-03	   2.4827754e-03	   3.6511711e-04	   1.9067992e-04	   6.7281683e-05	
   1.0081330e+00	  -1.0989426e-02	   2.2870493e-03	   2.5731410e-03	   3.8437518e-04	   2.0179990e-04	   7.1126318e-05	
   1.0082330e+00	  -1.1332154e-02	   2.3680789e-03	   2.6650471e-03	   4.0425131e-04	   2.1334109e-04	   7.5113610e-05	
   1.0083330e+00	  -1.1655478e-02	   2.4504264e-03	   2.7585255e-03	   4.2476314e-04	   2.2531840e-04	   7.9248603e-05	
   1.0085787e+00	  -1.2409413e-02	   2.6577349e-03	   2.9941716e-03	   4.7761024e-04	   2.5644593e-04	   8.9983780e-05	
   1.0088244e+00	  -1.3129079e-02	   2.8725972e-03	   3.2389082e-03	   5.3426213e-04	   2.9023823e-04	   1.0162155e-04	
   1.0090000e+00	  -1.3640841e-02	   3.0307669e-03	   3.4194038e-03	   5.7719061e-04	   3.1612334e-04	   1.1052647e-04	
   1.0090000e+00	  -1.3640841e-02	   3.0307669e-03	   3.4194038e-03	   5.7719061e-04	   3.1612334e-04	   1.1052647e-04	
   1.0090010e+00	  -1.3645436e-02	   3.0316789e-03	   3.4204453e-03	   5.7744092e-04	   3.1627489e-04	   1.1057858e-04	
   1.0090020e+00	  -1.3650027e-02	   3.0325910e-03	   3.4214869e-03	   5.7769130e-04	   3.1642649e-04	   1.1063071e-04	
   1.0090030e+00	  -1.3654612e-02	   3.0335032e-03	   3.4225287e-03	   5.7794175e-04	   3.1657813e-04	   1.1068286e-04	
   1.0090130e+00	  -1.3700023e-02	   3.0426361e-03	   3.4329593e-03	   5.8045206e-04	   3.1809877e-04	   1.1120574e-04	
   1.0090230e+00	  -1.3744947e-02	   3.0517809e-03	   3.4434045e-03	   5.8296900e-04	   3.1962417e-04	   1.1173024e-04	
   1.0090330e+00	  -1.3789392e-02	   3.0609378e-03	   3.4538645e-03	   5.8549268e-04	   3.2115443e-04	   1.1225638e-04	
   1.0091330e+00	  -1.4202461e-02	   3.1535488e-03	   3.5597376e-03	   6.1131529e-04	   3.3688069e-04	   1.1766142e-04	
   1.0092330e+00	  -1.4588662e-02	   3.2473401e-03	   3.6670576e-03	   6.3780798e-04	   3.5309429e-04	   1.2323169e-04	
   1.0093330e+00	  -1.4955354e-02	   3.3423320e-03	   3.7758536e-03	   6.6498729e-04	   3.6981022e-04	   1.2897231e-04	
   1.0095788e+00	  -1.5815830e-02	   3.5803828e-03	   4.0489043e-03	   7.3443270e-04	   4.1284684e-04	   1.4374404e-04	
   1.0098247e+00	  -1.6641283e-02	   3.8253046e-03	   4.3304763e-03	   8.0794568e-04	   4.5891491e-04	   1.5954488e-04	
   1.0100000e+00	  -1.7227026e-02	   4.0041762e-03	   4.5365298e-03	   8.6296460e-04	   4.9372522e-04	   1.7147813e-04	
   1.0100000e+00	  -1.7227026e-02	   4.0041762e-03	   4.5365298e-03	   8.6296460e-04	   4.9372522e-04	   1.7147813e-04	
   1.0100010e+00	  -1.7232045e-02	   4.0052065e-03	   4.5377176e-03	   8.6328457e-04	   4.9392840e-04	   1.7154777e-04	
   1.0100020e+00	  -1.7237059e-02	   4.0062369e-03	   4.5389056e-03	   8.6360461e-04	   4.9413164e-04	   1.7161743e-04	
   1.0100030e+00	  -1.7242067e-02	   4.0072674e-03	   4.5400936e-03	   8.6392471e-04	   4.9433494e-04	   1.7168710e-04	
   1.0100130e+00	  -1.7291712e-02	   4.0175818e-03	   4.5519863e-03	   8.6713193e-04	   4.9637254e-04	   1.7238545e-04	
   1.0100230e+00	  -1.7340869e-02	   4.0279070e-03	   4.5638925e-03	   8.7034612e-04	   4.9841546e-04	   1.7308560e-04	
   1.0100330e+00	  -1.7389545e-02	   4.0382432e-03	   4.5758126e-03	   8.7356742e-04	   5.0046382e-04	   1.7378761e-04	
   1.0101330e+00	  -1.7844826e-02	   4.1425438e-03	   4.6961978e-03	   9.0639562e-04	   5.2141953e-04	   1.8096820e-04	
   1.0102330e+00	  -1.8273114e-02	   4.2479085e-03	   4.8179291e-03	   9.3992588e-04	   5.4291668e-04	   1.8833302e-04	
   1.0103330e+00	  -1.8681758e-02	   4.3543557e-03	   4.9410335e-03	   9.7417357e-04	   5.6497012e-04	   1.9588721e-04	
   1.0105789e+00	  -1.9645245e-02	   4.6202420e-03	   5.2490073e-03	   1.0611415e-03	   6.2135187e-04	   2.1519612e-04	
   1.0108249e+00	  -2.0572809e-02	   4.8923237e-03	   5.5649068e-03	   1.1523294e-03	   6.8106170e-04	   2.3563948e-04	
   1.0110708e+00	  -2.1494436e-02	   5.1705412e-03	   5.8887178e-03	   1.2478774e-03	   7.4425233e-04	   2.5727056e-04	
   1.0113168e+00	  -2.2425948e-02	   5.4545385e-03	   6.2200683e-03	   1.3478448e-03	   8.1101672e-04	   2.8012240e-04	
   1.0118571e+00	  -2.4526268e-02	   6.0945453e-03	   6.9698741e-03	   1.5830320e-03	   9.7060919e-04	   3.3474505e-04	
   1.0123975e+00	  -2.6690160e-02	   6.7506258e-03	   7.7430837e-03	   1.8393142e-03	   1.1481567e-03	   3.9551488e-04	
   1.0129379e+00	  -2.8899607e-02	   7.4137634e-03	   8.5298699e-03	   2.1160320e-03	   1.3438637e-03	   4.6250542e-04	
   1.0134783e+00	  -3.1133170e-02	   8.0749864e-03	   9.3205398e-03	   2.4120510e-03	   1.5576817e-03	   5.3570002e-04	
   1.0148230e+00	  -3.6696891e-02	   9.6694155e-03	   1.1258941e-02	   3.2210261e-03	   2.1650008e-03	   7.4362201e-04	
   1.0161677e+00	  -4.2116485e-02	   1.1126216e-02	   1.3084726e-02	   4.1083924e-03	   2.8703031e-03	   9.8516945e-04	
   1.0175124e+00	  -4.7290297e-02	   1.2408723e-02	   1.4754130e-02	   5.0392796e-03	   3.6559305e-03	   1.2544285e-03	
   1.0188571e+00	  -5.2182377e-02	   1.3518908e-02	   1.6261279e-02	   5.9817634e-03	   4.5013741e-03	   1.5445024e-03	
   1.0202018e+00	  -5.6785709e-02	   1.4475981e-02	   1.7617143e-02	   6.9121560e-03	   5.3877245e-03	   1.8488594e-03	
   1.0225652e+00	  -6.4193116e-02	   1.5844925e-02	   1.9673009e-02	   8.4803773e-03	   7.0044779e-03	   2.4032971e-03	
   1.0249286e+00	  -7.0773579e-02	   1.6889322e-02	   2.1367467e-02	   9.9227515e-03	   8.6480257e-03	   2.9636321e-03	
   1.0272919e+00	  -7.6612378e-02	   1.7681825e-02	   2.2763789e-02	   1.1224004e-02	   1.0283773e-02	   3.5151746e-03	
   1.0296553e+00	  -8.1804231e-02	   1.8280082e-02	   2.3918263e-02	   1.2386155e-02	   1.1891184e-02	   4.0494689e-03	
   1.0320187e+00	  -8.6435298e-02	   1.8729305e-02	   2.4877278e-02	   1.3417431e-02	   1.3456176e-02	   4.5621667e-03	
   1.0354334e+00	  -9.2279482e-02	   1.9181936e-02	   2.5988858e-02	   1.4697241e-02	   1.5622227e-02	   5.2619024e-03	
   1.0388482e+00	  -9.7291128e-02	   1.9473816e-02	   2.6856155e-02	   1.5758027e-02	   1.7655882e-02	   5.9123188e-03	
   1.0422629e+00	  -1.0162303e-01	   1.9659424e-02	   2.7545309e-02	   1.6633531e-02	   1.9545030e-02	   6.5165971e-03	
   1.0456776e+00	  -1.0539707e-01	   1.9775330e-02	   2.8104774e-02	   1.7355165e-02	   2.1284913e-02	   7.0797638e-03	
   1.0490923e+00	  -1.0871043e-01	   1.9846916e-02	   2.8570293e-02	   1.7950327e-02	   2.2875189e-02	   7.6070879e-03	
   1.0540034e+00	  -1.1281761e-01	   1.9905445e-02	   2.9124856e-02	   1.8629374e-02	   2.4906417e-02	   8.3121680e-03	
   1.0589146e+00	  -1.1631394e-01	   1.9944330e-02	   2.9595191e-02	   1.9150888e-02	   2.6648996e-02	   8.9657072e-03	
   1.0638257e+00	  -1.1933618e-01	   1.9984197e-02	   3.0017417e-02	   1.9558993e-02	   2.8124140e-02	   9.5782786e-03	
   1.0687368e+00	  -1.2198481e-01	   2.0035680e-02	   3.0413013e-02	   1.9886584e-02	   2.9356561e-02	   1.0158246e-02	
   1.0736480e+00	  -1.2433599e-01	   2.0104325e-02	   3.0794926e-02	   2.0157974e-02	   3.0371852e-02	   1.0712053e-02	
   1.0814452e+00	  -1.2759311e-01	   2.0254144e-02	   3.1389829e-02	   2.0513318e-02	   3.1598154e-02	   1.1548761e-02	
   1.0892424e+00	  -1.3042470e-01	   2.0457592e-02	   3.1985950e-02	   2.0819995e-02	   3.2432630e-02	   1.2346205e-02	
   1.0970396e+00	  -1.3295378e-01	   2.0711879e-02	   3.2587204e-02	   2.1107060e-02	   3.2958620e-02	   1.3114146e-02	
   1.1048367e+00	  -1.3526289e-01	   2.1011163e-02	   3.3190536e-02	   2.1389395e-02	   3.3247302e-02	   1.3858878e-02	
   1.1126339e+00	  -1.3741083e-01	   2.1349284e-02	   3.3790994e-02	   2.1674584e-02	   3.3357610e-02	   1.4584759e-02	
   1.1223538e+00	  -1.3992643e-01	   2.1816798e-02	   3.4528049e-02	   2.2039592e-02	   3.3315758e-02	   1.5468006e-02	
   1.1320736e+00	  -1.4232005e-01	   2.2326250e-02	   3.5243896e-02	   2.2418488e-02	   3.3143524e-02	   1.6331768e-02	
   1.1417935e+00	  -1.4463222e-01	   2.2868994e-02	   3.5930110e-02	   2.2811459e-02	   3.2895715e-02	   1.7179497e-02	
   1.1515133e+00	  -1.4688800e-01	   2.3437589e-02	   3.6579351e-02	   2.3217042e-02	   3.2611752e-02	   1.8013675e-02	
   1.1612331e+00	  -1.4910283e-01	   2.4025734e-02	   3.7185566e-02	   2.3633350e-02	   3.2319517e-02	   1.8836157e-02	
   1.1743424e+00	  -1.5203811e-01	   2.4840831e-02	   3.7926880e-02	   2.4208526e-02	   3.1943711e-02	   1.9929215e-02	
   1.1874516e+00	  -1.5492099e-01	   2.5670880e-02	   3.8572203e-02	   2.4795423e-02	   3.1616601e-02	   2.1005726e-02	
   1.2005608e+00	  -1.5774752e-01	   2.6506554e-02	   3.9114981e-02	   2.5389826e-02	   3.1352845e-02	   2.2066833e-02	
   1.2136701e+00	  -1.6050630e-01	   2.7339897e-02	   3.9550865e-02	   2.5987753e-02	   3.1156470e-02	   2.3112719e-02	
   1.2267793e+00	  -1.6318181e-01	   2.8163957e-02	   3.9877345e-02	   2.6585458e-02	   3.1025304e-02	   2.4142826e-02	
   1.2485698e+00	  -1.6739880e-01	   2.9496701e-02	   4.0176321e-02	   2.7569021e-02	   3.0935208e-02	   2.5816639e-02	
   1.2703603e+00	  -1.7126136e-01	   3.0760668e-02	   4.0172752e-02	   2.8526697e-02	   3.0976708e-02	   2.7435840e-02	
   1.2921509e+00	  -1.7469709e-01	   3.1933426e-02	   3.9876550e-02	   2.9444145e-02	   3.1111254e-02	   2.8990617e-02	
   1.3139414e+00	  -1.7764542e-01	   3.2996113e-02	   3.9305124e-02	   3.0308536e-02	   3.1300873e-02	   3.0469865e-02	
   1.3357319e+00	  -1.8006222e-01	   3.3933152e-02	   3.8481949e-02	   3.1108750e-02	   3.1512861e-02	   3.1862256e-02	
   1.3631101e+00	  -1.8230862e-01	   3.4914483e-02	   3.7135918e-02	   3.2009480e-02	   3.1771958e-02	   3.3472129e-02	
   1.3904884e+00	  -1.8366207e-01	   3.5662598e-02	   3.5504383e-02	   3.2780921e-02	   3.1986578e-02	   3.4908705e-02	
   1.4178666e+00	  -1.8414778e-01	   3.6170376e-02	   3.3662192e-02	   3.3414477e-02	   3.2131256e-02	   3.6155812e-02	
   1.4452448e+00	  -1.8382808e-01	   3.6439621e-02	   3.1690134e-02	   3.3906621e-02	   3.2193693e-02	   3.7201055e-02	
   1.4726230e+00	  -1.8279595e-01	   3.6480308e-02	   2.9671431e-02	   3.4258396e-02	   3.2173075e-02	   3.8036191e-02	
   1.5085640e+00	  -1.8056065e-01	   3.6217672e-02	   2.7087431e-02	   3.4516717e-02	   3.2036808e-02	   3.8808308e-02	
   1.5445049e+00	  -1.7760244e-01	   3.5645863e-02	   2.4738362e-02	   3.4562256e-02	   3.1810211e-02	   3.9214102e-02	
   1.5804459e+00	  -1.7424572e-01	   3.4832454e-02	   2.2777603e-02	   3.4422609e-02	   3.1543697e-02	   3.9267122e-02	
   1.6163869e+00	  -1.7081187e-01	   3.3853892e-02	   2.1327843e-02	   3.4130847e-02	   3.1293401e-02	   3.8991963e-02	
   1.6523279e+00	  -1.6759191e-01	   3.2789391e-02	   2.0473803e-02	   3.3722580e-02	   3.1112394e-02	   3.8422463e-02	
   1.6908874e+00	  -1.6464910e-01	   3.1638942e-02	   2.0269524e-02	   3.3195554e-02	   3.1044499e-02	   3.7530787e-02	
   1.7294469e+00	  -1.6244006e-01	   3.0562727e-02	   2.0798152e-02	   3.2616712e-02	   3.1140214e-02	   3.6404850e-02	
   1.7680064e+00	  -1.6107127e-01	   2.9629991e-02	   2.1999267e-02	   3.2022106e-02	   3.1408642e-02	   3.5106166e-02	
   1.8065659e+00	  -1.6054752e-01	   2.8890708e-02	   2.3764101e-02	   3.1441189e-02	   3.1834016e-02	   3.3697026e-02	
   1.8451254e+00	  -1.6078436e-01	   2.8374336e-02	   2.5946910e-02	   3.0896622e-02	   3.2379189e-02	   3.2237982e-02	
   1.8836850e+00	  -1.6162717e-01	   2.8090332e-02	   2.8377458e-02	   3.0404874e-02	   3.2991392e-02	   3.0786025e-02	
   1.9347510e+00	  -1.6332950e-01	   2.8055173e-02	   3.1668393e-02	   2.9853699e-02	   3.3800281e-02	   2.8962109e-02	
   1.9858170e+00	  -1.6522972e-01	   2.8351762e-02	   3.4670310e-02	   2.9430981e-02	   3.4476964e-02	   2.7345449e-02	
   2.0368831e+00	  -1.6686392e-01	   2.8891071e-02	   3.7042567e-02	   2.9146499e-02	   3.4906502e-02	   2.6018790e-02	
   2.0879491e+00	  -1.6789807e-01	   2.9572180e-02	   3.8550281e-02	   2.9007274e-02	   3.5022874e-02	   2.5042649e-02	
   2.1390151e+00	  -1.6817319e-01	   3.0298052e-02	   3.9086062e-02	   2.9018510e-02	   3.4818170e-02	   2.4455012e-02	
   2.1900812e+00	  -1.6771043e-01	   3.0987317e-02	   3.8672613e-02	   2.9182051e-02	   3.4339096e-02	   2.4271022e-02	
   2.2411472e+00	  -1.6668405e-01	   3.1581597e-02	   3.7448479e-02	   2.9493655e-02	   3.3674185e-02	   2.4482877e-02	
   2.2925815e+00	  -1.6536204e-01	   3.2051196e-02	   3.5625714e-02	   2.9943878e-02	   3.2930172e-02	   2.5065760e-02	
   2.3440158e+00	  -1.6407617e-01	   3.2383237e-02	   3.3494470e-02	   3.0506477e-02	   3.2228797e-02	   2.5967288e-02	
   2.3954500e+00	  -1.6312901e-01	   3.2589630e-02	   3.1349984e-02	   3.1145271e-02	   3.1670349e-02	   2.7116455e-02	
   2.4468843e+00	  -1.6274318e-01	   3.2694974e-02	   2.9459486e-02	   3.1814015e-02	   3.1322170e-02	   2.8427595e-02	
   2.4983185e+00	  -1.6302437e-01	   3.2728562e-02	   2.8030795e-02	   3.2460088e-02	   3.1210105e-02	   2.9805799e-02	
   2.5497528e+00	  -1.6394917e-01	   3.2717493e-02	   2.7192406e-02	   3.3029956e-02	   3.1318041e-02	   3.1153493e-02	
   2.6011871e+00	  -1.6537763e-01	   3.2682023e-02	   2.6986421e-02	   3.3475681e-02	   3.1594818e-02	   3.2377762e-02	
   2.6590548e+00	  -1.6730761e-01	   3.2627084e-02	   2.7459997e-02	   3.3784707e-02	   3.2016161e-02	   3.3507565e-02	
   2.7169225e+00	  -1.6921801e-01	   3.2559833e-02	   2.8528701e-02	   3.3867065e-02	   3.2443134e-02	   3.4292805e-02	
   2.7747902e+00	  -1.7075829e-01	   3.2476022e-02	   2.9970250e-02	   3.3731117e-02	   3.2776455e-02	   3.4685880e-02	
   2.8326579e+00	  -1.7167566e-01	   3.2369991e-02	   3.1539189e-02	   3.3417595e-02	   3.2953938e-02	   3.4682444e-02	
   2.8905256e+00	  -1.7185801e-01	   3.2241227e-02	   3.3006729e-02	   3.2992789e-02	   3.2960483e-02	   3.4320128e-02	
   2.9483933e+00	  -1.7134138e-01	   3.2098742e-02	   3.4190902e-02	   3.2537069e-02	   3.2825886e-02	   3.3671811e-02	
   3.0062610e+00	  -1.7028617e-01	   3.1962038e-02	   3.4974531e-02	   3.2131258e-02	   3.2612974e-02	   3.2834631e-02	
   3.0662978e+00	  -1.6887874e-01	   3.1855727e-02	   3.5315043e-02	   3.1835717e-02	   3.2392902e-02	   3.1881969e-02	
   3.1263346e+00	  -1.6744263e-01	   3.1818720e-02	   3.5197643e-02	   3.1716797e-02	   3.2254664e-02	   3.0959123e-02	
   3.1863714e+00	  -1.6623482e-01	   3.1879553e-02	   3.4706471e-02	   3.1790512e-02	   3.2254703e-02	   3.0164903e-02	
   3.2464081e+00	  -1.6542669e-01	   3.2053581e-02	   3.3965034e-02	   3.2038859e-02	   3.2410574e-02	   2.9569313e-02	
   3.3064449e+00	  -1.6508431e-01	   3.2337632e-02	   3.3114412e-02	   3.2416163e-02	   3.2698999e-02	   2.9208518e-02	
   3.3664817e+00	  -1.6516750e-01	   3.2707516e-02	   3.2290509e-02	   3.2859269e-02	   3.3062695e-02	   2.9085113e-02	
   3.4265185e+00	  -1.6555918e-01	   3.3121223e-02	   3.1609120e-02	   3.3300417e-02	   3.3425619e-02	   2.9173502e-02	
   3.4954615e+00	  -1.6619560e-01	   3.3583756e-02	   3.1111955e-02	   3.3728913e-02	   3.3744333e-02	   2.9476928e-02	
   3.5517000e+00	  -1.6671767e-01	   3.3897681e-02	   3.0977167e-02	   3.3977601e-02	   3.3871607e-02	   2.9828762e-02	
   3.6079385e+00	  -1.6714119e-01	   3.4114233e-02	   3.1088014e-02	   3.4119850e-02	   3.3858075e-02	   3.0225768e-02	
   3.6641770e+00	  -1.6741563e-01	   3.4211016e-02	   3.1417807e-02	   3.4158636e-02	   3.3710921e-02	   3.0628286e-02	
   3.7204155e+00	  -1.6753801e-01	   3.4183843e-02	   3.1917517e-02	   3.4112662e-02	   3.3463168e-02	   3.1005604e-02	
   3.7766540e+00	  -1.6753833e-01	   3.4045152e-02	   3.2519599e-02	   3.4009968e-02	   3.3167101e-02	   3.1337356e-02	
   3.8328925e+00	  -1.6746233e-01	   3.3822455e-02	   3.3146371e-02	   3.3880785e-02	   3.2881630e-02	   3.1612658e-02	
   3.8891310e+00	  -1.6736139e-01	   3.3555684e-02	   3.3721484e-02	   3.3753699e-02	   3.2660788e-02	   3.1828548e-02	
   3.9453695e+00	  -1.6728091e-01	   3.3290170e-02	   3.4178566e-02	   3.3652361e-02	   3.2546272e-02	   3.1987956e-02	
   4.0085505e+00	  -1.6724359e-01	   3.3045133e-02	   3.4490909e-02	   3.3586636e-02	   3.2570886e-02	   3.2107038e-02	
   4.0717314e+00	  -1.6726068e-01	   3.2901525e-02	   3.4555810e-02	   3.3577293e-02	   3.2753862e-02	   3.2172171e-02	
   4.1349124e+00	  -1.6730270e-01	   3.2886785e-02	   3.4379642e-02	   3.3618276e-02	   3.3057242e-02	   3.2192527e-02	
   4.1980934e+00	  -1.6732512e-01	   3.3002806e-02	   3.4010630e-02	   3.3695646e-02	   3.3419213e-02	   3.2175359e-02	
   4.2612743e+00	  -1.6728373e-01	   3.3226728e-02	   3.3529522e-02	   3.3791884e-02	   3.3769317e-02	   3.2126082e-02	
   4.3244553e+00	  -1.6714927e-01	   3.3516780e-02	   3.3034081e-02	   3.3890500e-02	   3.4043630e-02	   3.2049106e-02	
   4.4085758e+00	  -1.6682881e-01	   3.3921983e-02	   3.2515358e-02	   3.4007563e-02	   3.4221459e-02	   3.1912765e-02	
   4.4926963e+00	  -1.6641360e-01	   3.4246343e-02	   3.2317655e-02	   3.4099958e-02	   3.4164697e-02	   3.1752562e-02	
   4.5768168e+00	  -1.6603274e-01	   3.4419615e-02	   3.2509289e-02	   3.4174451e-02	   3.3938301e-02	   3.1590730e-02	
   4.6609372e+00	  -1.6579887e-01	   3.4422192e-02	   3.3029618e-02	   3.4241896e-02	   3.3663730e-02	   3.1452562e-02	
   4.7450577e+00	  -1.6576929e-01	   3.4297672e-02	   3.3708642e-02	   3.4311046e-02	   3.3469080e-02	   3.1362015e-02	
   4.8291782e+00	  -1.6591522e-01	   3.4127823e-02	   3.4326257e-02	   3.4382515e-02	   3.3440573e-02	   3.1336781e-02	
   4.9198152e+00	  -1.6615659e-01	   3.3987952e-02	   3.4712253e-02	   3.4453347e-02	   3.3610005e-02	   3.1391753e-02	
   5.0104522e+00	  -1.6633983e-01	   3.3959538e-02	   3.4702526e-02	   3.4506487e-02	   3.3914860e-02	   3.1527966e-02	
   5.1010893e+00	  -1.6636396e-01	   3.4055149e-02	   3.4348732e-02	   3.4537508e-02	   3.4229527e-02	   3.1728312e-02	
   5.1917263e+00	  -1.6621898e-01	   3.4232059e-02	   3.3834947e-02	   3.4551671e-02	   3.4436831e-02	   3.1965200e-02	
   5.2823633e+00	  -1.6597831e-01	   3.4417865e-02	   3.3393627e-02	   3.4560136e-02	   3.4478662e-02	   3.2203878e-02	
   5.3730003e+00	  -1.6574670e-01	   3.4545784e-02	   3.3206213e-02	   3.4572838e-02	   3.4373502e-02	   3.2406669e-02	
   5.4674074e+00	  -1.6559215e-01	   3.4585628e-02	   3.3336821e-02	   3.4593651e-02	   3.4190795e-02	   3.2543983e-02	
   5.5618144e+00	  -1.6554894e-01	   3.4540189e-02	   3.3728841e-02	   3.4619781e-02	   3.4038264e-02	   3.2581623e-02	
   5.6562214e+00	  -1.6557631e-01	   3.4454751e-02	   3.4215641e-02	   3.4646215e-02	   3.3994864e-02	   3.2516918e-02	
   5.7506285e+00	  -1.6560576e-01	   3.4388994e-02	   3.4608816e-02	   3.4671620e-02	   3.4086737e-02	   3.2372981e-02	
   5.8450355e+00	  -1.6557599e-01	   3.4389135e-02	   3.4776484e-02	   3.4700396e-02	   3.4277714e-02	   3.2194991e-02	
   5.9562776e+00	  -1.6545313e-01	   3.4490199e-02	   3.4659418e-02	   3.4750661e-02	   3.4534157e-02	   3.2016084e-02	
   6.0675196e+00	  -1.6528230e-01	   3.4658340e-02	   3.4336516e-02	   3.4824552e-02	   3.4710497e-02	   3.1941460e-02	
   6.1787617e+00	  -1.6513588e-01	   3.4827745e-02	   3.4003967e-02	   3.4915193e-02	   3.4745203e-02	   3.2003687e-02	
   6.2900037e+00	  -1.6507867e-01	   3.4926229e-02	   3.3856655e-02	   3.4998663e-02	   3.4654231e-02	   3.2181905e-02	
   6.4012458e+00	  -1.6510845e-01	   3.4916447e-02	   3.3971944e-02	   3.5043802e-02	   3.4511709e-02	   3.2408778e-02	
   6.5228004e+00	  -1.6517204e-01	   3.4812228e-02	   3.4302790e-02	   3.5029938e-02	   3.4404045e-02	   3.2613870e-02	
   6.6443550e+00	  -1.6518884e-01	   3.4690116e-02	   3.4644478e-02	   3.4964007e-02	   3.4416876e-02	   3.2700311e-02	
   6.7659096e+00	  -1.6512241e-01	   3.4636206e-02	   3.4803160e-02	   3.4893847e-02	   3.4541882e-02	   3.2655715e-02	
   6.8874641e+00	  -1.6500460e-01	   3.4690451e-02	   3.4715168e-02	   3.4874447e-02	   3.4702753e-02	   3.2532128e-02	
   7.0090187e+00	  -1.6490341e-01	   3.4825540e-02	   3.4471309e-02	   3.4931407e-02	   3.4810318e-02	   3.2410660e-02	
   7.1444223e+00	  -1.6486230e-01	   3.4980419e-02	   3.4225118e-02	   3.5052912e-02	   3.4815229e-02	   3.2350393e-02	
   7.2798259e+00	  -1.6488405e-01	   3.5049292e-02	   3.4177692e-02	   3.5160369e-02	   3.4722371e-02	   3.2384068e-02	
   7.4152295e+00	  -1.6490825e-01	   3.5000074e-02	   3.4353056e-02	   3.5183629e-02	   3.4614279e-02	   3.2464857e-02	
   7.5506331e+00	  -1.6489194e-01	   3.4881346e-02	   3.4616176e-02	   3.5114344e-02	   3.4569764e-02	   3.2527252e-02	
   7.6860366e+00	  -1.6485030e-01	   3.4783202e-02	   3.4779024e-02	   3.5012265e-02	   3.4611574e-02	   3.2536611e-02	
   7.8214402e+00	  -1.6483269e-01	   3.4771339e-02	   3.4733543e-02	   3.4956497e-02	   3.4699166e-02	   3.2506244e-02	
   7.9568438e+00	  -1.6486318e-01	   3.4843387e-02	   3.4518452e-02	   3.4982141e-02	   3.4764332e-02	   3.2474482e-02	
   8.1100116e+00	  -1.6491541e-01	   3.4946585e-02	   3.4258466e-02	   3.5063560e-02	   3.4755525e-02	   3.2465766e-02	
   8.2631794e+00	  -1.6492251e-01	   3.4977922e-02	   3.4176612e-02	   3.5109838e-02	   3.4662785e-02	   3.2474815e-02	
   8.4163471e+00	  -1.6487402e-01	   3.4902788e-02	   3.4328720e-02	   3.5065353e-02	   3.4549862e-02	   3.2462784e-02	
   8.5695149e+00	  -1.6483885e-01	   3.4776175e-02	   3.4577047e-02	   3.4963957e-02	   3.4490707e-02	   3.2407238e-02	
   8.7226827e+00	  -1.6489000e-01	   3.4693120e-02	   3.4695630e-02	   3.4891416e-02	   3.4514144e-02	   3.2328157e-02	
   8.8758505e+00	  -1.6500886e-01	   3.4703225e-02	   3.4557706e-02	   3.4894742e-02	   3.4580817e-02	   3.2270507e-02	
   9.0290183e+00	  -1.6509548e-01	   3.4771560e-02	   3.4243875e-02	   3.4938711e-02	   3.4613311e-02	   3.2262437e-02	
   9.1880149e+00	  -1.6507520e-01	   3.4810525e-02	   3.3982417e-02	   3.4944491e-02	   3.4551387e-02	   3.2290125e-02	
   9.3470116e+00	  -1.6499731e-01	   3.4750955e-02	   3.3994801e-02	   3.4869913e-02	   3.4407887e-02	   3.2305998e-02	
   9.5060082e+00	  -1.6499667e-01	   3.4613708e-02	   3.4254214e-02	   3.4757802e-02	   3.4269057e-02	   3.2268163e-02	
   9.6650048e+00	  -1.6513773e-01	   3.4490258e-02	   3.4499963e-02	   3.4687070e-02	   3.4225634e-02	   3.2175670e-02	
   9.8240015e+00	  -1.6531855e-01	   3.4457292e-02	   3.4461008e-02	   3.4686458e-02	   3.4287535e-02	   3.2066377e-02	
   9.9829981e+00	  -1.6537463e-01	   3.4499125e-02	   3.4139451e-02	   3.4701705e-02	   3.4358196e-02	   3.1990166e-02	
   1.0101144e+01	  -1.6533043e-01	   3.4538117e-02	   3.3867044e-02	   3.4693012e-02	   3.4356703e-02	   3.1967216e-02	
   1.0219291e+01	  -1.6526663e-01	   3.4541383e-02	   3.3710150e-02	   3.4655590e-02	   3.4288911e-02	   3.1969777e-02	
   1.0337437e+01	  -1.6524437e-01	   3.4494530e-02	   3.3721669e-02	   3.4598022e-02	   3.4174025e-02	   3.1982210e-02	
   1.0455583e+01	  -1.6529452e-01	   3.4410291e-02	   3.3862160e-02	   3.4537497e-02	   3.4054785e-02	   3.1985856e-02	
   1.0584434e+01	  -1.6540914e-01	   3.4310598e-02	   3.4039862e-02	   3.4483216e-02	   3.3969981e-02	   3.1963955e-02	
   1.0713285e+01	  -1.6552779e-01	   3.4236038e-02	   3.4125187e-02	   3.4444325e-02	   3.3951837e-02	   3.1912546e-02	
   1.0842135e+01	  -1.6559815e-01	   3.4203272e-02	   3.4063734e-02	   3.4415906e-02	   3.3982626e-02	   3.1842470e-02	
   1.0970986e+01	  -1.6560780e-01	   3.4204628e-02	   3.3891926e-02	   3.4391025e-02	   3.4018810e-02	   3.1772720e-02	
   1.1114375e+01	  -1.6558484e-01	   3.4215679e-02	   3.3687930e-02	   3.4362328e-02	   3.4015840e-02	   3.1715962e-02	
   1.1257763e+01	  -1.6557923e-01	   3.4206599e-02	   3.3573475e-02	   3.4330796e-02	   3.3953489e-02	   3.1686909e-02	
   1.1401152e+01	  -1.6562088e-01	   3.4163419e-02	   3.3582700e-02	   3.4295306e-02	   3.3855742e-02	   3.1675843e-02	
   1.1544540e+01	  -1.6569886e-01	   3.4095618e-02	   3.3664839e-02	   3.4254735e-02	   3.3766776e-02	   3.1664499e-02	
   1.1709924e+01	  -1.6578681e-01	   3.4018055e-02	   3.3734026e-02	   3.4203012e-02	   3.3715247e-02	   3.1633413e-02	
   1.1875308e+01	  -1.6584004e-01	   3.3965990e-02	   3.3706683e-02	   3.4152395e-02	   3.3713313e-02	   3.1583832e-02	
   1.2040692e+01	  -1.6585959e-01	   3.3944032e-02	   3.3594328e-02	   3.4110862e-02	   3.3723532e-02	   3.1530095e-02	
   1.2206076e+01	  -1.6587201e-01	   3.3935684e-02	   3.3471263e-02	   3.4081368e-02	   3.3707806e-02	   3.1487345e-02	
   1.2420536e+01	  -1.6591166e-01	   3.3910364e-02	   3.3400002e-02	   3.4050635e-02	   3.3640547e-02	   3.1452610e-02	
   1.2634997e+01	  -1.6597114e-01	   3.3860635e-02	   3.3419257e-02	   3.4014706e-02	   3.3562432e-02	   3.1426293e-02	
   1.2849457e+01	  -1.6602572e-01	   3.3803645e-02	   3.3449744e-02	   3.3970380e-02	   3.3516336e-02	   3.1394106e-02	
   1.3063917e+01	  -1.6606145e-01	   3.3761920e-02	   3.3426716e-02	   3.3927386e-02	   3.3505980e-02	   3.1356507e-02	
   1.3325175e+01	  -1.6609022e-01	   3.3738240e-02	   3.3344742e-02	   3.3891547e-02	   3.3498325e-02	   3.1318852e-02	
   1.3586434e+01	  -1.6611855e-01	   3.3723666e-02	   3.3281758e-02	   3.3869897e-02	   3.3468650e-02	   3.1296230e-02	
   1.3847692e+01	  -1.6614884e-01	   3.3701002e-02	   3.3274858e-02	   3.3850175e-02	   3.3428079e-02	   3.1281103e-02	
   1.4108951e+01	  -1.6617354e-01	   3.3674542e-02	   3.3290559e-02	   3.3828677e-02	   3.3403384e-02	   3.1264898e-02	
   1.4433394e+01	  -1.6619139e-01	   3.3654613e-02	   3.3284227e-02	   3.3808320e-02	   3.3400664e-02	   3.1246049e-02	
   1.4757837e+01	  -1.6619928e-01	   3.3652847e-02	   3.3256331e-02	   3.3801705e-02	   3.3405099e-02	   3.1238434e-02	
   1.5082279e+01	  -1.6620189e-01	   3.3657043e-02	   3.3246786e-02	   3.3803644e-02	   3.3402515e-02	   3.1242705e-02	
   1.5406722e+01	  -1.6619956e-01	   3.3661407e-02	   3.3262451e-02	   3.3809064e-02	   3.3401865e-02	   3.1252029e-02	
   1.5932176e+01	  -1.6618354e-01	   3.3677184e-02	   3.3292783e-02	   3.3825771e-02	   3.3424579e-02	   3.1269468e-02	
   1.6457630e+01	  -1.6615524e-01	   3.3708257e-02	   3.3316608e-02	   3.3855662e-02	   3.3460306e-02	   3.1297082e-02	
   1.6848098e+01	  -1.6612911e-01	   3.3736796e-02	   3.3339080e-02	   3.3883559e-02	   3.3487362e-02	   3.1324686e-02	
   1.7238566e+01	  -1.6610093e-01	   3.3765497e-02	   3.3370298e-02	   3.3912785e-02	   3.3515117e-02	   3.1354385e-02	
   1.7629034e+01	  -1.6607143e-01	   3.3794786e-02	   3.3402510e-02	   3.3942810e-02	   3.3545841e-02	   3.1383273e-02	
   1.7917664e+01	  -1.6604914e-01	   3.3817309e-02	   3.3423681e-02	   3.3965564e-02	   3.3569420e-02	   3.1404081e-02	
   1.8206293e+01	  -1.6602707e-01	   3.3839830e-02	   3.3443381e-02	   3.3988186e-02	   3.3591692e-02	   3.1424885e-02	
   1.8494923e+01	  -1.6600592e-01	   3.3861106e-02	   3.3463553e-02	   3.4009786e-02	   3.3612151e-02	   3.1445354e-02	
   1.8783552e+01	  -1.6598610e-01	   3.3880696e-02	   3.3483747e-02	   3.4029936e-02	   3.3631421e-02	   3.1464623e-02	
   1.9339266e+01	  -1.6595199e-01	   3.3914458e-02	   3.3517500e-02	   3.4064714e-02	   3.3665271e-02	   3.1496887e-02	
   1.9894979e+01	  -1.6592407e-01	   3.3942495e-02	   3.3542386e-02	   3.4093413e-02	   3.3692621e-02	   3.1522219e-02	
   2.0450693e+01	  -1.6590361e-01	   3.3962893e-02	   3.3561060e-02	   3.4114573e-02	   3.3711286e-02	   3.1541007e-02	
   2.1006406e+01	  -1.6589130e-01	   3.3974990e-02	   3.3573913e-02	   3.4127641e-02	   3.3722519e-02	   3.1552715e-02	
   2.1562120e+01	  -1.6588622e-01	   3.3980386e-02	   3.3578293e-02	   3.4133664e-02	   3.3727483e-02	   3.1557044e-02	
   2.2389810e+01	  -1.6588997e-01	   3.3977502e-02	   3.3572628e-02	   3.4131272e-02	   3.3722841e-02	   3.1552340e-02	
   2.3217501e+01	  -1.6590481e-01	   3.3963467e-02	   3.3559262e-02	   3.4117815e-02	   3.3707018e-02	   3.1538492e-02	
   2.4045192e+01	  -1.6592658e-01	   3.3943007e-02	   3.3539941e-02	   3.4097681e-02	   3.3686549e-02	   3.1518978e-02	
   2.4872883e+01	  -1.6595061e-01	   3.3921736e-02	   3.3516574e-02	   3.4076065e-02	   3.3664625e-02	   3.1497197e-02	
   2.5700573e+01	  -1.6597217e-01	   3.3901025e-02	   3.3496581e-02	   3.4055287e-02	   3.3642837e-02	   3.1476934e-02	
   2.6528264e+01	  -1.6599165e-01	   3.3883491e-02	   3.3481253e-02	   3.4037754e-02	   3.3626015e-02	   3.1460928e-02	
   2.7629265e+01	  -1.6600853e-01	   3.3868827e-02	   3.3465390e-02	   3.4022574e-02	   3.3611579e-02	   3.1446598e-02	
   2.8545053e+01	  -1.6601474e-01	   3.3863825e-02	   3.3460313e-02	   3.4017398e-02	   3.3606141e-02	   3.1441229e-02	
   2.9460841e+01	  -1.6601550e-01	   3.3863968e-02	   3.3461525e-02	   3.4017640e-02	   3.3606611e-02	   3.1441590e-02	
   3.0376629e+01	  -1.6601248e-01	   3.3868596e-02	   3.3465545e-02	   3.4022229e-02	   3.3611411e-02	   3.1446053e-02	
   3.1292417e+01	  -1.6600635e-01	   3.3875427e-02	   3.3471854e-02	   3.4029193e-02	   3.3617845e-02	   3.1452142e-02	
   3.2208205e+01	  -1.6600024e-01	   3.3882652e-02	   3.3479240e-02	   3.4036720e-02	   3.3624852e-02	   3.1458638e-02	
   3.3325929e+01	  -1.6599407e-01	   3.3890463e-02	   3.3486409e-02	   3.4044834e-02	   3.3632322e-02	   3.1465839e-02	
   3.4443653e+01	  -1.6598906e-01	   3.3895513e-02	   3.3490790e-02	   3.4050196e-02	   3.3636710e-02	   3.1470086e-02	
   3.5000000e+01	  -1.6598828e-01	   3.3896859e-02	   3.3492149e-02	   3.4051722e-02	   3.3637771e-02	   3.1470956e-02	


==> PlotData_coordinated/ACC_Frequency.txt <==
   0.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   4.4378698e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   8.8757396e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3313609e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.7751479e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.2189349e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.6627219e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.1065089e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.5502959e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.9940828e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   4.4378698e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   4.8816568e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   5.3254438e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   5.7692308e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   6.2130178e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   6.6568047e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   7.1005917e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   7.5443787e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   7.9881657e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   8.4319527e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   8.8757396e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   9.3195266e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   9.7633136e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0207101e+00	   9.9997177e-01	   9.9999978e-01	   9.9999973e-01	   9.9999996e-01	   9.9999996e-01	   9.9999999e-01	
   1.0650888e+00	   9.9989684e-01	   9.9999630e-01	   9.9999531e-01	   9.9999892e-01	   9.9999882e-01	   9.9999956e-01	
   1.1094675e+00	   9.9983148e-01	   9.9998974e-01	   9.9998658e-01	   9.9999631e-01	   9.9999582e-01	   9.9999842e-01	
   1.1538462e+00	   9.9977389e-01	   9.9998119e-01	   9.9997472e-01	   9.9999218e-01	   9.9999102e-01	   9.9999654e-01	
   1.1982249e+00	   9.9972276e-01	   9.9997120e-01	   9.9996053e-01	   9.9998664e-01	   9.9998466e-01	   9.9999393e-01	
   1.2426036e+00	   9.9967712e-01	   9.9996004e-01	   9.9994462e-01	   9.9997978e-01	   9.9997706e-01	   9.9999059e-01	
   1.2869822e+00	   9.9963623e-01	   9.9994777e-01	   9.9992751e-01	   9.9997169e-01	   9.9996853e-01	   9.9998655e-01	
   1.3313609e+00	   9.9959944e-01	   9.9993445e-01	   9.9990961e-01	   9.9996242e-01	   9.9995935e-01	   9.9998181e-01	
   1.3757396e+00	   9.9956620e-01	   9.9992009e-01	   9.9989132e-01	   9.9995203e-01	   9.9994974e-01	   9.9997641e-01	
   1.4201183e+00	   9.9953596e-01	   9.9990481e-01	   9.9987297e-01	   9.9994059e-01	   9.9993984e-01	   9.9997035e-01	
   1.4644970e+00	   9.9950824e-01	   9.9988872e-01	   9.9985484e-01	   9.9992816e-01	   9.9992972e-01	   9.9996364e-01	
   1.5088757e+00	   9.9948259e-01	   9.9987201e-01	   9.9983716e-01	   9.9991486e-01	   9.9991939e-01	   9.9995631e-01	
   1.5532544e+00	   9.9945865e-01	   9.9985489e-01	   9.9982006e-01	   9.9990080e-01	   9.9990882e-01	   9.9994837e-01	
   1.5976331e+00	   9.9943619e-01	   9.9983755e-01	   9.9980364e-01	   9.9988610e-01	   9.9989797e-01	   9.9993984e-01	
   1.6420118e+00	   9.9941502e-01	   9.9982017e-01	   9.9978791e-01	   9.9987089e-01	   9.9988677e-01	   9.9993074e-01	
   1.6863905e+00	   9.9939508e-01	   9.9980293e-01	   9.9977281e-01	   9.9985530e-01	   9.9987518e-01	   9.9992109e-01	
   1.7307692e+00	   9.9937636e-01	   9.9978593e-01	   9.9975827e-01	   9.9983947e-01	   9.9986314e-01	   9.9991093e-01	
   1.7751479e+00	   9.9935887e-01	   9.9976928e-01	   9.9974416e-01	   9.9982349e-01	   9.9985063e-01	   9.9990029e-01	
   1.8195266e+00	   9.9934267e-01	   9.9975301e-01	   9.9973034e-01	   9.9980747e-01	   9.9983766e-01	   9.9988920e-01	
   1.8639053e+00	   9.9932778e-01	   9.9973717e-01	   9.9971667e-01	   9.9979151e-01	   9.9982422e-01	   9.9987770e-01	
   1.9082840e+00	   9.9931418e-01	   9.9972175e-01	   9.9970302e-01	   9.9977567e-01	   9.9981038e-01	   9.9986586e-01	
   1.9526627e+00	   9.9930178e-01	   9.9970671e-01	   9.9968929e-01	   9.9976002e-01	   9.9979619e-01	   9.9985370e-01	
   1.9970414e+00	   9.9929042e-01	   9.9969202e-01	   9.9967542e-01	   9.9974460e-01	   9.9978174e-01	   9.9984130e-01	
   2.0414201e+00	   9.9927984e-01	   9.9967765e-01	   9.9966138e-01	   9.9972945e-01	   9.9976713e-01	   9.9982870e-01	
   2.0857988e+00	   9.9926974e-01	   9.9966355e-01	   9.9964719e-01	   9.9971460e-01	   9.9975245e-01	   9.9981595e-01	
   2.1301775e+00	   9.9925981e-01	   9.9964971e-01	   9.9963288e-01	   9.9970005e-01	   9.9973779e-01	   9.9980311e-01	
   2.1745562e+00	   9.9924973e-01	   9.9963608e-01	   9.9961851e-01	   9.9968582e-01	   9.9972324e-01	   9.9979021e-01	
   2.2189349e+00	   9.9923914e-01	   9.9962266e-01	   9.9960414e-01	   9.9967190e-01	   9.9970887e-01	   9.9977730e-01	
   2.2633136e+00	   9.9922783e-01	   9.9960941e-01	   9.9958986e-01	   9.9965829e-01	   9.9969474e-01	   9.9976441e-01	
   2.3076923e+00	   9.9921566e-01	   9.9959633e-01	   9.9957571e-01	   9.9964495e-01	   9.9968088e-01	   9.9975156e-01	
   2.3520710e+00	   9.9920255e-01	   9.9958339e-01	   9.9956174e-01	   9.9963188e-01	   9.9966730e-01	   9.9973876e-01	
   2.3964497e+00	   9.9918852e-01	   9.9957057e-01	   9.9954796e-01	   9.9961903e-01	   9.9965398e-01	   9.9972602e-01	
   2.4408284e+00	   9.9917375e-01	   9.9955785e-01	   9.9953439e-01	   9.9960636e-01	   9.9964089e-01	   9.9971333e-01	
   2.4852071e+00	   9.9915843e-01	   9.9954521e-01	   9.9952100e-01	   9.9959382e-01	   9.9962799e-01	   9.9970070e-01	
   2.5295858e+00	   9.9914278e-01	   9.9953262e-01	   9.9950779e-01	   9.9958138e-01	   9.9961523e-01	   9.9968810e-01	
   2.5739645e+00	   9.9912706e-01	   9.9952006e-01	   9.9949472e-01	   9.9956899e-01	   9.9960255e-01	   9.9967555e-01	
   2.6183432e+00	   9.9911158e-01	   9.9950751e-01	   9.9948175e-01	   9.9955662e-01	   9.9958991e-01	   9.9966301e-01	
   2.6627219e+00	   9.9909648e-01	   9.9949495e-01	   9.9946889e-01	   9.9954424e-01	   9.9957726e-01	   9.9965051e-01	
   2.7071006e+00	   9.9908193e-01	   9.9948238e-01	   9.9945610e-01	   9.9953183e-01	   9.9956458e-01	   9.9963802e-01	
   2.7514793e+00	   9.9906805e-01	   9.9946979e-01	   9.9944338e-01	   9.9951939e-01	   9.9955185e-01	   9.9962556e-01	
   2.7958580e+00	   9.9905481e-01	   9.9945718e-01	   9.9943074e-01	   9.9950691e-01	   9.9953910e-01	   9.9961313e-01	
   2.8402367e+00	   9.9904220e-01	   9.9944458e-01	   9.9941819e-01	   9.9949443e-01	   9.9952632e-01	   9.9960074e-01	
   2.8846154e+00	   9.9903010e-01	   9.9943200e-01	   9.9940575e-01	   9.9948194e-01	   9.9951356e-01	   9.9958841e-01	
   2.9289941e+00	   9.9901835e-01	   9.9941947e-01	   9.9939342e-01	   9.9946949e-01	   9.9950085e-01	   9.9957613e-01	
   2.9733728e+00	   9.9900689e-01	   9.9940699e-01	   9.9938123e-01	   9.9945709e-01	   9.9948822e-01	   9.9956393e-01	
   3.0177515e+00	   9.9899550e-01	   9.9939461e-01	   9.9936916e-01	   9.9944478e-01	   9.9947572e-01	   9.9955181e-01	
   3.0621302e+00	   9.9898414e-01	   9.9938233e-01	   9.9935723e-01	   9.9943257e-01	   9.9946337e-01	   9.9953978e-01	
   3.1065089e+00	   9.9897265e-01	   9.9937019e-01	   9.9934540e-01	   9.9942049e-01	   9.9945121e-01	   9.9952784e-01	
   3.1508876e+00	   9.9896104e-01	   9.9935818e-01	   9.9933368e-01	   9.9940855e-01	   9.9943923e-01	   9.9951598e-01	
   3.1952663e+00	   9.9894925e-01	   9.9934632e-01	   9.9932202e-01	   9.9939676e-01	   9.9942744e-01	   9.9950422e-01	
   3.2396450e+00	   9.9893735e-01	   9.9933460e-01	   9.9931040e-01	   9.9938511e-01	   9.9941583e-01	   9.9949253e-01	
   3.2840237e+00	   9.9892535e-01	   9.9932303e-01	   9.9929881e-01	   9.9937360e-01	   9.9940438e-01	   9.9948093e-01	
   3.3284024e+00	   9.9891337e-01	   9.9931159e-01	   9.9928722e-01	   9.9936221e-01	   9.9939305e-01	   9.9946940e-01	
   3.3727811e+00	   9.9890144e-01	   9.9930027e-01	   9.9927563e-01	   9.9935094e-01	   9.9938183e-01	   9.9945794e-01	
   3.4171598e+00	   9.9888967e-01	   9.9928906e-01	   9.9926404e-01	   9.9933976e-01	   9.9937068e-01	   9.9944654e-01	
   3.4615385e+00	   9.9887807e-01	   9.9927794e-01	   9.9925246e-01	   9.9932866e-01	   9.9935959e-01	   9.9943521e-01	
   3.5059172e+00	   9.9886670e-01	   9.9926691e-01	   9.9924093e-01	   9.9931764e-01	   9.9934853e-01	   9.9942395e-01	
   3.5502959e+00	   9.9885558e-01	   9.9925594e-01	   9.9922945e-01	   9.9930667e-01	   9.9933750e-01	   9.9941276e-01	
   3.5946746e+00	   9.9884465e-01	   9.9924505e-01	   9.9921810e-01	   9.9929576e-01	   9.9932648e-01	   9.9940165e-01	
   3.6390533e+00	   9.9883393e-01	   9.9923421e-01	   9.9920688e-01	   9.9928491e-01	   9.9931549e-01	   9.9939062e-01	
   3.6834320e+00	   9.9882333e-01	   9.9922343e-01	   9.9919586e-01	   9.9927412e-01	   9.9930455e-01	   9.9937969e-01	
   3.7278107e+00	   9.9881284e-01	   9.9921272e-01	   9.9918502e-01	   9.9926340e-01	   9.9929366e-01	   9.9936885e-01	
   3.7721893e+00	   9.9880236e-01	   9.9920208e-01	   9.9917441e-01	   9.9925277e-01	   9.9928287e-01	   9.9935812e-01	
   3.8165680e+00	   9.9879191e-01	   9.9919151e-01	   9.9916401e-01	   9.9924221e-01	   9.9927217e-01	   9.9934749e-01	
   3.8609467e+00	   9.9878145e-01	   9.9918104e-01	   9.9915382e-01	   9.9923177e-01	   9.9926160e-01	   9.9933698e-01	
   3.9053254e+00	   9.9877096e-01	   9.9917066e-01	   9.9914382e-01	   9.9922143e-01	   9.9925116e-01	   9.9932658e-01	
   3.9497041e+00	   9.9876050e-01	   9.9916039e-01	   9.9913397e-01	   9.9921121e-01	   9.9924087e-01	   9.9931628e-01	
   3.9940828e+00	   9.9875007e-01	   9.9915024e-01	   9.9912425e-01	   9.9920110e-01	   9.9923074e-01	   9.9930610e-01	
   4.0384615e+00	   9.9873973e-01	   9.9914020e-01	   9.9911460e-01	   9.9919112e-01	   9.9922075e-01	   9.9929602e-01	
   4.0828402e+00	   9.9872952e-01	   9.9913029e-01	   9.9910501e-01	   9.9918126e-01	   9.9921091e-01	   9.9928604e-01	
   4.1272189e+00	   9.9871950e-01	   9.9912051e-01	   9.9909545e-01	   9.9917151e-01	   9.9920120e-01	   9.9927616e-01	
   4.1715976e+00	   9.9870970e-01	   9.9911085e-01	   9.9908589e-01	   9.9916188e-01	   9.9919162e-01	   9.9926638e-01	
   4.2159763e+00	   9.9870014e-01	   9.9910132e-01	   9.9907633e-01	   9.9915236e-01	   9.9918215e-01	   9.9925669e-01	
   4.2603550e+00	   9.9869085e-01	   9.9909191e-01	   9.9906678e-01	   9.9914295e-01	   9.9917277e-01	   9.9924711e-01	
   4.3047337e+00	   9.9868180e-01	   9.9908262e-01	   9.9905726e-01	   9.9913364e-01	   9.9916349e-01	   9.9923762e-01	
   4.3491124e+00	   9.9867296e-01	   9.9907344e-01	   9.9904779e-01	   9.9912443e-01	   9.9915428e-01	   9.9922824e-01	
   4.3934911e+00	   9.9866431e-01	   9.9906438e-01	   9.9903839e-01	   9.9911533e-01	   9.9914516e-01	   9.9921897e-01	
   4.4378698e+00	   9.9865578e-01	   9.9905542e-01	   9.9902912e-01	   9.9910632e-01	   9.9913611e-01	   9.9920981e-01	
   4.4822485e+00	   9.9864737e-01	   9.9904657e-01	   9.9901997e-01	   9.9909743e-01	   9.9912715e-01	   9.9920077e-01	
   4.5266272e+00	   9.9863898e-01	   9.9903782e-01	   9.9901101e-01	   9.9908864e-01	   9.9911829e-01	   9.9919184e-01	
   4.5710059e+00	   9.9863062e-01	   9.9902917e-01	   9.9900222e-01	   9.9907997e-01	   9.9910951e-01	   9.9918304e-01	
   4.6153846e+00	   9.9862225e-01	   9.9902062e-01	   9.9899364e-01	   9.9907141e-01	   9.9910086e-01	   9.9917436e-01	
   4.6597633e+00	   9.9861387e-01	   9.9901218e-01	   9.9898524e-01	   9.9906296e-01	   9.9909231e-01	   9.9916580e-01	
   4.7041420e+00	   9.9860551e-01	   9.9900383e-01	   9.9897703e-01	   9.9905464e-01	   9.9908388e-01	   9.9915735e-01	
   4.7485207e+00	   9.9859715e-01	   9.9899559e-01	   9.9896899e-01	   9.9904642e-01	   9.9907558e-01	   9.9914902e-01	
   4.7928994e+00	   9.9858888e-01	   9.9898747e-01	   9.9896110e-01	   9.9903832e-01	   9.9906741e-01	   9.9914081e-01	
   4.8372781e+00	   9.9858070e-01	   9.9897945e-01	   9.9895333e-01	   9.9903034e-01	   9.9905938e-01	   9.9913270e-01	
   4.8816568e+00	   9.9857265e-01	   9.9897154e-01	   9.9894567e-01	   9.9902246e-01	   9.9905146e-01	   9.9912470e-01	
   4.9260355e+00	   9.9856479e-01	   9.9896375e-01	   9.9893809e-01	   9.9901469e-01	   9.9904368e-01	   9.9911680e-01	
   4.9704142e+00	   9.9855711e-01	   9.9895609e-01	   9.9893059e-01	   9.9900703e-01	   9.9903602e-01	   9.9910901e-01	
   5.0147929e+00	   9.9854964e-01	   9.9894854e-01	   9.9892316e-01	   9.9899948e-01	   9.9902849e-01	   9.9910133e-01	
   5.0591716e+00	   9.9854239e-01	   9.9894112e-01	   9.9891579e-01	   9.9899203e-01	   9.9902107e-01	   9.9909376e-01	
   5.1035503e+00	   9.9853534e-01	   9.9893383e-01	   9.9890850e-01	   9.9898469e-01	   9.9901378e-01	   9.9908630e-01	
   5.1479290e+00	   9.9852849e-01	   9.9892666e-01	   9.9890130e-01	   9.9897748e-01	   9.9900660e-01	   9.9907896e-01	
   5.1923077e+00	   9.9852180e-01	   9.9891962e-01	   9.9889418e-01	   9.9897037e-01	   9.9899953e-01	   9.9907173e-01	
   5.2366864e+00	   9.9851523e-01	   9.9891271e-01	   9.9888718e-01	   9.9896340e-01	   9.9899258e-01	   9.9906464e-01	
   5.2810651e+00	   9.9850879e-01	   9.9890592e-01	   9.9888030e-01	   9.9895654e-01	   9.9898574e-01	   9.9905767e-01	
   5.3254438e+00	   9.9850242e-01	   9.9889925e-01	   9.9887356e-01	   9.9894982e-01	   9.9897902e-01	   9.9905083e-01	
   5.3698225e+00	   9.9849610e-01	   9.9889271e-01	   9.9886696e-01	   9.9894324e-01	   9.9897242e-01	   9.9904413e-01	
   5.4142012e+00	   9.9848985e-01	   9.9888629e-01	   9.9886050e-01	   9.9893679e-01	   9.9896593e-01	   9.9903755e-01	
   5.4585799e+00	   9.9848365e-01	   9.9887999e-01	   9.9885420e-01	   9.9893047e-01	   9.9895955e-01	   9.9903110e-01	
   5.5029586e+00	   9.9847750e-01	   9.9887380e-01	   9.9884803e-01	   9.9892429e-01	   9.9895330e-01	   9.9902478e-01	
   5.5473373e+00	   9.9847145e-01	   9.9886773e-01	   9.9884200e-01	   9.9891823e-01	   9.9894715e-01	   9.9901858e-01	
   5.5917160e+00	   9.9846547e-01	   9.9886177e-01	   9.9883610e-01	   9.9891229e-01	   9.9894113e-01	   9.9901249e-01	
   5.6360947e+00	   9.9845962e-01	   9.9885592e-01	   9.9883031e-01	   9.9890647e-01	   9.9893522e-01	   9.9900652e-01	
   5.6804734e+00	   9.9845392e-01	   9.9885019e-01	   9.9882464e-01	   9.9890076e-01	   9.9892942e-01	   9.9900067e-01	
   5.7248521e+00	   9.9844835e-01	   9.9884457e-01	   9.9881907e-01	   9.9889516e-01	   9.9892374e-01	   9.9899492e-01	
   5.7692308e+00	   9.9844297e-01	   9.9883906e-01	   9.9881361e-01	   9.9888967e-01	   9.9891818e-01	   9.9898928e-01	
   5.8136095e+00	   9.9843775e-01	   9.9883367e-01	   9.9880824e-01	   9.9888427e-01	   9.9891273e-01	   9.9898375e-01	
   5.8579882e+00	   9.9843270e-01	   9.9882839e-01	   9.9880299e-01	   9.9887897e-01	   9.9890740e-01	   9.9897833e-01	
   5.9023669e+00	   9.9842781e-01	   9.9882323e-01	   9.9879785e-01	   9.9887378e-01	   9.9890220e-01	   9.9897303e-01	
   5.9467456e+00	   9.9842306e-01	   9.9881818e-01	   9.9879282e-01	   9.9886868e-01	   9.9889712e-01	   9.9896784e-01	
   5.9911243e+00	   9.9841844e-01	   9.9881327e-01	   9.9878794e-01	   9.9886371e-01	   9.9889217e-01	   9.9896279e-01	
   6.0355030e+00	   9.9841392e-01	   9.9880847e-01	   9.9878318e-01	   9.9885885e-01	   9.9888735e-01	   9.9895785e-01	
   6.0798817e+00	   9.9840950e-01	   9.9880379e-01	   9.9877854e-01	   9.9885410e-01	   9.9888264e-01	   9.9895303e-01	
   6.1242604e+00	   9.9840516e-01	   9.9879923e-01	   9.9877405e-01	   9.9884949e-01	   9.9887808e-01	   9.9894834e-01	
   6.1686391e+00	   9.9840090e-01	   9.9879481e-01	   9.9876970e-01	   9.9884502e-01	   9.9887364e-01	   9.9894379e-01	
   6.2130178e+00	   9.9839671e-01	   9.9879051e-01	   9.9876547e-01	   9.9884067e-01	   9.9886933e-01	   9.9893936e-01	
   6.2573964e+00	   9.9839257e-01	   9.9878630e-01	   9.9876134e-01	   9.9883643e-01	   9.9886511e-01	   9.9893503e-01	
   6.3017751e+00	   9.9838852e-01	   9.9878224e-01	   9.9875736e-01	   9.9883237e-01	   9.9886103e-01	   9.9893085e-01	
   6.3461538e+00	   9.9838458e-01	   9.9877830e-01	   9.9875348e-01	   9.9882843e-01	   9.9885706e-01	   9.9892678e-01	
   6.3905325e+00	   9.9838077e-01	   9.9877447e-01	   9.9874969e-01	   9.9882461e-01	   9.9885320e-01	   9.9892283e-01	
   6.4349112e+00	   9.9837711e-01	   9.9877076e-01	   9.9874599e-01	   9.9882092e-01	   9.9884944e-01	   9.9891900e-01	
   6.4792899e+00	   9.9837361e-01	   9.9876717e-01	   9.9874238e-01	   9.9881735e-01	   9.9884579e-01	   9.9891527e-01	
   6.5236686e+00	   9.9837027e-01	   9.9876369e-01	   9.9873886e-01	   9.9881388e-01	   9.9884223e-01	   9.9891165e-01	
   6.5680473e+00	   9.9836709e-01	   9.9876033e-01	   9.9873544e-01	   9.9881051e-01	   9.9883878e-01	   9.9890814e-01	
   6.6124260e+00	   9.9836405e-01	   9.9875708e-01	   9.9873213e-01	   9.9880725e-01	   9.9883544e-01	   9.9890474e-01	
   6.6568047e+00	   9.9836115e-01	   9.9875394e-01	   9.9872894e-01	   9.9880409e-01	   9.9883221e-01	   9.9890146e-01	
   6.7011834e+00	   9.9835837e-01	   9.9875090e-01	   9.9872587e-01	   9.9880103e-01	   9.9882909e-01	   9.9889828e-01	
   6.7455621e+00	   9.9835569e-01	   9.9874798e-01	   9.9872293e-01	   9.9879807e-01	   9.9882610e-01	   9.9889523e-01	
   6.7899408e+00	   9.9835311e-01	   9.9874517e-01	   9.9872013e-01	   9.9879522e-01	   9.9882322e-01	   9.9889229e-01	
   6.8343195e+00	   9.9835060e-01	   9.9874247e-01	   9.9871747e-01	   9.9879247e-01	   9.9882046e-01	   9.9888946e-01	
   6.8786982e+00	   9.9834817e-01	   9.9873988e-01	   9.9871494e-01	   9.9878983e-01	   9.9881783e-01	   9.9888675e-01	
   6.9230769e+00	   9.9834583e-01	   9.9873741e-01	   9.9871256e-01	   9.9878733e-01	   9.9881534e-01	   9.9888418e-01	
   6.9674556e+00	   9.9834355e-01	   9.9873503e-01	   9.9871028e-01	   9.9878492e-01	   9.9881295e-01	   9.9888170e-01	
   7.0118343e+00	   9.9834136e-01	   9.9873275e-01	   9.9870810e-01	   9.9878262e-01	   9.9881066e-01	   9.9887932e-01	
   7.0562130e+00	   9.9833929e-01	   9.9873060e-01	   9.9870605e-01	   9.9878045e-01	   9.9880851e-01	   9.9887707e-01	
   7.1005917e+00	   9.9833730e-01	   9.9872855e-01	   9.9870410e-01	   9.9877839e-01	   9.9880647e-01	   9.9887493e-01	
   7.1449704e+00	   9.9833543e-01	   9.9872662e-01	   9.9870224e-01	   9.9877645e-01	   9.9880454e-01	   9.9887290e-01	
   7.1893491e+00	   9.9833370e-01	   9.9872480e-01	   9.9870047e-01	   9.9877463e-01	   9.9880271e-01	   9.9887097e-01	
   7.2337278e+00	   9.9833207e-01	   9.9872308e-01	   9.9869879e-01	   9.9877291e-01	   9.9880098e-01	   9.9886915e-01	
   7.2781065e+00	   9.9833059e-01	   9.9872148e-01	   9.9869720e-01	   9.9877131e-01	   9.9879936e-01	   9.9886743e-01	
   7.3224852e+00	   9.9832925e-01	   9.9871999e-01	   9.9869570e-01	   9.9876982e-01	   9.9879783e-01	   9.9886583e-01	
   7.3668639e+00	   9.9832802e-01	   9.9871860e-01	   9.9869428e-01	   9.9876842e-01	   9.9879639e-01	   9.9886431e-01	
   7.4112426e+00	   9.9832693e-01	   9.9871733e-01	   9.9869297e-01	   9.9876713e-01	   9.9879506e-01	   9.9886291e-01	
   7.4556213e+00	   9.9832596e-01	   9.9871617e-01	   9.9869176e-01	   9.9876595e-01	   9.9879382e-01	   9.9886162e-01	
   7.5000000e+00	   9.9832509e-01	   9.9871509e-01	   9.9869063e-01	   9.9876484e-01	   9.9879266e-01	   9.9886041e-01	
   7.5443787e+00	   9.9832434e-01	   9.9871414e-01	   9.9868964e-01	   9.9876387e-01	   9.9879163e-01	   9.9885933e-01	
   7.5887574e+00	   9.9832369e-01	   9.9871332e-01	   9.9868879e-01	   9.9876300e-01	   9.9879072e-01	   9.9885838e-01	
   7.6331361e+00	   9.9832312e-01	   9.9871256e-01	   9.9868802e-01	   9.9876222e-01	   9.9878988e-01	   9.9885750e-01	
   7.6775148e+00	   9.9832260e-01	   9.9871189e-01	   9.9868735e-01	   9.9876151e-01	   9.9878914e-01	   9.9885671e-01	
   7.7218935e+00	   9.9832215e-01	   9.9871132e-01	   9.9868681e-01	   9.9876090e-01	   9.9878849e-01	   9.9885602e-01	
   7.7662722e+00	   9.9832179e-01	   9.9871086e-01	   9.9868640e-01	   9.9876041e-01	   9.9878798e-01	   9.9885546e-01	
   7.8106509e+00	   9.9832149e-01	   9.9871049e-01	   9.9868611e-01	   9.9876001e-01	   9.9878757e-01	   9.9885500e-01	
   7.8550296e+00	   9.9832127e-01	   9.9871021e-01	   9.9868591e-01	   9.9875972e-01	   9.9878728e-01	   9.9885464e-01	
   7.8994083e+00	   9.9832113e-01	   9.9871002e-01	   9.9868581e-01	   9.9875953e-01	   9.9878708e-01	   9.9885437e-01	
   7.9437870e+00	   9.9832112e-01	   9.9870993e-01	   9.9868581e-01	   9.9875944e-01	   9.9878700e-01	   9.9885418e-01	
   7.9881657e+00	   9.9832118e-01	   9.9870996e-01	   9.9868586e-01	   9.9875946e-01	   9.9878702e-01	   9.9885418e-01	
   8.0325444e+00	   9.9832140e-01	   9.9871008e-01	   9.9868603e-01	   9.9875959e-01	   9.9878715e-01	   9.9885422e-01	
   8.0769231e+00	   9.9832171e-01	   9.9871026e-01	   9.9868626e-01	   9.9875977e-01	   9.9878733e-01	   9.9885428e-01	
   8.1213018e+00	   9.9832208e-01	   9.9871050e-01	   9.9868654e-01	   9.9876000e-01	   9.9878756e-01	   9.9885440e-01	
   8.1656805e+00	   9.9832263e-01	   9.9871089e-01	   9.9868694e-01	   9.9876039e-01	   9.9878794e-01	   9.9885469e-01	
   8.2100592e+00	   9.9832330e-01	   9.9871139e-01	   9.9868743e-01	   9.9876088e-01	   9.9878842e-01	   9.9885510e-01	
   8.2544379e+00	   9.9832402e-01	   9.9871195e-01	   9.9868797e-01	   9.9876142e-01	   9.9878894e-01	   9.9885555e-01	
   8.2988166e+00	   9.9832487e-01	   9.9871262e-01	   9.9868862e-01	   9.9876206e-01	   9.9878956e-01	   9.9885612e-01	
   8.3431953e+00	   9.9832582e-01	   9.9871340e-01	   9.9868938e-01	   9.9876281e-01	   9.9879028e-01	   9.9885678e-01	
   8.3875740e+00	   9.9832682e-01	   9.9871424e-01	   9.9869020e-01	   9.9876362e-01	   9.9879106e-01	   9.9885751e-01	
   8.4319527e+00	   9.9832791e-01	   9.9871518e-01	   9.9869114e-01	   9.9876453e-01	   9.9879193e-01	   9.9885835e-01	
   8.4763314e+00	   9.9832907e-01	   9.9871622e-01	   9.9869218e-01	   9.9876553e-01	   9.9879290e-01	   9.9885928e-01	
   8.5207101e+00	   9.9833030e-01	   9.9871734e-01	   9.9869330e-01	   9.9876661e-01	   9.9879394e-01	   9.9886029e-01	
   8.5650888e+00	   9.9833158e-01	   9.9871853e-01	   9.9869452e-01	   9.9876778e-01	   9.9879507e-01	   9.9886139e-01	
   8.6094675e+00	   9.9833294e-01	   9.9871982e-01	   9.9869584e-01	   9.9876905e-01	   9.9879630e-01	   9.9886258e-01	
   8.6538462e+00	   9.9833438e-01	   9.9872119e-01	   9.9869725e-01	   9.9877040e-01	   9.9879761e-01	   9.9886386e-01	
   8.6982249e+00	   9.9833589e-01	   9.9872264e-01	   9.9869874e-01	   9.9877183e-01	   9.9879901e-01	   9.9886522e-01	
   8.7426036e+00	   9.9833749e-01	   9.9872417e-01	   9.9870031e-01	   9.9877336e-01	   9.9880051e-01	   9.9886667e-01	
   8.7869822e+00	   9.9833915e-01	   9.9872578e-01	   9.9870196e-01	   9.9877496e-01	   9.9880209e-01	   9.9886819e-01	
   8.8313609e+00	   9.9834090e-01	   9.9872745e-01	   9.9870367e-01	   9.9877663e-01	   9.9880374e-01	   9.9886978e-01	
   8.8757396e+00	   9.9834273e-01	   9.9872919e-01	   9.9870545e-01	   9.9877837e-01	   9.9880546e-01	   9.9887144e-01	
   8.9201183e+00	   9.9834465e-01	   9.9873102e-01	   9.9870730e-01	   9.9878019e-01	   9.9880727e-01	   9.9887319e-01	
   8.9644970e+00	   9.9834668e-01	   9.9873293e-01	   9.9870923e-01	   9.9878210e-01	   9.9880918e-01	   9.9887502e-01	
   9.0088757e+00	   9.9834879e-01	   9.9873491e-01	   9.9871124e-01	   9.9878409e-01	   9.9881117e-01	   9.9887692e-01	
   9.0532544e+00	   9.9835097e-01	   9.9873697e-01	   9.9871331e-01	   9.9878614e-01	   9.9881322e-01	   9.9887890e-01	
   9.0976331e+00	   9.9835323e-01	   9.9873909e-01	   9.9871544e-01	   9.9878825e-01	   9.9881533e-01	   9.9888093e-01	
   9.1420118e+00	   9.9835560e-01	   9.9874129e-01	   9.9871765e-01	   9.9879045e-01	   9.9881752e-01	   9.9888305e-01	
   9.1863905e+00	   9.9835805e-01	   9.9874358e-01	   9.9871993e-01	   9.9879271e-01	   9.9881979e-01	   9.9888525e-01	
   9.2307692e+00	   9.9836057e-01	   9.9874594e-01	   9.9872228e-01	   9.9879505e-01	   9.9882212e-01	   9.9888752e-01	
   9.2751479e+00	   9.9836314e-01	   9.9874835e-01	   9.9872470e-01	   9.9879744e-01	   9.9882451e-01	   9.9888984e-01	
   9.3195266e+00	   9.9836578e-01	   9.9875085e-01	   9.9872720e-01	   9.9879991e-01	   9.9882697e-01	   9.9889225e-01	
   9.3639053e+00	   9.9836849e-01	   9.9875343e-01	   9.9872978e-01	   9.9880245e-01	   9.9882949e-01	   9.9889473e-01	
   9.4082840e+00	   9.9837126e-01	   9.9875607e-01	   9.9873244e-01	   9.9880506e-01	   9.9883209e-01	   9.9889729e-01	
   9.4526627e+00	   9.9837408e-01	   9.9875879e-01	   9.9873516e-01	   9.9880774e-01	   9.9883474e-01	   9.9889991e-01	
   9.4970414e+00	   9.9837695e-01	   9.9876156e-01	   9.9873795e-01	   9.9881048e-01	   9.9883746e-01	   9.9890259e-01	
   9.5414201e+00	   9.9837987e-01	   9.9876441e-01	   9.9874082e-01	   9.9881331e-01	   9.9884025e-01	   9.9890536e-01	
   9.5857988e+00	   9.9838286e-01	   9.9876734e-01	   9.9874378e-01	   9.9881621e-01	   9.9884311e-01	   9.9890820e-01	
   9.6301775e+00	   9.9838588e-01	   9.9877032e-01	   9.9874678e-01	   9.9881917e-01	   9.9884602e-01	   9.9891109e-01	
   9.6745562e+00	   9.9838895e-01	   9.9877334e-01	   9.9874983e-01	   9.9882217e-01	   9.9884898e-01	   9.9891403e-01	
   9.7189349e+00	   9.9839207e-01	   9.9877642e-01	   9.9875295e-01	   9.9882525e-01	   9.9885202e-01	   9.9891704e-01	
   9.7633136e+00	   9.9839526e-01	   9.9877958e-01	   9.9875614e-01	   9.9882841e-01	   9.9885513e-01	   9.9892012e-01	
   9.8076923e+00	   9.9839853e-01	   9.9878279e-01	   9.9875936e-01	   9.9883162e-01	   9.9885831e-01	   9.9892325e-01	
   9.8520710e+00	   9.9840188e-01	   9.9878605e-01	   9.9876263e-01	   9.9883489e-01	   9.9886156e-01	   9.9892644e-01	
   9.8964497e+00	   9.9840532e-01	   9.9878937e-01	   9.9876595e-01	   9.9883822e-01	   9.9886486e-01	   9.9892968e-01	
   9.9408284e+00	   9.9840883e-01	   9.9879274e-01	   9.9876931e-01	   9.9884158e-01	   9.9886822e-01	   9.9893297e-01	
   9.9852071e+00	   9.9841241e-01	   9.9879616e-01	   9.9877273e-01	   9.9884500e-01	   9.9887164e-01	   9.9893631e-01	
   1.0029586e+01	   9.9841605e-01	   9.9879964e-01	   9.9877621e-01	   9.9884847e-01	   9.9887511e-01	   9.9893971e-01	
   1.0073964e+01	   9.9841974e-01	   9.9880318e-01	   9.9877975e-01	   9.9885198e-01	   9.9887864e-01	   9.9894317e-01	
   1.0118343e+01	   9.9842348e-01	   9.9880676e-01	   9.9878335e-01	   9.9885554e-01	   9.9888221e-01	   9.9894668e-01	
   1.0162722e+01	   9.9842725e-01	   9.9881040e-01	   9.9878701e-01	   9.9885915e-01	   9.9888583e-01	   9.9895024e-01	
   1.0207101e+01	   9.9843105e-01	   9.9881410e-01	   9.9879073e-01	   9.9886282e-01	   9.9888949e-01	   9.9895386e-01	
   1.0251479e+01	   9.9843489e-01	   9.9881784e-01	   9.9879451e-01	   9.9886653e-01	   9.9889320e-01	   9.9895753e-01	
   1.0295858e+01	   9.9843876e-01	   9.9882163e-01	   9.9879834e-01	   9.9887029e-01	   9.9889696e-01	   9.9896124e-01	
   1.0340237e+01	   9.9844267e-01	   9.9882547e-01	   9.9880221e-01	   9.9887411e-01	   9.9890076e-01	   9.9896501e-01	
   1.0384615e+01	   9.9844662e-01	   9.9882937e-01	   9.9880614e-01	   9.9887799e-01	   9.9890461e-01	   9.9896883e-01	
   1.0428994e+01	   9.9845060e-01	   9.9883330e-01	   9.9881010e-01	   9.9888190e-01	   9.9890850e-01	   9.9897269e-01	
   1.0473373e+01	   9.9845463e-01	   9.9883727e-01	   9.9881409e-01	   9.9888586e-01	   9.9891242e-01	   9.9897659e-01	
   1.0517751e+01	   9.9845872e-01	   9.9884129e-01	   9.9881812e-01	   9.9888987e-01	   9.9891640e-01	   9.9898053e-01	
   1.0562130e+01	   9.9846286e-01	   9.9884535e-01	   9.9882219e-01	   9.9889393e-01	   9.9892042e-01	   9.9898451e-01	
   1.0606509e+01	   9.9846705e-01	   9.9884945e-01	   9.9882629e-01	   9.9889803e-01	   9.9892449e-01	   9.9898854e-01	
   1.0650888e+01	   9.9847129e-01	   9.9885360e-01	   9.9883043e-01	   9.9890217e-01	   9.9892859e-01	   9.9899261e-01	
   1.0695266e+01	   9.9847559e-01	   9.9885778e-01	   9.9883460e-01	   9.9890635e-01	   9.9893274e-01	   9.9899671e-01	
   1.0739645e+01	   9.9847993e-01	   9.9886201e-01	   9.9883882e-01	   9.9891057e-01	   9.9893694e-01	   9.9900086e-01	
   1.0784024e+01	   9.9848431e-01	   9.9886627e-01	   9.9884307e-01	   9.9891482e-01	   9.9894117e-01	   9.9900504e-01	
   1.0828402e+01	   9.9848874e-01	   9.9887057e-01	   9.9884737e-01	   9.9891911e-01	   9.9894545e-01	   9.9900927e-01	
   1.0872781e+01	   9.9849321e-01	   9.9887491e-01	   9.9885170e-01	   9.9892343e-01	   9.9894976e-01	   9.9901353e-01	
   1.0917160e+01	   9.9849770e-01	   9.9887929e-01	   9.9885609e-01	   9.9892778e-01	   9.9895411e-01	   9.9901783e-01	
   1.0961538e+01	   9.9850223e-01	   9.9888370e-01	   9.9886052e-01	   9.9893217e-01	   9.9895850e-01	   9.9902217e-01	
   1.1005917e+01	   9.9850678e-01	   9.9888815e-01	   9.9886499e-01	   9.9893660e-01	   9.9896292e-01	   9.9902655e-01	
   1.1050296e+01	   9.9851134e-01	   9.9889262e-01	   9.9886949e-01	   9.9894104e-01	   9.9896737e-01	   9.9903095e-01	
   1.1094675e+01	   9.9851593e-01	   9.9889713e-01	   9.9887405e-01	   9.9894553e-01	   9.9897186e-01	   9.9903540e-01	
   1.1139053e+01	   9.9852053e-01	   9.9890167e-01	   9.9887863e-01	   9.9895005e-01	   9.9897638e-01	   9.9903988e-01	
   1.1183432e+01	   9.9852516e-01	   9.9890624e-01	   9.9888324e-01	   9.9895460e-01	   9.9898092e-01	   9.9904438e-01	
   1.1227811e+01	   9.9852981e-01	   9.9891083e-01	   9.9888787e-01	   9.9895918e-01	   9.9898549e-01	   9.9904892e-01	
   1.1272189e+01	   9.9853449e-01	   9.9891546e-01	   9.9889251e-01	   9.9896379e-01	   9.9899008e-01	   9.9905347e-01	
   1.1316568e+01	   9.9853922e-01	   9.9892011e-01	   9.9889718e-01	   9.9896844e-01	   9.9899470e-01	   9.9905806e-01	
   1.1360947e+01	   9.9854397e-01	   9.9892478e-01	   9.9890186e-01	   9.9897310e-01	   9.9899934e-01	   9.9906266e-01	
   1.1405325e+01	   9.9854875e-01	   9.9892947e-01	   9.9890655e-01	   9.9897779e-01	   9.9900400e-01	   9.9906729e-01	
   1.1449704e+01	   9.9855356e-01	   9.9893419e-01	   9.9891126e-01	   9.9898250e-01	   9.9900869e-01	   9.9907193e-01	
   1.1494083e+01	   9.9855840e-01	   9.9893892e-01	   9.9891599e-01	   9.9898722e-01	   9.9901339e-01	   9.9907659e-01	
   1.1538462e+01	   9.9856328e-01	   9.9894368e-01	   9.9892074e-01	   9.9899197e-01	   9.9901811e-01	   9.9908128e-01	
   1.1582840e+01	   9.9856816e-01	   9.9894845e-01	   9.9892550e-01	   9.9899673e-01	   9.9902285e-01	   9.9908598e-01	
   1.1627219e+01	   9.9857307e-01	   9.9895324e-01	   9.9893029e-01	   9.9900151e-01	   9.9902761e-01	   9.9909070e-01	
   1.1671598e+01	   9.9857799e-01	   9.9895805e-01	   9.9893509e-01	   9.9900630e-01	   9.9903239e-01	   9.9909544e-01	
   1.1715976e+01	   9.9858292e-01	   9.9896287e-01	   9.9893992e-01	   9.9901110e-01	   9.9903717e-01	   9.9910019e-01	
   1.1760355e+01	   9.9858786e-01	   9.9896771e-01	   9.9894477e-01	   9.9901591e-01	   9.9904198e-01	   9.9910496e-01	
   1.1804734e+01	   9.9859279e-01	   9.9897256e-01	   9.9894964e-01	   9.9902074e-01	   9.9904680e-01	   9.9910974e-01	
   1.1849112e+01	   9.9859774e-01	   9.9897742e-01	   9.9895452e-01	   9.9902557e-01	   9.9905163e-01	   9.9911453e-01	
   1.1893491e+01	   9.9860267e-01	   9.9898229e-01	   9.9895942e-01	   9.9903042e-01	   9.9905647e-01	   9.9911934e-01	
   1.1937870e+01	   9.9860762e-01	   9.9898716e-01	   9.9896433e-01	   9.9903528e-01	   9.9906132e-01	   9.9912416e-01	
   1.1982249e+01	   9.9861256e-01	   9.9899205e-01	   9.9896924e-01	   9.9904015e-01	   9.9906618e-01	   9.9912898e-01	
   1.2026627e+01	   9.9861750e-01	   9.9899694e-01	   9.9897416e-01	   9.9904503e-01	   9.9907105e-01	   9.9913381e-01	
   1.2071006e+01	   9.9862246e-01	   9.9900183e-01	   9.9897908e-01	   9.9904991e-01	   9.9907592e-01	   9.9913865e-01	
   1.2115385e+01	   9.9862742e-01	   9.9900673e-01	   9.9898400e-01	   9.9905481e-01	   9.9908080e-01	   9.9914349e-01	
   1.2159763e+01	   9.9863240e-01	   9.9901164e-01	   9.9898892e-01	   9.9905970e-01	   9.9908568e-01	   9.9914834e-01	
   1.2204142e+01	   9.9863739e-01	   9.9901654e-01	   9.9899382e-01	   9.9906460e-01	   9.9909057e-01	   9.9915318e-01	
   1.2248521e+01	   9.9864240e-01	   9.9902145e-01	   9.9899873e-01	   9.9906951e-01	   9.9909545e-01	   9.9915803e-01	
   1.2292899e+01	   9.9864741e-01	   9.9902637e-01	   9.9900364e-01	   9.9907441e-01	   9.9910034e-01	   9.9916288e-01	
   1.2337278e+01	   9.9865243e-01	   9.9903128e-01	   9.9900855e-01	   9.9907931e-01	   9.9910523e-01	   9.9916772e-01	
   1.2381657e+01	   9.9865745e-01	   9.9903619e-01	   9.9901346e-01	   9.9908421e-01	   9.9911011e-01	   9.9917257e-01	
   1.2426036e+01	   9.9866247e-01	   9.9904111e-01	   9.9901837e-01	   9.9908911e-01	   9.9911500e-01	   9.9917742e-01	
   1.2470414e+01	   9.9866748e-01	   9.9904602e-01	   9.9902329e-01	   9.9909400e-01	   9.9911988e-01	   9.9918227e-01	
   1.2514793e+01	   9.9867248e-01	   9.9905093e-01	   9.9902821e-01	   9.9909889e-01	   9.9912476e-01	   9.9918712e-01	
   1.2559172e+01	   9.9867747e-01	   9.9905584e-01	   9.9903313e-01	   9.9910378e-01	   9.9912963e-01	   9.9919196e-01	
   1.2603550e+01	   9.9868245e-01	   9.9906074e-01	   9.9903806e-01	   9.9910866e-01	   9.9913450e-01	   9.9919681e-01	
   1.2647929e+01	   9.9868742e-01	   9.9906564e-01	   9.9904298e-01	   9.9911354e-01	   9.9913937e-01	   9.9920165e-01	
   1.2692308e+01	   9.9869237e-01	   9.9907053e-01	   9.9904789e-01	   9.9911842e-01	   9.9914424e-01	   9.9920648e-01	
   1.2736686e+01	   9.9869731e-01	   9.9907542e-01	   9.9905280e-01	   9.9912329e-01	   9.9914909e-01	   9.9921131e-01	
   1.2781065e+01	   9.9870225e-01	   9.9908030e-01	   9.9905769e-01	   9.9912816e-01	   9.9915394e-01	   9.9921613e-01	
   1.2825444e+01	   9.9870718e-01	   9.9908516e-01	   9.9906258e-01	   9.9913301e-01	   9.9915879e-01	   9.9922094e-01	
   1.2869822e+01	   9.9871211e-01	   9.9909002e-01	   9.9906745e-01	   9.9913786e-01	   9.9916362e-01	   9.9922574e-01	
   1.2914201e+01	   9.9871703e-01	   9.9909487e-01	   9.9907230e-01	   9.9914270e-01	   9.9916845e-01	   9.9923053e-01	
   1.2958580e+01	   9.9872195e-01	   9.9909971e-01	   9.9907714e-01	   9.9914753e-01	   9.9917327e-01	   9.9923532e-01	
   1.3002959e+01	   9.9872686e-01	   9.9910453e-01	   9.9908197e-01	   9.9915235e-01	   9.9917807e-01	   9.9924008e-01	
   1.3047337e+01	   9.9873176e-01	   9.9910934e-01	   9.9908678e-01	   9.9915715e-01	   9.9918286e-01	   9.9924483e-01	
   1.3091716e+01	   9.9873665e-01	   9.9911415e-01	   9.9909159e-01	   9.9916194e-01	   9.9918764e-01	   9.9924958e-01	
   1.3136095e+01	   9.9874153e-01	   9.9911894e-01	   9.9909638e-01	   9.9916672e-01	   9.9919241e-01	   9.9925431e-01	
   1.3180473e+01	   9.9874640e-01	   9.9912372e-01	   9.9910117e-01	   9.9917149e-01	   9.9919717e-01	   9.9925904e-01	
   1.3224852e+01	   9.9875125e-01	   9.9912848e-01	   9.9910594e-01	   9.9917623e-01	   9.9920191e-01	   9.9926374e-01	
   1.3269231e+01	   9.9875608e-01	   9.9913323e-01	   9.9911071e-01	   9.9918097e-01	   9.9920663e-01	   9.9926844e-01	
   1.3313609e+01	   9.9876089e-01	   9.9913797e-01	   9.9911546e-01	   9.9918568e-01	   9.9921134e-01	   9.9927312e-01	
   1.3357988e+01	   9.9876568e-01	   9.9914268e-01	   9.9912019e-01	   9.9919038e-01	   9.9921604e-01	   9.9927778e-01	
   1.3402367e+01	   9.9877044e-01	   9.9914739e-01	   9.9912492e-01	   9.9919507e-01	   9.9922071e-01	   9.9928243e-01	
   1.3446746e+01	   9.9877519e-01	   9.9915207e-01	   9.9912962e-01	   9.9919974e-01	   9.9922537e-01	   9.9928706e-01	
   1.3491124e+01	   9.9877992e-01	   9.9915674e-01	   9.9913430e-01	   9.9920440e-01	   9.9923001e-01	   9.9929168e-01	
   1.3535503e+01	   9.9878463e-01	   9.9916140e-01	   9.9913897e-01	   9.9920904e-01	   9.9923464e-01	   9.9929628e-01	
   1.3579882e+01	   9.9878933e-01	   9.9916603e-01	   9.9914361e-01	   9.9921366e-01	   9.9923925e-01	   9.9930085e-01	
   1.3624260e+01	   9.9879401e-01	   9.9917064e-01	   9.9914823e-01	   9.9921826e-01	   9.9924383e-01	   9.9930541e-01	
   1.3668639e+01	   9.9879867e-01	   9.9917523e-01	   9.9915283e-01	   9.9922285e-01	   9.9924840e-01	   9.9930995e-01	
   1.3713018e+01	   9.9880332e-01	   9.9917981e-01	   9.9915740e-01	   9.9922741e-01	   9.9925295e-01	   9.9931447e-01	
   1.3757396e+01	   9.9880795e-01	   9.9918436e-01	   9.9916196e-01	   9.9923196e-01	   9.9925748e-01	   9.9931897e-01	
   1.3801775e+01	   9.9881256e-01	   9.9918889e-01	   9.9916649e-01	   9.9923648e-01	   9.9926199e-01	   9.9932345e-01	
   1.3846154e+01	   9.9881714e-01	   9.9919340e-01	   9.9917101e-01	   9.9924097e-01	   9.9926648e-01	   9.9932790e-01	
   1.3890533e+01	   9.9882171e-01	   9.9919789e-01	   9.9917550e-01	   9.9924545e-01	   9.9927095e-01	   9.9933234e-01	
   1.3934911e+01	   9.9882625e-01	   9.9920236e-01	   9.9917998e-01	   9.9924990e-01	   9.9927540e-01	   9.9933675e-01	
   1.3979290e+01	   9.9883077e-01	   9.9920680e-01	   9.9918443e-01	   9.9925433e-01	   9.9927982e-01	   9.9934114e-01	
   1.4023669e+01	   9.9883526e-01	   9.9921122e-01	   9.9918886e-01	   9.9925874e-01	   9.9928422e-01	   9.9934551e-01	
   1.4068047e+01	   9.9883972e-01	   9.9921562e-01	   9.9919328e-01	   9.9926312e-01	   9.9928859e-01	   9.9934986e-01	
   1.4112426e+01	   9.9884416e-01	   9.9921999e-01	   9.9919767e-01	   9.9926748e-01	   9.9929294e-01	   9.9935419e-01	
   1.4156805e+01	   9.9884857e-01	   9.9922434e-01	   9.9920203e-01	   9.9927182e-01	   9.9929727e-01	   9.9935849e-01	
   1.4201183e+01	   9.9885296e-01	   9.9922867e-01	   9.9920637e-01	   9.9927613e-01	   9.9930158e-01	   9.9936276e-01	
   1.4245562e+01	   9.9885732e-01	   9.9923297e-01	   9.9921068e-01	   9.9928042e-01	   9.9930585e-01	   9.9936702e-01	
   1.4289941e+01	   9.9886166e-01	   9.9923724e-01	   9.9921497e-01	   9.9928468e-01	   9.9931011e-01	   9.9937124e-01	
   1.4334320e+01	   9.9886597e-01	   9.9924149e-01	   9.9921923e-01	   9.9928893e-01	   9.9931434e-01	   9.9937544e-01	
   1.4378698e+01	   9.9887026e-01	   9.9924572e-01	   9.9922346e-01	   9.9929314e-01	   9.9931854e-01	   9.9937962e-01	
   1.4423077e+01	   9.9887452e-01	   9.9924992e-01	   9.9922766e-01	   9.9929733e-01	   9.9932271e-01	   9.9938377e-01	
   1.4467456e+01	   9.9887876e-01	   9.9925409e-01	   9.9923184e-01	   9.9930149e-01	   9.9932687e-01	   9.9938789e-01	
   1.4511834e+01	   9.9888297e-01	   9.9925823e-01	   9.9923599e-01	   9.9930563e-01	   9.9933099e-01	   9.9939198e-01	
   1.4556213e+01	   9.9888716e-01	   9.9926235e-01	   9.9924011e-01	   9.9930973e-01	   9.9933509e-01	   9.9939605e-01	
   1.4600592e+01	   9.9889132e-01	   9.9926644e-01	   9.9924421e-01	   9.9931381e-01	   9.9933916e-01	   9.9940010e-01	
   1.4644970e+01	   9.9889545e-01	   9.9927051e-01	   9.9924828e-01	   9.9931787e-01	   9.9934320e-01	   9.9940411e-01	
   1.4689349e+01	   9.9889955e-01	   9.9927454e-01	   9.9925233e-01	   9.9932189e-01	   9.9934721e-01	   9.9940810e-01	
   1.4733728e+01	   9.9890362e-01	   9.9927855e-01	   9.9925634e-01	   9.9932589e-01	   9.9935120e-01	   9.9941206e-01	
   1.4778107e+01	   9.9890767e-01	   9.9928253e-01	   9.9926033e-01	   9.9932985e-01	   9.9935516e-01	   9.9941599e-01	
   1.4822485e+01	   9.9891168e-01	   9.9928648e-01	   9.9926430e-01	   9.9933379e-01	   9.9935909e-01	   9.9941990e-01	
   1.4866864e+01	   9.9891566e-01	   9.9929041e-01	   9.9926823e-01	   9.9933770e-01	   9.9936299e-01	   9.9942377e-01	
   1.4911243e+01	   9.9891961e-01	   9.9929430e-01	   9.9927213e-01	   9.9934159e-01	   9.9936687e-01	   9.9942762e-01	
   1.4955621e+01	   9.9892354e-01	   9.9929816e-01	   9.9927601e-01	   9.9934544e-01	   9.9937071e-01	   9.9943144e-01	
   1.5000000e+01	   9.9892743e-01	   9.9930200e-01	   9.9927985e-01	   9.9934926e-01	   9.9937453e-01	   9.9943523e-01	
   1.5044379e+01	   9.9893129e-01	   9.9930580e-01	   9.9928367e-01	   9.9935306e-01	   9.9937832e-01	   9.9943899e-01	
   1.5088757e+01	   9.9893513e-01	   9.9930958e-01	   9.9928745e-01	   9.9935682e-01	   9.9938207e-01	   9.9944272e-01	
   1.5133136e+01	   9.9893893e-01	   9.9931333e-01	   9.9929121e-01	   9.9936056e-01	   9.9938580e-01	   9.9944642e-01	
   1.5177515e+01	   9.9894271e-01	   9.9931704e-01	   9.9929493e-01	   9.9936427e-01	   9.9938950e-01	   9.9945009e-01	
   1.5221893e+01	   9.9894646e-01	   9.9932073e-01	   9.9929862e-01	   9.9936794e-01	   9.9939316e-01	   9.9945374e-01	
   1.5266272e+01	   9.9895017e-01	   9.9932439e-01	   9.9930229e-01	   9.9937159e-01	   9.9939680e-01	   9.9945735e-01	
   1.5310651e+01	   9.9895386e-01	   9.9932801e-01	   9.9930592e-01	   9.9937520e-01	   9.9940040e-01	   9.9946093e-01	
   1.5355030e+01	   9.9895751e-01	   9.9933161e-01	   9.9930952e-01	   9.9937879e-01	   9.9940398e-01	   9.9946448e-01	
   1.5399408e+01	   9.9896113e-01	   9.9933517e-01	   9.9931309e-01	   9.9938234e-01	   9.9940753e-01	   9.9946800e-01	
   1.5443787e+01	   9.9896473e-01	   9.9933870e-01	   9.9931663e-01	   9.9938587e-01	   9.9941104e-01	   9.9947149e-01	
   1.5488166e+01	   9.9896829e-01	   9.9934221e-01	   9.9932014e-01	   9.9938936e-01	   9.9941452e-01	   9.9947495e-01	
   1.5532544e+01	   9.9897181e-01	   9.9934568e-01	   9.9932362e-01	   9.9939282e-01	   9.9941798e-01	   9.9947838e-01	
   1.5576923e+01	   9.9897531e-01	   9.9934912e-01	   9.9932707e-01	   9.9939625e-01	   9.9942140e-01	   9.9948177e-01	
   1.5621302e+01	   9.9897877e-01	   9.9935253e-01	   9.9933049e-01	   9.9939965e-01	   9.9942479e-01	   9.9948514e-01	
   1.5665680e+01	   9.9898221e-01	   9.9935591e-01	   9.9933388e-01	   9.9940302e-01	   9.9942815e-01	   9.9948848e-01	
   1.5710059e+01	   9.9898561e-01	   9.9935925e-01	   9.9933723e-01	   9.9940635e-01	   9.9943148e-01	   9.9949178e-01	
   1.5754438e+01	   9.9898898e-01	   9.9936257e-01	   9.9934056e-01	   9.9940966e-01	   9.9943477e-01	   9.9949506e-01	
   1.5798817e+01	   9.9899231e-01	   9.9936585e-01	   9.9934385e-01	   9.9941293e-01	   9.9943804e-01	   9.9949830e-01	
   1.5843195e+01	   9.9899562e-01	   9.9936911e-01	   9.9934711e-01	   9.9941617e-01	   9.9944127e-01	   9.9950151e-01	
   1.5887574e+01	   9.9899889e-01	   9.9937233e-01	   9.9935033e-01	   9.9941939e-01	   9.9944448e-01	   9.9950469e-01	
   1.5931953e+01	   9.9900214e-01	   9.9937551e-01	   9.9935353e-01	   9.9942256e-01	   9.9944765e-01	   9.9950784e-01	
   1.5976331e+01	   9.9900535e-01	   9.9937867e-01	   9.9935669e-01	   9.9942571e-01	   9.9945079e-01	   9.9951095e-01	
   1.6020710e+01	   9.9900852e-01	   9.9938180e-01	   9.9935983e-01	   9.9942883e-01	   9.9945390e-01	   9.9951404e-01	
   1.6065089e+01	   9.9901167e-01	   9.9938489e-01	   9.9936293e-01	   9.9943191e-01	   9.9945697e-01	   9.9951709e-01	
   1.6109467e+01	   9.9901479e-01	   9.9938795e-01	   9.9936600e-01	   9.9943496e-01	   9.9946002e-01	   9.9952011e-01	
   1.6153846e+01	   9.9901787e-01	   9.9939098e-01	   9.9936903e-01	   9.9943799e-01	   9.9946303e-01	   9.9952310e-01	
   1.6198225e+01	   9.9902092e-01	   9.9939398e-01	   9.9937204e-01	   9.9944097e-01	   9.9946601e-01	   9.9952606e-01	
   1.6242604e+01	   9.9902394e-01	   9.9939695e-01	   9.9937501e-01	   9.9944393e-01	   9.9946896e-01	   9.9952899e-01	
   1.6286982e+01	   9.9902692e-01	   9.9939988e-01	   9.9937795e-01	   9.9944686e-01	   9.9947188e-01	   9.9953188e-01	
   1.6331361e+01	   9.9902987e-01	   9.9940278e-01	   9.9938086e-01	   9.9944975e-01	   9.9947476e-01	   9.9953475e-01	
   1.6375740e+01	   9.9903280e-01	   9.9940565e-01	   9.9938374e-01	   9.9945261e-01	   9.9947762e-01	   9.9953758e-01	
   1.6420118e+01	   9.9903568e-01	   9.9940849e-01	   9.9938659e-01	   9.9945544e-01	   9.9948044e-01	   9.9954038e-01	
   1.6464497e+01	   9.9903854e-01	   9.9941130e-01	   9.9938940e-01	   9.9945824e-01	   9.9948323e-01	   9.9954315e-01	
   1.6508876e+01	   9.9904136e-01	   9.9941408e-01	   9.9939219e-01	   9.9946101e-01	   9.9948599e-01	   9.9954589e-01	
   1.6553254e+01	   9.9904416e-01	   9.9941682e-01	   9.9939494e-01	   9.9946374e-01	   9.9948872e-01	   9.9954859e-01	
   1.6597633e+01	   9.9904692e-01	   9.9941953e-01	   9.9939766e-01	   9.9946644e-01	   9.9949141e-01	   9.9955127e-01	
   1.6642012e+01	   9.9904965e-01	   9.9942221e-01	   9.9940034e-01	   9.9946912e-01	   9.9949408e-01	   9.9955391e-01	
   1.6686391e+01	   9.9905234e-01	   9.9942486e-01	   9.9940300e-01	   9.9947176e-01	   9.9949671e-01	   9.9955652e-01	
   1.6730769e+01	   9.9905501e-01	   9.9942748e-01	   9.9940562e-01	   9.9947437e-01	   9.9949931e-01	   9.9955910e-01	
   1.6775148e+01	   9.9905764e-01	   9.9943007e-01	   9.9940821e-01	   9.9947694e-01	   9.9950188e-01	   9.9956165e-01	
   1.6819527e+01	   9.9906024e-01	   9.9943262e-01	   9.9941077e-01	   9.9947949e-01	   9.9950442e-01	   9.9956417e-01	
   1.6863905e+01	   9.9906281e-01	   9.9943514e-01	   9.9941330e-01	   9.9948200e-01	   9.9950693e-01	   9.9956666e-01	
   1.6908284e+01	   9.9906535e-01	   9.9943763e-01	   9.9941580e-01	   9.9948449e-01	   9.9950940e-01	   9.9956911e-01	
   1.6952663e+01	   9.9906786e-01	   9.9944009e-01	   9.9941827e-01	   9.9948694e-01	   9.9951185e-01	   9.9957154e-01	
   1.6997041e+01	   9.9907033e-01	   9.9944252e-01	   9.9942070e-01	   9.9948936e-01	   9.9951426e-01	   9.9957393e-01	
   1.7041420e+01	   9.9907278e-01	   9.9944492e-01	   9.9942311e-01	   9.9949175e-01	   9.9951664e-01	   9.9957629e-01	
   1.7085799e+01	   9.9907519e-01	   9.9944729e-01	   9.9942548e-01	   9.9949411e-01	   9.9951900e-01	   9.9957862e-01	
   1.7130178e+01	   9.9907757e-01	   9.9944962e-01	   9.9942783e-01	   9.9949643e-01	   9.9952132e-01	   9.9958092e-01	
   1.7174556e+01	   9.9907992e-01	   9.9945193e-01	   9.9943014e-01	   9.9949873e-01	   9.9952361e-01	   9.9958319e-01	
   1.7218935e+01	   9.9908224e-01	   9.9945420e-01	   9.9943242e-01	   9.9950100e-01	   9.9952587e-01	   9.9958543e-01	
   1.7263314e+01	   9.9908452e-01	   9.9945645e-01	   9.9943467e-01	   9.9950323e-01	   9.9952809e-01	   9.9958764e-01	
   1.7307692e+01	   9.9908678e-01	   9.9945866e-01	   9.9943689e-01	   9.9950544e-01	   9.9953029e-01	   9.9958982e-01	
   1.7352071e+01	   9.9908901e-01	   9.9946084e-01	   9.9943908e-01	   9.9950761e-01	   9.9953246e-01	   9.9959197e-01	
   1.7396450e+01	   9.9909120e-01	   9.9946299e-01	   9.9944123e-01	   9.9950976e-01	   9.9953460e-01	   9.9959409e-01	
   1.7440828e+01	   9.9909337e-01	   9.9946512e-01	   9.9944336e-01	   9.9951187e-01	   9.9953671e-01	   9.9959618e-01	
   1.7485207e+01	   9.9909550e-01	   9.9946721e-01	   9.9944546e-01	   9.9951395e-01	   9.9953878e-01	   9.9959824e-01	
   1.7529586e+01	   9.9909760e-01	   9.9946927e-01	   9.9944753e-01	   9.9951601e-01	   9.9954083e-01	   9.9960026e-01	
   1.7573964e+01	   9.9909968e-01	   9.9947130e-01	   9.9944957e-01	   9.9951803e-01	   9.9954285e-01	   9.9960226e-01	
   1.7618343e+01	   9.9910172e-01	   9.9947330e-01	   9.9945157e-01	   9.9952003e-01	   9.9954484e-01	   9.9960423e-01	
   1.7662722e+01	   9.9910374e-01	   9.9947528e-01	   9.9945355e-01	   9.9952199e-01	   9.9954679e-01	   9.9960617e-01	
   1.7707101e+01	   9.9910572e-01	   9.9947722e-01	   9.9945550e-01	   9.9952393e-01	   9.9954872e-01	   9.9960808e-01	
   1.7751479e+01	   9.9910767e-01	   9.9947913e-01	   9.9945742e-01	   9.9952583e-01	   9.9955062e-01	   9.9960996e-01	
   1.7795858e+01	   9.9910960e-01	   9.9948102e-01	   9.9945931e-01	   9.9952771e-01	   9.9955249e-01	   9.9961182e-01	
   1.7840237e+01	   9.9911149e-01	   9.9948287e-01	   9.9946117e-01	   9.9952956e-01	   9.9955433e-01	   9.9961364e-01	
   1.7884615e+01	   9.9911336e-01	   9.9948470e-01	   9.9946300e-01	   9.9953137e-01	   9.9955615e-01	   9.9961543e-01	
   1.7928994e+01	   9.9911520e-01	   9.9948649e-01	   9.9946480e-01	   9.9953316e-01	   9.9955793e-01	   9.9961720e-01	
   1.7973373e+01	   9.9911700e-01	   9.9948826e-01	   9.9946658e-01	   9.9953493e-01	   9.9955969e-01	   9.9961894e-01	
   1.8017751e+01	   9.9911878e-01	   9.9949000e-01	   9.9946832e-01	   9.9953666e-01	   9.9956141e-01	   9.9962064e-01	
   1.8062130e+01	   9.9912053e-01	   9.9949171e-01	   9.9947004e-01	   9.9953836e-01	   9.9956311e-01	   9.9962232e-01	
   1.8106509e+01	   9.9912226e-01	   9.9949340e-01	   9.9947173e-01	   9.9954004e-01	   9.9956478e-01	   9.9962398e-01	
   1.8150888e+01	   9.9912395e-01	   9.9949505e-01	   9.9947339e-01	   9.9954169e-01	   9.9956642e-01	   9.9962560e-01	
   1.8195266e+01	   9.9912561e-01	   9.9949668e-01	   9.9947502e-01	   9.9954331e-01	   9.9956804e-01	   9.9962720e-01	
   1.8239645e+01	   9.9912725e-01	   9.9949828e-01	   9.9947663e-01	   9.9954490e-01	   9.9956962e-01	   9.9962877e-01	
   1.8284024e+01	   9.9912886e-01	   9.9949985e-01	   9.9947820e-01	   9.9954646e-01	   9.9957118e-01	   9.9963031e-01	
   1.8328402e+01	   9.9913044e-01	   9.9950139e-01	   9.9947975e-01	   9.9954800e-01	   9.9957271e-01	   9.9963182e-01	
   1.8372781e+01	   9.9913200e-01	   9.9950291e-01	   9.9948128e-01	   9.9954951e-01	   9.9957422e-01	   9.9963331e-01	
   1.8417160e+01	   9.9913352e-01	   9.9950440e-01	   9.9948277e-01	   9.9955099e-01	   9.9957569e-01	   9.9963477e-01	
   1.8461538e+01	   9.9913502e-01	   9.9950586e-01	   9.9948424e-01	   9.9955245e-01	   9.9957714e-01	   9.9963620e-01	
   1.8505917e+01	   9.9913649e-01	   9.9950730e-01	   9.9948568e-01	   9.9955388e-01	   9.9957857e-01	   9.9963761e-01	
   1.8550296e+01	   9.9913794e-01	   9.9950871e-01	   9.9948709e-01	   9.9955528e-01	   9.9957996e-01	   9.9963899e-01	
   1.8594675e+01	   9.9913936e-01	   9.9951009e-01	   9.9948848e-01	   9.9955665e-01	   9.9958133e-01	   9.9964034e-01	
   1.8639053e+01	   9.9914075e-01	   9.9951144e-01	   9.9948984e-01	   9.9955800e-01	   9.9958268e-01	   9.9964167e-01	
   1.8683432e+01	   9.9914211e-01	   9.9951277e-01	   9.9949118e-01	   9.9955933e-01	   9.9958399e-01	   9.9964297e-01	
   1.8727811e+01	   9.9914345e-01	   9.9951408e-01	   9.9949249e-01	   9.9956062e-01	   9.9958529e-01	   9.9964425e-01	
   1.8772189e+01	   9.9914477e-01	   9.9951536e-01	   9.9949377e-01	   9.9956190e-01	   9.9958655e-01	   9.9964550e-01	
   1.8816568e+01	   9.9914605e-01	   9.9951661e-01	   9.9949503e-01	   9.9956314e-01	   9.9958779e-01	   9.9964672e-01	
   1.8860947e+01	   9.9914731e-01	   9.9951784e-01	   9.9949626e-01	   9.9956436e-01	   9.9958901e-01	   9.9964792e-01	
   1.8905325e+01	   9.9914855e-01	   9.9951904e-01	   9.9949747e-01	   9.9956556e-01	   9.9959020e-01	   9.9964910e-01	
   1.8949704e+01	   9.9914976e-01	   9.9952021e-01	   9.9949865e-01	   9.9956673e-01	   9.9959136e-01	   9.9965025e-01	
   1.8994083e+01	   9.9915095e-01	   9.9952137e-01	   9.9949981e-01	   9.9956788e-01	   9.9959250e-01	   9.9965137e-01	
   1.9038462e+01	   9.9915211e-01	   9.9952249e-01	   9.9950094e-01	   9.9956900e-01	   9.9959362e-01	   9.9965247e-01	
   1.9082840e+01	   9.9915324e-01	   9.9952360e-01	   9.9950204e-01	   9.9957009e-01	   9.9959471e-01	   9.9965355e-01	
   1.9127219e+01	   9.9915435e-01	   9.9952468e-01	   9.9950313e-01	   9.9957117e-01	   9.9959578e-01	   9.9965460e-01	
   1.9171598e+01	   9.9915544e-01	   9.9952573e-01	   9.9950419e-01	   9.9957221e-01	   9.9959682e-01	   9.9965563e-01	
   1.9215976e+01	   9.9915650e-01	   9.9952676e-01	   9.9950522e-01	   9.9957324e-01	   9.9959784e-01	   9.9965663e-01	
   1.9260355e+01	   9.9915754e-01	   9.9952777e-01	   9.9950623e-01	   9.9957424e-01	   9.9959884e-01	   9.9965761e-01	
   1.9304734e+01	   9.9915856e-01	   9.9952875e-01	   9.9950722e-01	   9.9957522e-01	   9.9959981e-01	   9.9965857e-01	
   1.9349112e+01	   9.9915955e-01	   9.9952971e-01	   9.9950819e-01	   9.9957617e-01	   9.9960076e-01	   9.9965950e-01	
   1.9393491e+01	   9.9916052e-01	   9.9953065e-01	   9.9950913e-01	   9.9957710e-01	   9.9960168e-01	   9.9966041e-01	
   1.9437870e+01	   9.9916146e-01	   9.9953156e-01	   9.9951004e-01	   9.9957801e-01	   9.9960259e-01	   9.9966130e-01	
   1.9482249e+01	   9.9916238e-01	   9.9953245e-01	   9.9951094e-01	   9.9957889e-01	   9.9960346e-01	   9.9966217e-01	
   1.9526627e+01	   9.9916328e-01	   9.9953332e-01	   9.9951181e-01	   9.9957975e-01	   9.9960432e-01	   9.9966301e-01	
   1.9571006e+01	   9.9916416e-01	   9.9953416e-01	   9.9951266e-01	   9.9958059e-01	   9.9960516e-01	   9.9966383e-01	
   1.9615385e+01	   9.9916501e-01	   9.9953499e-01	   9.9951349e-01	   9.9958141e-01	   9.9960597e-01	   9.9966463e-01	
   1.9659763e+01	   9.9916584e-01	   9.9953579e-01	   9.9951430e-01	   9.9958221e-01	   9.9960676e-01	   9.9966540e-01	
   1.9704142e+01	   9.9916665e-01	   9.9953657e-01	   9.9951508e-01	   9.9958298e-01	   9.9960753e-01	   9.9966616e-01	
   1.9748521e+01	   9.9916744e-01	   9.9953733e-01	   9.9951584e-01	   9.9958374e-01	   9.9960828e-01	   9.9966689e-01	
   1.9792899e+01	   9.9916821e-01	   9.9953806e-01	   9.9951658e-01	   9.9958447e-01	   9.9960900e-01	   9.9966761e-01	
   1.9837278e+01	   9.9916895e-01	   9.9953878e-01	   9.9951730e-01	   9.9958518e-01	   9.9960971e-01	   9.9966830e-01	
   1.9881657e+01	   9.9916968e-01	   9.9953947e-01	   9.9951800e-01	   9.9958587e-01	   9.9961039e-01	   9.9966897e-01	
   1.9926036e+01	   9.9917038e-01	   9.9954014e-01	   9.9951868e-01	   9.9958653e-01	   9.9961106e-01	   9.9966962e-01	
   1.9970414e+01	   9.9917106e-01	   9.9954080e-01	   9.9951934e-01	   9.9958718e-01	   9.9961170e-01	   9.9967025e-01	
   2.0014793e+01	   9.9917172e-01	   9.9954143e-01	   9.9951997e-01	   9.9958781e-01	   9.9961232e-01	   9.9967086e-01	
   2.0059172e+01	   9.9917236e-01	   9.9954204e-01	   9.9952059e-01	   9.9958841e-01	   9.9961293e-01	   9.9967144e-01	
   2.0103550e+01	   9.9917298e-01	   9.9954263e-01	   9.9952119e-01	   9.9958900e-01	   9.9961351e-01	   9.9967201e-01	
   2.0147929e+01	   9.9917358e-01	   9.9954321e-01	   9.9952176e-01	   9.9958957e-01	   9.9961407e-01	   9.9967256e-01	
   2.0192308e+01	   9.9917416e-01	   9.9954376e-01	   9.9952232e-01	   9.9959012e-01	   9.9961461e-01	   9.9967309e-01	
   2.0236686e+01	   9.9917473e-01	   9.9954429e-01	   9.9952286e-01	   9.9959065e-01	   9.9961514e-01	   9.9967360e-01	
   2.0281065e+01	   9.9917527e-01	   9.9954481e-01	   9.9952338e-01	   9.9959115e-01	   9.9961564e-01	   9.9967409e-01	
   2.0325444e+01	   9.9917579e-01	   9.9954530e-01	   9.9952388e-01	   9.9959164e-01	   9.9961613e-01	   9.9967457e-01	
   2.0369822e+01	   9.9917629e-01	   9.9954578e-01	   9.9952436e-01	   9.9959212e-01	   9.9961659e-01	   9.9967502e-01	
   2.0414201e+01	   9.9917678e-01	   9.9954624e-01	   9.9952482e-01	   9.9959257e-01	   9.9961704e-01	   9.9967546e-01	
   2.0458580e+01	   9.9917724e-01	   9.9954668e-01	   9.9952526e-01	   9.9959300e-01	   9.9961747e-01	   9.9967587e-01	
   2.0502959e+01	   9.9917769e-01	   9.9954710e-01	   9.9952569e-01	   9.9959342e-01	   9.9961788e-01	   9.9967627e-01	
   2.0547337e+01	   9.9917812e-01	   9.9954750e-01	   9.9952609e-01	   9.9959382e-01	   9.9961828e-01	   9.9967665e-01	
   2.0591716e+01	   9.9917853e-01	   9.9954788e-01	   9.9952648e-01	   9.9959420e-01	   9.9961865e-01	   9.9967702e-01	
   2.0636095e+01	   9.9917892e-01	   9.9954825e-01	   9.9952685e-01	   9.9959456e-01	   9.9961901e-01	   9.9967736e-01	
   2.0680473e+01	   9.9917930e-01	   9.9954860e-01	   9.9952721e-01	   9.9959491e-01	   9.9961935e-01	   9.9967769e-01	
   2.0724852e+01	   9.9917966e-01	   9.9954893e-01	   9.9952754e-01	   9.9959523e-01	   9.9961968e-01	   9.9967800e-01	
   2.0769231e+01	   9.9918000e-01	   9.9954925e-01	   9.9952786e-01	   9.9959554e-01	   9.9961998e-01	   9.9967830e-01	
   2.0813609e+01	   9.9918032e-01	   9.9954955e-01	   9.9952817e-01	   9.9959584e-01	   9.9962027e-01	   9.9967858e-01	
   2.0857988e+01	   9.9918063e-01	   9.9954983e-01	   9.9952845e-01	   9.9959612e-01	   9.9962055e-01	   9.9967884e-01	
   2.0902367e+01	   9.9918092e-01	   9.9955010e-01	   9.9952872e-01	   9.9959638e-01	   9.9962081e-01	   9.9967908e-01	
   2.0946746e+01	   9.9918120e-01	   9.9955035e-01	   9.9952898e-01	   9.9959662e-01	   9.9962105e-01	   9.9967931e-01	
   2.0991124e+01	   9.9918145e-01	   9.9955058e-01	   9.9952921e-01	   9.9959685e-01	   9.9962127e-01	   9.9967953e-01	
   2.1035503e+01	   9.9918170e-01	   9.9955080e-01	   9.9952943e-01	   9.9959707e-01	   9.9962148e-01	   9.9967972e-01	
   2.1079882e+01	   9.9918192e-01	   9.9955100e-01	   9.9952964e-01	   9.9959726e-01	   9.9962167e-01	   9.9967990e-01	
   2.1124260e+01	   9.9918213e-01	   9.9955119e-01	   9.9952983e-01	   9.9959745e-01	   9.9962185e-01	   9.9968007e-01	
   2.1168639e+01	   9.9918233e-01	   9.9955136e-01	   9.9953001e-01	   9.9959761e-01	   9.9962202e-01	   9.9968022e-01	
   2.1213018e+01	   9.9918251e-01	   9.9955152e-01	   9.9953017e-01	   9.9959777e-01	   9.9962216e-01	   9.9968036e-01	
   2.1257396e+01	   9.9918267e-01	   9.9955166e-01	   9.9953031e-01	   9.9959790e-01	   9.9962230e-01	   9.9968048e-01	
   2.1301775e+01	   9.9918282e-01	   9.9955178e-01	   9.9953044e-01	   9.9959802e-01	   9.9962241e-01	   9.9968059e-01	
   2.1346154e+01	   9.9918296e-01	   9.9955190e-01	   9.9953056e-01	   9.9959813e-01	   9.9962252e-01	   9.9968068e-01	
   2.1390533e+01	   9.9918308e-01	   9.9955199e-01	   9.9953066e-01	   9.9959823e-01	   9.9962261e-01	   9.9968076e-01	
   2.1434911e+01	   9.9918319e-01	   9.9955208e-01	   9.9953075e-01	   9.9959831e-01	   9.9962269e-01	   9.9968083e-01	
   2.1479290e+01	   9.9918328e-01	   9.9955215e-01	   9.9953082e-01	   9.9959837e-01	   9.9962275e-01	   9.9968087e-01	
   2.1523669e+01	   9.9918336e-01	   9.9955220e-01	   9.9953088e-01	   9.9959843e-01	   9.9962280e-01	   9.9968091e-01	
   2.1568047e+01	   9.9918342e-01	   9.9955225e-01	   9.9953092e-01	   9.9959846e-01	   9.9962283e-01	   9.9968093e-01	
   2.1612426e+01	   9.9918348e-01	   9.9955228e-01	   9.9953096e-01	   9.9959849e-01	   9.9962285e-01	   9.9968094e-01	
   2.1656805e+01	   9.9918351e-01	   9.9955229e-01	   9.9953097e-01	   9.9959850e-01	   9.9962286e-01	   9.9968095e-01	
   2.1701183e+01	   9.9918354e-01	   9.9955229e-01	   9.9953098e-01	   9.9959849e-01	   9.9962285e-01	   9.9968093e-01	
   2.1745562e+01	   9.9918355e-01	   9.9955229e-01	   9.9953098e-01	   9.9959849e-01	   9.9962284e-01	   9.9968090e-01	
   2.1789941e+01	   9.9918354e-01	   9.9955227e-01	   9.9953096e-01	   9.9959847e-01	   9.9962282e-01	   9.9968086e-01	
   2.1834320e+01	   9.9918351e-01	   9.9955224e-01	   9.9953093e-01	   9.9959843e-01	   9.9962277e-01	   9.9968081e-01	
   2.1878698e+01	   9.9918347e-01	   9.9955218e-01	   9.9953088e-01	   9.9959837e-01	   9.9962271e-01	   9.9968073e-01	
   2.1923077e+01	   9.9918342e-01	   9.9955212e-01	   9.9953081e-01	   9.9959830e-01	   9.9962263e-01	   9.9968064e-01	
   2.1967456e+01	   9.9918336e-01	   9.9955203e-01	   9.9953073e-01	   9.9959821e-01	   9.9962254e-01	   9.9968054e-01	
   2.2011834e+01	   9.9918328e-01	   9.9955194e-01	   9.9953064e-01	   9.9959811e-01	   9.9962244e-01	   9.9968043e-01	
   2.2056213e+01	   9.9918320e-01	   9.9955183e-01	   9.9953054e-01	   9.9959800e-01	   9.9962233e-01	   9.9968031e-01	
   2.2100592e+01	   9.9918311e-01	   9.9955171e-01	   9.9953043e-01	   9.9959788e-01	   9.9962221e-01	   9.9968018e-01	
   2.2144970e+01	   9.9918302e-01	   9.9955159e-01	   9.9953031e-01	   9.9959776e-01	   9.9962208e-01	   9.9968004e-01	
   2.2189349e+01	   9.9918292e-01	   9.9955146e-01	   9.9953018e-01	   9.9959763e-01	   9.9962194e-01	   9.9967990e-01	
   2.2233728e+01	   9.9918281e-01	   9.9955133e-01	   9.9953006e-01	   9.9959749e-01	   9.9962180e-01	   9.9967975e-01	
   2.2278107e+01	   9.9918270e-01	   9.9955120e-01	   9.9952993e-01	   9.9959735e-01	   9.9962166e-01	   9.9967960e-01	
   2.2322485e+01	   9.9918259e-01	   9.9955106e-01	   9.9952979e-01	   9.9959721e-01	   9.9962152e-01	   9.9967945e-01	
   2.2366864e+01	   9.9918247e-01	   9.9955091e-01	   9.9952965e-01	   9.9959706e-01	   9.9962136e-01	   9.9967928e-01	
   2.2411243e+01	   9.9918230e-01	   9.9955073e-01	   9.9952947e-01	   9.9959687e-01	   9.9962117e-01	   9.9967908e-01	
   2.2455621e+01	   9.9918213e-01	   9.9955054e-01	   9.9952928e-01	   9.9959668e-01	   9.9962097e-01	   9.9967887e-01	
   2.2500000e+01	   9.9918195e-01	   9.9955034e-01	   9.9952908e-01	   9.9959648e-01	   9.9962077e-01	   9.9967866e-01	
   2.2544379e+01	   9.9918176e-01	   9.9955013e-01	   9.9952888e-01	   9.9959626e-01	   9.9962055e-01	   9.9967843e-01	
   2.2588757e+01	   9.9918156e-01	   9.9954991e-01	   9.9952866e-01	   9.9959604e-01	   9.9962033e-01	   9.9967820e-01	
   2.2633136e+01	   9.9918135e-01	   9.9954968e-01	   9.9952843e-01	   9.9959581e-01	   9.9962009e-01	   9.9967795e-01	
   2.2677515e+01	   9.9918113e-01	   9.9954944e-01	   9.9952820e-01	   9.9959556e-01	   9.9961984e-01	   9.9967769e-01	
   2.2721893e+01	   9.9918090e-01	   9.9954919e-01	   9.9952795e-01	   9.9959531e-01	   9.9961959e-01	   9.9967743e-01	
   2.2766272e+01	   9.9918066e-01	   9.9954894e-01	   9.9952770e-01	   9.9959505e-01	   9.9961933e-01	   9.9967716e-01	
   2.2810651e+01	   9.9918042e-01	   9.9954868e-01	   9.9952744e-01	   9.9959479e-01	   9.9961906e-01	   9.9967688e-01	
   2.2855030e+01	   9.9918017e-01	   9.9954841e-01	   9.9952717e-01	   9.9959452e-01	   9.9961878e-01	   9.9967660e-01	
   2.2899408e+01	   9.9917991e-01	   9.9954813e-01	   9.9952690e-01	   9.9959424e-01	   9.9961850e-01	   9.9967630e-01	
   2.2943787e+01	   9.9917964e-01	   9.9954784e-01	   9.9952662e-01	   9.9959395e-01	   9.9961821e-01	   9.9967600e-01	
   2.2988166e+01	   9.9917936e-01	   9.9954754e-01	   9.9952632e-01	   9.9959364e-01	   9.9961790e-01	   9.9967569e-01	
   2.3032544e+01	   9.9917907e-01	   9.9954724e-01	   9.9952602e-01	   9.9959333e-01	   9.9961759e-01	   9.9967537e-01	
   2.3076923e+01	   9.9917877e-01	   9.9954692e-01	   9.9952570e-01	   9.9959302e-01	   9.9961727e-01	   9.9967504e-01	
   2.3121302e+01	   9.9917847e-01	   9.9954660e-01	   9.9952539e-01	   9.9959270e-01	   9.9961694e-01	   9.9967470e-01	
   2.3165680e+01	   9.9917817e-01	   9.9954628e-01	   9.9952507e-01	   9.9959237e-01	   9.9961661e-01	   9.9967437e-01	
   2.3210059e+01	   9.9917785e-01	   9.9954595e-01	   9.9952474e-01	   9.9959203e-01	   9.9961627e-01	   9.9967402e-01	
   2.3254438e+01	   9.9917753e-01	   9.9954561e-01	   9.9952440e-01	   9.9959169e-01	   9.9961593e-01	   9.9967366e-01	
   2.3298817e+01	   9.9917720e-01	   9.9954526e-01	   9.9952406e-01	   9.9959134e-01	   9.9961557e-01	   9.9967330e-01	
   2.3343195e+01	   9.9917686e-01	   9.9954490e-01	   9.9952370e-01	   9.9959098e-01	   9.9961521e-01	   9.9967293e-01	
   2.3387574e+01	   9.9917652e-01	   9.9954454e-01	   9.9952335e-01	   9.9959062e-01	   9.9961485e-01	   9.9967255e-01	
   2.3431953e+01	   9.9917616e-01	   9.9954418e-01	   9.9952298e-01	   9.9959025e-01	   9.9961447e-01	   9.9967217e-01	
   2.3476331e+01	   9.9917581e-01	   9.9954380e-01	   9.9952261e-01	   9.9958987e-01	   9.9961409e-01	   9.9967178e-01	
   2.3520710e+01	   9.9917544e-01	   9.9954342e-01	   9.9952223e-01	   9.9958949e-01	   9.9961371e-01	   9.9967139e-01	
   2.3565089e+01	   9.9917507e-01	   9.9954304e-01	   9.9952185e-01	   9.9958910e-01	   9.9961331e-01	   9.9967099e-01	
   2.3609467e+01	   9.9917470e-01	   9.9954264e-01	   9.9952146e-01	   9.9958870e-01	   9.9961292e-01	   9.9967058e-01	
   2.3653846e+01	   9.9917432e-01	   9.9954225e-01	   9.9952106e-01	   9.9958830e-01	   9.9961251e-01	   9.9967017e-01	
   2.3698225e+01	   9.9917393e-01	   9.9954184e-01	   9.9952066e-01	   9.9958789e-01	   9.9961210e-01	   9.9966975e-01	
   2.3742604e+01	   9.9917353e-01	   9.9954143e-01	   9.9952025e-01	   9.9958748e-01	   9.9961168e-01	   9.9966932e-01	
   2.3786982e+01	   9.9917312e-01	   9.9954100e-01	   9.9951983e-01	   9.9958705e-01	   9.9961125e-01	   9.9966888e-01	
   2.3831361e+01	   9.9917272e-01	   9.9954058e-01	   9.9951941e-01	   9.9958662e-01	   9.9961082e-01	   9.9966844e-01	
   2.3875740e+01	   9.9917230e-01	   9.9954015e-01	   9.9951898e-01	   9.9958619e-01	   9.9961038e-01	   9.9966800e-01	
   2.3920118e+01	   9.9917188e-01	   9.9953971e-01	   9.9951854e-01	   9.9958575e-01	   9.9960994e-01	   9.9966755e-01	
   2.3964497e+01	   9.9917145e-01	   9.9953927e-01	   9.9951810e-01	   9.9958530e-01	   9.9960949e-01	   9.9966709e-01	
   2.4008876e+01	   9.9917102e-01	   9.9953882e-01	   9.9951766e-01	   9.9958485e-01	   9.9960904e-01	   9.9966663e-01	
   2.4053254e+01	   9.9917058e-01	   9.9953837e-01	   9.9951721e-01	   9.9958440e-01	   9.9960858e-01	   9.9966616e-01	
   2.4097633e+01	   9.9917014e-01	   9.9953791e-01	   9.9951675e-01	   9.9958394e-01	   9.9960812e-01	   9.9966569e-01	
   2.4142012e+01	   9.9916970e-01	   9.9953745e-01	   9.9951630e-01	   9.9958347e-01	   9.9960765e-01	   9.9966521e-01	
   2.4186391e+01	   9.9916925e-01	   9.9953699e-01	   9.9951583e-01	   9.9958301e-01	   9.9960718e-01	   9.9966473e-01	
   2.4230769e+01	   9.9916879e-01	   9.9953651e-01	   9.9951536e-01	   9.9958253e-01	   9.9960670e-01	   9.9966424e-01	
   2.4275148e+01	   9.9916833e-01	   9.9953603e-01	   9.9951488e-01	   9.9958204e-01	   9.9960621e-01	   9.9966375e-01	
   2.4319527e+01	   9.9916786e-01	   9.9953554e-01	   9.9951440e-01	   9.9958156e-01	   9.9960572e-01	   9.9966325e-01	
   2.4363905e+01	   9.9916738e-01	   9.9953505e-01	   9.9951391e-01	   9.9958106e-01	   9.9960523e-01	   9.9966274e-01	
   2.4408284e+01	   9.9916690e-01	   9.9953455e-01	   9.9951342e-01	   9.9958056e-01	   9.9960472e-01	   9.9966223e-01	
   2.4452663e+01	   9.9916641e-01	   9.9953405e-01	   9.9951292e-01	   9.9958006e-01	   9.9960421e-01	   9.9966171e-01	
   2.4497041e+01	   9.9916592e-01	   9.9953354e-01	   9.9951241e-01	   9.9957955e-01	   9.9960370e-01	   9.9966119e-01	
   2.4541420e+01	   9.9916542e-01	   9.9953303e-01	   9.9951190e-01	   9.9957903e-01	   9.9960318e-01	   9.9966066e-01	
   2.4585799e+01	   9.9916492e-01	   9.9953251e-01	   9.9951139e-01	   9.9957851e-01	   9.9960266e-01	   9.9966013e-01	
   2.4630178e+01	   9.9916442e-01	   9.9953200e-01	   9.9951087e-01	   9.9957799e-01	   9.9960213e-01	   9.9965960e-01	
   2.4674556e+01	   9.9916391e-01	   9.9953147e-01	   9.9951035e-01	   9.9957746e-01	   9.9960161e-01	   9.9965906e-01	
   2.4718935e+01	   9.9916339e-01	   9.9953094e-01	   9.9950982e-01	   9.9957693e-01	   9.9960107e-01	   9.9965852e-01	
   2.4763314e+01	   9.9916287e-01	   9.9953040e-01	   9.9950928e-01	   9.9957638e-01	   9.9960052e-01	   9.9965796e-01	
   2.4807692e+01	   9.9916234e-01	   9.9952985e-01	   9.9950874e-01	   9.9957584e-01	   9.9959997e-01	   9.9965740e-01	
   2.4852071e+01	   9.9916180e-01	   9.9952930e-01	   9.9950819e-01	   9.9957529e-01	   9.9959942e-01	   9.9965684e-01	
   2.4896450e+01	   9.9916126e-01	   9.9952875e-01	   9.9950764e-01	   9.9957473e-01	   9.9959886e-01	   9.9965627e-01	
   2.4940828e+01	   9.9916072e-01	   9.9952819e-01	   9.9950708e-01	   9.9957417e-01	   9.9959829e-01	   9.9965570e-01	
   2.4985207e+01	   9.9916016e-01	   9.9952762e-01	   9.9950652e-01	   9.9957360e-01	   9.9959772e-01	   9.9965512e-01	
   2.5029586e+01	   9.9915961e-01	   9.9952705e-01	   9.9950595e-01	   9.9957302e-01	   9.9959714e-01	   9.9965453e-01	
   2.5073964e+01	   9.9915905e-01	   9.9952648e-01	   9.9950538e-01	   9.9957245e-01	   9.9959656e-01	   9.9965395e-01	
   2.5118343e+01	   9.9915848e-01	   9.9952590e-01	   9.9950480e-01	   9.9957187e-01	   9.9959598e-01	   9.9965335e-01	
   2.5162722e+01	   9.9915792e-01	   9.9952532e-01	   9.9950422e-01	   9.9957128e-01	   9.9959539e-01	   9.9965276e-01	
   2.5207101e+01	   9.9915735e-01	   9.9952473e-01	   9.9950364e-01	   9.9957069e-01	   9.9959480e-01	   9.9965216e-01	
   2.5251479e+01	   9.9915677e-01	   9.9952414e-01	   9.9950305e-01	   9.9957010e-01	   9.9959421e-01	   9.9965156e-01	
   2.5295858e+01	   9.9915619e-01	   9.9952355e-01	   9.9950246e-01	   9.9956950e-01	   9.9959360e-01	   9.9965095e-01	
   2.5340237e+01	   9.9915560e-01	   9.9952294e-01	   9.9950186e-01	   9.9956890e-01	   9.9959300e-01	   9.9965033e-01	
   2.5384615e+01	   9.9915500e-01	   9.9952234e-01	   9.9950125e-01	   9.9956829e-01	   9.9959239e-01	   9.9964971e-01	
   2.5428994e+01	   9.9915441e-01	   9.9952173e-01	   9.9950064e-01	   9.9956767e-01	   9.9959177e-01	   9.9964909e-01	
   2.5473373e+01	   9.9915380e-01	   9.9952111e-01	   9.9950003e-01	   9.9956706e-01	   9.9959115e-01	   9.9964846e-01	
   2.5517751e+01	   9.9915319e-01	   9.9952049e-01	   9.9949941e-01	   9.9956643e-01	   9.9959052e-01	   9.9964782e-01	
   2.5562130e+01	   9.9915258e-01	   9.9951986e-01	   9.9949879e-01	   9.9956580e-01	   9.9958989e-01	   9.9964718e-01	
   2.5606509e+01	   9.9915196e-01	   9.9951923e-01	   9.9949816e-01	   9.9956517e-01	   9.9958925e-01	   9.9964654e-01	
   2.5650888e+01	   9.9915134e-01	   9.9951859e-01	   9.9949752e-01	   9.9956453e-01	   9.9958861e-01	   9.9964589e-01	
   2.5695266e+01	   9.9915071e-01	   9.9951795e-01	   9.9949689e-01	   9.9956389e-01	   9.9958797e-01	   9.9964524e-01	
   2.5739645e+01	   9.9915008e-01	   9.9951731e-01	   9.9949624e-01	   9.9956324e-01	   9.9958732e-01	   9.9964459e-01	
   2.5784024e+01	   9.9914944e-01	   9.9951666e-01	   9.9949560e-01	   9.9956259e-01	   9.9958667e-01	   9.9964393e-01	
   2.5828402e+01	   9.9914880e-01	   9.9951601e-01	   9.9949495e-01	   9.9956194e-01	   9.9958601e-01	   9.9964326e-01	
   2.5872781e+01	   9.9914816e-01	   9.9951535e-01	   9.9949429e-01	   9.9956128e-01	   9.9958535e-01	   9.9964260e-01	
   2.5917160e+01	   9.9914751e-01	   9.9951469e-01	   9.9949363e-01	   9.9956062e-01	   9.9958468e-01	   9.9964192e-01	
   2.5961538e+01	   9.9914685e-01	   9.9951403e-01	   9.9949297e-01	   9.9955995e-01	   9.9958402e-01	   9.9964125e-01	
   2.6005917e+01	   9.9914620e-01	   9.9951336e-01	   9.9949231e-01	   9.9955928e-01	   9.9958334e-01	   9.9964057e-01	
   2.6050296e+01	   9.9914554e-01	   9.9951269e-01	   9.9949164e-01	   9.9955861e-01	   9.9958267e-01	   9.9963989e-01	
   2.6094675e+01	   9.9914487e-01	   9.9951201e-01	   9.9949096e-01	   9.9955793e-01	   9.9958199e-01	   9.9963921e-01	
   2.6139053e+01	   9.9914421e-01	   9.9951134e-01	   9.9949029e-01	   9.9955725e-01	   9.9958131e-01	   9.9963852e-01	
   2.6183432e+01	   9.9914354e-01	   9.9951066e-01	   9.9948961e-01	   9.9955657e-01	   9.9958062e-01	   9.9963783e-01	
   2.6227811e+01	   9.9914286e-01	   9.9950997e-01	   9.9948893e-01	   9.9955588e-01	   9.9957994e-01	   9.9963713e-01	
   2.6272189e+01	   9.9914219e-01	   9.9950929e-01	   9.9948824e-01	   9.9955520e-01	   9.9957925e-01	   9.9963644e-01	
   2.6316568e+01	   9.9914151e-01	   9.9950860e-01	   9.9948755e-01	   9.9955450e-01	   9.9957855e-01	   9.9963574e-01	
   2.6360947e+01	   9.9914083e-01	   9.9950790e-01	   9.9948686e-01	   9.9955381e-01	   9.9957786e-01	   9.9963504e-01	
   2.6405325e+01	   9.9914014e-01	   9.9950721e-01	   9.9948617e-01	   9.9955311e-01	   9.9957716e-01	   9.9963433e-01	
   2.6449704e+01	   9.9913946e-01	   9.9950651e-01	   9.9948548e-01	   9.9955242e-01	   9.9957646e-01	   9.9963363e-01	
   2.6494083e+01	   9.9913877e-01	   9.9950581e-01	   9.9948478e-01	   9.9955171e-01	   9.9957575e-01	   9.9963292e-01	
   2.6538462e+01	   9.9913808e-01	   9.9950511e-01	   9.9948408e-01	   9.9955101e-01	   9.9957505e-01	   9.9963221e-01	
   2.6582840e+01	   9.9913739e-01	   9.9950441e-01	   9.9948338e-01	   9.9955031e-01	   9.9957434e-01	   9.9963149e-01	
   2.6627219e+01	   9.9913669e-01	   9.9950370e-01	   9.9948267e-01	   9.9954960e-01	   9.9957363e-01	   9.9963078e-01	
   2.6671598e+01	   9.9913599e-01	   9.9950300e-01	   9.9948197e-01	   9.9954889e-01	   9.9957292e-01	   9.9963006e-01	
   2.6715976e+01	   9.9913529e-01	   9.9950229e-01	   9.9948126e-01	   9.9954818e-01	   9.9957221e-01	   9.9962935e-01	
   2.6760355e+01	   9.9913459e-01	   9.9950158e-01	   9.9948055e-01	   9.9954747e-01	   9.9957150e-01	   9.9962863e-01	
   2.6804734e+01	   9.9913389e-01	   9.9950086e-01	   9.9947984e-01	   9.9954675e-01	   9.9957078e-01	   9.9962790e-01	
   2.6849112e+01	   9.9913319e-01	   9.9950015e-01	   9.9947913e-01	   9.9954604e-01	   9.9957006e-01	   9.9962718e-01	
   2.6893491e+01	   9.9913248e-01	   9.9949944e-01	   9.9947842e-01	   9.9954532e-01	   9.9956934e-01	   9.9962646e-01	
   2.6937870e+01	   9.9913178e-01	   9.9949872e-01	   9.9947770e-01	   9.9954460e-01	   9.9956862e-01	   9.9962573e-01	
   2.6982249e+01	   9.9913107e-01	   9.9949800e-01	   9.9947699e-01	   9.9954389e-01	   9.9956790e-01	   9.9962501e-01	
   2.7026627e+01	   9.9913036e-01	   9.9949729e-01	   9.9947627e-01	   9.9954317e-01	   9.9956718e-01	   9.9962428e-01	
   2.7071006e+01	   9.9912965e-01	   9.9949657e-01	   9.9947555e-01	   9.9954245e-01	   9.9956646e-01	   9.9962355e-01	
   2.7115385e+01	   9.9912894e-01	   9.9949585e-01	   9.9947484e-01	   9.9954172e-01	   9.9956574e-01	   9.9962283e-01	
   2.7159763e+01	   9.9912823e-01	   9.9949513e-01	   9.9947412e-01	   9.9954100e-01	   9.9956501e-01	   9.9962210e-01	
   2.7204142e+01	   9.9912752e-01	   9.9949441e-01	   9.9947340e-01	   9.9954028e-01	   9.9956429e-01	   9.9962137e-01	
   2.7248521e+01	   9.9912681e-01	   9.9949368e-01	   9.9947268e-01	   9.9953956e-01	   9.9956356e-01	   9.9962064e-01	
   2.7292899e+01	   9.9912609e-01	   9.9949296e-01	   9.9947196e-01	   9.9953883e-01	   9.9956284e-01	   9.9961991e-01	
   2.7337278e+01	   9.9912538e-01	   9.9949224e-01	   9.9947124e-01	   9.9953811e-01	   9.9956211e-01	   9.9961918e-01	
   2.7381657e+01	   9.9912467e-01	   9.9949152e-01	   9.9947052e-01	   9.9953739e-01	   9.9956139e-01	   9.9961845e-01	
   2.7426036e+01	   9.9912395e-01	   9.9949080e-01	   9.9946979e-01	   9.9953666e-01	   9.9956066e-01	   9.9961772e-01	
   2.7470414e+01	   9.9912324e-01	   9.9949007e-01	   9.9946907e-01	   9.9953594e-01	   9.9955994e-01	   9.9961699e-01	
   2.7514793e+01	   9.9912253e-01	   9.9948935e-01	   9.9946835e-01	   9.9953521e-01	   9.9955921e-01	   9.9961626e-01	
   2.7559172e+01	   9.9912181e-01	   9.9948863e-01	   9.9946763e-01	   9.9953449e-01	   9.9955849e-01	   9.9961553e-01	
   2.7603550e+01	   9.9912110e-01	   9.9948791e-01	   9.9946691e-01	   9.9953377e-01	   9.9955776e-01	   9.9961480e-01	
   2.7647929e+01	   9.9912039e-01	   9.9948719e-01	   9.9946619e-01	   9.9953304e-01	   9.9955704e-01	   9.9961407e-01	
   2.7692308e+01	   9.9911967e-01	   9.9948647e-01	   9.9946547e-01	   9.9953232e-01	   9.9955631e-01	   9.9961334e-01	
   2.7736686e+01	   9.9911896e-01	   9.9948574e-01	   9.9946475e-01	   9.9953160e-01	   9.9955559e-01	   9.9961261e-01	
   2.7781065e+01	   9.9911825e-01	   9.9948503e-01	   9.9946404e-01	   9.9953088e-01	   9.9955487e-01	   9.9961189e-01	
   2.7825444e+01	   9.9911754e-01	   9.9948431e-01	   9.9946332e-01	   9.9953016e-01	   9.9955415e-01	   9.9961116e-01	
   2.7869822e+01	   9.9911683e-01	   9.9948359e-01	   9.9946260e-01	   9.9952944e-01	   9.9955342e-01	   9.9961043e-01	
   2.7914201e+01	   9.9911612e-01	   9.9948287e-01	   9.9946188e-01	   9.9952872e-01	   9.9955270e-01	   9.9960971e-01	
   2.7958580e+01	   9.9911541e-01	   9.9948215e-01	   9.9946117e-01	   9.9952800e-01	   9.9955198e-01	   9.9960899e-01	
   2.8002959e+01	   9.9911471e-01	   9.9948144e-01	   9.9946046e-01	   9.9952729e-01	   9.9955127e-01	   9.9960826e-01	
   2.8047337e+01	   9.9911400e-01	   9.9948073e-01	   9.9945974e-01	   9.9952657e-01	   9.9955055e-01	   9.9960754e-01	
   2.8091716e+01	   9.9911330e-01	   9.9948001e-01	   9.9945903e-01	   9.9952586e-01	   9.9954983e-01	   9.9960682e-01	
   2.8136095e+01	   9.9911259e-01	   9.9947930e-01	   9.9945832e-01	   9.9952514e-01	   9.9954912e-01	   9.9960610e-01	
   2.8180473e+01	   9.9911189e-01	   9.9947859e-01	   9.9945761e-01	   9.9952443e-01	   9.9954841e-01	   9.9960539e-01	
   2.8224852e+01	   9.9911119e-01	   9.9947788e-01	   9.9945691e-01	   9.9952372e-01	   9.9954769e-01	   9.9960467e-01	
   2.8269231e+01	   9.9911049e-01	   9.9947718e-01	   9.9945620e-01	   9.9952301e-01	   9.9954698e-01	   9.9960396e-01	
   2.8313609e+01	   9.9910979e-01	   9.9947647e-01	   9.9945550e-01	   9.9952231e-01	   9.9954628e-01	   9.9960324e-01	
   2.8357988e+01	   9.9910910e-01	   9.9947577e-01	   9.9945479e-01	   9.9952160e-01	   9.9954557e-01	   9.9960253e-01	
   2.8402367e+01	   9.9910840e-01	   9.9947507e-01	   9.9945409e-01	   9.9952090e-01	   9.9954487e-01	   9.9960182e-01	
   2.8446746e+01	   9.9910771e-01	   9.9947437e-01	   9.9945339e-01	   9.9952020e-01	   9.9954416e-01	   9.9960112e-01	
   2.8491124e+01	   9.9910702e-01	   9.9947367e-01	   9.9945270e-01	   9.9951950e-01	   9.9954346e-01	   9.9960041e-01	
   2.8535503e+01	   9.9910633e-01	   9.9947297e-01	   9.9945200e-01	   9.9951880e-01	   9.9954276e-01	   9.9959971e-01	
   2.8579882e+01	   9.9910565e-01	   9.9947228e-01	   9.9945131e-01	   9.9951811e-01	   9.9954207e-01	   9.9959901e-01	
   2.8624260e+01	   9.9910496e-01	   9.9947159e-01	   9.9945062e-01	   9.9951741e-01	   9.9954137e-01	   9.9959831e-01	
   2.8668639e+01	   9.9910428e-01	   9.9947090e-01	   9.9944993e-01	   9.9951672e-01	   9.9954068e-01	   9.9959761e-01	
   2.8713018e+01	   9.9910360e-01	   9.9947021e-01	   9.9944925e-01	   9.9951603e-01	   9.9953999e-01	   9.9959692e-01	
   2.8757396e+01	   9.9910292e-01	   9.9946952e-01	   9.9944856e-01	   9.9951535e-01	   9.9953930e-01	   9.9959623e-01	
   2.8801775e+01	   9.9910225e-01	   9.9946884e-01	   9.9944788e-01	   9.9951466e-01	   9.9953862e-01	   9.9959554e-01	
   2.8846154e+01	   9.9910157e-01	   9.9946816e-01	   9.9944720e-01	   9.9951398e-01	   9.9953793e-01	   9.9959485e-01	
   2.8890533e+01	   9.9910090e-01	   9.9946748e-01	   9.9944653e-01	   9.9951330e-01	   9.9953725e-01	   9.9959417e-01	
   2.8934911e+01	   9.9910024e-01	   9.9946681e-01	   9.9944585e-01	   9.9951263e-01	   9.9953658e-01	   9.9959349e-01	
   2.8979290e+01	   9.9909957e-01	   9.9946614e-01	   9.9944518e-01	   9.9951196e-01	   9.9953590e-01	   9.9959281e-01	
   2.9023669e+01	   9.9909891e-01	   9.9946547e-01	   9.9944451e-01	   9.9951128e-01	   9.9953523e-01	   9.9959213e-01	
   2.9068047e+01	   9.9909825e-01	   9.9946480e-01	   9.9944385e-01	   9.9951062e-01	   9.9953456e-01	   9.9959146e-01	
   2.9112426e+01	   9.9909759e-01	   9.9946414e-01	   9.9944319e-01	   9.9950995e-01	   9.9953389e-01	   9.9959079e-01	
   2.9156805e+01	   9.9909694e-01	   9.9946348e-01	   9.9944253e-01	   9.9950929e-01	   9.9953323e-01	   9.9959012e-01	
   2.9201183e+01	   9.9909629e-01	   9.9946282e-01	   9.9944187e-01	   9.9950863e-01	   9.9953257e-01	   9.9958946e-01	
   2.9245562e+01	   9.9909564e-01	   9.9946216e-01	   9.9944122e-01	   9.9950798e-01	   9.9953191e-01	   9.9958880e-01	
   2.9289941e+01	   9.9909500e-01	   9.9946151e-01	   9.9944056e-01	   9.9950732e-01	   9.9953126e-01	   9.9958814e-01	
   2.9334320e+01	   9.9909436e-01	   9.9946086e-01	   9.9943992e-01	   9.9950667e-01	   9.9953061e-01	   9.9958749e-01	
   2.9378698e+01	   9.9909372e-01	   9.9946022e-01	   9.9943927e-01	   9.9950603e-01	   9.9952996e-01	   9.9958683e-01	
   2.9423077e+01	   9.9909308e-01	   9.9945958e-01	   9.9943863e-01	   9.9950538e-01	   9.9952932e-01	   9.9958619e-01	
   2.9467456e+01	   9.9909245e-01	   9.9945894e-01	   9.9943799e-01	   9.9950474e-01	   9.9952867e-01	   9.9958554e-01	
   2.9511834e+01	   9.9909182e-01	   9.9945830e-01	   9.9943736e-01	   9.9950411e-01	   9.9952804e-01	   9.9958490e-01	
   2.9556213e+01	   9.9909120e-01	   9.9945767e-01	   9.9943673e-01	   9.9950347e-01	   9.9952740e-01	   9.9958426e-01	
   2.9600592e+01	   9.9909057e-01	   9.9945704e-01	   9.9943610e-01	   9.9950284e-01	   9.9952677e-01	   9.9958363e-01	
   2.9644970e+01	   9.9908996e-01	   9.9945642e-01	   9.9943548e-01	   9.9950222e-01	   9.9952614e-01	   9.9958300e-01	
   2.9689349e+01	   9.9908934e-01	   9.9945580e-01	   9.9943486e-01	   9.9950160e-01	   9.9952552e-01	   9.9958237e-01	
   2.9733728e+01	   9.9908873e-01	   9.9945518e-01	   9.9943424e-01	   9.9950098e-01	   9.9952490e-01	   9.9958175e-01	
   2.9778107e+01	   9.9908812e-01	   9.9945456e-01	   9.9943363e-01	   9.9950036e-01	   9.9952428e-01	   9.9958113e-01	
   2.9822485e+01	   9.9908752e-01	   9.9945395e-01	   9.9943302e-01	   9.9949975e-01	   9.9952367e-01	   9.9958051e-01	
   2.9866864e+01	   9.9908692e-01	   9.9945335e-01	   9.9943241e-01	   9.9949914e-01	   9.9952306e-01	   9.9957990e-01	
   2.9911243e+01	   9.9908632e-01	   9.9945274e-01	   9.9943181e-01	   9.9949854e-01	   9.9952246e-01	   9.9957929e-01	
   2.9955621e+01	   9.9908573e-01	   9.9945214e-01	   9.9943121e-01	   9.9949794e-01	   9.9952185e-01	   9.9957868e-01	
   3.0000000e+01	   9.9908514e-01	   9.9945155e-01	   9.9943062e-01	   9.9949734e-01	   9.9952126e-01	   9.9957808e-01	
   3.0044379e+01	   9.9908456e-01	   9.9945096e-01	   9.9943003e-01	   9.9949675e-01	   9.9952066e-01	   9.9957749e-01	
   3.0088757e+01	   9.9908397e-01	   9.9945037e-01	   9.9942944e-01	   9.9949616e-01	   9.9952007e-01	   9.9957689e-01	
   3.0133136e+01	   9.9908340e-01	   9.9944979e-01	   9.9942886e-01	   9.9949558e-01	   9.9951949e-01	   9.9957630e-01	
   3.0177515e+01	   9.9908282e-01	   9.9944921e-01	   9.9942828e-01	   9.9949500e-01	   9.9951891e-01	   9.9957572e-01	
   3.0221893e+01	   9.9908226e-01	   9.9944863e-01	   9.9942771e-01	   9.9949442e-01	   9.9951833e-01	   9.9957514e-01	
   3.0266272e+01	   9.9908169e-01	   9.9944806e-01	   9.9942714e-01	   9.9949385e-01	   9.9951776e-01	   9.9957456e-01	
   3.0310651e+01	   9.9908113e-01	   9.9944749e-01	   9.9942657e-01	   9.9949328e-01	   9.9951719e-01	   9.9957399e-01	
   3.0355030e+01	   9.9908057e-01	   9.9944693e-01	   9.9942601e-01	   9.9949272e-01	   9.9951662e-01	   9.9957342e-01	
   3.0399408e+01	   9.9908002e-01	   9.9944637e-01	   9.9942545e-01	   9.9949216e-01	   9.9951606e-01	   9.9957286e-01	
   3.0443787e+01	   9.9907947e-01	   9.9944582e-01	   9.9942490e-01	   9.9949160e-01	   9.9951550e-01	   9.9957230e-01	
   3.0488166e+01	   9.9907893e-01	   9.9944527e-01	   9.9942435e-01	   9.9949105e-01	   9.9951495e-01	   9.9957174e-01	
   3.0532544e+01	   9.9907839e-01	   9.9944472e-01	   9.9942380e-01	   9.9949050e-01	   9.9951440e-01	   9.9957119e-01	
   3.0576923e+01	   9.9907785e-01	   9.9944418e-01	   9.9942326e-01	   9.9948996e-01	   9.9951386e-01	   9.9957064e-01	
   3.0621302e+01	   9.9907732e-01	   9.9944364e-01	   9.9942273e-01	   9.9948942e-01	   9.9951332e-01	   9.9957010e-01	
   3.0665680e+01	   9.9907679e-01	   9.9944311e-01	   9.9942219e-01	   9.9948889e-01	   9.9951278e-01	   9.9956956e-01	
   3.0710059e+01	   9.9907627e-01	   9.9944258e-01	   9.9942167e-01	   9.9948836e-01	   9.9951225e-01	   9.9956903e-01	
   3.0754438e+01	   9.9907575e-01	   9.9944206e-01	   9.9942114e-01	   9.9948783e-01	   9.9951173e-01	   9.9956850e-01	
   3.0798817e+01	   9.9907524e-01	   9.9944154e-01	   9.9942063e-01	   9.9948731e-01	   9.9951120e-01	   9.9956797e-01	
   3.0843195e+01	   9.9907473e-01	   9.9944102e-01	   9.9942011e-01	   9.9948679e-01	   9.9951069e-01	   9.9956745e-01	
   3.0887574e+01	   9.9907423e-01	   9.9944051e-01	   9.9941960e-01	   9.9948629e-01	   9.9951018e-01	   9.9956694e-01	
   3.0931953e+01	   9.9907373e-01	   9.9944001e-01	   9.9941910e-01	   9.9948578e-01	   9.9950967e-01	   9.9956643e-01	
   3.0976331e+01	   9.9907323e-01	   9.9943951e-01	   9.9941860e-01	   9.9948528e-01	   9.9950917e-01	   9.9956592e-01	
   3.1020710e+01	   9.9907274e-01	   9.9943901e-01	   9.9941810e-01	   9.9948478e-01	   9.9950867e-01	   9.9956542e-01	
   3.1065089e+01	   9.9907225e-01	   9.9943852e-01	   9.9941761e-01	   9.9948429e-01	   9.9950817e-01	   9.9956492e-01	
   3.1109467e+01	   9.9907177e-01	   9.9943803e-01	   9.9941712e-01	   9.9948379e-01	   9.9950768e-01	   9.9956443e-01	
   3.1153846e+01	   9.9907129e-01	   9.9943754e-01	   9.9941664e-01	   9.9948331e-01	   9.9950719e-01	   9.9956394e-01	
   3.1198225e+01	   9.9907082e-01	   9.9943706e-01	   9.9941616e-01	   9.9948283e-01	   9.9950671e-01	   9.9956345e-01	
   3.1242604e+01	   9.9907035e-01	   9.9943659e-01	   9.9941569e-01	   9.9948235e-01	   9.9950624e-01	   9.9956297e-01	
   3.1286982e+01	   9.9906989e-01	   9.9943612e-01	   9.9941522e-01	   9.9948188e-01	   9.9950576e-01	   9.9956250e-01	
   3.1331361e+01	   9.9906943e-01	   9.9943566e-01	   9.9941475e-01	   9.9948142e-01	   9.9950530e-01	   9.9956203e-01	
   3.1375740e+01	   9.9906897e-01	   9.9943520e-01	   9.9941430e-01	   9.9948096e-01	   9.9950483e-01	   9.9956157e-01	
   3.1420118e+01	   9.9906852e-01	   9.9943474e-01	   9.9941384e-01	   9.9948050e-01	   9.9950438e-01	   9.9956110e-01	
   3.1464497e+01	   9.9906808e-01	   9.9943429e-01	   9.9941339e-01	   9.9948005e-01	   9.9950392e-01	   9.9956065e-01	
   3.1508876e+01	   9.9906764e-01	   9.9943384e-01	   9.9941295e-01	   9.9947960e-01	   9.9950348e-01	   9.9956020e-01	
   3.1553254e+01	   9.9906720e-01	   9.9943340e-01	   9.9941251e-01	   9.9947916e-01	   9.9950303e-01	   9.9955975e-01	
   3.1597633e+01	   9.9906677e-01	   9.9943297e-01	   9.9941207e-01	   9.9947872e-01	   9.9950260e-01	   9.9955931e-01	
   3.1642012e+01	   9.9906635e-01	   9.9943253e-01	   9.9941164e-01	   9.9947829e-01	   9.9950216e-01	   9.9955887e-01	
   3.1686391e+01	   9.9906593e-01	   9.9943211e-01	   9.9941122e-01	   9.9947786e-01	   9.9950173e-01	   9.9955845e-01	
   3.1730769e+01	   9.9906551e-01	   9.9943169e-01	   9.9941080e-01	   9.9947744e-01	   9.9950131e-01	   9.9955802e-01	
   3.1775148e+01	   9.9906510e-01	   9.9943127e-01	   9.9941038e-01	   9.9947703e-01	   9.9950090e-01	   9.9955760e-01	
   3.1819527e+01	   9.9906469e-01	   9.9943086e-01	   9.9940997e-01	   9.9947661e-01	   9.9950048e-01	   9.9955718e-01	
   3.1863905e+01	   9.9906429e-01	   9.9943045e-01	   9.9940956e-01	   9.9947620e-01	   9.9950007e-01	   9.9955677e-01	
   3.1908284e+01	   9.9906389e-01	   9.9943005e-01	   9.9940916e-01	   9.9947580e-01	   9.9949966e-01	   9.9955636e-01	
   3.1952663e+01	   9.9906350e-01	   9.9942965e-01	   9.9940876e-01	   9.9947540e-01	   9.9949926e-01	   9.9955595e-01	
   3.1997041e+01	   9.9906311e-01	   9.9942925e-01	   9.9940836e-01	   9.9947500e-01	   9.9949886e-01	   9.9955556e-01	
   3.2041420e+01	   9.9906272e-01	   9.9942887e-01	   9.9940798e-01	   9.9947461e-01	   9.9949847e-01	   9.9955516e-01	
   3.2085799e+01	   9.9906235e-01	   9.9942848e-01	   9.9940759e-01	   9.9947423e-01	   9.9949809e-01	   9.9955478e-01	
   3.2130178e+01	   9.9906197e-01	   9.9942810e-01	   9.9940722e-01	   9.9947385e-01	   9.9949771e-01	   9.9955439e-01	
   3.2174556e+01	   9.9906160e-01	   9.9942773e-01	   9.9940684e-01	   9.9947347e-01	   9.9949733e-01	   9.9955401e-01	
   3.2218935e+01	   9.9906124e-01	   9.9942736e-01	   9.9940647e-01	   9.9947310e-01	   9.9949696e-01	   9.9955364e-01	
   3.2263314e+01	   9.9906088e-01	   9.9942699e-01	   9.9940611e-01	   9.9947274e-01	   9.9949659e-01	   9.9955327e-01	
   3.2307692e+01	   9.9906053e-01	   9.9942664e-01	   9.9940575e-01	   9.9947238e-01	   9.9949623e-01	   9.9955291e-01	
   3.2352071e+01	   9.9906018e-01	   9.9942628e-01	   9.9940540e-01	   9.9947202e-01	   9.9949588e-01	   9.9955255e-01	
   3.2396450e+01	   9.9905983e-01	   9.9942593e-01	   9.9940505e-01	   9.9947167e-01	   9.9949552e-01	   9.9955219e-01	
   3.2440828e+01	   9.9905949e-01	   9.9942558e-01	   9.9940470e-01	   9.9947132e-01	   9.9949518e-01	   9.9955184e-01	
   3.2485207e+01	   9.9905916e-01	   9.9942524e-01	   9.9940436e-01	   9.9947098e-01	   9.9949483e-01	   9.9955150e-01	
   3.2529586e+01	   9.9905883e-01	   9.9942491e-01	   9.9940403e-01	   9.9947065e-01	   9.9949450e-01	   9.9955116e-01	
   3.2573964e+01	   9.9905850e-01	   9.9942458e-01	   9.9940370e-01	   9.9947032e-01	   9.9949416e-01	   9.9955082e-01	
   3.2618343e+01	   9.9905818e-01	   9.9942425e-01	   9.9940337e-01	   9.9946999e-01	   9.9949384e-01	   9.9955049e-01	
   3.2662722e+01	   9.9905786e-01	   9.9942393e-01	   9.9940305e-01	   9.9946967e-01	   9.9949351e-01	   9.9955017e-01	
   3.2707101e+01	   9.9905755e-01	   9.9942361e-01	   9.9940274e-01	   9.9946935e-01	   9.9949320e-01	   9.9954985e-01	
   3.2751479e+01	   9.9905725e-01	   9.9942330e-01	   9.9940243e-01	   9.9946904e-01	   9.9949288e-01	   9.9954953e-01	
   3.2795858e+01	   9.9905694e-01	   9.9942300e-01	   9.9940212e-01	   9.9946873e-01	   9.9949257e-01	   9.9954922e-01	
   3.2840237e+01	   9.9905665e-01	   9.9942269e-01	   9.9940182e-01	   9.9946843e-01	   9.9949227e-01	   9.9954891e-01	
   3.2884615e+01	   9.9905636e-01	   9.9942240e-01	   9.9940152e-01	   9.9946813e-01	   9.9949197e-01	   9.9954861e-01	
   3.2928994e+01	   9.9905607e-01	   9.9942210e-01	   9.9940123e-01	   9.9946783e-01	   9.9949167e-01	   9.9954832e-01	
   3.2973373e+01	   9.9905578e-01	   9.9942182e-01	   9.9940094e-01	   9.9946754e-01	   9.9949139e-01	   9.9954802e-01	
   3.3017751e+01	   9.9905551e-01	   9.9942153e-01	   9.9940066e-01	   9.9946726e-01	   9.9949110e-01	   9.9954774e-01	
   3.3062130e+01	   9.9905523e-01	   9.9942125e-01	   9.9940038e-01	   9.9946698e-01	   9.9949082e-01	   9.9954745e-01	
   3.3106509e+01	   9.9905496e-01	   9.9942098e-01	   9.9940011e-01	   9.9946671e-01	   9.9949054e-01	   9.9954718e-01	
   3.3150888e+01	   9.9905470e-01	   9.9942071e-01	   9.9939984e-01	   9.9946644e-01	   9.9949027e-01	   9.9954690e-01	
   3.3195266e+01	   9.9905444e-01	   9.9942045e-01	   9.9939958e-01	   9.9946617e-01	   9.9949001e-01	   9.9954663e-01	
   3.3239645e+01	   9.9905418e-01	   9.9942019e-01	   9.9939932e-01	   9.9946591e-01	   9.9948974e-01	   9.9954637e-01	
   3.3284024e+01	   9.9905393e-01	   9.9941993e-01	   9.9939906e-01	   9.9946565e-01	   9.9948949e-01	   9.9954611e-01	
   3.3328402e+01	   9.9905369e-01	   9.9941968e-01	   9.9939881e-01	   9.9946540e-01	   9.9948924e-01	   9.9954586e-01	
   3.3372781e+01	   9.9905345e-01	   9.9941943e-01	   9.9939857e-01	   9.9946516e-01	   9.9948899e-01	   9.9954561e-01	
   3.3417160e+01	   9.9905321e-01	   9.9941919e-01	   9.9939833e-01	   9.9946491e-01	   9.9948874e-01	   9.9954536e-01	
   3.3461538e+01	   9.9905298e-01	   9.9941895e-01	   9.9939809e-01	   9.9946468e-01	   9.9948851e-01	   9.9954512e-01	
   3.3505917e+01	   9.9905275e-01	   9.9941872e-01	   9.9939786e-01	   9.9946444e-01	   9.9948827e-01	   9.9954488e-01	
   3.3550296e+01	   9.9905253e-01	   9.9941849e-01	   9.9939763e-01	   9.9946421e-01	   9.9948804e-01	   9.9954465e-01	
   3.3594675e+01	   9.9905231e-01	   9.9941827e-01	   9.9939741e-01	   9.9946399e-01	   9.9948782e-01	   9.9954442e-01	
   3.3639053e+01	   9.9905210e-01	   9.9941805e-01	   9.9939719e-01	   9.9946377e-01	   9.9948760e-01	   9.9954420e-01	
   3.3683432e+01	   9.9905189e-01	   9.9941784e-01	   9.9939698e-01	   9.9946355e-01	   9.9948738e-01	   9.9954398e-01	
   3.3727811e+01	   9.9905168e-01	   9.9941763e-01	   9.9939677e-01	   9.9946334e-01	   9.9948717e-01	   9.9954377e-01	
   3.3772189e+01	   9.9905148e-01	   9.9941742e-01	   9.9939656e-01	   9.9946314e-01	   9.9948696e-01	   9.9954356e-01	
   3.3816568e+01	   9.9905128e-01	   9.9941722e-01	   9.9939636e-01	   9.9946294e-01	   9.9948676e-01	   9.9954335e-01	
   3.3860947e+01	   9.9905109e-01	   9.9941703e-01	   9.9939617e-01	   9.9946274e-01	   9.9948656e-01	   9.9954315e-01	
   3.3905325e+01	   9.9905091e-01	   9.9941683e-01	   9.9939598e-01	   9.9946255e-01	   9.9948637e-01	   9.9954296e-01	
   3.3949704e+01	   9.9905072e-01	   9.9941664e-01	   9.9939579e-01	   9.9946236e-01	   9.9948618e-01	   9.9954277e-01	
   3.3994083e+01	   9.9905054e-01	   9.9941646e-01	   9.9939561e-01	   9.9946217e-01	   9.9948599e-01	   9.9954258e-01	
   3.4038462e+01	   9.9905037e-01	   9.9941628e-01	   9.9939543e-01	   9.9946199e-01	   9.9948581e-01	   9.9954240e-01	
   3.4082840e+01	   9.9905020e-01	   9.9941611e-01	   9.9939525e-01	   9.9946182e-01	   9.9948563e-01	   9.9954222e-01	
   3.4127219e+01	   9.9905003e-01	   9.9941594e-01	   9.9939508e-01	   9.9946164e-01	   9.9948546e-01	   9.9954204e-01	
   3.4171598e+01	   9.9904987e-01	   9.9941577e-01	   9.9939492e-01	   9.9946148e-01	   9.9948529e-01	   9.9954187e-01	
   3.4215976e+01	   9.9904971e-01	   9.9941561e-01	   9.9939476e-01	   9.9946131e-01	   9.9948513e-01	   9.9954171e-01	
   3.4260355e+01	   9.9904956e-01	   9.9941545e-01	   9.9939460e-01	   9.9946116e-01	   9.9948497e-01	   9.9954155e-01	
   3.4304734e+01	   9.9904941e-01	   9.9941530e-01	   9.9939445e-01	   9.9946100e-01	   9.9948481e-01	   9.9954139e-01	
   3.4349112e+01	   9.9904927e-01	   9.9941515e-01	   9.9939430e-01	   9.9946085e-01	   9.9948466e-01	   9.9954124e-01	
   3.4393491e+01	   9.9904912e-01	   9.9941500e-01	   9.9939415e-01	   9.9946070e-01	   9.9948452e-01	   9.9954109e-01	
   3.4437870e+01	   9.9904899e-01	   9.9941486e-01	   9.9939401e-01	   9.9946056e-01	   9.9948437e-01	   9.9954094e-01	
   3.4482249e+01	   9.9904885e-01	   9.9941472e-01	   9.9939388e-01	   9.9946042e-01	   9.9948423e-01	   9.9954080e-01	
   3.4526627e+01	   9.9904873e-01	   9.9941459e-01	   9.9939374e-01	   9.9946029e-01	   9.9948410e-01	   9.9954066e-01	
   3.4571006e+01	   9.9904860e-01	   9.9941446e-01	   9.9939361e-01	   9.9946016e-01	   9.9948397e-01	   9.9954053e-01	
   3.4615385e+01	   9.9904848e-01	   9.9941433e-01	   9.9939349e-01	   9.9946003e-01	   9.9948384e-01	   9.9954040e-01	
   3.4659763e+01	   9.9904836e-01	   9.9941421e-01	   9.9939337e-01	   9.9945991e-01	   9.9948372e-01	   9.9954028e-01	
   3.4704142e+01	   9.9904825e-01	   9.9941410e-01	   9.9939325e-01	   9.9945979e-01	   9.9948360e-01	   9.9954016e-01	
   3.4748521e+01	   9.9904814e-01	   9.9941398e-01	   9.9939314e-01	   9.9945968e-01	   9.9948349e-01	   9.9954004e-01	
   3.4792899e+01	   9.9904804e-01	   9.9941387e-01	   9.9939303e-01	   9.9945957e-01	   9.9948337e-01	   9.9953993e-01	
   3.4837278e+01	   9.9904794e-01	   9.9941377e-01	   9.9939293e-01	   9.9945946e-01	   9.9948327e-01	   9.9953982e-01	
   3.4881657e+01	   9.9904784e-01	   9.9941367e-01	   9.9939282e-01	   9.9945936e-01	   9.9948316e-01	   9.9953971e-01	
   3.4926036e+01	   9.9904775e-01	   9.9941357e-01	   9.9939273e-01	   9.9945926e-01	   9.9948306e-01	   9.9953961e-01	
   3.4970414e+01	   9.9904766e-01	   9.9941347e-01	   9.9939263e-01	   9.9945917e-01	   9.9948297e-01	   9.9953951e-01	
   3.5014793e+01	   9.9904757e-01	   9.9941338e-01	   9.9939254e-01	   9.9945908e-01	   9.9948288e-01	   9.9953942e-01	
   3.5059172e+01	   9.9904749e-01	   9.9941330e-01	   9.9939246e-01	   9.9945899e-01	   9.9948279e-01	   9.9953933e-01	
   3.5103550e+01	   9.9904741e-01	   9.9941321e-01	   9.9939237e-01	   9.9945890e-01	   9.9948270e-01	   9.9953924e-01	
   3.5147929e+01	   9.9904733e-01	   9.9941313e-01	   9.9939230e-01	   9.9945882e-01	   9.9948262e-01	   9.9953916e-01	
   3.5192308e+01	   9.9904726e-01	   9.9941306e-01	   9.9939222e-01	   9.9945875e-01	   9.9948254e-01	   9.9953908e-01	
   3.5236686e+01	   9.9904719e-01	   9.9941299e-01	   9.9939215e-01	   9.9945867e-01	   9.9948247e-01	   9.9953901e-01	
   3.5281065e+01	   9.9904713e-01	   9.9941292e-01	   9.9939208e-01	   9.9945860e-01	   9.9948240e-01	   9.9953893e-01	
   3.5325444e+01	   9.9904707e-01	   9.9941285e-01	   9.9939202e-01	   9.9945854e-01	   9.9948233e-01	   9.9953887e-01	
   3.5369822e+01	   9.9904701e-01	   9.9941279e-01	   9.9939196e-01	   9.9945848e-01	   9.9948227e-01	   9.9953880e-01	
   3.5414201e+01	   9.9904696e-01	   9.9941273e-01	   9.9939190e-01	   9.9945842e-01	   9.9948221e-01	   9.9953874e-01	
   3.5458580e+01	   9.9904691e-01	   9.9941268e-01	   9.9939184e-01	   9.9945836e-01	   9.9948216e-01	   9.9953868e-01	
   3.5502959e+01	   9.9904686e-01	   9.9941263e-01	   9.9939179e-01	   9.9945831e-01	   9.9948210e-01	   9.9953863e-01	
   3.5547337e+01	   9.9904682e-01	   9.9941258e-01	   9.9939175e-01	   9.9945826e-01	   9.9948205e-01	   9.9953858e-01	
   3.5591716e+01	   9.9904678e-01	   9.9941253e-01	   9.9939170e-01	   9.9945822e-01	   9.9948201e-01	   9.9953853e-01	
   3.5636095e+01	   9.9904674e-01	   9.9941249e-01	   9.9939166e-01	   9.9945817e-01	   9.9948196e-01	   9.9953849e-01	
   3.5680473e+01	   9.9904671e-01	   9.9941246e-01	   9.9939163e-01	   9.9945814e-01	   9.9948193e-01	   9.9953845e-01	
   3.5724852e+01	   9.9904668e-01	   9.9941242e-01	   9.9939159e-01	   9.9945810e-01	   9.9948189e-01	   9.9953841e-01	
   3.5769231e+01	   9.9904665e-01	   9.9941239e-01	   9.9939156e-01	   9.9945807e-01	   9.9948186e-01	   9.9953838e-01	
   3.5813609e+01	   9.9904663e-01	   9.9941236e-01	   9.9939153e-01	   9.9945804e-01	   9.9948183e-01	   9.9953834e-01	
   3.5857988e+01	   9.9904660e-01	   9.9941234e-01	   9.9939151e-01	   9.9945802e-01	   9.9948180e-01	   9.9953831e-01	
   3.5902367e+01	   9.9904659e-01	   9.9941231e-01	   9.9939149e-01	   9.9945799e-01	   9.9948178e-01	   9.9953829e-01	
   3.5946746e+01	   9.9904657e-01	   9.9941229e-01	   9.9939147e-01	   9.9945797e-01	   9.9948176e-01	   9.9953827e-01	
   3.5991124e+01	   9.9904656e-01	   9.9941228e-01	   9.9939145e-01	   9.9945796e-01	   9.9948174e-01	   9.9953825e-01	
   3.6035503e+01	   9.9904655e-01	   9.9941227e-01	   9.9939144e-01	   9.9945794e-01	   9.9948173e-01	   9.9953823e-01	
   3.6079882e+01	   9.9904654e-01	   9.9941226e-01	   9.9939143e-01	   9.9945793e-01	   9.9948172e-01	   9.9953822e-01	
   3.6124260e+01	   9.9904654e-01	   9.9941225e-01	   9.9939143e-01	   9.9945792e-01	   9.9948171e-01	   9.9953821e-01	
   3.6168639e+01	   9.9904654e-01	   9.9941225e-01	   9.9939142e-01	   9.9945792e-01	   9.9948170e-01	   9.9953820e-01	
   3.6213018e+01	   9.9904655e-01	   9.9941225e-01	   9.9939142e-01	   9.9945792e-01	   9.9948170e-01	   9.9953820e-01	
   3.6257396e+01	   9.9904655e-01	   9.9941225e-01	   9.9939143e-01	   9.9945792e-01	   9.9948170e-01	   9.9953820e-01	
   3.6301775e+01	   9.9904656e-01	   9.9941225e-01	   9.9939143e-01	   9.9945793e-01	   9.9948171e-01	   9.9953820e-01	
   3.6346154e+01	   9.9904657e-01	   9.9941226e-01	   9.9939144e-01	   9.9945793e-01	   9.9948171e-01	   9.9953820e-01	
   3.6390533e+01	   9.9904659e-01	   9.9941227e-01	   9.9939145e-01	   9.9945794e-01	   9.9948172e-01	   9.9953821e-01	
   3.6434911e+01	   9.9904660e-01	   9.9941228e-01	   9.9939146e-01	   9.9945795e-01	   9.9948173e-01	   9.9953822e-01	
   3.6479290e+01	   9.9904662e-01	   9.9941230e-01	   9.9939148e-01	   9.9945797e-01	   9.9948175e-01	   9.9953824e-01	
   3.6523669e+01	   9.9904665e-01	   9.9941232e-01	   9.9939150e-01	   9.9945798e-01	   9.9948176e-01	   9.9953825e-01	
   3.6568047e+01	   9.9904667e-01	   9.9941234e-01	   9.9939152e-01	   9.9945801e-01	   9.9948178e-01	   9.9953827e-01	
   3.6612426e+01	   9.9904670e-01	   9.9941236e-01	   9.9939154e-01	   9.9945803e-01	   9.9948180e-01	   9.9953829e-01	
   3.6656805e+01	   9.9904673e-01	   9.9941239e-01	   9.9939157e-01	   9.9945805e-01	   9.9948183e-01	   9.9953831e-01	
   3.6701183e+01	   9.9904676e-01	   9.9941242e-01	   9.9939160e-01	   9.9945808e-01	   9.9948186e-01	   9.9953834e-01	
   3.6745562e+01	   9.9904680e-01	   9.9941245e-01	   9.9939163e-01	   9.9945811e-01	   9.9948189e-01	   9.9953837e-01	
   3.6789941e+01	   9.9904683e-01	   9.9941248e-01	   9.9939167e-01	   9.9945815e-01	   9.9948192e-01	   9.9953840e-01	
   3.6834320e+01	   9.9904687e-01	   9.9941252e-01	   9.9939170e-01	   9.9945818e-01	   9.9948195e-01	   9.9953843e-01	
   3.6878698e+01	   9.9904692e-01	   9.9941256e-01	   9.9939174e-01	   9.9945822e-01	   9.9948199e-01	   9.9953847e-01	
   3.6923077e+01	   9.9904696e-01	   9.9941260e-01	   9.9939178e-01	   9.9945826e-01	   9.9948203e-01	   9.9953851e-01	
   3.6967456e+01	   9.9904701e-01	   9.9941264e-01	   9.9939183e-01	   9.9945830e-01	   9.9948207e-01	   9.9953855e-01	
   3.7011834e+01	   9.9904706e-01	   9.9941269e-01	   9.9939187e-01	   9.9945835e-01	   9.9948212e-01	   9.9953859e-01	
   3.7056213e+01	   9.9904711e-01	   9.9941273e-01	   9.9939192e-01	   9.9945839e-01	   9.9948216e-01	   9.9953864e-01	
   3.7100592e+01	   9.9904716e-01	   9.9941278e-01	   9.9939197e-01	   9.9945844e-01	   9.9948221e-01	   9.9953868e-01	
   3.7144970e+01	   9.9904722e-01	   9.9941284e-01	   9.9939202e-01	   9.9945849e-01	   9.9948226e-01	   9.9953873e-01	
   3.7189349e+01	   9.9904728e-01	   9.9941289e-01	   9.9939208e-01	   9.9945855e-01	   9.9948232e-01	   9.9953879e-01	
   3.7233728e+01	   9.9904734e-01	   9.9941295e-01	   9.9939214e-01	   9.9945860e-01	   9.9948237e-01	   9.9953884e-01	
   3.7278107e+01	   9.9904740e-01	   9.9941301e-01	   9.9939219e-01	   9.9945866e-01	   9.9948243e-01	   9.9953890e-01	
   3.7322485e+01	   9.9904746e-01	   9.9941307e-01	   9.9939226e-01	   9.9945872e-01	   9.9948249e-01	   9.9953895e-01	
   3.7366864e+01	   9.9904753e-01	   9.9941313e-01	   9.9939232e-01	   9.9945878e-01	   9.9948255e-01	   9.9953901e-01	
   3.7411243e+01	   9.9904760e-01	   9.9941319e-01	   9.9939238e-01	   9.9945885e-01	   9.9948261e-01	   9.9953908e-01	
   3.7455621e+01	   9.9904767e-01	   9.9941326e-01	   9.9939245e-01	   9.9945891e-01	   9.9948268e-01	   9.9953914e-01	
   3.7500000e+01	   9.9904774e-01	   9.9941333e-01	   9.9939252e-01	   9.9945898e-01	   9.9948275e-01	   9.9953921e-01	
   3.7544379e+01	   9.9904781e-01	   9.9941340e-01	   9.9939259e-01	   9.9945905e-01	   9.9948281e-01	   9.9953927e-01	
   3.7588757e+01	   9.9904789e-01	   9.9941347e-01	   9.9939266e-01	   9.9945912e-01	   9.9948289e-01	   9.9953934e-01	
   3.7633136e+01	   9.9904797e-01	   9.9941355e-01	   9.9939274e-01	   9.9945920e-01	   9.9948296e-01	   9.9953942e-01	
   3.7677515e+01	   9.9904805e-01	   9.9941362e-01	   9.9939282e-01	   9.9945927e-01	   9.9948303e-01	   9.9953949e-01	
   3.7721893e+01	   9.9904813e-01	   9.9941370e-01	   9.9939289e-01	   9.9945935e-01	   9.9948311e-01	   9.9953957e-01	
   3.7766272e+01	   9.9904821e-01	   9.9941378e-01	   9.9939297e-01	   9.9945943e-01	   9.9948319e-01	   9.9953964e-01	
   3.7810651e+01	   9.9904830e-01	   9.9941386e-01	   9.9939306e-01	   9.9945951e-01	   9.9948327e-01	   9.9953972e-01	
   3.7855030e+01	   9.9904838e-01	   9.9941394e-01	   9.9939314e-01	   9.9945959e-01	   9.9948335e-01	   9.9953980e-01	
   3.7899408e+01	   9.9904847e-01	   9.9941402e-01	   9.9939322e-01	   9.9945967e-01	   9.9948343e-01	   9.9953988e-01	
   3.7943787e+01	   9.9904856e-01	   9.9941411e-01	   9.9939331e-01	   9.9945976e-01	   9.9948352e-01	   9.9953997e-01	
   3.7988166e+01	   9.9904865e-01	   9.9941420e-01	   9.9939340e-01	   9.9945984e-01	   9.9948360e-01	   9.9954005e-01	
   3.8032544e+01	   9.9904874e-01	   9.9941429e-01	   9.9939349e-01	   9.9945993e-01	   9.9948369e-01	   9.9954014e-01	
   3.8076923e+01	   9.9904883e-01	   9.9941438e-01	   9.9939358e-01	   9.9946002e-01	   9.9948378e-01	   9.9954023e-01	
   3.8121302e+01	   9.9904893e-01	   9.9941447e-01	   9.9939367e-01	   9.9946011e-01	   9.9948387e-01	   9.9954031e-01	
   3.8165680e+01	   9.9904902e-01	   9.9941456e-01	   9.9939376e-01	   9.9946021e-01	   9.9948396e-01	   9.9954041e-01	
   3.8210059e+01	   9.9904912e-01	   9.9941466e-01	   9.9939386e-01	   9.9946030e-01	   9.9948406e-01	   9.9954050e-01	
   3.8254438e+01	   9.9904922e-01	   9.9941475e-01	   9.9939395e-01	   9.9946040e-01	   9.9948415e-01	   9.9954059e-01	
   3.8298817e+01	   9.9904932e-01	   9.9941485e-01	   9.9939405e-01	   9.9946049e-01	   9.9948425e-01	   9.9954069e-01	
   3.8343195e+01	   9.9904942e-01	   9.9941495e-01	   9.9939415e-01	   9.9946059e-01	   9.9948434e-01	   9.9954078e-01	
   3.8387574e+01	   9.9904953e-01	   9.9941505e-01	   9.9939425e-01	   9.9946069e-01	   9.9948444e-01	   9.9954088e-01	
   3.8431953e+01	   9.9904963e-01	   9.9941515e-01	   9.9939435e-01	   9.9946079e-01	   9.9948454e-01	   9.9954098e-01	
   3.8476331e+01	   9.9904974e-01	   9.9941525e-01	   9.9939446e-01	   9.9946089e-01	   9.9948465e-01	   9.9954108e-01	
   3.8520710e+01	   9.9904984e-01	   9.9941536e-01	   9.9939456e-01	   9.9946100e-01	   9.9948475e-01	   9.9954118e-01	
   3.8565089e+01	   9.9904995e-01	   9.9941546e-01	   9.9939466e-01	   9.9946110e-01	   9.9948485e-01	   9.9954129e-01	
   3.8609467e+01	   9.9905006e-01	   9.9941557e-01	   9.9939477e-01	   9.9946121e-01	   9.9948496e-01	   9.9954139e-01	
   3.8653846e+01	   9.9905017e-01	   9.9941567e-01	   9.9939488e-01	   9.9946131e-01	   9.9948506e-01	   9.9954149e-01	
   3.8698225e+01	   9.9905028e-01	   9.9941578e-01	   9.9939499e-01	   9.9946142e-01	   9.9948517e-01	   9.9954160e-01	
   3.8742604e+01	   9.9905039e-01	   9.9941589e-01	   9.9939510e-01	   9.9946153e-01	   9.9948528e-01	   9.9954171e-01	
   3.8786982e+01	   9.9905051e-01	   9.9941600e-01	   9.9939521e-01	   9.9946164e-01	   9.9948539e-01	   9.9954181e-01	
   3.8831361e+01	   9.9905062e-01	   9.9941611e-01	   9.9939532e-01	   9.9946175e-01	   9.9948550e-01	   9.9954192e-01	
   3.8875740e+01	   9.9905074e-01	   9.9941622e-01	   9.9939543e-01	   9.9946186e-01	   9.9948561e-01	   9.9954203e-01	
   3.8920118e+01	   9.9905085e-01	   9.9941634e-01	   9.9939554e-01	   9.9946197e-01	   9.9948572e-01	   9.9954214e-01	
   3.8964497e+01	   9.9905097e-01	   9.9941645e-01	   9.9939566e-01	   9.9946208e-01	   9.9948583e-01	   9.9954226e-01	
   3.9008876e+01	   9.9905109e-01	   9.9941656e-01	   9.9939577e-01	   9.9946220e-01	   9.9948594e-01	   9.9954237e-01	
   3.9053254e+01	   9.9905120e-01	   9.9941668e-01	   9.9939589e-01	   9.9946231e-01	   9.9948606e-01	   9.9954248e-01	
   3.9097633e+01	   9.9905132e-01	   9.9941680e-01	   9.9939600e-01	   9.9946243e-01	   9.9948617e-01	   9.9954260e-01	
   3.9142012e+01	   9.9905144e-01	   9.9941691e-01	   9.9939612e-01	   9.9946254e-01	   9.9948629e-01	   9.9954271e-01	
   3.9186391e+01	   9.9905156e-01	   9.9941703e-01	   9.9939624e-01	   9.9946266e-01	   9.9948641e-01	   9.9954283e-01	
   3.9230769e+01	   9.9905169e-01	   9.9941715e-01	   9.9939636e-01	   9.9946278e-01	   9.9948652e-01	   9.9954294e-01	
   3.9275148e+01	   9.9905181e-01	   9.9941727e-01	   9.9939648e-01	   9.9946290e-01	   9.9948664e-01	   9.9954306e-01	
   3.9319527e+01	   9.9905193e-01	   9.9941739e-01	   9.9939660e-01	   9.9946302e-01	   9.9948676e-01	   9.9954318e-01	
   3.9363905e+01	   9.9905205e-01	   9.9941751e-01	   9.9939672e-01	   9.9946314e-01	   9.9948688e-01	   9.9954330e-01	
   3.9408284e+01	   9.9905218e-01	   9.9941763e-01	   9.9939684e-01	   9.9946326e-01	   9.9948700e-01	   9.9954341e-01	
   3.9452663e+01	   9.9905230e-01	   9.9941775e-01	   9.9939696e-01	   9.9946338e-01	   9.9948712e-01	   9.9954353e-01	
   3.9497041e+01	   9.9905243e-01	   9.9941787e-01	   9.9939708e-01	   9.9946350e-01	   9.9948724e-01	   9.9954365e-01	
   3.9541420e+01	   9.9905255e-01	   9.9941799e-01	   9.9939721e-01	   9.9946362e-01	   9.9948736e-01	   9.9954377e-01	
   3.9585799e+01	   9.9905268e-01	   9.9941812e-01	   9.9939733e-01	   9.9946374e-01	   9.9948748e-01	   9.9954390e-01	
   3.9630178e+01	   9.9905280e-01	   9.9941824e-01	   9.9939745e-01	   9.9946386e-01	   9.9948761e-01	   9.9954402e-01	
   3.9674556e+01	   9.9905293e-01	   9.9941836e-01	   9.9939758e-01	   9.9946399e-01	   9.9948773e-01	   9.9954414e-01	
   3.9718935e+01	   9.9905306e-01	   9.9941849e-01	   9.9939770e-01	   9.9946411e-01	   9.9948785e-01	   9.9954426e-01	
   3.9763314e+01	   9.9905319e-01	   9.9941861e-01	   9.9939783e-01	   9.9946424e-01	   9.9948798e-01	   9.9954439e-01	
   3.9807692e+01	   9.9905331e-01	   9.9941874e-01	   9.9939795e-01	   9.9946436e-01	   9.9948810e-01	   9.9954451e-01	
   3.9852071e+01	   9.9905344e-01	   9.9941887e-01	   9.9939808e-01	   9.9946449e-01	   9.9948823e-01	   9.9954463e-01	
   3.9896450e+01	   9.9905357e-01	   9.9941899e-01	   9.9939821e-01	   9.9946461e-01	   9.9948835e-01	   9.9954476e-01	
   3.9940828e+01	   9.9905370e-01	   9.9941912e-01	   9.9939834e-01	   9.9946474e-01	   9.9948848e-01	   9.9954489e-01	
   3.9985207e+01	   9.9905383e-01	   9.9941925e-01	   9.9939846e-01	   9.9946487e-01	   9.9948861e-01	   9.9954501e-01	
   4.0029586e+01	   9.9905397e-01	   9.9941938e-01	   9.9939859e-01	   9.9946500e-01	   9.9948873e-01	   9.9954514e-01	
   4.0073964e+01	   9.9905410e-01	   9.9941950e-01	   9.9939872e-01	   9.9946512e-01	   9.9948886e-01	   9.9954526e-01	
   4.0118343e+01	   9.9905423e-01	   9.9941963e-01	   9.9939885e-01	   9.9946525e-01	   9.9948899e-01	   9.9954539e-01	
   4.0162722e+01	   9.9905436e-01	   9.9941976e-01	   9.9939898e-01	   9.9946538e-01	   9.9948912e-01	   9.9954552e-01	
   4.0207101e+01	   9.9905449e-01	   9.9941989e-01	   9.9939911e-01	   9.9946551e-01	   9.9948925e-01	   9.9954565e-01	
   4.0251479e+01	   9.9905463e-01	   9.9942003e-01	   9.9939924e-01	   9.9946564e-01	   9.9948938e-01	   9.9954578e-01	
   4.0295858e+01	   9.9905476e-01	   9.9942016e-01	   9.9939938e-01	   9.9946577e-01	   9.9948951e-01	   9.9954591e-01	
   4.0340237e+01	   9.9905490e-01	   9.9942029e-01	   9.9939951e-01	   9.9946591e-01	   9.9948964e-01	   9.9954604e-01	
   4.0384615e+01	   9.9905503e-01	   9.9942042e-01	   9.9939964e-01	   9.9946604e-01	   9.9948977e-01	   9.9954617e-01	
   4.0428994e+01	   9.9905517e-01	   9.9942055e-01	   9.9939977e-01	   9.9946617e-01	   9.9948990e-01	   9.9954630e-01	
   4.0473373e+01	   9.9905530e-01	   9.9942069e-01	   9.9939991e-01	   9.9946630e-01	   9.9949004e-01	   9.9954643e-01	
   4.0517751e+01	   9.9905544e-01	   9.9942082e-01	   9.9940004e-01	   9.9946644e-01	   9.9949017e-01	   9.9954656e-01	
   4.0562130e+01	   9.9905558e-01	   9.9942095e-01	   9.9940018e-01	   9.9946657e-01	   9.9949030e-01	   9.9954670e-01	
   4.0606509e+01	   9.9905571e-01	   9.9942109e-01	   9.9940031e-01	   9.9946670e-01	   9.9949044e-01	   9.9954683e-01	
   4.0650888e+01	   9.9905585e-01	   9.9942122e-01	   9.9940045e-01	   9.9946684e-01	   9.9949057e-01	   9.9954696e-01	
   4.0695266e+01	   9.9905599e-01	   9.9942136e-01	   9.9940058e-01	   9.9946697e-01	   9.9949070e-01	   9.9954710e-01	
   4.0739645e+01	   9.9905613e-01	   9.9942149e-01	   9.9940072e-01	   9.9946711e-01	   9.9949084e-01	   9.9954723e-01	
   4.0784024e+01	   9.9905627e-01	   9.9942163e-01	   9.9940085e-01	   9.9946724e-01	   9.9949097e-01	   9.9954736e-01	
   4.0828402e+01	   9.9905641e-01	   9.9942177e-01	   9.9940099e-01	   9.9946738e-01	   9.9949111e-01	   9.9954750e-01	
   4.0872781e+01	   9.9905655e-01	   9.9942191e-01	   9.9940113e-01	   9.9946752e-01	   9.9949125e-01	   9.9954763e-01	
   4.0917160e+01	   9.9905669e-01	   9.9942204e-01	   9.9940127e-01	   9.9946765e-01	   9.9949138e-01	   9.9954777e-01	
   4.0961538e+01	   9.9905683e-01	   9.9942218e-01	   9.9940141e-01	   9.9946779e-01	   9.9949152e-01	   9.9954791e-01	
   4.1005917e+01	   9.9905697e-01	   9.9942232e-01	   9.9940154e-01	   9.9946793e-01	   9.9949166e-01	   9.9954804e-01	
   4.1050296e+01	   9.9905711e-01	   9.9942246e-01	   9.9940168e-01	   9.9946807e-01	   9.9949180e-01	   9.9954818e-01	
   4.1094675e+01	   9.9905725e-01	   9.9942260e-01	   9.9940182e-01	   9.9946821e-01	   9.9949193e-01	   9.9954832e-01	
   4.1139053e+01	   9.9905739e-01	   9.9942274e-01	   9.9940196e-01	   9.9946835e-01	   9.9949207e-01	   9.9954846e-01	
   4.1183432e+01	   9.9905753e-01	   9.9942288e-01	   9.9940210e-01	   9.9946848e-01	   9.9949221e-01	   9.9954860e-01	
   4.1227811e+01	   9.9905768e-01	   9.9942302e-01	   9.9940224e-01	   9.9946862e-01	   9.9949235e-01	   9.9954873e-01	
   4.1272189e+01	   9.9905782e-01	   9.9942316e-01	   9.9940239e-01	   9.9946877e-01	   9.9949249e-01	   9.9954887e-01	
   4.1316568e+01	   9.9905796e-01	   9.9942330e-01	   9.9940253e-01	   9.9946891e-01	   9.9949263e-01	   9.9954901e-01	
   4.1360947e+01	   9.9905811e-01	   9.9942344e-01	   9.9940267e-01	   9.9946905e-01	   9.9949277e-01	   9.9954915e-01	
   4.1405325e+01	   9.9905825e-01	   9.9942358e-01	   9.9940281e-01	   9.9946919e-01	   9.9949291e-01	   9.9954929e-01	
   4.1449704e+01	   9.9905840e-01	   9.9942373e-01	   9.9940295e-01	   9.9946933e-01	   9.9949306e-01	   9.9954944e-01	
   4.1494083e+01	   9.9905854e-01	   9.9942387e-01	   9.9940310e-01	   9.9946947e-01	   9.9949320e-01	   9.9954958e-01	
   4.1538462e+01	   9.9905869e-01	   9.9942401e-01	   9.9940324e-01	   9.9946962e-01	   9.9949334e-01	   9.9954972e-01	
   4.1582840e+01	   9.9905883e-01	   9.9942415e-01	   9.9940338e-01	   9.9946976e-01	   9.9949348e-01	   9.9954986e-01	
   4.1627219e+01	   9.9905898e-01	   9.9942430e-01	   9.9940353e-01	   9.9946990e-01	   9.9949363e-01	   9.9955000e-01	
   4.1671598e+01	   9.9905912e-01	   9.9942444e-01	   9.9940367e-01	   9.9947005e-01	   9.9949377e-01	   9.9955015e-01	
   4.1715976e+01	   9.9905927e-01	   9.9942459e-01	   9.9940382e-01	   9.9947019e-01	   9.9949391e-01	   9.9955029e-01	
   4.1760355e+01	   9.9905942e-01	   9.9942473e-01	   9.9940396e-01	   9.9947033e-01	   9.9949406e-01	   9.9955043e-01	
   4.1804734e+01	   9.9905957e-01	   9.9942488e-01	   9.9940411e-01	   9.9947048e-01	   9.9949420e-01	   9.9955058e-01	
   4.1849112e+01	   9.9905971e-01	   9.9942502e-01	   9.9940426e-01	   9.9947062e-01	   9.9949435e-01	   9.9955072e-01	
   4.1893491e+01	   9.9905986e-01	   9.9942517e-01	   9.9940440e-01	   9.9947077e-01	   9.9949449e-01	   9.9955086e-01	
   4.1937870e+01	   9.9906001e-01	   9.9942532e-01	   9.9940455e-01	   9.9947092e-01	   9.9949464e-01	   9.9955101e-01	
   4.1982249e+01	   9.9906016e-01	   9.9942546e-01	   9.9940469e-01	   9.9947106e-01	   9.9949478e-01	   9.9955115e-01	
   4.2026627e+01	   9.9906031e-01	   9.9942561e-01	   9.9940484e-01	   9.9947121e-01	   9.9949493e-01	   9.9955130e-01	
   4.2071006e+01	   9.9906046e-01	   9.9942576e-01	   9.9940499e-01	   9.9947136e-01	   9.9949508e-01	   9.9955145e-01	
   4.2115385e+01	   9.9906061e-01	   9.9942590e-01	   9.9940514e-01	   9.9947150e-01	   9.9949522e-01	   9.9955159e-01	
   4.2159763e+01	   9.9906076e-01	   9.9942605e-01	   9.9940529e-01	   9.9947165e-01	   9.9949537e-01	   9.9955174e-01	
   4.2204142e+01	   9.9906091e-01	   9.9942620e-01	   9.9940543e-01	   9.9947180e-01	   9.9949552e-01	   9.9955189e-01	
   4.2248521e+01	   9.9906106e-01	   9.9942635e-01	   9.9940558e-01	   9.9947195e-01	   9.9949567e-01	   9.9955203e-01	
   4.2292899e+01	   9.9906121e-01	   9.9942650e-01	   9.9940573e-01	   9.9947209e-01	   9.9949581e-01	   9.9955218e-01	
   4.2337278e+01	   9.9906136e-01	   9.9942665e-01	   9.9940588e-01	   9.9947224e-01	   9.9949596e-01	   9.9955233e-01	
   4.2381657e+01	   9.9906151e-01	   9.9942679e-01	   9.9940603e-01	   9.9947239e-01	   9.9949611e-01	   9.9955248e-01	
   4.2426036e+01	   9.9906166e-01	   9.9942694e-01	   9.9940618e-01	   9.9947254e-01	   9.9949626e-01	   9.9955263e-01	
   4.2470414e+01	   9.9906181e-01	   9.9942709e-01	   9.9940633e-01	   9.9947269e-01	   9.9949641e-01	   9.9955277e-01	
   4.2514793e+01	   9.9906197e-01	   9.9942725e-01	   9.9940648e-01	   9.9947284e-01	   9.9949656e-01	   9.9955292e-01	
   4.2559172e+01	   9.9906212e-01	   9.9942740e-01	   9.9940663e-01	   9.9947299e-01	   9.9949671e-01	   9.9955307e-01	
   4.2603550e+01	   9.9906227e-01	   9.9942755e-01	   9.9940678e-01	   9.9947314e-01	   9.9949686e-01	   9.9955322e-01	
   4.2647929e+01	   9.9906243e-01	   9.9942770e-01	   9.9940694e-01	   9.9947329e-01	   9.9949701e-01	   9.9955337e-01	
   4.2692308e+01	   9.9906258e-01	   9.9942785e-01	   9.9940709e-01	   9.9947344e-01	   9.9949716e-01	   9.9955352e-01	
   4.2736686e+01	   9.9906273e-01	   9.9942800e-01	   9.9940724e-01	   9.9947360e-01	   9.9949731e-01	   9.9955368e-01	
   4.2781065e+01	   9.9906289e-01	   9.9942815e-01	   9.9940739e-01	   9.9947375e-01	   9.9949746e-01	   9.9955383e-01	
   4.2825444e+01	   9.9906304e-01	   9.9942831e-01	   9.9940755e-01	   9.9947390e-01	   9.9949762e-01	   9.9955398e-01	
   4.2869822e+01	   9.9906320e-01	   9.9942846e-01	   9.9940770e-01	   9.9947405e-01	   9.9949777e-01	   9.9955413e-01	
   4.2914201e+01	   9.9906335e-01	   9.9942861e-01	   9.9940785e-01	   9.9947420e-01	   9.9949792e-01	   9.9955428e-01	
   4.2958580e+01	   9.9906351e-01	   9.9942876e-01	   9.9940800e-01	   9.9947436e-01	   9.9949807e-01	   9.9955443e-01	
   4.3002959e+01	   9.9906366e-01	   9.9942892e-01	   9.9940816e-01	   9.9947451e-01	   9.9949822e-01	   9.9955458e-01	
   4.3047337e+01	   9.9906382e-01	   9.9942907e-01	   9.9940831e-01	   9.9947466e-01	   9.9949838e-01	   9.9955474e-01	
   4.3091716e+01	   9.9906397e-01	   9.9942922e-01	   9.9940847e-01	   9.9947482e-01	   9.9949853e-01	   9.9955489e-01	
   4.3136095e+01	   9.9906413e-01	   9.9942938e-01	   9.9940862e-01	   9.9947497e-01	   9.9949868e-01	   9.9955504e-01	
   4.3180473e+01	   9.9906428e-01	   9.9942953e-01	   9.9940877e-01	   9.9947512e-01	   9.9949884e-01	   9.9955520e-01	
   4.3224852e+01	   9.9906444e-01	   9.9942969e-01	   9.9940893e-01	   9.9947528e-01	   9.9949899e-01	   9.9955535e-01	
   4.3269231e+01	   9.9906460e-01	   9.9942984e-01	   9.9940908e-01	   9.9947543e-01	   9.9949915e-01	   9.9955550e-01	
   4.3313609e+01	   9.9906475e-01	   9.9943000e-01	   9.9940924e-01	   9.9947559e-01	   9.9949930e-01	   9.9955566e-01	
   4.3357988e+01	   9.9906491e-01	   9.9943015e-01	   9.9940940e-01	   9.9947574e-01	   9.9949945e-01	   9.9955581e-01	
   4.3402367e+01	   9.9906507e-01	   9.9943031e-01	   9.9940955e-01	   9.9947590e-01	   9.9949961e-01	   9.9955597e-01	
   4.3446746e+01	   9.9906522e-01	   9.9943046e-01	   9.9940971e-01	   9.9947605e-01	   9.9949976e-01	   9.9955612e-01	
   4.3491124e+01	   9.9906538e-01	   9.9943062e-01	   9.9940986e-01	   9.9947621e-01	   9.9949992e-01	   9.9955628e-01	
   4.3535503e+01	   9.9906554e-01	   9.9943078e-01	   9.9941002e-01	   9.9947636e-01	   9.9950008e-01	   9.9955643e-01	
   4.3579882e+01	   9.9906570e-01	   9.9943093e-01	   9.9941018e-01	   9.9947652e-01	   9.9950023e-01	   9.9955659e-01	
   4.3624260e+01	   9.9906586e-01	   9.9943109e-01	   9.9941033e-01	   9.9947668e-01	   9.9950039e-01	   9.9955674e-01	
   4.3668639e+01	   9.9906601e-01	   9.9943125e-01	   9.9941049e-01	   9.9947683e-01	   9.9950054e-01	   9.9955690e-01	
   4.3713018e+01	   9.9906617e-01	   9.9943140e-01	   9.9941065e-01	   9.9947699e-01	   9.9950070e-01	   9.9955705e-01	
   4.3757396e+01	   9.9906633e-01	   9.9943156e-01	   9.9941080e-01	   9.9947715e-01	   9.9950086e-01	   9.9955721e-01	
   4.3801775e+01	   9.9906649e-01	   9.9943172e-01	   9.9941096e-01	   9.9947730e-01	   9.9950101e-01	   9.9955737e-01	
   4.3846154e+01	   9.9906665e-01	   9.9943187e-01	   9.9941112e-01	   9.9947746e-01	   9.9950117e-01	   9.9955752e-01	
   4.3890533e+01	   9.9906681e-01	   9.9943203e-01	   9.9941128e-01	   9.9947762e-01	   9.9950133e-01	   9.9955768e-01	
   4.3934911e+01	   9.9906697e-01	   9.9943219e-01	   9.9941144e-01	   9.9947777e-01	   9.9950148e-01	   9.9955784e-01	
   4.3979290e+01	   9.9906713e-01	   9.9943235e-01	   9.9941159e-01	   9.9947793e-01	   9.9950164e-01	   9.9955799e-01	
   4.4023669e+01	   9.9906729e-01	   9.9943251e-01	   9.9941175e-01	   9.9947809e-01	   9.9950180e-01	   9.9955815e-01	
   4.4068047e+01	   9.9906745e-01	   9.9943266e-01	   9.9941191e-01	   9.9947825e-01	   9.9950196e-01	   9.9955831e-01	
   4.4112426e+01	   9.9906761e-01	   9.9943282e-01	   9.9941207e-01	   9.9947841e-01	   9.9950212e-01	   9.9955847e-01	
   4.4156805e+01	   9.9906777e-01	   9.9943298e-01	   9.9941223e-01	   9.9947856e-01	   9.9950227e-01	   9.9955863e-01	
   4.4201183e+01	   9.9906793e-01	   9.9943314e-01	   9.9941239e-01	   9.9947872e-01	   9.9950243e-01	   9.9955878e-01	
   4.4245562e+01	   9.9906809e-01	   9.9943330e-01	   9.9941255e-01	   9.9947888e-01	   9.9950259e-01	   9.9955894e-01	
   4.4289941e+01	   9.9906825e-01	   9.9943346e-01	   9.9941271e-01	   9.9947904e-01	   9.9950275e-01	   9.9955910e-01	
   4.4334320e+01	   9.9906841e-01	   9.9943362e-01	   9.9941287e-01	   9.9947920e-01	   9.9950291e-01	   9.9955926e-01	
   4.4378698e+01	   9.9906857e-01	   9.9943378e-01	   9.9941303e-01	   9.9947936e-01	   9.9950307e-01	   9.9955942e-01	
   4.4423077e+01	   9.9906873e-01	   9.9943394e-01	   9.9941318e-01	   9.9947952e-01	   9.9950323e-01	   9.9955958e-01	
   4.4467456e+01	   9.9906889e-01	   9.9943410e-01	   9.9941334e-01	   9.9947968e-01	   9.9950339e-01	   9.9955974e-01	
   4.4511834e+01	   9.9906905e-01	   9.9943426e-01	   9.9941351e-01	   9.9947984e-01	   9.9950355e-01	   9.9955989e-01	
   4.4556213e+01	   9.9906921e-01	   9.9943442e-01	   9.9941367e-01	   9.9948000e-01	   9.9950371e-01	   9.9956005e-01	
   4.4600592e+01	   9.9906938e-01	   9.9943458e-01	   9.9941383e-01	   9.9948016e-01	   9.9950386e-01	   9.9956021e-01	
   4.4644970e+01	   9.9906954e-01	   9.9943474e-01	   9.9941399e-01	   9.9948032e-01	   9.9950402e-01	   9.9956037e-01	
   4.4689349e+01	   9.9906970e-01	   9.9943490e-01	   9.9941415e-01	   9.9948048e-01	   9.9950418e-01	   9.9956053e-01	
   4.4733728e+01	   9.9906986e-01	   9.9943506e-01	   9.9941431e-01	   9.9948064e-01	   9.9950435e-01	   9.9956069e-01	
   4.4778107e+01	   9.9907002e-01	   9.9943522e-01	   9.9941447e-01	   9.9948080e-01	   9.9950451e-01	   9.9956085e-01	
   4.4822485e+01	   9.9907019e-01	   9.9943538e-01	   9.9941463e-01	   9.9948096e-01	   9.9950467e-01	   9.9956101e-01	
   4.4866864e+01	   9.9907035e-01	   9.9943554e-01	   9.9941479e-01	   9.9948112e-01	   9.9950483e-01	   9.9956117e-01	
   4.4911243e+01	   9.9907051e-01	   9.9943570e-01	   9.9941495e-01	   9.9948128e-01	   9.9950499e-01	   9.9956134e-01	
   4.4955621e+01	   9.9907067e-01	   9.9943586e-01	   9.9941511e-01	   9.9948144e-01	   9.9950515e-01	   9.9956150e-01	
   4.5000000e+01	   9.9907084e-01	   9.9943602e-01	   9.9941528e-01	   9.9948160e-01	   9.9950531e-01	   9.9956166e-01	
   4.5044379e+01	   9.9907100e-01	   9.9943619e-01	   9.9941544e-01	   9.9948176e-01	   9.9950547e-01	   9.9956182e-01	
   4.5088757e+01	   9.9907116e-01	   9.9943635e-01	   9.9941560e-01	   9.9948193e-01	   9.9950563e-01	   9.9956198e-01	
   4.5133136e+01	   9.9907132e-01	   9.9943651e-01	   9.9941576e-01	   9.9948209e-01	   9.9950579e-01	   9.9956214e-01	
   4.5177515e+01	   9.9907149e-01	   9.9943667e-01	   9.9941592e-01	   9.9948225e-01	   9.9950595e-01	   9.9956230e-01	
   4.5221893e+01	   9.9907165e-01	   9.9943683e-01	   9.9941609e-01	   9.9948241e-01	   9.9950612e-01	   9.9956246e-01	
   4.5266272e+01	   9.9907181e-01	   9.9943700e-01	   9.9941625e-01	   9.9948257e-01	   9.9950628e-01	   9.9956262e-01	
   4.5310651e+01	   9.9907198e-01	   9.9943716e-01	   9.9941641e-01	   9.9948273e-01	   9.9950644e-01	   9.9956279e-01	
   4.5355030e+01	   9.9907214e-01	   9.9943732e-01	   9.9941657e-01	   9.9948290e-01	   9.9950660e-01	   9.9956295e-01	
   4.5399408e+01	   9.9907230e-01	   9.9943748e-01	   9.9941674e-01	   9.9948306e-01	   9.9950676e-01	   9.9956311e-01	
   4.5443787e+01	   9.9907247e-01	   9.9943764e-01	   9.9941690e-01	   9.9948322e-01	   9.9950693e-01	   9.9956327e-01	
   4.5488166e+01	   9.9907263e-01	   9.9943781e-01	   9.9941706e-01	   9.9948338e-01	   9.9950709e-01	   9.9956343e-01	
   4.5532544e+01	   9.9907279e-01	   9.9943797e-01	   9.9941722e-01	   9.9948354e-01	   9.9950725e-01	   9.9956360e-01	
   4.5576923e+01	   9.9907295e-01	   9.9943813e-01	   9.9941738e-01	   9.9948371e-01	   9.9950741e-01	   9.9956376e-01	
   4.5621302e+01	   9.9907312e-01	   9.9943829e-01	   9.9941755e-01	   9.9948387e-01	   9.9950757e-01	   9.9956392e-01	
   4.5665680e+01	   9.9907328e-01	   9.9943845e-01	   9.9941771e-01	   9.9948403e-01	   9.9950773e-01	   9.9956408e-01	
   4.5710059e+01	   9.9907344e-01	   9.9943862e-01	   9.9941787e-01	   9.9948419e-01	   9.9950790e-01	   9.9956424e-01	
   4.5754438e+01	   9.9907360e-01	   9.9943878e-01	   9.9941803e-01	   9.9948435e-01	   9.9950806e-01	   9.9956441e-01	
   4.5798817e+01	   9.9907377e-01	   9.9943894e-01	   9.9941819e-01	   9.9948451e-01	   9.9950822e-01	   9.9956457e-01	
   4.5843195e+01	   9.9907393e-01	   9.9943910e-01	   9.9941836e-01	   9.9948468e-01	   9.9950838e-01	   9.9956473e-01	
   4.5887574e+01	   9.9907409e-01	   9.9943926e-01	   9.9941852e-01	   9.9948484e-01	   9.9950854e-01	   9.9956489e-01	
   4.5931953e+01	   9.9907425e-01	   9.9943942e-01	   9.9941868e-01	   9.9948500e-01	   9.9950870e-01	   9.9956505e-01	
   4.5976331e+01	   9.9907441e-01	   9.9943958e-01	   9.9941884e-01	   9.9948516e-01	   9.9950886e-01	   9.9956521e-01	
   4.6020710e+01	   9.9907457e-01	   9.9943974e-01	   9.9941900e-01	   9.9948532e-01	   9.9950902e-01	   9.9956537e-01	
   4.6065089e+01	   9.9907473e-01	   9.9943990e-01	   9.9941916e-01	   9.9948548e-01	   9.9950918e-01	   9.9956553e-01	
   4.6109467e+01	   9.9907489e-01	   9.9944006e-01	   9.9941931e-01	   9.9948563e-01	   9.9950934e-01	   9.9956569e-01	
   4.6153846e+01	   9.9907505e-01	   9.9944022e-01	   9.9941947e-01	   9.9948579e-01	   9.9950950e-01	   9.9956585e-01	
   4.6198225e+01	   9.9907521e-01	   9.9944038e-01	   9.9941963e-01	   9.9948595e-01	   9.9950965e-01	   9.9956600e-01	
   4.6242604e+01	   9.9907536e-01	   9.9944053e-01	   9.9941979e-01	   9.9948611e-01	   9.9950981e-01	   9.9956616e-01	
   4.6286982e+01	   9.9907552e-01	   9.9944069e-01	   9.9941994e-01	   9.9948626e-01	   9.9950997e-01	   9.9956632e-01	
   4.6331361e+01	   9.9907568e-01	   9.9944084e-01	   9.9942010e-01	   9.9948642e-01	   9.9951012e-01	   9.9956647e-01	
   4.6375740e+01	   9.9907583e-01	   9.9944100e-01	   9.9942025e-01	   9.9948657e-01	   9.9951028e-01	   9.9956663e-01	
   4.6420118e+01	   9.9907599e-01	   9.9944115e-01	   9.9942041e-01	   9.9948673e-01	   9.9951043e-01	   9.9956678e-01	
   4.6464497e+01	   9.9907614e-01	   9.9944131e-01	   9.9942056e-01	   9.9948688e-01	   9.9951059e-01	   9.9956694e-01	
   4.6508876e+01	   9.9907629e-01	   9.9944146e-01	   9.9942071e-01	   9.9948703e-01	   9.9951074e-01	   9.9956709e-01	
   4.6553254e+01	   9.9907645e-01	   9.9944161e-01	   9.9942087e-01	   9.9948718e-01	   9.9951089e-01	   9.9956724e-01	
   4.6597633e+01	   9.9907660e-01	   9.9944176e-01	   9.9942102e-01	   9.9948733e-01	   9.9951104e-01	   9.9956739e-01	
   4.6642012e+01	   9.9907675e-01	   9.9944191e-01	   9.9942117e-01	   9.9948748e-01	   9.9951119e-01	   9.9956754e-01	
   4.6686391e+01	   9.9907690e-01	   9.9944206e-01	   9.9942132e-01	   9.9948763e-01	   9.9951134e-01	   9.9956769e-01	
   4.6730769e+01	   9.9907704e-01	   9.9944221e-01	   9.9942146e-01	   9.9948778e-01	   9.9951149e-01	   9.9956784e-01	
   4.6775148e+01	   9.9907719e-01	   9.9944235e-01	   9.9942161e-01	   9.9948793e-01	   9.9951163e-01	   9.9956799e-01	
   4.6819527e+01	   9.9907734e-01	   9.9944250e-01	   9.9942176e-01	   9.9948807e-01	   9.9951178e-01	   9.9956814e-01	
   4.6863905e+01	   9.9907748e-01	   9.9944265e-01	   9.9942190e-01	   9.9948822e-01	   9.9951192e-01	   9.9956828e-01	
   4.6908284e+01	   9.9907763e-01	   9.9944279e-01	   9.9942205e-01	   9.9948836e-01	   9.9951207e-01	   9.9956843e-01	
   4.6952663e+01	   9.9907777e-01	   9.9944293e-01	   9.9942219e-01	   9.9948850e-01	   9.9951221e-01	   9.9956857e-01	
   4.6997041e+01	   9.9907791e-01	   9.9944307e-01	   9.9942233e-01	   9.9948865e-01	   9.9951235e-01	   9.9956871e-01	
   4.7041420e+01	   9.9907805e-01	   9.9944321e-01	   9.9942247e-01	   9.9948879e-01	   9.9951249e-01	   9.9956885e-01	
   4.7085799e+01	   9.9907819e-01	   9.9944335e-01	   9.9942261e-01	   9.9948893e-01	   9.9951263e-01	   9.9956899e-01	
   4.7130178e+01	   9.9907833e-01	   9.9944349e-01	   9.9942275e-01	   9.9948906e-01	   9.9951277e-01	   9.9956913e-01	
   4.7174556e+01	   9.9907847e-01	   9.9944363e-01	   9.9942288e-01	   9.9948920e-01	   9.9951291e-01	   9.9956927e-01	
   4.7218935e+01	   9.9907860e-01	   9.9944376e-01	   9.9942302e-01	   9.9948934e-01	   9.9951304e-01	   9.9956940e-01	
   4.7263314e+01	   9.9907874e-01	   9.9944390e-01	   9.9942316e-01	   9.9948947e-01	   9.9951318e-01	   9.9956954e-01	
   4.7307692e+01	   9.9907887e-01	   9.9944403e-01	   9.9942329e-01	   9.9948960e-01	   9.9951331e-01	   9.9956967e-01	
   4.7352071e+01	   9.9907901e-01	   9.9944416e-01	   9.9942342e-01	   9.9948974e-01	   9.9951344e-01	   9.9956980e-01	
   4.7396450e+01	   9.9907914e-01	   9.9944430e-01	   9.9942355e-01	   9.9948987e-01	   9.9951357e-01	   9.9956994e-01	
   4.7440828e+01	   9.9907927e-01	   9.9944443e-01	   9.9942368e-01	   9.9949000e-01	   9.9951370e-01	   9.9957007e-01	
   4.7485207e+01	   9.9907939e-01	   9.9944455e-01	   9.9942381e-01	   9.9949012e-01	   9.9951383e-01	   9.9957019e-01	
   4.7529586e+01	   9.9907952e-01	   9.9944468e-01	   9.9942394e-01	   9.9949025e-01	   9.9951396e-01	   9.9957032e-01	
   4.7573964e+01	   9.9907965e-01	   9.9944481e-01	   9.9942406e-01	   9.9949038e-01	   9.9951408e-01	   9.9957045e-01	
   4.7618343e+01	   9.9907977e-01	   9.9944493e-01	   9.9942419e-01	   9.9949050e-01	   9.9951421e-01	   9.9957057e-01	
   4.7662722e+01	   9.9907990e-01	   9.9944505e-01	   9.9942431e-01	   9.9949062e-01	   9.9951433e-01	   9.9957070e-01	
   4.7707101e+01	   9.9908002e-01	   9.9944517e-01	   9.9942443e-01	   9.9949074e-01	   9.9951445e-01	   9.9957082e-01	
   4.7751479e+01	   9.9908014e-01	   9.9944529e-01	   9.9942455e-01	   9.9949086e-01	   9.9951457e-01	   9.9957094e-01	
   4.7795858e+01	   9.9908026e-01	   9.9944541e-01	   9.9942467e-01	   9.9949098e-01	   9.9951469e-01	   9.9957106e-01	
   4.7840237e+01	   9.9908037e-01	   9.9944553e-01	   9.9942479e-01	   9.9949110e-01	   9.9951481e-01	   9.9957117e-01	
   4.7884615e+01	   9.9908049e-01	   9.9944565e-01	   9.9942490e-01	   9.9949122e-01	   9.9951492e-01	   9.9957129e-01	
   4.7928994e+01	   9.9908060e-01	   9.9944576e-01	   9.9942502e-01	   9.9949133e-01	   9.9951504e-01	   9.9957141e-01	
   4.7973373e+01	   9.9908072e-01	   9.9944587e-01	   9.9942513e-01	   9.9949144e-01	   9.9951515e-01	   9.9957152e-01	
   4.8017751e+01	   9.9908083e-01	   9.9944599e-01	   9.9942524e-01	   9.9949156e-01	   9.9951526e-01	   9.9957163e-01	
   4.8062130e+01	   9.9908094e-01	   9.9944610e-01	   9.9942535e-01	   9.9949167e-01	   9.9951537e-01	   9.9957174e-01	
   4.8106509e+01	   9.9908105e-01	   9.9944621e-01	   9.9942546e-01	   9.9949177e-01	   9.9951548e-01	   9.9957185e-01	
   4.8150888e+01	   9.9908116e-01	   9.9944631e-01	   9.9942557e-01	   9.9949188e-01	   9.9951559e-01	   9.9957196e-01	
   4.8195266e+01	   9.9908126e-01	   9.9944642e-01	   9.9942568e-01	   9.9949199e-01	   9.9951570e-01	   9.9957207e-01	
   4.8239645e+01	   9.9908137e-01	   9.9944652e-01	   9.9942578e-01	   9.9949209e-01	   9.9951580e-01	   9.9957217e-01	
   4.8284024e+01	   9.9908147e-01	   9.9944662e-01	   9.9942588e-01	   9.9949219e-01	   9.9951590e-01	   9.9957227e-01	
   4.8328402e+01	   9.9908157e-01	   9.9944673e-01	   9.9942598e-01	   9.9949230e-01	   9.9951600e-01	   9.9957238e-01	
   4.8372781e+01	   9.9908167e-01	   9.9944683e-01	   9.9942608e-01	   9.9949240e-01	   9.9951610e-01	   9.9957248e-01	
   4.8417160e+01	   9.9908177e-01	   9.9944693e-01	   9.9942618e-01	   9.9949249e-01	   9.9951620e-01	   9.9957258e-01	
   4.8461538e+01	   9.9908187e-01	   9.9944702e-01	   9.9942628e-01	   9.9949259e-01	   9.9951630e-01	   9.9957267e-01	
   4.8505917e+01	   9.9908196e-01	   9.9944712e-01	   9.9942638e-01	   9.9949269e-01	   9.9951640e-01	   9.9957277e-01	
   4.8550296e+01	   9.9908206e-01	   9.9944721e-01	   9.9942647e-01	   9.9949278e-01	   9.9951649e-01	   9.9957286e-01	
   4.8594675e+01	   9.9908215e-01	   9.9944731e-01	   9.9942656e-01	   9.9949287e-01	   9.9951658e-01	   9.9957296e-01	
   4.8639053e+01	   9.9908224e-01	   9.9944740e-01	   9.9942665e-01	   9.9949297e-01	   9.9951667e-01	   9.9957305e-01	
   4.8683432e+01	   9.9908233e-01	   9.9944749e-01	   9.9942674e-01	   9.9949306e-01	   9.9951676e-01	   9.9957314e-01	
   4.8727811e+01	   9.9908242e-01	   9.9944757e-01	   9.9942683e-01	   9.9949314e-01	   9.9951685e-01	   9.9957323e-01	
   4.8772189e+01	   9.9908250e-01	   9.9944766e-01	   9.9942692e-01	   9.9949323e-01	   9.9951694e-01	   9.9957331e-01	
   4.8816568e+01	   9.9908259e-01	   9.9944775e-01	   9.9942700e-01	   9.9949332e-01	   9.9951702e-01	   9.9957340e-01	
   4.8860947e+01	   9.9908267e-01	   9.9944783e-01	   9.9942709e-01	   9.9949340e-01	   9.9951711e-01	   9.9957348e-01	
   4.8905325e+01	   9.9908276e-01	   9.9944791e-01	   9.9942717e-01	   9.9949348e-01	   9.9951719e-01	   9.9957357e-01	
   4.8949704e+01	   9.9908284e-01	   9.9944799e-01	   9.9942725e-01	   9.9949356e-01	   9.9951727e-01	   9.9957365e-01	
   4.8994083e+01	   9.9908292e-01	   9.9944807e-01	   9.9942733e-01	   9.9949364e-01	   9.9951735e-01	   9.9957373e-01	
   4.9038462e+01	   9.9908299e-01	   9.9944815e-01	   9.9942741e-01	   9.9949372e-01	   9.9951743e-01	   9.9957381e-01	
   4.9082840e+01	   9.9908307e-01	   9.9944823e-01	   9.9942748e-01	   9.9949379e-01	   9.9951750e-01	   9.9957388e-01	
   4.9127219e+01	   9.9908314e-01	   9.9944830e-01	   9.9942756e-01	   9.9949387e-01	   9.9951758e-01	   9.9957396e-01	
   4.9171598e+01	   9.9908322e-01	   9.9944837e-01	   9.9942763e-01	   9.9949394e-01	   9.9951765e-01	   9.9957403e-01	
   4.9215976e+01	   9.9908329e-01	   9.9944844e-01	   9.9942770e-01	   9.9949401e-01	   9.9951772e-01	   9.9957410e-01	
   4.9260355e+01	   9.9908336e-01	   9.9944852e-01	   9.9942777e-01	   9.9949408e-01	   9.9951779e-01	   9.9957417e-01	
   4.9304734e+01	   9.9908343e-01	   9.9944858e-01	   9.9942784e-01	   9.9949415e-01	   9.9951786e-01	   9.9957424e-01	
   4.9349112e+01	   9.9908350e-01	   9.9944865e-01	   9.9942791e-01	   9.9949422e-01	   9.9951793e-01	   9.9957431e-01	
   4.9393491e+01	   9.9908356e-01	   9.9944872e-01	   9.9942798e-01	   9.9949429e-01	   9.9951800e-01	   9.9957438e-01	
   4.9437870e+01	   9.9908363e-01	   9.9944878e-01	   9.9942804e-01	   9.9949435e-01	   9.9951806e-01	   9.9957444e-01	
   4.9482249e+01	   9.9908369e-01	   9.9944885e-01	   9.9942810e-01	   9.9949441e-01	   9.9951813e-01	   9.9957451e-01	
   4.9526627e+01	   9.9908375e-01	   9.9944891e-01	   9.9942817e-01	   9.9949448e-01	   9.9951819e-01	   9.9957457e-01	
   4.9571006e+01	   9.9908381e-01	   9.9944897e-01	   9.9942823e-01	   9.9949454e-01	   9.9951825e-01	   9.9957463e-01	
   4.9615385e+01	   9.9908387e-01	   9.9944903e-01	   9.9942828e-01	   9.9949460e-01	   9.9951831e-01	   9.9957469e-01	
   4.9659763e+01	   9.9908393e-01	   9.9944908e-01	   9.9942834e-01	   9.9949465e-01	   9.9951836e-01	   9.9957475e-01	
   4.9704142e+01	   9.9908398e-01	   9.9944914e-01	   9.9942840e-01	   9.9949471e-01	   9.9951842e-01	   9.9957480e-01	
   4.9748521e+01	   9.9908404e-01	   9.9944919e-01	   9.9942845e-01	   9.9949476e-01	   9.9951847e-01	   9.9957486e-01	
   4.9792899e+01	   9.9908409e-01	   9.9944925e-01	   9.9942851e-01	   9.9949482e-01	   9.9951853e-01	   9.9957491e-01	
   4.9837278e+01	   9.9908414e-01	   9.9944930e-01	   9.9942856e-01	   9.9949487e-01	   9.9951858e-01	   9.9957496e-01	
   4.9881657e+01	   9.9908419e-01	   9.9944935e-01	   9.9942861e-01	   9.9949492e-01	   9.9951863e-01	   9.9957502e-01	
   4.9926036e+01	   9.9908424e-01	   9.9944940e-01	   9.9942866e-01	   9.9949497e-01	   9.9951868e-01	   9.9957507e-01	
   4.9970414e+01	   9.9908428e-01	   9.9944945e-01	   9.9942870e-01	   9.9949501e-01	   9.9951873e-01	   9.9957511e-01	
   5.0014793e+01	   9.9908433e-01	   9.9944949e-01	   9.9942875e-01	   9.9949506e-01	   9.9951877e-01	   9.9957516e-01	
   5.0059172e+01	   9.9908437e-01	   9.9944954e-01	   9.9942880e-01	   9.9949511e-01	   9.9951882e-01	   9.9957521e-01	
   5.0103550e+01	   9.9908442e-01	   9.9944958e-01	   9.9942884e-01	   9.9949515e-01	   9.9951886e-01	   9.9957525e-01	
   5.0147929e+01	   9.9908446e-01	   9.9944962e-01	   9.9942888e-01	   9.9949519e-01	   9.9951890e-01	   9.9957529e-01	
   5.0192308e+01	   9.9908450e-01	   9.9944966e-01	   9.9942892e-01	   9.9949523e-01	   9.9951894e-01	   9.9957533e-01	
   5.0236686e+01	   9.9908454e-01	   9.9944970e-01	   9.9942896e-01	   9.9949527e-01	   9.9951898e-01	   9.9957537e-01	
   5.0281065e+01	   9.9908458e-01	   9.9944974e-01	   9.9942900e-01	   9.9949531e-01	   9.9951902e-01	   9.9957541e-01	
   5.0325444e+01	   9.9908461e-01	   9.9944978e-01	   9.9942904e-01	   9.9949535e-01	   9.9951906e-01	   9.9957545e-01	
   5.0369822e+01	   9.9908465e-01	   9.9944981e-01	   9.9942907e-01	   9.9949538e-01	   9.9951909e-01	   9.9957549e-01	
   5.0414201e+01	   9.9908468e-01	   9.9944985e-01	   9.9942910e-01	   9.9949542e-01	   9.9951913e-01	   9.9957552e-01	
   5.0458580e+01	   9.9908471e-01	   9.9944988e-01	   9.9942914e-01	   9.9949545e-01	   9.9951916e-01	   9.9957555e-01	
   5.0502959e+01	   9.9908475e-01	   9.9944991e-01	   9.9942917e-01	   9.9949548e-01	   9.9951919e-01	   9.9957559e-01	
   5.0547337e+01	   9.9908477e-01	   9.9944994e-01	   9.9942920e-01	   9.9949551e-01	   9.9951922e-01	   9.9957562e-01	
   5.0591716e+01	   9.9908480e-01	   9.9944997e-01	   9.9942923e-01	   9.9949554e-01	   9.9951925e-01	   9.9957565e-01	
   5.0636095e+01	   9.9908483e-01	   9.9945000e-01	   9.9942926e-01	   9.9949557e-01	   9.9951928e-01	   9.9957568e-01	
   5.0680473e+01	   9.9908486e-01	   9.9945002e-01	   9.9942928e-01	   9.9949559e-01	   9.9951931e-01	   9.9957570e-01	
   5.0724852e+01	   9.9908488e-01	   9.9945005e-01	   9.9942931e-01	   9.9949562e-01	   9.9951933e-01	   9.9957573e-01	
   5.0769231e+01	   9.9908490e-01	   9.9945007e-01	   9.9942933e-01	   9.9949564e-01	   9.9951936e-01	   9.9957575e-01	
   5.0813609e+01	   9.9908493e-01	   9.9945010e-01	   9.9942935e-01	   9.9949567e-01	   9.9951938e-01	   9.9957578e-01	
   5.0857988e+01	   9.9908495e-01	   9.9945012e-01	   9.9942938e-01	   9.9949569e-01	   9.9951940e-01	   9.9957580e-01	
   5.0902367e+01	   9.9908497e-01	   9.9945014e-01	   9.9942940e-01	   9.9949571e-01	   9.9951942e-01	   9.9957582e-01	
   5.0946746e+01	   9.9908498e-01	   9.9945016e-01	   9.9942941e-01	   9.9949573e-01	   9.9951944e-01	   9.9957584e-01	
   5.0991124e+01	   9.9908500e-01	   9.9945017e-01	   9.9942943e-01	   9.9949575e-01	   9.9951946e-01	   9.9957586e-01	
   5.1035503e+01	   9.9908502e-01	   9.9945019e-01	   9.9942945e-01	   9.9949576e-01	   9.9951948e-01	   9.9957588e-01	
   5.1079882e+01	   9.9908503e-01	   9.9945021e-01	   9.9942946e-01	   9.9949578e-01	   9.9951949e-01	   9.9957589e-01	
   5.1124260e+01	   9.9908504e-01	   9.9945022e-01	   9.9942948e-01	   9.9949579e-01	   9.9951951e-01	   9.9957591e-01	
   5.1168639e+01	   9.9908506e-01	   9.9945023e-01	   9.9942949e-01	   9.9949581e-01	   9.9951952e-01	   9.9957592e-01	
   5.1213018e+01	   9.9908507e-01	   9.9945025e-01	   9.9942950e-01	   9.9949582e-01	   9.9951953e-01	   9.9957593e-01	
   5.1257396e+01	   9.9908508e-01	   9.9945026e-01	   9.9942951e-01	   9.9949583e-01	   9.9951954e-01	   9.9957595e-01	
   5.1301775e+01	   9.9908509e-01	   9.9945027e-01	   9.9942952e-01	   9.9949584e-01	   9.9951955e-01	   9.9957596e-01	
   5.1346154e+01	   9.9908509e-01	   9.9945028e-01	   9.9942953e-01	   9.9949585e-01	   9.9951956e-01	   9.9957597e-01	
   5.1390533e+01	   9.9908510e-01	   9.9945028e-01	   9.9942954e-01	   9.9949586e-01	   9.9951957e-01	   9.9957598e-01	
   5.1434911e+01	   9.9908511e-01	   9.9945029e-01	   9.9942955e-01	   9.9949586e-01	   9.9951958e-01	   9.9957598e-01	
   5.1479290e+01	   9.9908511e-01	   9.9945030e-01	   9.9942955e-01	   9.9949587e-01	   9.9951958e-01	   9.9957599e-01	
   5.1523669e+01	   9.9908511e-01	   9.9945030e-01	   9.9942956e-01	   9.9949587e-01	   9.9951959e-01	   9.9957599e-01	
   5.1568047e+01	   9.9908512e-01	   9.9945030e-01	   9.9942956e-01	   9.9949588e-01	   9.9951959e-01	   9.9957600e-01	
   5.1612426e+01	   9.9908512e-01	   9.9945031e-01	   9.9942957e-01	   9.9949588e-01	   9.9951960e-01	   9.9957600e-01	
   5.1656805e+01	   9.9908512e-01	   9.9945031e-01	   9.9942957e-01	   9.9949588e-01	   9.9951960e-01	   9.9957600e-01	
   5.1701183e+01	   9.9908512e-01	   9.9945031e-01	   9.9942957e-01	   9.9949588e-01	   9.9951960e-01	   9.9957600e-01	
   5.1745562e+01	   9.9908512e-01	   9.9945031e-01	   9.9942957e-01	   9.9949588e-01	   9.9951960e-01	   9.9957600e-01	
   5.1789941e+01	   9.9908512e-01	   9.9945031e-01	   9.9942956e-01	   9.9949588e-01	   9.9951960e-01	   9.9957600e-01	
   5.1834320e+01	   9.9908511e-01	   9.9945030e-01	   9.9942956e-01	   9.9949588e-01	   9.9951959e-01	   9.9957600e-01	
   5.1878698e+01	   9.9908511e-01	   9.9945030e-01	   9.9942956e-01	   9.9949587e-01	   9.9951959e-01	   9.9957600e-01	
   5.1923077e+01	   9.9908511e-01	   9.9945030e-01	   9.9942956e-01	   9.9949587e-01	   9.9951959e-01	   9.9957600e-01	
   5.1967456e+01	   9.9908510e-01	   9.9945029e-01	   9.9942955e-01	   9.9949587e-01	   9.9951958e-01	   9.9957599e-01	
   5.2011834e+01	   9.9908510e-01	   9.9945029e-01	   9.9942955e-01	   9.9949586e-01	   9.9951958e-01	   9.9957599e-01	
   5.2056213e+01	   9.9908509e-01	   9.9945028e-01	   9.9942954e-01	   9.9949585e-01	   9.9951957e-01	   9.9957598e-01	
   5.2100592e+01	   9.9908508e-01	   9.9945027e-01	   9.9942953e-01	   9.9949584e-01	   9.9951956e-01	   9.9957597e-01	
   5.2144970e+01	   9.9908507e-01	   9.9945026e-01	   9.9942952e-01	   9.9949584e-01	   9.9951955e-01	   9.9957597e-01	
   5.2189349e+01	   9.9908506e-01	   9.9945025e-01	   9.9942951e-01	   9.9949583e-01	   9.9951955e-01	   9.9957596e-01	
   5.2233728e+01	   9.9908505e-01	   9.9945024e-01	   9.9942950e-01	   9.9949582e-01	   9.9951954e-01	   9.9957595e-01	
   5.2278107e+01	   9.9908504e-01	   9.9945023e-01	   9.9942949e-01	   9.9949581e-01	   9.9951952e-01	   9.9957594e-01	
   5.2322485e+01	   9.9908503e-01	   9.9945022e-01	   9.9942948e-01	   9.9949579e-01	   9.9951951e-01	   9.9957593e-01	
   5.2366864e+01	   9.9908501e-01	   9.9945021e-01	   9.9942947e-01	   9.9949578e-01	   9.9951950e-01	   9.9957591e-01	
   5.2411243e+01	   9.9908500e-01	   9.9945019e-01	   9.9942945e-01	   9.9949577e-01	   9.9951949e-01	   9.9957590e-01	
   5.2455621e+01	   9.9908499e-01	   9.9945018e-01	   9.9942944e-01	   9.9949575e-01	   9.9951947e-01	   9.9957589e-01	
   5.2500000e+01	   9.9908497e-01	   9.9945016e-01	   9.9942942e-01	   9.9949574e-01	   9.9951946e-01	   9.9957587e-01	
   5.2544379e+01	   9.9908495e-01	   9.9945015e-01	   9.9942941e-01	   9.9949572e-01	   9.9951944e-01	   9.9957586e-01	
   5.2588757e+01	   9.9908494e-01	   9.9945013e-01	   9.9942939e-01	   9.9949571e-01	   9.9951943e-01	   9.9957584e-01	
   5.2633136e+01	   9.9908492e-01	   9.9945011e-01	   9.9942937e-01	   9.9949569e-01	   9.9951941e-01	   9.9957583e-01	
   5.2677515e+01	   9.9908490e-01	   9.9945010e-01	   9.9942935e-01	   9.9949567e-01	   9.9951939e-01	   9.9957581e-01	
   5.2721893e+01	   9.9908488e-01	   9.9945008e-01	   9.9942934e-01	   9.9949565e-01	   9.9951937e-01	   9.9957579e-01	
   5.2766272e+01	   9.9908486e-01	   9.9945006e-01	   9.9942932e-01	   9.9949563e-01	   9.9951935e-01	   9.9957577e-01	
   5.2810651e+01	   9.9908484e-01	   9.9945004e-01	   9.9942930e-01	   9.9949561e-01	   9.9951933e-01	   9.9957575e-01	
   5.2855030e+01	   9.9908481e-01	   9.9945002e-01	   9.9942927e-01	   9.9949559e-01	   9.9951931e-01	   9.9957573e-01	
   5.2899408e+01	   9.9908479e-01	   9.9944999e-01	   9.9942925e-01	   9.9949557e-01	   9.9951929e-01	   9.9957571e-01	
   5.2943787e+01	   9.9908477e-01	   9.9944997e-01	   9.9942923e-01	   9.9949555e-01	   9.9951927e-01	   9.9957569e-01	
   5.2988166e+01	   9.9908474e-01	   9.9944995e-01	   9.9942921e-01	   9.9949552e-01	   9.9951924e-01	   9.9957567e-01	
   5.3032544e+01	   9.9908472e-01	   9.9944993e-01	   9.9942918e-01	   9.9949550e-01	   9.9951922e-01	   9.9957564e-01	
   5.3076923e+01	   9.9908469e-01	   9.9944990e-01	   9.9942916e-01	   9.9949548e-01	   9.9951920e-01	   9.9957562e-01	
   5.3121302e+01	   9.9908467e-01	   9.9944988e-01	   9.9942913e-01	   9.9949545e-01	   9.9951917e-01	   9.9957560e-01	
   5.3165680e+01	   9.9908464e-01	   9.9944985e-01	   9.9942911e-01	   9.9949543e-01	   9.9951915e-01	   9.9957557e-01	
   5.3210059e+01	   9.9908462e-01	   9.9944982e-01	   9.9942908e-01	   9.9949540e-01	   9.9951912e-01	   9.9957555e-01	
   5.3254438e+01	   9.9908459e-01	   9.9944980e-01	   9.9942906e-01	   9.9949537e-01	   9.9951909e-01	   9.9957552e-01	
   5.3298817e+01	   9.9908456e-01	   9.9944977e-01	   9.9942903e-01	   9.9949535e-01	   9.9951907e-01	   9.9957549e-01	
   5.3343195e+01	   9.9908453e-01	   9.9944974e-01	   9.9942900e-01	   9.9949532e-01	   9.9951904e-01	   9.9957547e-01	
   5.3387574e+01	   9.9908450e-01	   9.9944971e-01	   9.9942897e-01	   9.9949529e-01	   9.9951901e-01	   9.9957544e-01	
   5.3431953e+01	   9.9908447e-01	   9.9944969e-01	   9.9942894e-01	   9.9949526e-01	   9.9951898e-01	   9.9957541e-01	
   5.3476331e+01	   9.9908444e-01	   9.9944966e-01	   9.9942891e-01	   9.9949523e-01	   9.9951895e-01	   9.9957538e-01	
   5.3520710e+01	   9.9908441e-01	   9.9944963e-01	   9.9942888e-01	   9.9949520e-01	   9.9951892e-01	   9.9957535e-01	
   5.3565089e+01	   9.9908438e-01	   9.9944959e-01	   9.9942885e-01	   9.9949517e-01	   9.9951889e-01	   9.9957532e-01	
   5.3609467e+01	   9.9908435e-01	   9.9944956e-01	   9.9942882e-01	   9.9949514e-01	   9.9951886e-01	   9.9957529e-01	
   5.3653846e+01	   9.9908432e-01	   9.9944953e-01	   9.9942879e-01	   9.9949511e-01	   9.9951883e-01	   9.9957526e-01	
   5.3698225e+01	   9.9908428e-01	   9.9944950e-01	   9.9942876e-01	   9.9949508e-01	   9.9951880e-01	   9.9957523e-01	
   5.3742604e+01	   9.9908425e-01	   9.9944947e-01	   9.9942872e-01	   9.9949504e-01	   9.9951877e-01	   9.9957520e-01	
   5.3786982e+01	   9.9908421e-01	   9.9944943e-01	   9.9942869e-01	   9.9949501e-01	   9.9951873e-01	   9.9957517e-01	
   5.3831361e+01	   9.9908418e-01	   9.9944940e-01	   9.9942866e-01	   9.9949498e-01	   9.9951870e-01	   9.9957513e-01	
   5.3875740e+01	   9.9908414e-01	   9.9944936e-01	   9.9942862e-01	   9.9949494e-01	   9.9951867e-01	   9.9957510e-01	
   5.3920118e+01	   9.9908411e-01	   9.9944933e-01	   9.9942859e-01	   9.9949491e-01	   9.9951863e-01	   9.9957507e-01	
   5.3964497e+01	   9.9908407e-01	   9.9944929e-01	   9.9942855e-01	   9.9949487e-01	   9.9951860e-01	   9.9957503e-01	
   5.4008876e+01	   9.9908403e-01	   9.9944926e-01	   9.9942852e-01	   9.9949484e-01	   9.9951856e-01	   9.9957500e-01	
   5.4053254e+01	   9.9908400e-01	   9.9944922e-01	   9.9942848e-01	   9.9949480e-01	   9.9951852e-01	   9.9957496e-01	
   5.4097633e+01	   9.9908396e-01	   9.9944918e-01	   9.9942844e-01	   9.9949476e-01	   9.9951849e-01	   9.9957492e-01	
   5.4142012e+01	   9.9908392e-01	   9.9944915e-01	   9.9942840e-01	   9.9949473e-01	   9.9951845e-01	   9.9957489e-01	
   5.4186391e+01	   9.9908388e-01	   9.9944911e-01	   9.9942837e-01	   9.9949469e-01	   9.9951841e-01	   9.9957485e-01	
   5.4230769e+01	   9.9908384e-01	   9.9944907e-01	   9.9942833e-01	   9.9949465e-01	   9.9951838e-01	   9.9957481e-01	
   5.4275148e+01	   9.9908380e-01	   9.9944903e-01	   9.9942829e-01	   9.9949461e-01	   9.9951834e-01	   9.9957478e-01	
   5.4319527e+01	   9.9908376e-01	   9.9944899e-01	   9.9942825e-01	   9.9949457e-01	   9.9951830e-01	   9.9957474e-01	
   5.4363905e+01	   9.9908372e-01	   9.9944895e-01	   9.9942821e-01	   9.9949453e-01	   9.9951826e-01	   9.9957470e-01	
   5.4408284e+01	   9.9908368e-01	   9.9944891e-01	   9.9942817e-01	   9.9949449e-01	   9.9951822e-01	   9.9957466e-01	
   5.4452663e+01	   9.9908364e-01	   9.9944887e-01	   9.9942813e-01	   9.9949445e-01	   9.9951818e-01	   9.9957462e-01	
   5.4497041e+01	   9.9908359e-01	   9.9944883e-01	   9.9942809e-01	   9.9949441e-01	   9.9951814e-01	   9.9957458e-01	
   5.4541420e+01	   9.9908355e-01	   9.9944879e-01	   9.9942804e-01	   9.9949437e-01	   9.9951809e-01	   9.9957454e-01	
   5.4585799e+01	   9.9908351e-01	   9.9944875e-01	   9.9942800e-01	   9.9949433e-01	   9.9951805e-01	   9.9957450e-01	
   5.4630178e+01	   9.9908346e-01	   9.9944870e-01	   9.9942796e-01	   9.9949428e-01	   9.9951801e-01	   9.9957445e-01	
   5.4674556e+01	   9.9908342e-01	   9.9944866e-01	   9.9942792e-01	   9.9949424e-01	   9.9951797e-01	   9.9957441e-01	
   5.4718935e+01	   9.9908337e-01	   9.9944862e-01	   9.9942787e-01	   9.9949420e-01	   9.9951792e-01	   9.9957437e-01	
   5.4763314e+01	   9.9908333e-01	   9.9944857e-01	   9.9942783e-01	   9.9949415e-01	   9.9951788e-01	   9.9957432e-01	
   5.4807692e+01	   9.9908328e-01	   9.9944853e-01	   9.9942778e-01	   9.9949411e-01	   9.9951783e-01	   9.9957428e-01	
   5.4852071e+01	   9.9908324e-01	   9.9944848e-01	   9.9942774e-01	   9.9949406e-01	   9.9951779e-01	   9.9957424e-01	
   5.4896450e+01	   9.9908319e-01	   9.9944843e-01	   9.9942769e-01	   9.9949402e-01	   9.9951774e-01	   9.9957419e-01	
   5.4940828e+01	   9.9908314e-01	   9.9944839e-01	   9.9942764e-01	   9.9949397e-01	   9.9951770e-01	   9.9957415e-01	
   5.4985207e+01	   9.9908309e-01	   9.9944834e-01	   9.9942760e-01	   9.9949392e-01	   9.9951765e-01	   9.9957410e-01	
   5.5029586e+01	   9.9908305e-01	   9.9944829e-01	   9.9942755e-01	   9.9949388e-01	   9.9951760e-01	   9.9957405e-01	
   5.5073964e+01	   9.9908300e-01	   9.9944825e-01	   9.9942750e-01	   9.9949383e-01	   9.9951756e-01	   9.9957401e-01	
   5.5118343e+01	   9.9908295e-01	   9.9944820e-01	   9.9942745e-01	   9.9949378e-01	   9.9951751e-01	   9.9957396e-01	
   5.5162722e+01	   9.9908290e-01	   9.9944815e-01	   9.9942741e-01	   9.9949373e-01	   9.9951746e-01	   9.9957391e-01	
   5.5207101e+01	   9.9908285e-01	   9.9944810e-01	   9.9942736e-01	   9.9949368e-01	   9.9951741e-01	   9.9957386e-01	
   5.5251479e+01	   9.9908280e-01	   9.9944805e-01	   9.9942731e-01	   9.9949363e-01	   9.9951736e-01	   9.9957381e-01	
   5.5295858e+01	   9.9908275e-01	   9.9944800e-01	   9.9942726e-01	   9.9949358e-01	   9.9951731e-01	   9.9957377e-01	
   5.5340237e+01	   9.9908269e-01	   9.9944795e-01	   9.9942720e-01	   9.9949353e-01	   9.9951726e-01	   9.9957372e-01	
   5.5384615e+01	   9.9908264e-01	   9.9944790e-01	   9.9942715e-01	   9.9949348e-01	   9.9951721e-01	   9.9957367e-01	
   5.5428994e+01	   9.9908259e-01	   9.9944785e-01	   9.9942710e-01	   9.9949343e-01	   9.9951716e-01	   9.9957362e-01	
   5.5473373e+01	   9.9908254e-01	   9.9944779e-01	   9.9942705e-01	   9.9949338e-01	   9.9951711e-01	   9.9957356e-01	
   5.5517751e+01	   9.9908248e-01	   9.9944774e-01	   9.9942700e-01	   9.9949333e-01	   9.9951706e-01	   9.9957351e-01	
   5.5562130e+01	   9.9908243e-01	   9.9944769e-01	   9.9942694e-01	   9.9949327e-01	   9.9951700e-01	   9.9957346e-01	
   5.5606509e+01	   9.9908237e-01	   9.9944764e-01	   9.9942689e-01	   9.9949322e-01	   9.9951695e-01	   9.9957341e-01	
   5.5650888e+01	   9.9908232e-01	   9.9944758e-01	   9.9942684e-01	   9.9949317e-01	   9.9951690e-01	   9.9957336e-01	
   5.5695266e+01	   9.9908226e-01	   9.9944753e-01	   9.9942678e-01	   9.9949311e-01	   9.9951684e-01	   9.9957330e-01	
   5.5739645e+01	   9.9908221e-01	   9.9944747e-01	   9.9942673e-01	   9.9949306e-01	   9.9951679e-01	   9.9957325e-01	
   5.5784024e+01	   9.9908215e-01	   9.9944742e-01	   9.9942667e-01	   9.9949300e-01	   9.9951673e-01	   9.9957319e-01	
   5.5828402e+01	   9.9908209e-01	   9.9944736e-01	   9.9942662e-01	   9.9949295e-01	   9.9951668e-01	   9.9957314e-01	
   5.5872781e+01	   9.9908204e-01	   9.9944731e-01	   9.9942656e-01	   9.9949289e-01	   9.9951662e-01	   9.9957308e-01	
   5.5917160e+01	   9.9908198e-01	   9.9944725e-01	   9.9942650e-01	   9.9949283e-01	   9.9951657e-01	   9.9957303e-01	
   5.5961538e+01	   9.9908192e-01	   9.9944719e-01	   9.9942645e-01	   9.9949278e-01	   9.9951651e-01	   9.9957297e-01	
   5.6005917e+01	   9.9908186e-01	   9.9944713e-01	   9.9942639e-01	   9.9949272e-01	   9.9951645e-01	   9.9957292e-01	
   5.6050296e+01	   9.9908180e-01	   9.9944708e-01	   9.9942633e-01	   9.9949266e-01	   9.9951639e-01	   9.9957286e-01	
   5.6094675e+01	   9.9908174e-01	   9.9944702e-01	   9.9942627e-01	   9.9949260e-01	   9.9951634e-01	   9.9957280e-01	
   5.6139053e+01	   9.9908168e-01	   9.9944696e-01	   9.9942621e-01	   9.9949255e-01	   9.9951628e-01	   9.9957274e-01	
   5.6183432e+01	   9.9908162e-01	   9.9944690e-01	   9.9942615e-01	   9.9949249e-01	   9.9951622e-01	   9.9957269e-01	
   5.6227811e+01	   9.9908156e-01	   9.9944684e-01	   9.9942609e-01	   9.9949243e-01	   9.9951616e-01	   9.9957263e-01	
   5.6272189e+01	   9.9908150e-01	   9.9944678e-01	   9.9942603e-01	   9.9949237e-01	   9.9951610e-01	   9.9957257e-01	
   5.6316568e+01	   9.9908144e-01	   9.9944672e-01	   9.9942597e-01	   9.9949231e-01	   9.9951604e-01	   9.9957251e-01	
   5.6360947e+01	   9.9908138e-01	   9.9944666e-01	   9.9942591e-01	   9.9949225e-01	   9.9951598e-01	   9.9957245e-01	
   5.6405325e+01	   9.9908131e-01	   9.9944660e-01	   9.9942585e-01	   9.9949218e-01	   9.9951592e-01	   9.9957239e-01	
   5.6449704e+01	   9.9908125e-01	   9.9944654e-01	   9.9942579e-01	   9.9949212e-01	   9.9951586e-01	   9.9957233e-01	
   5.6494083e+01	   9.9908119e-01	   9.9944647e-01	   9.9942573e-01	   9.9949206e-01	   9.9951579e-01	   9.9957227e-01	
   5.6538462e+01	   9.9908112e-01	   9.9944641e-01	   9.9942566e-01	   9.9949200e-01	   9.9951573e-01	   9.9957221e-01	
   5.6582840e+01	   9.9908106e-01	   9.9944635e-01	   9.9942560e-01	   9.9949194e-01	   9.9951567e-01	   9.9957214e-01	
   5.6627219e+01	   9.9908099e-01	   9.9944628e-01	   9.9942554e-01	   9.9949187e-01	   9.9951561e-01	   9.9957208e-01	
   5.6671598e+01	   9.9908093e-01	   9.9944622e-01	   9.9942547e-01	   9.9949181e-01	   9.9951554e-01	   9.9957202e-01	
   5.6715976e+01	   9.9908086e-01	   9.9944616e-01	   9.9942541e-01	   9.9949174e-01	   9.9951548e-01	   9.9957196e-01	
   5.6760355e+01	   9.9908080e-01	   9.9944609e-01	   9.9942534e-01	   9.9949168e-01	   9.9951541e-01	   9.9957189e-01	
   5.6804734e+01	   9.9908073e-01	   9.9944603e-01	   9.9942528e-01	   9.9949161e-01	   9.9951535e-01	   9.9957183e-01	
   5.6849112e+01	   9.9908066e-01	   9.9944596e-01	   9.9942521e-01	   9.9949155e-01	   9.9951529e-01	   9.9957176e-01	
   5.6893491e+01	   9.9908060e-01	   9.9944589e-01	   9.9942515e-01	   9.9949148e-01	   9.9951522e-01	   9.9957170e-01	
   5.6937870e+01	   9.9908053e-01	   9.9944583e-01	   9.9942508e-01	   9.9949142e-01	   9.9951515e-01	   9.9957163e-01	
   5.6982249e+01	   9.9908046e-01	   9.9944576e-01	   9.9942501e-01	   9.9949135e-01	   9.9951509e-01	   9.9957157e-01	
   5.7026627e+01	   9.9908039e-01	   9.9944569e-01	   9.9942495e-01	   9.9949128e-01	   9.9951502e-01	   9.9957150e-01	
   5.7071006e+01	   9.9908032e-01	   9.9944563e-01	   9.9942488e-01	   9.9949122e-01	   9.9951495e-01	   9.9957143e-01	
   5.7115385e+01	   9.9908026e-01	   9.9944556e-01	   9.9942481e-01	   9.9949115e-01	   9.9951489e-01	   9.9957137e-01	
   5.7159763e+01	   9.9908019e-01	   9.9944549e-01	   9.9942474e-01	   9.9949108e-01	   9.9951482e-01	   9.9957130e-01	
   5.7204142e+01	   9.9908012e-01	   9.9944542e-01	   9.9942467e-01	   9.9949101e-01	   9.9951475e-01	   9.9957123e-01	
   5.7248521e+01	   9.9908005e-01	   9.9944535e-01	   9.9942461e-01	   9.9949094e-01	   9.9951468e-01	   9.9957116e-01	
   5.7292899e+01	   9.9907997e-01	   9.9944528e-01	   9.9942454e-01	   9.9949087e-01	   9.9951461e-01	   9.9957110e-01	
   5.7337278e+01	   9.9907990e-01	   9.9944521e-01	   9.9942447e-01	   9.9949080e-01	   9.9951454e-01	   9.9957103e-01	
   5.7381657e+01	   9.9907983e-01	   9.9944514e-01	   9.9942440e-01	   9.9949073e-01	   9.9951447e-01	   9.9957096e-01	
   5.7426036e+01	   9.9907976e-01	   9.9944507e-01	   9.9942432e-01	   9.9949066e-01	   9.9951440e-01	   9.9957089e-01	
   5.7470414e+01	   9.9907969e-01	   9.9944500e-01	   9.9942425e-01	   9.9949059e-01	   9.9951433e-01	   9.9957082e-01	
   5.7514793e+01	   9.9907961e-01	   9.9944493e-01	   9.9942418e-01	   9.9949052e-01	   9.9951426e-01	   9.9957075e-01	
   5.7559172e+01	   9.9907954e-01	   9.9944486e-01	   9.9942411e-01	   9.9949045e-01	   9.9951419e-01	   9.9957068e-01	
   5.7603550e+01	   9.9907947e-01	   9.9944478e-01	   9.9942404e-01	   9.9949038e-01	   9.9951412e-01	   9.9957061e-01	
   5.7647929e+01	   9.9907939e-01	   9.9944471e-01	   9.9942396e-01	   9.9949030e-01	   9.9951404e-01	   9.9957053e-01	
   5.7692308e+01	   9.9907932e-01	   9.9944464e-01	   9.9942389e-01	   9.9949023e-01	   9.9951397e-01	   9.9957046e-01	
   5.7736686e+01	   9.9907925e-01	   9.9944457e-01	   9.9942382e-01	   9.9949016e-01	   9.9951390e-01	   9.9957039e-01	
   5.7781065e+01	   9.9907917e-01	   9.9944449e-01	   9.9942374e-01	   9.9949009e-01	   9.9951382e-01	   9.9957032e-01	
   5.7825444e+01	   9.9907910e-01	   9.9944442e-01	   9.9942367e-01	   9.9949001e-01	   9.9951375e-01	   9.9957024e-01	
   5.7869822e+01	   9.9907902e-01	   9.9944434e-01	   9.9942360e-01	   9.9948994e-01	   9.9951368e-01	   9.9957017e-01	
   5.7914201e+01	   9.9907894e-01	   9.9944427e-01	   9.9942352e-01	   9.9948986e-01	   9.9951360e-01	   9.9957010e-01	
   5.7958580e+01	   9.9907887e-01	   9.9944419e-01	   9.9942345e-01	   9.9948979e-01	   9.9951353e-01	   9.9957002e-01	
   5.8002959e+01	   9.9907879e-01	   9.9944412e-01	   9.9942337e-01	   9.9948971e-01	   9.9951345e-01	   9.9956995e-01	
   5.8047337e+01	   9.9907871e-01	   9.9944404e-01	   9.9942329e-01	   9.9948964e-01	   9.9951338e-01	   9.9956987e-01	
   5.8091716e+01	   9.9907864e-01	   9.9944397e-01	   9.9942322e-01	   9.9948956e-01	   9.9951330e-01	   9.9956980e-01	
   5.8136095e+01	   9.9907856e-01	   9.9944389e-01	   9.9942314e-01	   9.9948948e-01	   9.9951322e-01	   9.9956972e-01	
   5.8180473e+01	   9.9907848e-01	   9.9944381e-01	   9.9942306e-01	   9.9948941e-01	   9.9951315e-01	   9.9956965e-01	
   5.8224852e+01	   9.9907840e-01	   9.9944373e-01	   9.9942299e-01	   9.9948933e-01	   9.9951307e-01	   9.9956957e-01	
   5.8269231e+01	   9.9907832e-01	   9.9944366e-01	   9.9942291e-01	   9.9948925e-01	   9.9951299e-01	   9.9956949e-01	
   5.8313609e+01	   9.9907824e-01	   9.9944358e-01	   9.9942283e-01	   9.9948917e-01	   9.9951292e-01	   9.9956942e-01	
   5.8357988e+01	   9.9907816e-01	   9.9944350e-01	   9.9942275e-01	   9.9948910e-01	   9.9951284e-01	   9.9956934e-01	
   5.8402367e+01	   9.9907808e-01	   9.9944342e-01	   9.9942267e-01	   9.9948902e-01	   9.9951276e-01	   9.9956926e-01	
   5.8446746e+01	   9.9907800e-01	   9.9944334e-01	   9.9942259e-01	   9.9948894e-01	   9.9951268e-01	   9.9956918e-01	
   5.8491124e+01	   9.9907792e-01	   9.9944326e-01	   9.9942251e-01	   9.9948886e-01	   9.9951260e-01	   9.9956911e-01	
   5.8535503e+01	   9.9907784e-01	   9.9944318e-01	   9.9942243e-01	   9.9948878e-01	   9.9951252e-01	   9.9956903e-01	
   5.8579882e+01	   9.9907776e-01	   9.9944310e-01	   9.9942235e-01	   9.9948870e-01	   9.9951244e-01	   9.9956895e-01	
   5.8624260e+01	   9.9907768e-01	   9.9944302e-01	   9.9942227e-01	   9.9948862e-01	   9.9951236e-01	   9.9956887e-01	
   5.8668639e+01	   9.9907760e-01	   9.9944294e-01	   9.9942219e-01	   9.9948854e-01	   9.9951228e-01	   9.9956879e-01	
   5.8713018e+01	   9.9907751e-01	   9.9944286e-01	   9.9942211e-01	   9.9948846e-01	   9.9951220e-01	   9.9956871e-01	
   5.8757396e+01	   9.9907743e-01	   9.9944278e-01	   9.9942203e-01	   9.9948838e-01	   9.9951212e-01	   9.9956863e-01	
   5.8801775e+01	   9.9907735e-01	   9.9944270e-01	   9.9942195e-01	   9.9948830e-01	   9.9951204e-01	   9.9956855e-01	
   5.8846154e+01	   9.9907726e-01	   9.9944262e-01	   9.9942187e-01	   9.9948821e-01	   9.9951196e-01	   9.9956847e-01	
   5.8890533e+01	   9.9907718e-01	   9.9944253e-01	   9.9942178e-01	   9.9948813e-01	   9.9951188e-01	   9.9956838e-01	
   5.8934911e+01	   9.9907710e-01	   9.9944245e-01	   9.9942170e-01	   9.9948805e-01	   9.9951179e-01	   9.9956830e-01	
   5.8979290e+01	   9.9907701e-01	   9.9944237e-01	   9.9942162e-01	   9.9948797e-01	   9.9951171e-01	   9.9956822e-01	
   5.9023669e+01	   9.9907693e-01	   9.9944228e-01	   9.9942153e-01	   9.9948788e-01	   9.9951163e-01	   9.9956814e-01	
   5.9068047e+01	   9.9907684e-01	   9.9944220e-01	   9.9942145e-01	   9.9948780e-01	   9.9951154e-01	   9.9956806e-01	
   5.9112426e+01	   9.9907676e-01	   9.9944212e-01	   9.9942137e-01	   9.9948772e-01	   9.9951146e-01	   9.9956797e-01	
   5.9156805e+01	   9.9907667e-01	   9.9944203e-01	   9.9942128e-01	   9.9948763e-01	   9.9951138e-01	   9.9956789e-01	
   5.9201183e+01	   9.9907659e-01	   9.9944195e-01	   9.9942120e-01	   9.9948755e-01	   9.9951129e-01	   9.9956781e-01	
   5.9245562e+01	   9.9907650e-01	   9.9944186e-01	   9.9942111e-01	   9.9948746e-01	   9.9951121e-01	   9.9956772e-01	
   5.9289941e+01	   9.9907641e-01	   9.9944178e-01	   9.9942103e-01	   9.9948738e-01	   9.9951112e-01	   9.9956764e-01	
   5.9334320e+01	   9.9907633e-01	   9.9944169e-01	   9.9942094e-01	   9.9948729e-01	   9.9951104e-01	   9.9956755e-01	
   5.9378698e+01	   9.9907624e-01	   9.9944161e-01	   9.9942086e-01	   9.9948721e-01	   9.9951095e-01	   9.9956747e-01	
   5.9423077e+01	   9.9907615e-01	   9.9944152e-01	   9.9942077e-01	   9.9948712e-01	   9.9951087e-01	   9.9956738e-01	
   5.9467456e+01	   9.9907606e-01	   9.9944143e-01	   9.9942068e-01	   9.9948703e-01	   9.9951078e-01	   9.9956730e-01	
   5.9511834e+01	   9.9907598e-01	   9.9944135e-01	   9.9942060e-01	   9.9948695e-01	   9.9951069e-01	   9.9956721e-01	
   5.9556213e+01	   9.9907589e-01	   9.9944126e-01	   9.9942051e-01	   9.9948686e-01	   9.9951061e-01	   9.9956713e-01	
   5.9600592e+01	   9.9907580e-01	   9.9944117e-01	   9.9942042e-01	   9.9948677e-01	   9.9951052e-01	   9.9956704e-01	
   5.9644970e+01	   9.9907571e-01	   9.9944108e-01	   9.9942033e-01	   9.9948669e-01	   9.9951043e-01	   9.9956695e-01	
   5.9689349e+01	   9.9907562e-01	   9.9944100e-01	   9.9942025e-01	   9.9948660e-01	   9.9951035e-01	   9.9956687e-01	
   5.9733728e+01	   9.9907553e-01	   9.9944091e-01	   9.9942016e-01	   9.9948651e-01	   9.9951026e-01	   9.9956678e-01	
   5.9778107e+01	   9.9907544e-01	   9.9944082e-01	   9.9942007e-01	   9.9948642e-01	   9.9951017e-01	   9.9956669e-01	
   5.9822485e+01	   9.9907535e-01	   9.9944073e-01	   9.9941998e-01	   9.9948633e-01	   9.9951008e-01	   9.9956660e-01	
   5.9866864e+01	   9.9907526e-01	   9.9944064e-01	   9.9941989e-01	   9.9948624e-01	   9.9950999e-01	   9.9956652e-01	
   5.9911243e+01	   9.9907517e-01	   9.9944055e-01	   9.9941980e-01	   9.9948616e-01	   9.9950990e-01	   9.9956643e-01	
   5.9955621e+01	   9.9907508e-01	   9.9944046e-01	   9.9941971e-01	   9.9948607e-01	   9.9950981e-01	   9.9956634e-01	
   6.0000000e+01	   9.9907499e-01	   9.9944037e-01	   9.9941962e-01	   9.9948598e-01	   9.9950972e-01	   9.9956625e-01	


==> PlotData_coordinated/ACC_Generators.txt <==
   0.0000000e+00	   3.2450372e-15	  -3.7464473e-16	   2.4566207e-15	  -9.3274224e-16	   8.1400400e-16	   7.8640248e-16	
   4.4378698e-02	   8.7675827e-16	  -1.3409501e-15	   1.1372507e-15	  -1.0105548e-15	   7.8999287e-16	   7.2762355e-17	
   8.8757396e-02	   4.9003936e-16	   1.5069030e-18	   9.7726220e-16	  -9.7446239e-16	   9.1946824e-16	   1.8474705e-16	
   1.3313609e-01	   3.9160952e-16	   1.4981045e-15	   8.5475995e-16	  -8.9521398e-16	   9.4671881e-16	   3.2462568e-16	
   1.7751479e-01	   9.2864137e-16	   2.4208608e-15	   9.3209218e-16	   5.7000509e-17	  -4.4143160e-16	   4.4544341e-16	
   2.2189349e-01	   1.7385251e-15	   3.0187259e-15	   1.0351664e-15	   1.2565344e-15	  -2.2915827e-15	   5.3347743e-16	
   2.6627219e-01	   2.0177964e-15	   2.8225697e-15	   1.0315213e-15	   5.7362832e-16	  -2.0398734e-15	   3.6333289e-16	
   3.1065089e-01	   2.1749835e-15	   2.2167120e-15	   1.0062614e-15	  -1.2691647e-15	  -1.1354825e-15	  -6.0759943e-17	
   3.5502959e-01	   2.1944034e-15	   1.9268342e-15	   1.0008913e-15	  -1.6613384e-15	  -9.4282775e-16	  -1.5024247e-16	
   3.9940828e-01	   2.1589832e-15	   1.7731986e-15	   1.0011878e-15	  -1.6583120e-15	  -9.4288492e-16	  -1.4349285e-16	
   4.4378698e-01	   2.0926357e-15	   1.6613266e-15	   1.0023163e-15	  -1.6526431e-15	  -9.4310249e-16	  -1.3084977e-16	
   4.8816568e-01	   2.0004965e-15	   1.5830270e-15	   1.0048355e-15	  -1.6447704e-15	  -9.4358821e-16	  -1.1329186e-16	
   5.3254438e-01	   1.8877011e-15	   1.5301082e-15	   1.0093043e-15	  -1.6351328e-15	  -9.4444981e-16	  -9.1797732e-17	
   5.7692308e-01	   1.7593850e-15	   1.4943789e-15	   1.0162813e-15	  -1.6241691e-15	  -9.4579502e-16	  -6.7346003e-17	
   6.2130178e-01	   1.6206837e-15	   1.4676475e-15	   1.0263254e-15	  -1.6123181e-15	  -9.4773157e-16	  -4.0915294e-17	
   6.6568047e-01	   1.4767328e-15	   1.4417227e-15	   1.0399953e-15	  -1.6000185e-15	  -9.5036721e-16	  -1.3484223e-17	
   7.1005917e-01	   1.3326679e-15	   1.4084130e-15	   1.0578498e-15	  -1.5877092e-15	  -9.5380966e-16	   1.3968591e-17	
   7.5443787e-01	   1.1936243e-15	   1.3595271e-15	   1.0804477e-15	  -1.5758289e-15	  -9.5816667e-16	   4.0464531e-17	
   7.9881657e-01	   1.0647377e-15	   1.2868734e-15	   1.1083477e-15	  -1.5648164e-15	  -9.6354595e-16	   6.5024976e-17	
   8.4319527e-01	   9.5114354e-16	   1.1822605e-15	   1.1421086e-15	  -1.5551106e-15	  -9.7005526e-16	   8.6671309e-17	
   8.8757396e-01	   8.5797741e-16	   1.0374970e-15	   1.1822892e-15	  -1.5471502e-15	  -9.7780232e-16	   1.0442491e-16	
   9.3195266e-01	   7.9037481e-16	   8.4439143e-16	   1.2294482e-15	  -1.5413740e-15	  -9.8689487e-16	   1.1730716e-16	
   9.7633136e-01	   7.5347127e-16	   5.9475242e-16	   1.2841445e-15	  -1.5382209e-15	  -9.9744064e-16	   1.2433945e-16	
   1.0207101e+00	   1.8896778e-01	   3.3493887e-03	   3.6474377e-03	   8.3262159e-04	   5.3440919e-04	   2.0876173e-04	
   1.0650888e+00	   1.6387318e-01	   1.2558351e-02	   1.4630154e-02	   5.1300386e-03	   3.8909366e-03	   1.5732476e-03	
   1.1094675e+00	   1.4228881e-01	   1.8561183e-02	   2.3058776e-02	   9.3258024e-03	   7.6798331e-03	   3.1592448e-03	
   1.1538462e+00	   1.2384343e-01	   2.2625073e-02	   2.9618933e-02	   1.3050859e-02	   1.1362161e-02	   4.8440201e-03	
   1.1982249e+00	   1.0804289e-01	   2.5647090e-02	   3.4696776e-02	   1.6246326e-02	   1.4651812e-02	   6.5651803e-03	
   1.2426036e+00	   9.4474845e-02	   2.8161549e-02	   3.8504322e-02	   1.8976008e-02	   1.7424283e-02	   8.2876349e-03	
   1.2869822e+00	   8.2871510e-02	   3.0418529e-02	   4.1160931e-02	   2.1337632e-02	   1.9662930e-02	   9.9900518e-03	
   1.3313609e+00	   7.3097978e-02	   3.2476733e-02	   4.2737106e-02	   2.3419649e-02	   2.1415120e-02	   1.1657168e-02	
   1.3757396e+00	   6.5074691e-02	   3.4293036e-02	   4.3307834e-02	   2.5286568e-02	   2.2765139e-02	   1.3276706e-02	
   1.4201183e+00	   5.8738237e-02	   3.5785393e-02	   4.2998739e-02	   2.6976134e-02	   2.3807160e-02	   1.4837627e-02	
   1.4644970e+00	   5.3977382e-02	   3.6882703e-02	   4.1921391e-02	   2.8505753e-02	   2.4633603e-02	   1.6330754e-02	
   1.5088757e+00	   5.0610683e-02	   3.7551585e-02	   4.0266419e-02	   2.9879224e-02	   2.5325444e-02	   1.7748899e-02	
   1.5532544e+00	   4.8384207e-02	   3.7787720e-02	   3.8247676e-02	   3.1094719e-02	   2.5947072e-02	   1.9087829e-02	
   1.5976331e+00	   4.7004470e-02	   3.7686960e-02	   3.6068897e-02	   3.2150492e-02	   2.6541397e-02	   2.0345929e-02	
   1.6420118e+00	   4.6148489e-02	   3.7297015e-02	   3.3950082e-02	   3.3046017e-02	   2.7140506e-02	   2.1523380e-02	
   1.6863905e+00	   4.5510849e-02	   3.6722896e-02	   3.2070559e-02	   3.3784578e-02	   2.7760467e-02	   2.2621855e-02	
   1.7307692e+00	   4.4816069e-02	   3.6072109e-02	   3.0592026e-02	   3.4368339e-02	   2.8407177e-02	   2.3642611e-02	
   1.7751479e+00	   4.3880938e-02	   3.5426586e-02	   2.9593729e-02	   3.4807204e-02	   2.9076278e-02	   2.4588746e-02	
   1.8195266e+00	   4.2563243e-02	   3.4860010e-02	   2.9151966e-02	   3.5104505e-02	   2.9757387e-02	   2.5459678e-02	
   1.8639053e+00	   4.0828836e-02	   3.4418464e-02	   2.9184668e-02	   3.5265036e-02	   3.0432337e-02	   2.6255292e-02	
   1.9082840e+00	   3.8742838e-02	   3.4115827e-02	   2.9736525e-02	   3.5301301e-02	   3.1078422e-02	   2.6973659e-02	
   1.9526627e+00	   3.6452361e-02	   3.3937229e-02	   3.0635121e-02	   3.5207351e-02	   3.1670470e-02	   2.7611598e-02	
   1.9970414e+00	   3.4148059e-02	   3.3846430e-02	   3.1755817e-02	   3.4991225e-02	   3.2186616e-02	   2.8167188e-02	
   2.0414201e+00	   3.2059202e-02	   3.3794233e-02	   3.2944458e-02	   3.4669511e-02	   3.2600730e-02	   2.8635795e-02	
   2.0857988e+00	   3.0386497e-02	   3.3733321e-02	   3.4070658e-02	   3.4249585e-02	   3.2895912e-02	   2.9017038e-02	
   2.1301775e+00	   2.9318581e-02	   3.3626845e-02	   3.5015659e-02	   3.3750117e-02	   3.3053963e-02	   2.9313878e-02	
   2.1745562e+00	   2.8857671e-02	   3.3432218e-02	   3.5703944e-02	   3.3195142e-02	   3.3099782e-02	   2.9532527e-02	
   2.2189349e+00	   2.9175905e-02	   3.3141237e-02	   3.6069577e-02	   3.2616556e-02	   3.3014245e-02	   2.9678714e-02	
   2.2633136e+00	   3.0038564e-02	   3.2760720e-02	   3.6055034e-02	   3.2047633e-02	   3.2830636e-02	   2.9762248e-02	
   2.3076923e+00	   3.1491088e-02	   3.2310604e-02	   3.5836184e-02	   3.1520298e-02	   3.2559993e-02	   2.9793937e-02	
   2.3520710e+00	   3.3307314e-02	   3.1823525e-02	   3.5295194e-02	   3.1061959e-02	   3.2235816e-02	   2.9800106e-02	
   2.3964497e+00	   3.5274583e-02	   3.1343571e-02	   3.4592210e-02	   3.0695537e-02	   3.1892107e-02	   2.9782103e-02	
   2.4408284e+00	   3.7175507e-02	   3.0920768e-02	   3.3806063e-02	   3.0442735e-02	   3.1562549e-02	   2.9758219e-02	
   2.4852071e+00	   3.8833831e-02	   3.0594590e-02	   3.3011932e-02	   3.0325383e-02	   3.1273737e-02	   2.9739304e-02	
   2.5295858e+00	   4.0108458e-02	   3.0404004e-02	   3.2282352e-02	   3.0293398e-02	   3.1046569e-02	   2.9731084e-02	
   2.5739645e+00	   4.0980803e-02	   3.0354880e-02	   3.1665782e-02	   3.0379196e-02	   3.0886070e-02	   2.9740008e-02	
   2.6183432e+00	   4.1141812e-02	   3.0422789e-02	   3.1216372e-02	   3.0530061e-02	   3.0825470e-02	   2.9762294e-02	
   2.6627219e+00	   4.1125518e-02	   3.0643364e-02	   3.0951804e-02	   3.0739480e-02	   3.0813673e-02	   2.9801285e-02	
   2.7071006e+00	   4.0520834e-02	   3.0977665e-02	   3.0832637e-02	   3.0971191e-02	   3.0878470e-02	   2.9850515e-02	
   2.7514793e+00	   3.9699974e-02	   3.1370584e-02	   3.0880163e-02	   3.1191273e-02	   3.0979297e-02	   2.9902526e-02	
   2.7958580e+00	   3.8732385e-02	   3.1788211e-02	   3.1017318e-02	   3.1376049e-02	   3.1103437e-02	   2.9951431e-02	
   2.8402367e+00	   3.7755869e-02	   3.2189674e-02	   3.1257980e-02	   3.1509697e-02	   3.1226608e-02	   2.9991920e-02	
   2.8846154e+00	   3.6883995e-02	   3.2538247e-02	   3.1533522e-02	   3.1569800e-02	   3.1333294e-02	   3.0019629e-02	
   2.9289941e+00	   3.6257253e-02	   3.2781199e-02	   3.1821117e-02	   3.1587170e-02	   3.1384832e-02	   3.0029687e-02	
   2.9733728e+00	   3.5839547e-02	   3.2936915e-02	   3.2100398e-02	   3.1526871e-02	   3.1395025e-02	   3.0023728e-02	
   3.0177515e+00	   3.5772326e-02	   3.2958637e-02	   3.2345270e-02	   3.1431851e-02	   3.1384326e-02	   3.0010271e-02	
   3.0621302e+00	   3.5933980e-02	   3.2876112e-02	   3.2555838e-02	   3.1291405e-02	   3.1296238e-02	   2.9978709e-02	
   3.1065089e+00	   3.6257774e-02	   3.2722308e-02	   3.2720151e-02	   3.1146449e-02	   3.1182968e-02	   2.9943539e-02	
   3.1508876e+00	   3.6824890e-02	   3.2461858e-02	   3.2849033e-02	   3.1004801e-02	   3.1037809e-02	   2.9905877e-02	
   3.1952663e+00	   3.7429810e-02	   3.2174776e-02	   3.2943827e-02	   3.0886763e-02	   3.0887079e-02	   2.9872307e-02	
   3.2396450e+00	   3.8028923e-02	   3.1880747e-02	   3.3011670e-02	   3.0817128e-02	   3.0744580e-02	   2.9848432e-02	
   3.2840237e+00	   3.8568940e-02	   3.1603960e-02	   3.3063332e-02	   3.0793643e-02	   3.0617682e-02	   2.9834627e-02	
   3.3284024e+00	   3.8948921e-02	   3.1398432e-02	   3.3084854e-02	   3.0788921e-02	   3.0535267e-02	   2.9830399e-02	
   3.3727811e+00	   3.9207748e-02	   3.1247651e-02	   3.3088650e-02	   3.0846726e-02	   3.0486601e-02	   2.9839974e-02	
   3.4171598e+00	   3.9280167e-02	   3.1204752e-02	   3.3086708e-02	   3.0931426e-02	   3.0475108e-02	   2.9855300e-02	
   3.4615385e+00	   3.9218208e-02	   3.1246876e-02	   3.3041750e-02	   3.1041159e-02	   3.0511611e-02	   2.9879011e-02	
   3.5059172e+00	   3.9108172e-02	   3.1328452e-02	   3.2971857e-02	   3.1151784e-02	   3.0568617e-02	   2.9902517e-02	
   3.5502959e+00	   3.8892879e-02	   3.1514730e-02	   3.2861355e-02	   3.1259736e-02	   3.0659484e-02	   2.9925422e-02	
   3.5946746e+00	   3.8700831e-02	   3.1729846e-02	   3.2723893e-02	   3.1339221e-02	   3.0755316e-02	   2.9933722e-02	
   3.6390533e+00	   3.8534978e-02	   3.1971627e-02	   3.2551561e-02	   3.1400150e-02	   3.0853663e-02	   2.9936227e-02	
   3.6834320e+00	   3.8511988e-02	   3.2194335e-02	   3.2368641e-02	   3.1408647e-02	   3.0932442e-02	   2.9932561e-02	
   3.7278107e+00	   3.8554315e-02	   3.2401744e-02	   3.2174432e-02	   3.1397075e-02	   3.0999452e-02	   2.9908650e-02	
   3.7721893e+00	   3.8644313e-02	   3.2538715e-02	   3.2004603e-02	   3.1373029e-02	   3.1013819e-02	   2.9877768e-02	
   3.8165680e+00	   3.8897643e-02	   3.2638482e-02	   3.1845749e-02	   3.1308019e-02	   3.1011316e-02	   2.9835157e-02	
   3.8609467e+00	   3.9195507e-02	   3.2661329e-02	   3.1783709e-02	   3.1236436e-02	   3.1002375e-02	   2.9789061e-02	
   3.9053254e+00	   3.9539446e-02	   3.2619909e-02	   3.1766801e-02	   3.1160234e-02	   3.0946465e-02	   2.9739565e-02	
   3.9497041e+00	   3.9858795e-02	   3.2551812e-02	   3.1767654e-02	   3.1098221e-02	   3.0875284e-02	   2.9693466e-02	
   3.9940828e+00	   4.0156673e-02	   3.2422387e-02	   3.1887049e-02	   3.1045862e-02	   3.0794345e-02	   2.9651121e-02	
   4.0384615e+00	   4.0345156e-02	   3.2272017e-02	   3.2068189e-02	   3.1024939e-02	   3.0714588e-02	   2.9617523e-02	
   4.0828402e+00	   4.0442218e-02	   3.2116147e-02	   3.2303422e-02	   3.1030276e-02	   3.0639663e-02	   2.9591664e-02	
   4.1272189e+00	   4.0481716e-02	   3.1979045e-02	   3.2570990e-02	   3.1041791e-02	   3.0581569e-02	   2.9574855e-02	
   4.1715976e+00	   4.0404096e-02	   3.1862289e-02	   3.2849388e-02	   3.1079507e-02	   3.0540117e-02	   2.9566205e-02	
   4.2159763e+00	   4.0259740e-02	   3.1797455e-02	   3.3109299e-02	   3.1135286e-02	   3.0518608e-02	   2.9561078e-02	
   4.2603550e+00	   4.0081202e-02	   3.1799838e-02	   3.3336327e-02	   3.1192048e-02	   3.0523604e-02	   2.9559020e-02	
   4.3047337e+00	   3.9890439e-02	   3.1807714e-02	   3.3493564e-02	   3.1247224e-02	   3.0536509e-02	   2.9557221e-02	
   4.3491124e+00	   3.9746413e-02	   3.1858131e-02	   3.3529972e-02	   3.1291642e-02	   3.0562495e-02	   2.9551746e-02	
   4.3934911e+00	   3.9643676e-02	   3.1970358e-02	   3.3547305e-02	   3.1323694e-02	   3.0604170e-02	   2.9541318e-02	
   4.4378698e+00	   3.9656180e-02	   3.2088605e-02	   3.3500795e-02	   3.1325376e-02	   3.0644786e-02	   2.9525676e-02	
   4.4822485e+00	   3.9738817e-02	   3.2224394e-02	   3.3328537e-02	   3.1321819e-02	   3.0686339e-02	   2.9501427e-02	
   4.5266272e+00	   3.9875750e-02	   3.2347319e-02	   3.3132186e-02	   3.1310695e-02	   3.0719130e-02	   2.9473065e-02	
   4.5710059e+00	   4.0139460e-02	   3.2462320e-02	   3.2886561e-02	   3.1275651e-02	   3.0747143e-02	   2.9438538e-02	
   4.6153846e+00	   4.0432744e-02	   3.2536670e-02	   3.2651327e-02	   3.1239303e-02	   3.0754741e-02	   2.9403291e-02	
   4.6597633e+00	   4.0764837e-02	   3.2589639e-02	   3.2419969e-02	   3.1201032e-02	   3.0755494e-02	   2.9366915e-02	
   4.7041420e+00	   4.1073972e-02	   3.2605718e-02	   3.2256676e-02	   3.1174260e-02	   3.0755027e-02	   2.9334364e-02	
   4.7485207e+00	   4.1363721e-02	   3.2583249e-02	   3.2140350e-02	   3.1156501e-02	   3.0738539e-02	   2.9305363e-02	
   4.7928994e+00	   4.1570344e-02	   3.2545045e-02	   3.2090707e-02	   3.1149032e-02	   3.0714206e-02	   2.9282929e-02	
   4.8372781e+00	   4.1697933e-02	   3.2482492e-02	   3.2132993e-02	   3.1158928e-02	   3.0687800e-02	   2.9266856e-02	
   4.8816568e+00	   4.1775890e-02	   3.2402018e-02	   3.2224168e-02	   3.1179318e-02	   3.0658328e-02	   2.9255070e-02	
   4.9260355e+00	   4.1761884e-02	   3.2326588e-02	   3.2353719e-02	   3.1205253e-02	   3.0630271e-02	   2.9248857e-02	
   4.9704142e+00	   4.1679236e-02	   3.2250764e-02	   3.2558915e-02	   3.1241696e-02	   3.0602533e-02	   2.9245070e-02	
   5.0147929e+00	   4.1578385e-02	   3.2200568e-02	   3.2767431e-02	   3.1273077e-02	   3.0577843e-02	   2.9240154e-02	
   5.0591716e+00	   4.1434910e-02	   3.2164995e-02	   3.2985197e-02	   3.1302810e-02	   3.0555801e-02	   2.9233548e-02	
   5.1035503e+00	   4.1306175e-02	   3.2146970e-02	   3.3175292e-02	   3.1319675e-02	   3.0536655e-02	   2.9224399e-02	
   5.1479290e+00	   4.1229676e-02	   3.2158518e-02	   3.3323527e-02	   3.1316799e-02	   3.0520569e-02	   2.9208730e-02	
   5.1923077e+00	   4.1175718e-02	   3.2190186e-02	   3.3436516e-02	   3.1307513e-02	   3.0506813e-02	   2.9185069e-02	
   5.2366864e+00	   4.1181693e-02	   3.2230440e-02	   3.3451742e-02	   3.1290711e-02	   3.0495712e-02	   2.9156553e-02	
   5.2810651e+00	   4.1274699e-02	   3.2291060e-02	   3.3431429e-02	   3.1251764e-02	   3.0486166e-02	   2.9119539e-02	
   5.3254438e+00	   4.1403978e-02	   3.2352791e-02	   3.3397065e-02	   3.1207783e-02	   3.0479826e-02	   2.9079323e-02	
   5.3698225e+00	   4.1593201e-02	   3.2413562e-02	   3.3298625e-02	   3.1160312e-02	   3.0475577e-02	   2.9035788e-02	
   5.4142012e+00	   4.1823903e-02	   3.2466181e-02	   3.3157785e-02	   3.1115602e-02	   3.0473092e-02	   2.8991811e-02	
   5.4585799e+00	   4.2048057e-02	   3.2499794e-02	   3.3024463e-02	   3.1083799e-02	   3.0473923e-02	   2.8951799e-02	
   5.5029586e+00	   4.2278332e-02	   3.2525880e-02	   3.2884814e-02	   3.1057528e-02	   3.0477580e-02	   2.8914125e-02	
   5.5473373e+00	   4.2459182e-02	   3.2533420e-02	   3.2781717e-02	   3.1049697e-02	   3.0482359e-02	   2.8885220e-02	
   5.5917160e+00	   4.2617380e-02	   3.2522853e-02	   3.2699859e-02	   3.1059886e-02	   3.0490086e-02	   2.8861799e-02	
   5.6360947e+00	   4.2718005e-02	   3.2504011e-02	   3.2649355e-02	   3.1078713e-02	   3.0498759e-02	   2.8845334e-02	
   5.6804734e+00	   4.2723683e-02	   3.2479084e-02	   3.2654314e-02	   3.1106284e-02	   3.0505991e-02	   2.8838531e-02	
   5.7248521e+00	   4.2718103e-02	   3.2442893e-02	   3.2687793e-02	   3.1150022e-02	   3.0512763e-02	   2.8834419e-02	
   5.7692308e+00	   4.2706868e-02	   3.2410360e-02	   3.2733860e-02	   3.1191882e-02	   3.0514963e-02	   2.8832079e-02	
   5.8136095e+00	   4.2641393e-02	   3.2378449e-02	   3.2815275e-02	   3.1235733e-02	   3.0511298e-02	   2.8831045e-02	
   5.8579882e+00	   4.2559636e-02	   3.2356349e-02	   3.2914744e-02	   3.1268285e-02	   3.0503988e-02	   2.8829980e-02	
   5.9023669e+00	   4.2517437e-02	   3.2354515e-02	   3.3004738e-02	   3.1274537e-02	   3.0491710e-02	   2.8825383e-02	
   5.9467456e+00	   4.2486512e-02	   3.2354457e-02	   3.3094289e-02	   3.1277038e-02	   3.0468671e-02	   2.8812672e-02	
   5.9911243e+00	   4.2477608e-02	   3.2354821e-02	   3.3154876e-02	   3.1277108e-02	   3.0441825e-02	   2.8795930e-02	
   6.0355030e+00	   4.2526147e-02	   3.2369497e-02	   3.3196630e-02	   3.1252811e-02	   3.0409625e-02	   2.8771259e-02	
   6.0798817e+00	   4.2620674e-02	   3.2395722e-02	   3.3226888e-02	   3.1207773e-02	   3.0373416e-02	   2.8739137e-02	
   6.1242604e+00	   4.2728437e-02	   3.2420440e-02	   3.3235373e-02	   3.1161526e-02	   3.0339021e-02	   2.8704642e-02	
   6.1686391e+00	   4.2871820e-02	   3.2445253e-02	   3.3220149e-02	   3.1110274e-02	   3.0305051e-02	   2.8665694e-02	
   6.2130178e+00	   4.3045496e-02	   3.2469358e-02	   3.3191052e-02	   3.1054994e-02	   3.0272866e-02	   2.8623312e-02	
   6.2573964e+00	   4.3218016e-02	   3.2486394e-02	   3.3157118e-02	   3.1006052e-02	   3.0247079e-02	   2.8581786e-02	
   6.3017751e+00	   4.3379474e-02	   3.2493080e-02	   3.3114917e-02	   3.0968723e-02	   3.0229963e-02	   2.8542730e-02	
   6.3461538e+00	   4.3498691e-02	   3.2491479e-02	   3.3086802e-02	   3.0950677e-02	   3.0224693e-02	   2.8510646e-02	
   6.3905325e+00	   4.3574013e-02	   3.2481225e-02	   3.3072968e-02	   3.0950441e-02	   3.0227448e-02	   2.8485953e-02	
   6.4349112e+00	   4.3607812e-02	   3.2465874e-02	   3.3071929e-02	   3.0964140e-02	   3.0239003e-02	   2.8467631e-02	
   6.4792899e+00	   4.3608585e-02	   3.2448660e-02	   3.3078427e-02	   3.0989305e-02	   3.0255794e-02	   2.8454707e-02	
   6.5236686e+00	   4.3588037e-02	   3.2432196e-02	   3.3090519e-02	   3.1020787e-02	   3.0275099e-02	   2.8445669e-02	
   6.5680473e+00	   4.3558781e-02	   3.2418781e-02	   3.3103519e-02	   3.1053668e-02	   3.0293885e-02	   2.8438722e-02	
   6.6124260e+00	   4.3532913e-02	   3.2410032e-02	   3.3113807e-02	   3.1083337e-02	   3.0309326e-02	   2.8432049e-02	
   6.6568047e+00	   4.3521581e-02	   3.2407101e-02	   3.3118773e-02	   3.1106108e-02	   3.0319197e-02	   2.8424059e-02	
   6.7011834e+00	   4.3530722e-02	   3.2409547e-02	   3.3117283e-02	   3.1118934e-02	   3.0321360e-02	   2.8413477e-02	
   6.7455621e+00	   4.3566188e-02	   3.2417361e-02	   3.3109373e-02	   3.1121125e-02	   3.0315211e-02	   2.8399512e-02	
   6.7899408e+00	   4.3627380e-02	   3.2429051e-02	   3.3096875e-02	   3.1112202e-02	   3.0300674e-02	   2.8381858e-02	
   6.8343195e+00	   4.3710723e-02	   3.2442881e-02	   3.3082554e-02	   3.1093760e-02	   3.0278551e-02	   2.8360748e-02	
   6.8786982e+00	   4.3809463e-02	   3.2456917e-02	   3.3069812e-02	   3.1068322e-02	   3.0250503e-02	   2.8336878e-02	
   6.9230769e+00	   4.3916095e-02	   3.2469041e-02	   3.3066368e-02	   3.1038478e-02	   3.0218265e-02	   2.8311014e-02	
   6.9674556e+00	   4.4025898e-02	   3.2480008e-02	   3.3067282e-02	   3.1006451e-02	   3.0183802e-02	   2.8284096e-02	
   7.0118343e+00	   4.4125157e-02	   3.2486576e-02	   3.3068936e-02	   3.0977457e-02	   3.0151210e-02	   2.8257653e-02	
   7.0562130e+00	   4.4207545e-02	   3.2486311e-02	   3.3076860e-02	   3.0953338e-02	   3.0122044e-02	   2.8232517e-02	
   7.1005917e+00	   4.4283462e-02	   3.2483073e-02	   3.3102216e-02	   3.0930230e-02	   3.0093779e-02	   2.8207995e-02	
   7.1449704e+00	   4.4336598e-02	   3.2478213e-02	   3.3133908e-02	   3.0916885e-02	   3.0073159e-02	   2.8185376e-02	
   7.1893491e+00	   4.4361653e-02	   3.2470385e-02	   3.3166338e-02	   3.0916350e-02	   3.0062691e-02	   2.8165515e-02	
   7.2337278e+00	   4.4379840e-02	   3.2456853e-02	   3.3204759e-02	   3.0916994e-02	   3.0054855e-02	   2.8147505e-02	
   7.2781065e+00	   4.4388578e-02	   3.2442644e-02	   3.3238641e-02	   3.0918087e-02	   3.0051030e-02	   2.8130970e-02	
   7.3224852e+00	   4.4387002e-02	   3.2429438e-02	   3.3264391e-02	   3.0923733e-02	   3.0053943e-02	   2.8115970e-02	
   7.3668639e+00	   4.4382141e-02	   3.2415742e-02	   3.3287524e-02	   3.0937265e-02	   3.0063300e-02	   2.8102318e-02	
   7.4112426e+00	   4.4378864e-02	   3.2407836e-02	   3.3299227e-02	   3.0949567e-02	   3.0073913e-02	   2.8088527e-02	
   7.4556213e+00	   4.4387460e-02	   3.2406733e-02	   3.3294485e-02	   3.0956802e-02	   3.0084881e-02	   2.8073970e-02	
   7.5000000e+00	   4.4413767e-02	   3.2406097e-02	   3.3279660e-02	   3.0962919e-02	   3.0097074e-02	   2.8059068e-02	
   7.5443787e+00	   4.4448743e-02	   3.2405855e-02	   3.3260397e-02	   3.0965753e-02	   3.0103414e-02	   2.8043134e-02	
   7.5887574e+00	   4.4496698e-02	   3.2409622e-02	   3.3234581e-02	   3.0962480e-02	   3.0102519e-02	   2.8025724e-02	
   7.6331361e+00	   4.4566766e-02	   3.2420058e-02	   3.3198176e-02	   3.0952942e-02	   3.0099490e-02	   2.8007061e-02	
   7.6775148e+00	   4.4650223e-02	   3.2433716e-02	   3.3157813e-02	   3.0939467e-02	   3.0094505e-02	   2.7987370e-02	
   7.7218935e+00	   4.4740016e-02	   3.2447531e-02	   3.3119495e-02	   3.0923643e-02	   3.0086663e-02	   2.7966750e-02	
   7.7662722e+00	   4.4845981e-02	   3.2463186e-02	   3.3084375e-02	   3.0899579e-02	   3.0064439e-02	   2.7944588e-02	
   7.8106509e+00	   4.4941784e-02	   3.2475443e-02	   3.3064061e-02	   3.0877203e-02	   3.0039059e-02	   2.7923368e-02	
   7.8550296e+00	   4.5021682e-02	   3.2483426e-02	   3.3060673e-02	   3.0858200e-02	   3.0011600e-02	   2.7903755e-02	
   7.8994083e+00	   4.5081908e-02	   3.2486348e-02	   3.3073189e-02	   3.0844033e-02	   2.9984201e-02	   2.7886140e-02	
   7.9437870e+00	   4.5123269e-02	   3.2484575e-02	   3.3099583e-02	   3.0834674e-02	   2.9958391e-02	   2.7870503e-02	
   7.9881657e+00	   4.5139099e-02	   3.2479328e-02	   3.3136189e-02	   3.0833952e-02	   2.9936575e-02	   2.7856733e-02	
   8.0325444e+00	   4.5149009e-02	   3.2469989e-02	   3.3180360e-02	   3.0834434e-02	   2.9916083e-02	   2.7844069e-02	
   8.0769231e+00	   4.5154203e-02	   3.2458923e-02	   3.3224119e-02	   3.0835231e-02	   2.9901078e-02	   2.7831729e-02	
   8.1213018e+00	   4.5154491e-02	   3.2447702e-02	   3.3262891e-02	   3.0837297e-02	   2.9894350e-02	   2.7819239e-02	
   8.1656805e+00	   4.5153107e-02	   3.2434398e-02	   3.3304135e-02	   3.0843442e-02	   2.9889805e-02	   2.7807103e-02	
   8.2100592e+00	   4.5151695e-02	   3.2422103e-02	   3.3334369e-02	   3.0849372e-02	   2.9887059e-02	   2.7794467e-02	
   8.2544379e+00	   4.5153887e-02	   3.2413975e-02	   3.3340231e-02	   3.0850503e-02	   2.9887077e-02	   2.7780330e-02	
   8.2988166e+00	   4.5178363e-02	   3.2407295e-02	   3.3337668e-02	   3.0848443e-02	   2.9891589e-02	   2.7764524e-02	
   8.3431953e+00	   4.5219053e-02	   3.2402502e-02	   3.3332736e-02	   3.0844690e-02	   2.9897435e-02	   2.7747443e-02	
   8.3875740e+00	   4.5264781e-02	   3.2401340e-02	   3.3325113e-02	   3.0839634e-02	   2.9900702e-02	   2.7729403e-02	
   8.4319527e+00	   4.5327656e-02	   3.2404616e-02	   3.3298710e-02	   3.0828449e-02	   2.9902399e-02	   2.7709633e-02	
   8.4763314e+00	   4.5404415e-02	   3.2410667e-02	   3.3259336e-02	   3.0812604e-02	   2.9903610e-02	   2.7688919e-02	
   8.5207101e+00	   4.5481191e-02	   3.2417475e-02	   3.3222953e-02	   3.0796684e-02	   2.9903999e-02	   2.7668759e-02	
   8.5650888e+00	   4.5561783e-02	   3.2426731e-02	   3.3185899e-02	   3.0779517e-02	   2.9899231e-02	   2.7648754e-02	
   8.6094675e+00	   4.5643875e-02	   3.2437828e-02	   3.3150160e-02	   3.0761719e-02	   2.9888967e-02	   2.7629138e-02	
   8.6538462e+00	   4.5711372e-02	   3.2446859e-02	   3.3132573e-02	   3.0748317e-02	   2.9877035e-02	   2.7611612e-02	
   8.6982249e+00	   4.5764921e-02	   3.2453133e-02	   3.3133185e-02	   3.0739662e-02	   2.9863881e-02	   2.7596419e-02	
   8.7426036e+00	   4.5816767e-02	   3.2459070e-02	   3.3135527e-02	   3.0731827e-02	   2.9847427e-02	   2.7582301e-02	
   8.7869822e+00	   4.5859977e-02	   3.2463948e-02	   3.3139306e-02	   3.0725582e-02	   2.9829360e-02	   2.7569363e-02	
   8.8313609e+00	   4.5887497e-02	   3.2467024e-02	   3.3144338e-02	   3.0721730e-02	   2.9811392e-02	   2.7557720e-02	
   8.8757396e+00	   4.5893490e-02	   3.2467482e-02	   3.3151724e-02	   3.0721201e-02	   2.9794952e-02	   2.7547523e-02	
   8.9201183e+00	   4.5891247e-02	   3.2464109e-02	   3.3177102e-02	   3.0725655e-02	   2.9777697e-02	   2.7539062e-02	
   8.9644970e+00	   4.5887519e-02	   3.2457758e-02	   3.3216836e-02	   3.0733179e-02	   2.9760302e-02	   2.7531631e-02	
   9.0088757e+00	   4.5883803e-02	   3.2449806e-02	   3.3260209e-02	   3.0740946e-02	   2.9744847e-02	   2.7524279e-02	
   9.0532544e+00	   4.5881596e-02	   3.2441631e-02	   3.3296504e-02	   3.0746127e-02	   2.9733414e-02	   2.7516054e-02	
   9.0976331e+00	   4.5883230e-02	   3.2433148e-02	   3.3321380e-02	   3.0747567e-02	   2.9726366e-02	   2.7506400e-02	
   9.1420118e+00	   4.5891244e-02	   3.2422076e-02	   3.3345778e-02	   3.0748556e-02	   2.9720166e-02	   2.7495874e-02	
   9.1863905e+00	   4.5904563e-02	   3.2410569e-02	   3.3367192e-02	   3.0749305e-02	   2.9715106e-02	   2.7484391e-02	
   9.2307692e+00	   4.5921925e-02	   3.2401052e-02	   3.3382099e-02	   3.0749771e-02	   2.9711761e-02	   2.7471809e-02	
   9.2751479e+00	   4.5942215e-02	   3.2395921e-02	   3.3386968e-02	   3.0749858e-02	   2.9710700e-02	   2.7457974e-02	
   9.3195266e+00	   4.5980172e-02	   3.2393382e-02	   3.3378697e-02	   3.0743630e-02	   2.9711733e-02	   2.7441660e-02	
   9.3639053e+00	   4.6039310e-02	   3.2391277e-02	   3.3359950e-02	   3.0729658e-02	   2.9713843e-02	   2.7422979e-02	
   9.4082840e+00	   4.6109692e-02	   3.2389741e-02	   3.3335327e-02	   3.0711610e-02	   2.9716137e-02	   2.7403166e-02	
   9.4526627e+00	   4.6181380e-02	   3.2388905e-02	   3.3309433e-02	   3.0693151e-02	   2.9717722e-02	   2.7383459e-02	
   9.4970414e+00	   4.6247639e-02	   3.2389408e-02	   3.3284898e-02	   3.0676790e-02	   2.9717733e-02	   2.7364667e-02	
   9.5414201e+00	   4.6319586e-02	   3.2393891e-02	   3.3254499e-02	   3.0658512e-02	   2.9715902e-02	   2.7345297e-02	
   9.5857988e+00	   4.6393615e-02	   3.2401380e-02	   3.3221896e-02	   3.0639527e-02	   2.9712512e-02	   2.7325953e-02	
   9.6301775e+00	   4.6462803e-02	   3.2410282e-02	   3.3192921e-02	   3.0622240e-02	   2.9707863e-02	   2.7307687e-02	
   9.6745562e+00	   4.6520227e-02	   3.2419006e-02	   3.3173409e-02	   3.0609054e-02	   2.9702257e-02	   2.7291554e-02	
   9.7189349e+00	   4.6565870e-02	   3.2428170e-02	   3.3163172e-02	   3.0599627e-02	   2.9692031e-02	   2.7278011e-02	
   9.7633136e+00	   4.6586593e-02	   3.2435636e-02	   3.3164252e-02	   3.0598290e-02	   2.9678214e-02	   2.7268146e-02	
   9.8076923e+00	   4.6592529e-02	   3.2439699e-02	   3.3179632e-02	   3.0601819e-02	   2.9663105e-02	   2.7261397e-02	
   9.8520710e+00	   4.6580699e-02	   3.2440569e-02	   3.3205567e-02	   3.0612087e-02	   2.9647568e-02	   2.7257116e-02	
   9.8964497e+00	   4.6563574e-02	   3.2438977e-02	   3.3235262e-02	   3.0624630e-02	   2.9632772e-02	   2.7253776e-02	
   9.9408284e+00	   4.6546345e-02	   3.2434470e-02	   3.3265225e-02	   3.0637621e-02	   2.9619155e-02	   2.7250404e-02	
   9.9852071e+00	   4.6538408e-02	   3.2428478e-02	   3.3290219e-02	   3.0647901e-02	   2.9607319e-02	   2.7245575e-02	
   1.0029586e+01	   4.6542648e-02	   3.2421614e-02	   3.3308594e-02	   3.0653979e-02	   2.9597211e-02	   2.7238678e-02	
   1.0073964e+01	   4.6561714e-02	   3.2414471e-02	   3.3319201e-02	   3.0654617e-02	   2.9588783e-02	   2.7229308e-02	
   1.0118343e+01	   4.6595473e-02	   3.2407636e-02	   3.3321999e-02	   3.0649727e-02	   2.9581832e-02	   2.7217391e-02	
   1.0162722e+01	   4.6641703e-02	   3.2401615e-02	   3.3318430e-02	   3.0639653e-02	   2.9576083e-02	   2.7203210e-02	
   1.0207101e+01	   4.6696694e-02	   3.2396721e-02	   3.3310207e-02	   3.0625425e-02	   2.9571212e-02	   2.7187269e-02	
   1.0251479e+01	   4.6755985e-02	   3.2393077e-02	   3.3299631e-02	   3.0608573e-02	   2.9566908e-02	   2.7170286e-02	
   1.0295858e+01	   4.6814935e-02	   3.2390701e-02	   3.3288872e-02	   3.0590757e-02	   2.9562887e-02	   2.7153002e-02	
   1.0340237e+01	   4.6869563e-02	   3.2389498e-02	   3.3279727e-02	   3.0573598e-02	   2.9558930e-02	   2.7136119e-02	
   1.0384615e+01	   4.6916618e-02	   3.2389713e-02	   3.3274457e-02	   3.0558020e-02	   2.9554855e-02	   2.7120288e-02	
   1.0428994e+01	   4.6959093e-02	   3.2390252e-02	   3.3270452e-02	   3.0543847e-02	   2.9550667e-02	   2.7105186e-02	
   1.0473373e+01	   4.6989824e-02	   3.2390965e-02	   3.3268642e-02	   3.0535511e-02	   2.9546209e-02	   2.7091744e-02	
   1.0517751e+01	   4.7008448e-02	   3.2392125e-02	   3.3270645e-02	   3.0533043e-02	   2.9541368e-02	   2.7080260e-02	
   1.0562130e+01	   4.7022767e-02	   3.2393901e-02	   3.3276295e-02	   3.0531357e-02	   2.9536171e-02	   2.7070009e-02	
   1.0606509e+01	   4.7032746e-02	   3.2395545e-02	   3.3282798e-02	   3.0530561e-02	   2.9530656e-02	   2.7060812e-02	
   1.0650888e+01	   4.7038431e-02	   3.2396679e-02	   3.3289182e-02	   3.0532435e-02	   2.9524805e-02	   2.7052700e-02	
   1.0695266e+01	   4.7041784e-02	   3.2397718e-02	   3.3296782e-02	   3.0538834e-02	   2.9518556e-02	   2.7045597e-02	
   1.0739645e+01	   4.7045826e-02	   3.2398356e-02	   3.3302000e-02	   3.0545528e-02	   2.9512004e-02	   2.7038543e-02	
   1.0784024e+01	   4.7054457e-02	   3.2398299e-02	   3.3302362e-02	   3.0549335e-02	   2.9505207e-02	   2.7030839e-02	
   1.0828402e+01	   4.7071575e-02	   3.2397665e-02	   3.3301276e-02	   3.0552517e-02	   2.9498080e-02	   2.7022896e-02	
   1.0872781e+01	   4.7094655e-02	   3.2396695e-02	   3.3299463e-02	   3.0554592e-02	   2.9490706e-02	   2.7014347e-02	
   1.0917160e+01	   4.7122210e-02	   3.2395502e-02	   3.3296517e-02	   3.0554193e-02	   2.9483160e-02	   2.7004705e-02	
   1.0961538e+01	   4.7160702e-02	   3.2393590e-02	   3.3289324e-02	   3.0548707e-02	   2.9475366e-02	   2.6993747e-02	
   1.1005917e+01	   4.7206446e-02	   3.2391229e-02	   3.3280077e-02	   3.0539876e-02	   2.9467408e-02	   2.6981800e-02	
   1.1050296e+01	   4.7254898e-02	   3.2388790e-02	   3.3271483e-02	   3.0529384e-02	   2.9459382e-02	   2.6969085e-02	
   1.1094675e+01	   4.7308003e-02	   3.2386121e-02	   3.3264160e-02	   3.0514343e-02	   2.9451259e-02	   2.6955213e-02	
   1.1139053e+01	   4.7356171e-02	   3.2383514e-02	   3.3260742e-02	   3.0499299e-02	   2.9443224e-02	   2.6941567e-02	
   1.1183432e+01	   4.7396562e-02	   3.2380989e-02	   3.3262546e-02	   3.0485434e-02	   2.9435443e-02	   2.6928593e-02	
   1.1227811e+01	   4.7427453e-02	   3.2378487e-02	   3.3268121e-02	   3.0473790e-02	   2.9428020e-02	   2.6916534e-02	
   1.1272189e+01	   4.7449323e-02	   3.2376099e-02	   3.3277531e-02	   3.0464878e-02	   2.9421128e-02	   2.6905518e-02	
   1.1316568e+01	   4.7462806e-02	   3.2373996e-02	   3.3288809e-02	   3.0460055e-02	   2.9415022e-02	   2.6895606e-02	
   1.1360947e+01	   4.7470797e-02	   3.2372114e-02	   3.3301674e-02	   3.0457655e-02	   2.9409541e-02	   2.6886534e-02	
   1.1405325e+01	   4.7477257e-02	   3.2370453e-02	   3.3313292e-02	   3.0456169e-02	   2.9404507e-02	   2.6877898e-02	
   1.1449704e+01	   4.7484637e-02	   3.2369128e-02	   3.3319591e-02	   3.0455910e-02	   2.9399932e-02	   2.6869392e-02	
   1.1494083e+01	   4.7492033e-02	   3.2368008e-02	   3.3323182e-02	   3.0458041e-02	   2.9395917e-02	   2.6861229e-02	
   1.1538462e+01	   4.7500319e-02	   3.2367080e-02	   3.3325636e-02	   3.0460958e-02	   2.9392153e-02	   2.6853133e-02	
   1.1582840e+01	   4.7511850e-02	   3.2366427e-02	   3.3326277e-02	   3.0462132e-02	   2.9388207e-02	   2.6844561e-02	
   1.1627219e+01	   4.7531830e-02	   3.2366013e-02	   3.3320552e-02	   3.0461693e-02	   2.9384174e-02	   2.6835414e-02	
   1.1671598e+01	   4.7559404e-02	   3.2365688e-02	   3.3309509e-02	   3.0460672e-02	   2.9379976e-02	   2.6825824e-02	
   1.1715976e+01	   4.7590419e-02	   3.2365321e-02	   3.3297812e-02	   3.0459193e-02	   2.9375242e-02	   2.6815795e-02	
   1.1760355e+01	   4.7627474e-02	   3.2364911e-02	   3.3284444e-02	   3.0454578e-02	   2.9369700e-02	   2.6805090e-02	
   1.1804734e+01	   4.7670408e-02	   3.2364458e-02	   3.3269711e-02	   3.0446394e-02	   2.9363431e-02	   2.6793889e-02	
   1.1849112e+01	   4.7712806e-02	   3.2363859e-02	   3.3258751e-02	   3.0437284e-02	   2.9356591e-02	   2.6782729e-02	
   1.1893491e+01	   4.7753837e-02	   3.2362915e-02	   3.3251917e-02	   3.0427521e-02	   2.9349011e-02	   2.6771669e-02	
   1.1937870e+01	   4.7794650e-02	   3.2361559e-02	   3.3246386e-02	   3.0416323e-02	   2.9340641e-02	   2.6760622e-02	
   1.1982249e+01	   4.7830247e-02	   3.2359932e-02	   3.3243751e-02	   3.0405389e-02	   2.9331929e-02	   2.6750044e-02	
   1.2026627e+01	   4.7858429e-02	   3.2357863e-02	   3.3248254e-02	   3.0395365e-02	   2.9322877e-02	   2.6740245e-02	
   1.2071006e+01	   4.7877766e-02	   3.2355364e-02	   3.3258111e-02	   3.0387379e-02	   2.9313899e-02	   2.6731330e-02	
   1.2115385e+01	   4.7889731e-02	   3.2352611e-02	   3.3271618e-02	   3.0381864e-02	   2.9305437e-02	   2.6723220e-02	
   1.2159763e+01	   4.7895561e-02	   3.2349724e-02	   3.3286382e-02	   3.0378710e-02	   2.9297749e-02	   2.6715726e-02	
   1.2204142e+01	   4.7898816e-02	   3.2346859e-02	   3.3300179e-02	   3.0377983e-02	   2.9291010e-02	   2.6708437e-02	
   1.2248521e+01	   4.7901854e-02	   3.2344123e-02	   3.3311353e-02	   3.0377917e-02	   2.9285205e-02	   2.6701082e-02	
   1.2292899e+01	   4.7907555e-02	   3.2341607e-02	   3.3319245e-02	   3.0378683e-02	   2.9280282e-02	   2.6693363e-02	
   1.2337278e+01	   4.7917018e-02	   3.2339485e-02	   3.3319133e-02	   3.0378576e-02	   2.9276107e-02	   2.6685035e-02	
   1.2381657e+01	   4.7931176e-02	   3.2337496e-02	   3.3317583e-02	   3.0378001e-02	   2.9272337e-02	   2.6676327e-02	
   1.2426036e+01	   4.7949496e-02	   3.2335775e-02	   3.3314886e-02	   3.0376995e-02	   2.9268811e-02	   2.6667142e-02	
   1.2470414e+01	   4.7971411e-02	   3.2334468e-02	   3.3311070e-02	   3.0375561e-02	   2.9265371e-02	   2.6657372e-02	
   1.2514793e+01	   4.8004668e-02	   3.2333637e-02	   3.3297998e-02	   3.0370531e-02	   2.9262104e-02	   2.6646405e-02	
   1.2559172e+01	   4.8041857e-02	   3.2333006e-02	   3.3283749e-02	   3.0363585e-02	   2.9258325e-02	   2.6635128e-02	
   1.2603550e+01	   4.8079739e-02	   3.2332432e-02	   3.3270933e-02	   3.0355395e-02	   2.9253810e-02	   2.6623944e-02	
   1.2647929e+01	   4.8116058e-02	   3.2331811e-02	   3.3260829e-02	   3.0346570e-02	   2.9248488e-02	   2.6613146e-02	
   1.2692308e+01	   4.8148907e-02	   3.2331056e-02	   3.3254353e-02	   3.0337802e-02	   2.9242390e-02	   2.6602964e-02	
   1.2736686e+01	   4.8177013e-02	   3.2330097e-02	   3.3251984e-02	   3.0329707e-02	   2.9235628e-02	   2.6593537e-02	
   1.2781065e+01	   4.8199811e-02	   3.2328890e-02	   3.3252791e-02	   3.0322733e-02	   2.9228362e-02	   2.6584900e-02	
   1.2825444e+01	   4.8217315e-02	   3.2327380e-02	   3.3257188e-02	   3.0317108e-02	   2.9220766e-02	   2.6576969e-02	
   1.2869822e+01	   4.8230498e-02	   3.2325653e-02	   3.3263711e-02	   3.0312964e-02	   2.9213117e-02	   2.6569626e-02	
   1.2914201e+01	   4.8240705e-02	   3.2323725e-02	   3.3271316e-02	   3.0310130e-02	   2.9205605e-02	   2.6562632e-02	
   1.2958580e+01	   4.8249484e-02	   3.2321638e-02	   3.3279018e-02	   3.0308285e-02	   2.9198369e-02	   2.6555760e-02	
   1.3002959e+01	   4.8258871e-02	   3.2319469e-02	   3.3284781e-02	   3.0306840e-02	   2.9191684e-02	   2.6548690e-02	
   1.3047337e+01	   4.8269302e-02	   3.2317264e-02	   3.3289475e-02	   3.0305584e-02	   2.9185348e-02	   2.6541461e-02	
   1.3091716e+01	   4.8280993e-02	   3.2315048e-02	   3.3293327e-02	   3.0304323e-02	   2.9179323e-02	   2.6534007e-02	
   1.3136095e+01	   4.8294688e-02	   3.2312863e-02	   3.3295638e-02	   3.0302751e-02	   2.9173726e-02	   2.6526148e-02	
   1.3180473e+01	   4.8312121e-02	   3.2310744e-02	   3.3294904e-02	   3.0300368e-02	   2.9168729e-02	   2.6517594e-02	
   1.3224852e+01	   4.8335798e-02	   3.2308722e-02	   3.3289628e-02	   3.0296417e-02	   2.9164316e-02	   2.6508121e-02	
   1.3269231e+01	   4.8362125e-02	   3.2306818e-02	   3.3283226e-02	   3.0291220e-02	   2.9160027e-02	   2.6498261e-02	
   1.3313609e+01	   4.8390252e-02	   3.2305023e-02	   3.3276385e-02	   3.0284909e-02	   2.9155729e-02	   2.6488173e-02	
   1.3357988e+01	   4.8418672e-02	   3.2303316e-02	   3.3270013e-02	   3.0277879e-02	   2.9151294e-02	   2.6478101e-02	
   1.3402367e+01	   4.8446075e-02	   3.2301677e-02	   3.3264798e-02	   3.0270553e-02	   2.9146640e-02	   2.6468251e-02	
   1.3446746e+01	   4.8471329e-02	   3.2300096e-02	   3.3261312e-02	   3.0263392e-02	   2.9141718e-02	   2.6458804e-02	
   1.3491124e+01	   4.8493961e-02	   3.2298541e-02	   3.3259531e-02	   3.0256690e-02	   2.9136520e-02	   2.6449811e-02	
   1.3535503e+01	   4.8513116e-02	   3.2296903e-02	   3.3259691e-02	   3.0250687e-02	   2.9130969e-02	   2.6441306e-02	
   1.3579882e+01	   4.8529758e-02	   3.2295405e-02	   3.3260613e-02	   3.0245805e-02	   2.9125299e-02	   2.6433377e-02	
   1.3624260e+01	   4.8544302e-02	   3.2294015e-02	   3.3263291e-02	   3.0241932e-02	   2.9119547e-02	   2.6425929e-02	
   1.3668639e+01	   4.8556764e-02	   3.2292527e-02	   3.3266102e-02	   3.0238898e-02	   2.9113631e-02	   2.6418736e-02	
   1.3713018e+01	   4.8568666e-02	   3.2291027e-02	   3.3268652e-02	   3.0236525e-02	   2.9107707e-02	   2.6411663e-02	
   1.3757396e+01	   4.8580642e-02	   3.2289520e-02	   3.3270554e-02	   3.0234549e-02	   2.9101824e-02	   2.6404609e-02	
   1.3801775e+01	   4.8593735e-02	   3.2287988e-02	   3.3271430e-02	   3.0232674e-02	   2.9096037e-02	   2.6397405e-02	
   1.3846154e+01	   4.8608477e-02	   3.2286403e-02	   3.3271046e-02	   3.0230525e-02	   2.9090352e-02	   2.6389942e-02	
   1.3890533e+01	   4.8625141e-02	   3.2284758e-02	   3.3269617e-02	   3.0227861e-02	   2.9084775e-02	   2.6382176e-02	
   1.3934911e+01	   4.8643737e-02	   3.2283060e-02	   3.3267297e-02	   3.0224548e-02	   2.9079312e-02	   2.6374120e-02	
   1.3979290e+01	   4.8663901e-02	   3.2281287e-02	   3.3264433e-02	   3.0220520e-02	   2.9073931e-02	   2.6365809e-02	
   1.4023669e+01	   4.8685237e-02	   3.2279468e-02	   3.3261466e-02	   3.0215835e-02	   2.9068640e-02	   2.6357336e-02	
   1.4068047e+01	   4.8707087e-02	   3.2277602e-02	   3.3258732e-02	   3.0210643e-02	   2.9063410e-02	   2.6348788e-02	
   1.4112426e+01	   4.8728733e-02	   3.2275634e-02	   3.3256425e-02	   3.0205010e-02	   2.9058185e-02	   2.6340212e-02	
   1.4156805e+01	   4.8749264e-02	   3.2273532e-02	   3.3254775e-02	   3.0199172e-02	   2.9052915e-02	   2.6331688e-02	
   1.4201183e+01	   4.8768724e-02	   3.2271409e-02	   3.3254035e-02	   3.0193384e-02	   2.9047667e-02	   2.6323319e-02	
   1.4245562e+01	   4.8787405e-02	   3.2269474e-02	   3.3254205e-02	   3.0187994e-02	   2.9042580e-02	   2.6315265e-02	
   1.4289941e+01	   4.8804280e-02	   3.2267501e-02	   3.3254747e-02	   3.0183008e-02	   2.9037467e-02	   2.6307399e-02	
   1.4334320e+01	   4.8819751e-02	   3.2265528e-02	   3.3255808e-02	   3.0178434e-02	   2.9032354e-02	   2.6299712e-02	
   1.4378698e+01	   4.8834150e-02	   3.2263651e-02	   3.3256909e-02	   3.0174455e-02	   2.9027296e-02	   2.6292220e-02	
   1.4423077e+01	   4.8848005e-02	   3.2261861e-02	   3.3257736e-02	   3.0170939e-02	   2.9022282e-02	   2.6284836e-02	
   1.4467456e+01	   4.8862216e-02	   3.2260250e-02	   3.3258185e-02	   3.0167837e-02	   2.9017363e-02	   2.6277547e-02	
   1.4511834e+01	   4.8876339e-02	   3.2258655e-02	   3.3257983e-02	   3.0164888e-02	   2.9012425e-02	   2.6270224e-02	
   1.4556213e+01	   4.8890439e-02	   3.2257010e-02	   3.3256938e-02	   3.0161913e-02	   2.9007420e-02	   2.6262806e-02	
   1.4600592e+01	   4.8905843e-02	   3.2255503e-02	   3.3255385e-02	   3.0158907e-02	   2.9002465e-02	   2.6255354e-02	
   1.4644970e+01	   4.8922861e-02	   3.2254155e-02	   3.3253505e-02	   3.0155796e-02	   2.8997575e-02	   2.6247880e-02	
   1.4689349e+01	   4.8940561e-02	   3.2252770e-02	   3.3251278e-02	   3.0152377e-02	   2.8992625e-02	   2.6240319e-02	
   1.4733728e+01	   4.8956973e-02	   3.2251031e-02	   3.3248570e-02	   3.0148392e-02	   2.8987407e-02	   2.6232552e-02	
   1.4778107e+01	   4.8975053e-02	   3.2249457e-02	   3.3246233e-02	   3.0144259e-02	   2.8982282e-02	   2.6224860e-02	
   1.4822485e+01	   4.8993485e-02	   3.2247866e-02	   3.3244276e-02	   3.0139911e-02	   2.8977144e-02	   2.6217204e-02	
   1.4866864e+01	   4.9011712e-02	   3.2246199e-02	   3.3242767e-02	   3.0135382e-02	   2.8971971e-02	   2.6209593e-02	
   1.4911243e+01	   4.9028596e-02	   3.2244303e-02	   3.3241589e-02	   3.0130648e-02	   2.8966680e-02	   2.6201985e-02	
   1.4955621e+01	   4.9045412e-02	   3.2242436e-02	   3.3241045e-02	   3.0126005e-02	   2.8961460e-02	   2.6194514e-02	
   1.5000000e+01	   4.9062092e-02	   3.2240612e-02	   3.3241038e-02	   3.0121542e-02	   2.8956332e-02	   2.6187179e-02	
   1.5044379e+01	   4.9077121e-02	   3.2238598e-02	   3.3241167e-02	   3.0117124e-02	   2.8951154e-02	   2.6179868e-02	
   1.5088757e+01	   4.9091895e-02	   3.2236626e-02	   3.3241512e-02	   3.0112954e-02	   2.8946083e-02	   2.6172659e-02	
   1.5133136e+01	   4.9106468e-02	   3.2234708e-02	   3.3241929e-02	   3.0109035e-02	   2.8941121e-02	   2.6165528e-02	
   1.5177515e+01	   4.9121033e-02	   3.2232862e-02	   3.3242252e-02	   3.0105350e-02	   2.8936273e-02	   2.6158449e-02	
   1.5221893e+01	   4.9135003e-02	   3.2230975e-02	   3.3242206e-02	   3.0101762e-02	   2.8931454e-02	   2.6151343e-02	
   1.5266272e+01	   4.9148793e-02	   3.2229092e-02	   3.3241727e-02	   3.0098249e-02	   2.8926680e-02	   2.6144210e-02	
   1.5310651e+01	   4.9163214e-02	   3.2227328e-02	   3.3240943e-02	   3.0094822e-02	   2.8922001e-02	   2.6137078e-02	
   1.5355030e+01	   4.9178520e-02	   3.2225711e-02	   3.3239901e-02	   3.0091443e-02	   2.8917415e-02	   2.6129955e-02	
   1.5399408e+01	   4.9194088e-02	   3.2224122e-02	   3.3238529e-02	   3.0087985e-02	   2.8912834e-02	   2.6122800e-02	
   1.5443787e+01	   4.9208634e-02	   3.2222362e-02	   3.3236709e-02	   3.0084272e-02	   2.8908118e-02	   2.6115543e-02	
   1.5488166e+01	   4.9224344e-02	   3.2220765e-02	   3.3234947e-02	   3.0080545e-02	   2.8903471e-02	   2.6108344e-02	
   1.5532544e+01	   4.9240482e-02	   3.2219226e-02	   3.3233266e-02	   3.0076741e-02	   2.8898822e-02	   2.6101186e-02	
   1.5576923e+01	   4.9256610e-02	   3.2217681e-02	   3.3231700e-02	   3.0072841e-02	   2.8894132e-02	   2.6094064e-02	
   1.5621302e+01	   4.9271665e-02	   3.2215976e-02	   3.3230157e-02	   3.0068769e-02	   2.8889314e-02	   2.6086936e-02	
   1.5665680e+01	   4.9287237e-02	   3.2214356e-02	   3.3228981e-02	   3.0064754e-02	   2.8884533e-02	   2.6079919e-02	
   1.5710059e+01	   4.9302446e-02	   3.2212701e-02	   3.3228055e-02	   3.0060754e-02	   2.8879726e-02	   2.6072972e-02	
   1.5754438e+01	   4.9317744e-02	   3.2211082e-02	   3.3227430e-02	   3.0056851e-02	   2.8874950e-02	   2.6066121e-02	
   1.5798817e+01	   4.9332589e-02	   3.2209415e-02	   3.3226968e-02	   3.0053011e-02	   2.8870168e-02	   2.6059326e-02	
   1.5843195e+01	   4.9345898e-02	   3.2207545e-02	   3.3226425e-02	   3.0049129e-02	   2.8865294e-02	   2.6052515e-02	
   1.5887574e+01	   4.9359840e-02	   3.2205784e-02	   3.3226075e-02	   3.0045436e-02	   2.8860532e-02	   2.6045796e-02	
   1.5931953e+01	   4.9373986e-02	   3.2204070e-02	   3.3225760e-02	   3.0041866e-02	   2.8855845e-02	   2.6039120e-02	
   1.5976331e+01	   4.9388026e-02	   3.2202350e-02	   3.3225358e-02	   3.0038358e-02	   2.8851203e-02	   2.6032455e-02	
   1.6020710e+01	   4.9401163e-02	   3.2200508e-02	   3.3224692e-02	   3.0034801e-02	   2.8846533e-02	   2.6025742e-02	
   1.6065089e+01	   4.9415094e-02	   3.2198781e-02	   3.3223992e-02	   3.0031334e-02	   2.8841975e-02	   2.6019061e-02	
   1.6109467e+01	   4.9429092e-02	   3.2197067e-02	   3.3223141e-02	   3.0027851e-02	   2.8837457e-02	   2.6012370e-02	
   1.6153846e+01	   4.9443638e-02	   3.2195434e-02	   3.3222235e-02	   3.0024385e-02	   2.8833014e-02	   2.6005695e-02	
   1.6198225e+01	   4.9458208e-02	   3.2193808e-02	   3.3221211e-02	   3.0020867e-02	   2.8828591e-02	   2.5999014e-02	
   1.6242604e+01	   4.9471477e-02	   3.2192012e-02	   3.3219912e-02	   3.0017168e-02	   2.8824074e-02	   2.5992268e-02	
   1.6286982e+01	   4.9485739e-02	   3.2190362e-02	   3.3218745e-02	   3.0013520e-02	   2.8819650e-02	   2.5985590e-02	
   1.6331361e+01	   4.9500183e-02	   3.2188756e-02	   3.3217637e-02	   3.0009863e-02	   2.8815249e-02	   2.5978951e-02	
   1.6375740e+01	   4.9514555e-02	   3.2187162e-02	   3.3216584e-02	   3.0006192e-02	   2.8810849e-02	   2.5972350e-02	
   1.6420118e+01	   4.9528094e-02	   3.2185480e-02	   3.3215492e-02	   3.0002456e-02	   2.8806393e-02	   2.5965759e-02	
   1.6464497e+01	   4.9542043e-02	   3.2183875e-02	   3.3214564e-02	   2.9998796e-02	   2.8801980e-02	   2.5959245e-02	
   1.6508876e+01	   4.9555712e-02	   3.2182259e-02	   3.3213697e-02	   2.9995167e-02	   2.8797560e-02	   2.5952777e-02	
   1.6553254e+01	   4.9569811e-02	   3.2180723e-02	   3.3212982e-02	   2.9991643e-02	   2.8793191e-02	   2.5946386e-02	
   1.6597633e+01	   4.9583615e-02	   3.2179164e-02	   3.3212279e-02	   2.9988159e-02	   2.8788816e-02	   2.5940031e-02	
   1.6642012e+01	   4.9595789e-02	   3.2177415e-02	   3.3211380e-02	   2.9984592e-02	   2.8784339e-02	   2.5933645e-02	
   1.6686391e+01	   4.9609082e-02	   3.2175814e-02	   3.3210644e-02	   2.9981183e-02	   2.8779967e-02	   2.5927346e-02	
   1.6730769e+01	   4.9622231e-02	   3.2174203e-02	   3.3209874e-02	   2.9977804e-02	   2.8775606e-02	   2.5921067e-02	
   1.6775148e+01	   4.9635552e-02	   3.2172620e-02	   3.3209103e-02	   2.9974469e-02	   2.8771279e-02	   2.5914816e-02	
   1.6819527e+01	   4.9648523e-02	   3.2170995e-02	   3.3208243e-02	   2.9971113e-02	   2.8766948e-02	   2.5908563e-02	
   1.6863905e+01	   4.9661524e-02	   3.2169374e-02	   3.3207348e-02	   2.9967759e-02	   2.8762640e-02	   2.5902322e-02	
   1.6908284e+01	   4.9674589e-02	   3.2167761e-02	   3.3206432e-02	   2.9964396e-02	   2.8758359e-02	   2.5896095e-02	
   1.6952663e+01	   4.9688327e-02	   3.2166237e-02	   3.3205600e-02	   2.9961074e-02	   2.8754146e-02	   2.5889909e-02	
   1.6997041e+01	   4.9700983e-02	   3.2164584e-02	   3.3204611e-02	   2.9957641e-02	   2.8749878e-02	   2.5883692e-02	
   1.7041420e+01	   4.9713992e-02	   3.2162981e-02	   3.3203683e-02	   2.9954222e-02	   2.8745657e-02	   2.5877510e-02	
   1.7085799e+01	   4.9727084e-02	   3.2161398e-02	   3.3202792e-02	   2.9950803e-02	   2.8741464e-02	   2.5871356e-02	
   1.7130178e+01	   4.9740477e-02	   3.2159866e-02	   3.3201980e-02	   2.9947412e-02	   2.8737315e-02	   2.5865244e-02	
   1.7174556e+01	   4.9753730e-02	   3.2158332e-02	   3.3201186e-02	   2.9944023e-02	   2.8733179e-02	   2.5859159e-02	
   1.7218935e+01	   4.9765750e-02	   3.2156671e-02	   3.3200262e-02	   2.9940554e-02	   2.8728985e-02	   2.5853060e-02	
   1.7263314e+01	   4.9778516e-02	   3.2155115e-02	   3.3199470e-02	   2.9937181e-02	   2.8724864e-02	   2.5847028e-02	
   1.7307692e+01	   4.9791209e-02	   3.2153570e-02	   3.3198694e-02	   2.9933841e-02	   2.8720762e-02	   2.5841029e-02	
   1.7352071e+01	   4.9804021e-02	   3.2152060e-02	   3.3197948e-02	   2.9930553e-02	   2.8716691e-02	   2.5835072e-02	
   1.7396450e+01	   4.9816635e-02	   3.2150544e-02	   3.3197179e-02	   2.9927292e-02	   2.8712628e-02	   2.5829140e-02	
   1.7440828e+01	   4.9828520e-02	   3.2148959e-02	   3.3196301e-02	   2.9924009e-02	   2.8708538e-02	   2.5823211e-02	
   1.7485207e+01	   4.9840855e-02	   3.2147439e-02	   3.3195471e-02	   2.9920795e-02	   2.8704495e-02	   2.5817328e-02	
   1.7529586e+01	   4.9853186e-02	   3.2145931e-02	   3.3194624e-02	   2.9917605e-02	   2.8700470e-02	   2.5811470e-02	
   1.7573964e+01	   4.9865481e-02	   3.2144429e-02	   3.3193759e-02	   2.9914431e-02	   2.8696457e-02	   2.5805634e-02	
   1.7618343e+01	   4.9877774e-02	   3.2142937e-02	   3.3192882e-02	   2.9911269e-02	   2.8692460e-02	   2.5799822e-02	
   1.7662722e+01	   4.9890040e-02	   3.2141449e-02	   3.3191999e-02	   2.9908109e-02	   2.8688475e-02	   2.5794030e-02	
   1.7707101e+01	   4.9902283e-02	   3.2139965e-02	   3.3191118e-02	   2.9904949e-02	   2.8684504e-02	   2.5788261e-02	
   1.7751479e+01	   4.9914497e-02	   3.2138486e-02	   3.3190248e-02	   2.9901786e-02	   2.8680546e-02	   2.5782514e-02	
   1.7795858e+01	   4.9926671e-02	   3.2137009e-02	   3.3189395e-02	   2.9898621e-02	   2.8676602e-02	   2.5776790e-02	
   1.7840237e+01	   4.9938796e-02	   3.2135535e-02	   3.3188564e-02	   2.9895455e-02	   2.8672673e-02	   2.5771092e-02	
   1.7884615e+01	   4.9950862e-02	   3.2134063e-02	   3.3187757e-02	   2.9892292e-02	   2.8668760e-02	   2.5765419e-02	
   1.7928994e+01	   4.9962914e-02	   3.2132600e-02	   3.3186981e-02	   2.9889141e-02	   2.8664866e-02	   2.5759774e-02	
   1.7973373e+01	   4.9974803e-02	   3.2131130e-02	   3.3186213e-02	   2.9885996e-02	   2.8660985e-02	   2.5754153e-02	
   1.8017751e+01	   4.9986703e-02	   3.2129674e-02	   3.3185469e-02	   2.9882872e-02	   2.8657128e-02	   2.5748561e-02	
   1.8062130e+01	   4.9998477e-02	   3.2128216e-02	   3.3184726e-02	   2.9879765e-02	   2.8653288e-02	   2.5742994e-02	
   1.8106509e+01	   5.0010196e-02	   3.2126766e-02	   3.3183986e-02	   2.9876680e-02	   2.8649467e-02	   2.5737453e-02	
   1.8150888e+01	   5.0021880e-02	   3.2125325e-02	   3.3183243e-02	   2.9873620e-02	   2.8645669e-02	   2.5731937e-02	
   1.8195266e+01	   5.0033514e-02	   3.2123892e-02	   3.3182491e-02	   2.9870582e-02	   2.8641890e-02	   2.5726446e-02	
   1.8239645e+01	   5.0045097e-02	   3.2122468e-02	   3.3181726e-02	   2.9867564e-02	   2.8638130e-02	   2.5720978e-02	
   1.8284024e+01	   5.0056645e-02	   3.2121052e-02	   3.3180947e-02	   2.9864564e-02	   2.8634388e-02	   2.5715534e-02	
   1.8328402e+01	   5.0068160e-02	   3.2119646e-02	   3.3180155e-02	   2.9861580e-02	   2.8630664e-02	   2.5710112e-02	
   1.8372781e+01	   5.0079644e-02	   3.2118248e-02	   3.3179355e-02	   2.9858607e-02	   2.8626955e-02	   2.5704713e-02	
   1.8417160e+01	   5.0091100e-02	   3.2116859e-02	   3.3178550e-02	   2.9855645e-02	   2.8623262e-02	   2.5699337e-02	
   1.8461538e+01	   5.0102521e-02	   3.2115477e-02	   3.3177745e-02	   2.9852691e-02	   2.8619583e-02	   2.5693985e-02	
   1.8505917e+01	   5.0113906e-02	   3.2114103e-02	   3.3176945e-02	   2.9849744e-02	   2.8615917e-02	   2.5688658e-02	
   1.8550296e+01	   5.0125253e-02	   3.2112735e-02	   3.3176155e-02	   2.9846804e-02	   2.8612265e-02	   2.5683356e-02	
   1.8594675e+01	   5.0136549e-02	   3.2111373e-02	   3.3175378e-02	   2.9843872e-02	   2.8608625e-02	   2.5678078e-02	
   1.8639053e+01	   5.0147797e-02	   3.2110016e-02	   3.3174615e-02	   2.9840949e-02	   2.8605000e-02	   2.5672827e-02	
   1.8683432e+01	   5.0158994e-02	   3.2108664e-02	   3.3173867e-02	   2.9838037e-02	   2.8601389e-02	   2.5667602e-02	
   1.8727811e+01	   5.0170137e-02	   3.2107317e-02	   3.3173134e-02	   2.9835138e-02	   2.8597792e-02	   2.5662403e-02	
   1.8772189e+01	   5.0181225e-02	   3.2105975e-02	   3.3172413e-02	   2.9832253e-02	   2.8594212e-02	   2.5657229e-02	
   1.8816568e+01	   5.0192262e-02	   3.2104638e-02	   3.3171701e-02	   2.9829383e-02	   2.8590648e-02	   2.5652080e-02	
   1.8860947e+01	   5.0203250e-02	   3.2103306e-02	   3.3170995e-02	   2.9826530e-02	   2.8587101e-02	   2.5646955e-02	
   1.8905325e+01	   5.0214196e-02	   3.2101980e-02	   3.3170293e-02	   2.9823694e-02	   2.8583573e-02	   2.5641854e-02	
   1.8949704e+01	   5.0225090e-02	   3.2100660e-02	   3.3169590e-02	   2.9820874e-02	   2.8580062e-02	   2.5636776e-02	
   1.8994083e+01	   5.0235944e-02	   3.2099346e-02	   3.3168886e-02	   2.9818068e-02	   2.8576569e-02	   2.5631721e-02	
   1.9038462e+01	   5.0246760e-02	   3.2098040e-02	   3.3168179e-02	   2.9815278e-02	   2.8573094e-02	   2.5626688e-02	
   1.9082840e+01	   5.0257540e-02	   3.2096741e-02	   3.3167470e-02	   2.9812500e-02	   2.8569637e-02	   2.5621677e-02	
   1.9127219e+01	   5.0268284e-02	   3.2095449e-02	   3.3166759e-02	   2.9809735e-02	   2.8566197e-02	   2.5616688e-02	
   1.9171598e+01	   5.0278993e-02	   3.2094165e-02	   3.3166047e-02	   2.9806980e-02	   2.8562774e-02	   2.5611722e-02	
   1.9215976e+01	   5.0289665e-02	   3.2092889e-02	   3.3165336e-02	   2.9804237e-02	   2.8559367e-02	   2.5606778e-02	
   1.9260355e+01	   5.0300306e-02	   3.2091621e-02	   3.3164629e-02	   2.9801504e-02	   2.8555976e-02	   2.5601858e-02	
   1.9304734e+01	   5.0310897e-02	   3.2090360e-02	   3.3163925e-02	   2.9798782e-02	   2.8552600e-02	   2.5596960e-02	
   1.9349112e+01	   5.0321448e-02	   3.2089106e-02	   3.3163227e-02	   2.9796071e-02	   2.8549240e-02	   2.5592087e-02	
   1.9393491e+01	   5.0331958e-02	   3.2087860e-02	   3.3162536e-02	   2.9793371e-02	   2.8545894e-02	   2.5587238e-02	
   1.9437870e+01	   5.0342424e-02	   3.2086620e-02	   3.3161852e-02	   2.9790685e-02	   2.8542563e-02	   2.5582414e-02	
   1.9482249e+01	   5.0352846e-02	   3.2085387e-02	   3.3161176e-02	   2.9788012e-02	   2.8539247e-02	   2.5577613e-02	
   1.9526627e+01	   5.0363223e-02	   3.2084161e-02	   3.3160506e-02	   2.9785352e-02	   2.8535946e-02	   2.5572837e-02	
   1.9571006e+01	   5.0373556e-02	   3.2082942e-02	   3.3159842e-02	   2.9782707e-02	   2.8532660e-02	   2.5568085e-02	
   1.9615385e+01	   5.0383847e-02	   3.2081728e-02	   3.3159184e-02	   2.9780077e-02	   2.8529390e-02	   2.5563356e-02	
   1.9659763e+01	   5.0394103e-02	   3.2080522e-02	   3.3158532e-02	   2.9777461e-02	   2.8526135e-02	   2.5558651e-02	
   1.9704142e+01	   5.0404310e-02	   3.2079321e-02	   3.3157882e-02	   2.9774858e-02	   2.8522895e-02	   2.5553968e-02	
   1.9748521e+01	   5.0414479e-02	   3.2078127e-02	   3.3157235e-02	   2.9772270e-02	   2.8519672e-02	   2.5549307e-02	
   1.9792899e+01	   5.0424611e-02	   3.2076939e-02	   3.3156592e-02	   2.9769694e-02	   2.8516464e-02	   2.5544669e-02	
   1.9837278e+01	   5.0434704e-02	   3.2075758e-02	   3.3155951e-02	   2.9767130e-02	   2.8513272e-02	   2.5540053e-02	
   1.9881657e+01	   5.0444763e-02	   3.2074583e-02	   3.3155314e-02	   2.9764579e-02	   2.8510096e-02	   2.5535459e-02	
   1.9926036e+01	   5.0454785e-02	   3.2073415e-02	   3.3154681e-02	   2.9762039e-02	   2.8506937e-02	   2.5530887e-02	
   1.9970414e+01	   5.0464770e-02	   3.2072254e-02	   3.3154052e-02	   2.9759510e-02	   2.8503793e-02	   2.5526337e-02	
   2.0014793e+01	   5.0474724e-02	   3.2071100e-02	   3.3153428e-02	   2.9756992e-02	   2.8500665e-02	   2.5521809e-02	
   2.0059172e+01	   5.0484630e-02	   3.2069953e-02	   3.3152807e-02	   2.9754486e-02	   2.8497553e-02	   2.5517302e-02	
   2.0103550e+01	   5.0494499e-02	   3.2068812e-02	   3.3152192e-02	   2.9751991e-02	   2.8494456e-02	   2.5512819e-02	
   2.0147929e+01	   5.0504329e-02	   3.2067679e-02	   3.3151582e-02	   2.9749509e-02	   2.8491375e-02	   2.5508357e-02	
   2.0192308e+01	   5.0514121e-02	   3.2066552e-02	   3.3150976e-02	   2.9747039e-02	   2.8488310e-02	   2.5503918e-02	
   2.0236686e+01	   5.0523872e-02	   3.2065433e-02	   3.3150375e-02	   2.9744582e-02	   2.8485259e-02	   2.5499502e-02	
   2.0281065e+01	   5.0533586e-02	   3.2064321e-02	   3.3149778e-02	   2.9742138e-02	   2.8482224e-02	   2.5495108e-02	
   2.0325444e+01	   5.0543263e-02	   3.2063216e-02	   3.3149185e-02	   2.9739707e-02	   2.8479204e-02	   2.5490736e-02	
   2.0369822e+01	   5.0552923e-02	   3.2062120e-02	   3.3148598e-02	   2.9737291e-02	   2.8476201e-02	   2.5486387e-02	
   2.0414201e+01	   5.0562506e-02	   3.2061027e-02	   3.3148011e-02	   2.9734886e-02	   2.8473210e-02	   2.5482058e-02	
   2.0458580e+01	   5.0572060e-02	   3.2059942e-02	   3.3147428e-02	   2.9732495e-02	   2.8470234e-02	   2.5477752e-02	
   2.0502959e+01	   5.0581583e-02	   3.2058864e-02	   3.3146849e-02	   2.9730116e-02	   2.8467274e-02	   2.5473468e-02	
   2.0547337e+01	   5.0591075e-02	   3.2057793e-02	   3.3146275e-02	   2.9727751e-02	   2.8464329e-02	   2.5469206e-02	
   2.0591716e+01	   5.0600528e-02	   3.2056728e-02	   3.3145704e-02	   2.9725397e-02	   2.8461398e-02	   2.5464964e-02	
   2.0636095e+01	   5.0609944e-02	   3.2055670e-02	   3.3145138e-02	   2.9723055e-02	   2.8458481e-02	   2.5460745e-02	
   2.0680473e+01	   5.0619322e-02	   3.2054618e-02	   3.3144576e-02	   2.9720724e-02	   2.8455580e-02	   2.5456546e-02	
   2.0724852e+01	   5.0628757e-02	   3.2053581e-02	   3.3144029e-02	   2.9718410e-02	   2.8452697e-02	   2.5452371e-02	
   2.0769231e+01	   5.0638150e-02	   3.2052550e-02	   3.3143486e-02	   2.9716108e-02	   2.8449829e-02	   2.5448217e-02	
   2.0813609e+01	   5.0647268e-02	   3.2051505e-02	   3.3142924e-02	   2.9713803e-02	   2.8446965e-02	   2.5444078e-02	
   2.0857988e+01	   5.0656552e-02	   3.2050483e-02	   3.3142387e-02	   2.9711521e-02	   2.8444124e-02	   2.5439965e-02	
   2.0902367e+01	   5.0665704e-02	   3.2049459e-02	   3.3141844e-02	   2.9709244e-02	   2.8441294e-02	   2.5435871e-02	
   2.0946746e+01	   5.0674857e-02	   3.2048445e-02	   3.3141311e-02	   2.9706982e-02	   2.8438481e-02	   2.5431799e-02	
   2.0991124e+01	   5.0684001e-02	   3.2047440e-02	   3.3140785e-02	   2.9704734e-02	   2.8435683e-02	   2.5427749e-02	
   2.1035503e+01	   5.0693089e-02	   3.2046440e-02	   3.3140262e-02	   2.9702496e-02	   2.8432899e-02	   2.5423719e-02	
   2.1079882e+01	   5.0702144e-02	   3.2045447e-02	   3.3139743e-02	   2.9700271e-02	   2.8430130e-02	   2.5419709e-02	
   2.1124260e+01	   5.0711165e-02	   3.2044461e-02	   3.3139229e-02	   2.9698058e-02	   2.8427376e-02	   2.5415721e-02	
   2.1168639e+01	   5.0720150e-02	   3.2043481e-02	   3.3138717e-02	   2.9695857e-02	   2.8424637e-02	   2.5411753e-02	
   2.1213018e+01	   5.0729103e-02	   3.2042509e-02	   3.3138210e-02	   2.9693669e-02	   2.8421912e-02	   2.5407806e-02	
   2.1257396e+01	   5.0738022e-02	   3.2041543e-02	   3.3137706e-02	   2.9691493e-02	   2.8419201e-02	   2.5403878e-02	
   2.1301775e+01	   5.0746904e-02	   3.2040584e-02	   3.3137207e-02	   2.9689329e-02	   2.8416506e-02	   2.5399974e-02	
   2.1346154e+01	   5.0755756e-02	   3.2039631e-02	   3.3136710e-02	   2.9687176e-02	   2.8413823e-02	   2.5396087e-02	
   2.1390533e+01	   5.0764569e-02	   3.2038684e-02	   3.3136217e-02	   2.9685034e-02	   2.8411154e-02	   2.5392220e-02	
   2.1434911e+01	   5.0773343e-02	   3.2037743e-02	   3.3135727e-02	   2.9682903e-02	   2.8408499e-02	   2.5388374e-02	
   2.1479290e+01	   5.0782087e-02	   3.2036809e-02	   3.3135241e-02	   2.9680784e-02	   2.8405858e-02	   2.5384548e-02	
   2.1523669e+01	   5.0790798e-02	   3.2035882e-02	   3.3134761e-02	   2.9678676e-02	   2.8403231e-02	   2.5380743e-02	
   2.1568047e+01	   5.0799477e-02	   3.2034961e-02	   3.3134285e-02	   2.9676580e-02	   2.8400619e-02	   2.5376958e-02	
   2.1612426e+01	   5.0808124e-02	   3.2034047e-02	   3.3133815e-02	   2.9674496e-02	   2.8398020e-02	   2.5373192e-02	
   2.1656805e+01	   5.0816740e-02	   3.2033139e-02	   3.3133349e-02	   2.9672421e-02	   2.8395434e-02	   2.5369445e-02	
   2.1701183e+01	   5.0825337e-02	   3.2032235e-02	   3.3132886e-02	   2.9670353e-02	   2.8392856e-02	   2.5365710e-02	
   2.1745562e+01	   5.0833848e-02	   3.2031347e-02	   3.3132435e-02	   2.9668315e-02	   2.8390313e-02	   2.5362026e-02	
   2.1789941e+01	   5.0842309e-02	   3.2030469e-02	   3.3131991e-02	   2.9666295e-02	   2.8387794e-02	   2.5358374e-02	
   2.1834320e+01	   5.0850751e-02	   3.2029597e-02	   3.3131550e-02	   2.9664283e-02	   2.8385284e-02	   2.5354736e-02	
   2.1878698e+01	   5.0859173e-02	   3.2028728e-02	   3.3131112e-02	   2.9662279e-02	   2.8382784e-02	   2.5351112e-02	
   2.1923077e+01	   5.0867573e-02	   3.2027865e-02	   3.3130678e-02	   2.9660283e-02	   2.8380294e-02	   2.5347502e-02	
   2.1967456e+01	   5.0875951e-02	   3.2027005e-02	   3.3130246e-02	   2.9658294e-02	   2.8377813e-02	   2.5343906e-02	
   2.2011834e+01	   5.0884305e-02	   3.2026150e-02	   3.3129818e-02	   2.9656314e-02	   2.8375341e-02	   2.5340323e-02	
   2.2056213e+01	   5.0892634e-02	   3.2025299e-02	   3.3129392e-02	   2.9654341e-02	   2.8372879e-02	   2.5336753e-02	
   2.2100592e+01	   5.0900937e-02	   3.2024452e-02	   3.3128968e-02	   2.9652376e-02	   2.8370427e-02	   2.5333197e-02	
   2.2144970e+01	   5.0909213e-02	   3.2023609e-02	   3.3128547e-02	   2.9650419e-02	   2.8367984e-02	   2.5329655e-02	
   2.2189349e+01	   5.0917460e-02	   3.2022770e-02	   3.3128129e-02	   2.9648469e-02	   2.8365551e-02	   2.5326125e-02	
   2.2233728e+01	   5.0925677e-02	   3.2021935e-02	   3.3127713e-02	   2.9646527e-02	   2.8363126e-02	   2.5322609e-02	
   2.2278107e+01	   5.0933864e-02	   3.2021103e-02	   3.3127299e-02	   2.9644593e-02	   2.8360712e-02	   2.5319106e-02	
   2.2322485e+01	   5.0942018e-02	   3.2020275e-02	   3.3126888e-02	   2.9642667e-02	   2.8358306e-02	   2.5315616e-02	
   2.2366864e+01	   5.0950104e-02	   3.2019455e-02	   3.3126481e-02	   2.9640757e-02	   2.8355920e-02	   2.5312153e-02	
   2.2411243e+01	   5.0958108e-02	   3.2018649e-02	   3.3126082e-02	   2.9638875e-02	   2.8353569e-02	   2.5308739e-02	
   2.2455621e+01	   5.0966140e-02	   3.2017848e-02	   3.3125683e-02	   2.9637000e-02	   2.8351226e-02	   2.5305337e-02	
   2.2500000e+01	   5.0974138e-02	   3.2017054e-02	   3.3125287e-02	   2.9635136e-02	   2.8348896e-02	   2.5301953e-02	
   2.2544379e+01	   5.0982105e-02	   3.2016267e-02	   3.3124894e-02	   2.9633282e-02	   2.8346578e-02	   2.5298587e-02	
   2.2588757e+01	   5.0990047e-02	   3.2015486e-02	   3.3124505e-02	   2.9631437e-02	   2.8344272e-02	   2.5295236e-02	
   2.2633136e+01	   5.0997941e-02	   3.2014714e-02	   3.3124123e-02	   2.9629607e-02	   2.8341984e-02	   2.5291914e-02	
   2.2677515e+01	   5.1005802e-02	   3.2013949e-02	   3.3123746e-02	   2.9627787e-02	   2.8339709e-02	   2.5288610e-02	
   2.2721893e+01	   5.1013643e-02	   3.2013187e-02	   3.3123371e-02	   2.9625974e-02	   2.8337442e-02	   2.5285317e-02	
   2.2766272e+01	   5.1021459e-02	   3.2012429e-02	   3.3123000e-02	   2.9624168e-02	   2.8335185e-02	   2.5282039e-02	
   2.2810651e+01	   5.1029246e-02	   3.2011676e-02	   3.3122632e-02	   2.9622370e-02	   2.8332938e-02	   2.5278776e-02	
   2.2855030e+01	   5.1037001e-02	   3.2010929e-02	   3.3122270e-02	   2.9620584e-02	   2.8330704e-02	   2.5275532e-02	
   2.2899408e+01	   5.1044719e-02	   3.2010188e-02	   3.3121913e-02	   2.9618809e-02	   2.8328485e-02	   2.5272310e-02	
   2.2943787e+01	   5.1052399e-02	   3.2009453e-02	   3.3121563e-02	   2.9617047e-02	   2.8326281e-02	   2.5269109e-02	
   2.2988166e+01	   5.1060043e-02	   3.2008724e-02	   3.3121217e-02	   2.9615295e-02	   2.8324091e-02	   2.5265929e-02	
   2.3032544e+01	   5.1067657e-02	   3.2008000e-02	   3.3120875e-02	   2.9613554e-02	   2.8321912e-02	   2.5262765e-02	
   2.3076923e+01	   5.1075245e-02	   3.2007280e-02	   3.3120537e-02	   2.9611820e-02	   2.8319743e-02	   2.5259616e-02	
   2.3121302e+01	   5.1082813e-02	   3.2006564e-02	   3.3120202e-02	   2.9610094e-02	   2.8317583e-02	   2.5256480e-02	
   2.3165680e+01	   5.1090366e-02	   3.2005850e-02	   3.3119870e-02	   2.9608373e-02	   2.8315430e-02	   2.5253353e-02	
   2.3210059e+01	   5.1097819e-02	   3.2005139e-02	   3.3119538e-02	   2.9606666e-02	   2.8313293e-02	   2.5250252e-02	
   2.3254438e+01	   5.1105365e-02	   3.2004448e-02	   3.3119221e-02	   2.9604979e-02	   2.8311175e-02	   2.5247173e-02	
   2.3298817e+01	   5.1112785e-02	   3.2003752e-02	   3.3118895e-02	   2.9603296e-02	   2.8309065e-02	   2.5244107e-02	
   2.3343195e+01	   5.1120199e-02	   3.2003065e-02	   3.3118573e-02	   2.9601624e-02	   2.8306968e-02	   2.5241057e-02	
   2.3387574e+01	   5.1127585e-02	   3.2002383e-02	   3.3118253e-02	   2.9599962e-02	   2.8304883e-02	   2.5238025e-02	
   2.3431953e+01	   5.1134949e-02	   3.2001707e-02	   3.3117935e-02	   2.9598310e-02	   2.8302811e-02	   2.5235008e-02	
   2.3476331e+01	   5.1142276e-02	   3.2001036e-02	   3.3117620e-02	   2.9596666e-02	   2.8300750e-02	   2.5232008e-02	
   2.3520710e+01	   5.1149605e-02	   3.2000373e-02	   3.3117312e-02	   2.9595033e-02	   2.8298703e-02	   2.5229025e-02	
   2.3565089e+01	   5.1157112e-02	   3.1999737e-02	   3.3117031e-02	   2.9593421e-02	   2.8296675e-02	   2.5226058e-02	
   2.3609467e+01	   5.1164591e-02	   3.1999107e-02	   3.3116755e-02	   2.9591815e-02	   2.8294654e-02	   2.5223098e-02	
   2.3653846e+01	   5.1171318e-02	   3.1998420e-02	   3.3116412e-02	   2.9590170e-02	   2.8292603e-02	   2.5220123e-02	
   2.3698225e+01	   5.1178568e-02	   3.1997780e-02	   3.3116133e-02	   2.9588555e-02	   2.8290570e-02	   2.5217154e-02	
   2.3742604e+01	   5.1185824e-02	   3.1997144e-02	   3.3115862e-02	   2.9586939e-02	   2.8288529e-02	   2.5214174e-02	
   2.3786982e+01	   5.1193086e-02	   3.1996510e-02	   3.3115599e-02	   2.9585324e-02	   2.8286485e-02	   2.5211187e-02	
   2.3831361e+01	   5.1200351e-02	   3.1995881e-02	   3.3115341e-02	   2.9583711e-02	   2.8284442e-02	   2.5208194e-02	
   2.3875740e+01	   5.1207621e-02	   3.1995256e-02	   3.3115091e-02	   2.9582100e-02	   2.8282398e-02	   2.5205194e-02	
   2.3920118e+01	   5.1214895e-02	   3.1994633e-02	   3.3114845e-02	   2.9580491e-02	   2.8280354e-02	   2.5202187e-02	
   2.3964497e+01	   5.1222170e-02	   3.1994014e-02	   3.3114603e-02	   2.9578884e-02	   2.8278313e-02	   2.5199175e-02	
   2.4008876e+01	   5.1229448e-02	   3.1993399e-02	   3.3114365e-02	   2.9577281e-02	   2.8276274e-02	   2.5196156e-02	
   2.4053254e+01	   5.1236726e-02	   3.1992785e-02	   3.3114131e-02	   2.9575680e-02	   2.8274236e-02	   2.5193132e-02	
   2.4097633e+01	   5.1244028e-02	   3.1992175e-02	   3.3113900e-02	   2.9574082e-02	   2.8272200e-02	   2.5190107e-02	
   2.4142012e+01	   5.1251022e-02	   3.1991540e-02	   3.3113640e-02	   2.9572468e-02	   2.8270153e-02	   2.5187071e-02	
   2.4186391e+01	   5.1258541e-02	   3.1990955e-02	   3.3113438e-02	   2.9570889e-02	   2.8268134e-02	   2.5184044e-02	
   2.4230769e+01	   5.1265787e-02	   3.1990354e-02	   3.3113216e-02	   2.9569304e-02	   2.8266112e-02	   2.5181009e-02	
   2.4275148e+01	   5.1273018e-02	   3.1989756e-02	   3.3112997e-02	   2.9567723e-02	   2.8264096e-02	   2.5177974e-02	
   2.4319527e+01	   5.1280229e-02	   3.1989161e-02	   3.3112782e-02	   2.9566149e-02	   2.8262086e-02	   2.5174941e-02	
   2.4363905e+01	   5.1287419e-02	   3.1988569e-02	   3.3112569e-02	   2.9564579e-02	   2.8260081e-02	   2.5171910e-02	
   2.4408284e+01	   5.1294590e-02	   3.1987981e-02	   3.3112360e-02	   2.9563016e-02	   2.8258082e-02	   2.5168883e-02	
   2.4452663e+01	   5.1301740e-02	   3.1987395e-02	   3.3112154e-02	   2.9561458e-02	   2.8256088e-02	   2.5165860e-02	
   2.4497041e+01	   5.1308865e-02	   3.1986812e-02	   3.3111950e-02	   2.9559908e-02	   2.8254102e-02	   2.5162845e-02	
   2.4541420e+01	   5.1315968e-02	   3.1986232e-02	   3.3111749e-02	   2.9558364e-02	   2.8252121e-02	   2.5159835e-02	
   2.4585799e+01	   5.1323059e-02	   3.1985654e-02	   3.3111549e-02	   2.9556823e-02	   2.8250144e-02	   2.5156828e-02	
   2.4630178e+01	   5.1329846e-02	   3.1985051e-02	   3.3111318e-02	   2.9555268e-02	   2.8248156e-02	   2.5153817e-02	
   2.4674556e+01	   5.1337192e-02	   3.1984506e-02	   3.3111158e-02	   2.9553755e-02	   2.8246202e-02	   2.5150827e-02	
   2.4718935e+01	   5.1344187e-02	   3.1983939e-02	   3.3110969e-02	   2.9552237e-02	   2.8244246e-02	   2.5147846e-02	
   2.4763314e+01	   5.1351155e-02	   3.1983376e-02	   3.3110784e-02	   2.9550727e-02	   2.8242298e-02	   2.5144876e-02	
   2.4807692e+01	   5.1358094e-02	   3.1982815e-02	   3.3110600e-02	   2.9549225e-02	   2.8240358e-02	   2.5141916e-02	
   2.4852071e+01	   5.1365006e-02	   3.1982258e-02	   3.3110419e-02	   2.9547729e-02	   2.8238425e-02	   2.5138965e-02	
   2.4896450e+01	   5.1371888e-02	   3.1981703e-02	   3.3110240e-02	   2.9546240e-02	   2.8236499e-02	   2.5136024e-02	
   2.4940828e+01	   5.1378743e-02	   3.1981151e-02	   3.3110062e-02	   2.9544758e-02	   2.8234580e-02	   2.5133093e-02	
   2.4985207e+01	   5.1385569e-02	   3.1980601e-02	   3.3109885e-02	   2.9543283e-02	   2.8232670e-02	   2.5130174e-02	
   2.5029586e+01	   5.1392368e-02	   3.1980054e-02	   3.3109709e-02	   2.9541815e-02	   2.8230767e-02	   2.5127266e-02	
   2.5073964e+01	   5.1399151e-02	   3.1979508e-02	   3.3109534e-02	   2.9540351e-02	   2.8228868e-02	   2.5124364e-02	
   2.5118343e+01	   5.1405911e-02	   3.1978965e-02	   3.3109361e-02	   2.9538891e-02	   2.8226975e-02	   2.5121468e-02	
   2.5162722e+01	   5.1412703e-02	   3.1978429e-02	   3.3109195e-02	   2.9537440e-02	   2.8225090e-02	   2.5118583e-02	
   2.5207101e+01	   5.1419369e-02	   3.1977886e-02	   3.3109020e-02	   2.9535989e-02	   2.8223208e-02	   2.5115705e-02	
   2.5251479e+01	   5.1426052e-02	   3.1977349e-02	   3.3108850e-02	   2.9534547e-02	   2.8221336e-02	   2.5112840e-02	
   2.5295858e+01	   5.1432748e-02	   3.1976818e-02	   3.3108687e-02	   2.9533114e-02	   2.8219473e-02	   2.5109989e-02	
   2.5340237e+01	   5.1440213e-02	   3.1976364e-02	   3.3108611e-02	   2.9531738e-02	   2.8217660e-02	   2.5107178e-02	
   2.5384615e+01	   5.1445991e-02	   3.1975750e-02	   3.3108341e-02	   2.9530265e-02	   2.8215775e-02	   2.5104345e-02	
   2.5428994e+01	   5.1452429e-02	   3.1975201e-02	   3.3108143e-02	   2.9528848e-02	   2.8213942e-02	   2.5101560e-02	
   2.5473373e+01	   5.1458929e-02	   3.1974665e-02	   3.3107949e-02	   2.9527451e-02	   2.8212136e-02	   2.5098811e-02	
   2.5517751e+01	   5.1465640e-02	   3.1974160e-02	   3.3107785e-02	   2.9526087e-02	   2.8210369e-02	   2.5096105e-02	
   2.5562130e+01	   5.1472231e-02	   3.1973656e-02	   3.3107612e-02	   2.9524737e-02	   2.8208625e-02	   2.5093435e-02	
   2.5606509e+01	   5.1478021e-02	   3.1973087e-02	   3.3107355e-02	   2.9523356e-02	   2.8206868e-02	   2.5090783e-02	
   2.5650888e+01	   5.1484237e-02	   3.1972569e-02	   3.3107152e-02	   2.9522022e-02	   2.8205161e-02	   2.5088183e-02	
   2.5695266e+01	   5.1490331e-02	   3.1972048e-02	   3.3106940e-02	   2.9520698e-02	   2.8203472e-02	   2.5085619e-02	
   2.5739645e+01	   5.1496698e-02	   3.1971565e-02	   3.3106771e-02	   2.9519410e-02	   2.8201820e-02	   2.5083103e-02	
   2.5784024e+01	   5.1502911e-02	   3.1971077e-02	   3.3106591e-02	   2.9518129e-02	   2.8200181e-02	   2.5080622e-02	
   2.5828402e+01	   5.1508650e-02	   3.1970552e-02	   3.3106364e-02	   2.9516833e-02	   2.8198536e-02	   2.5078165e-02	
   2.5872781e+01	   5.1514335e-02	   3.1970029e-02	   3.3106134e-02	   2.9515548e-02	   2.8196906e-02	   2.5075744e-02	
   2.5917160e+01	   5.1520166e-02	   3.1969529e-02	   3.3105928e-02	   2.9514287e-02	   2.8195301e-02	   2.5073362e-02	
   2.5961538e+01	   5.1526175e-02	   3.1969056e-02	   3.3105753e-02	   2.9513052e-02	   2.8193722e-02	   2.5071020e-02	
   2.6005917e+01	   5.1532144e-02	   3.1968590e-02	   3.3105580e-02	   2.9511828e-02	   2.8192157e-02	   2.5068709e-02	
   2.6050296e+01	   5.1537860e-02	   3.1968109e-02	   3.3105386e-02	   2.9510601e-02	   2.8190595e-02	   2.5066422e-02	
   2.6094675e+01	   5.1543143e-02	   3.1967589e-02	   3.3105141e-02	   2.9509357e-02	   2.8189024e-02	   2.5064151e-02	
   2.6139053e+01	   5.1548776e-02	   3.1967113e-02	   3.3104942e-02	   2.9508147e-02	   2.8187487e-02	   2.5061917e-02	
   2.6183432e+01	   5.1554531e-02	   3.1966657e-02	   3.3104764e-02	   2.9506957e-02	   2.8185971e-02	   2.5059711e-02	
   2.6227811e+01	   5.1560363e-02	   3.1966217e-02	   3.3104600e-02	   2.9505783e-02	   2.8184474e-02	   2.5057532e-02	
   2.6272189e+01	   5.1566107e-02	   3.1965775e-02	   3.3104428e-02	   2.9504613e-02	   2.8182987e-02	   2.5055372e-02	
   2.6316568e+01	   5.1571009e-02	   3.1965253e-02	   3.3104157e-02	   2.9503395e-02	   2.8181468e-02	   2.5053207e-02	
   2.6360947e+01	   5.1576515e-02	   3.1964796e-02	   3.3103959e-02	   2.9502226e-02	   2.8179993e-02	   2.5051079e-02	
   2.6405325e+01	   5.1582093e-02	   3.1964354e-02	   3.3103772e-02	   2.9501070e-02	   2.8178536e-02	   2.5048971e-02	
   2.6449704e+01	   5.1587792e-02	   3.1963930e-02	   3.3103604e-02	   2.9499931e-02	   2.8177098e-02	   2.5046883e-02	
   2.6494083e+01	   5.1593390e-02	   3.1963502e-02	   3.3103427e-02	   2.9498793e-02	   2.8175667e-02	   2.5044809e-02	
   2.6538462e+01	   5.1598272e-02	   3.1963005e-02	   3.3103163e-02	   2.9497612e-02	   2.8174207e-02	   2.5042728e-02	
   2.6582840e+01	   5.1603667e-02	   3.1962566e-02	   3.3102964e-02	   2.9496474e-02	   2.8172787e-02	   2.5040678e-02	
   2.6627219e+01	   5.1609177e-02	   3.1962144e-02	   3.3102784e-02	   2.9495351e-02	   2.8171385e-02	   2.5038646e-02	
   2.6671598e+01	   5.1614815e-02	   3.1961743e-02	   3.3102625e-02	   2.9494245e-02	   2.8170001e-02	   2.5036633e-02	
   2.6715976e+01	   5.1620401e-02	   3.1961341e-02	   3.3102461e-02	   2.9493143e-02	   2.8168624e-02	   2.5034632e-02	
   2.6760355e+01	   5.1625030e-02	   3.1960848e-02	   3.3102190e-02	   2.9491982e-02	   2.8167204e-02	   2.5032615e-02	
   2.6804734e+01	   5.1630335e-02	   3.1960428e-02	   3.3102001e-02	   2.9490875e-02	   2.8165832e-02	   2.5030633e-02	
   2.6849112e+01	   5.1635714e-02	   3.1960022e-02	   3.3101830e-02	   2.9489782e-02	   2.8164472e-02	   2.5028668e-02	
   2.6893491e+01	   5.1641202e-02	   3.1959636e-02	   3.3101679e-02	   2.9488705e-02	   2.8163129e-02	   2.5026720e-02	
   2.6937870e+01	   5.1646541e-02	   3.1959242e-02	   3.3101520e-02	   2.9487628e-02	   2.8161787e-02	   2.5024782e-02	
   2.6982249e+01	   5.1651290e-02	   3.1958789e-02	   3.3101288e-02	   2.9486516e-02	   2.8160420e-02	   2.5022839e-02	
   2.7026627e+01	   5.1656465e-02	   3.1958387e-02	   3.3101116e-02	   2.9485443e-02	   2.8159086e-02	   2.5020923e-02	
   2.7071006e+01	   5.1661812e-02	   3.1958012e-02	   3.3100975e-02	   2.9484392e-02	   2.8157772e-02	   2.5019027e-02	
   2.7115385e+01	   5.1667239e-02	   3.1957653e-02	   3.3100851e-02	   2.9483357e-02	   2.8156473e-02	   2.5017148e-02	
   2.7159763e+01	   5.1672571e-02	   3.1957291e-02	   3.3100721e-02	   2.9482324e-02	   2.8155178e-02	   2.5015280e-02	
   2.7204142e+01	   5.1677077e-02	   3.1956846e-02	   3.3100492e-02	   2.9481240e-02	   2.8153844e-02	   2.5013398e-02	
   2.7248521e+01	   5.1681987e-02	   3.1956450e-02	   3.3100318e-02	   2.9480195e-02	   2.8152544e-02	   2.5011543e-02	
   2.7292899e+01	   5.1687070e-02	   3.1956077e-02	   3.3100168e-02	   2.9479170e-02	   2.8151263e-02	   2.5009707e-02	
   2.7337278e+01	   5.1692100e-02	   3.1955707e-02	   3.3100018e-02	   2.9478151e-02	   2.8149990e-02	   2.5007882e-02	
   2.7381657e+01	   5.1697110e-02	   3.1955341e-02	   3.3099872e-02	   2.9477139e-02	   2.8148726e-02	   2.5006069e-02	
   2.7426036e+01	   5.1702099e-02	   3.1954981e-02	   3.3099729e-02	   2.9476135e-02	   2.8147471e-02	   2.5004270e-02	
   2.7470414e+01	   5.1707065e-02	   3.1954624e-02	   3.3099589e-02	   2.9475138e-02	   2.8146226e-02	   2.5002483e-02	
   2.7514793e+01	   5.1712009e-02	   3.1954273e-02	   3.3099451e-02	   2.9474149e-02	   2.8144989e-02	   2.5000708e-02	
   2.7559172e+01	   5.1716930e-02	   3.1953925e-02	   3.3099315e-02	   2.9473167e-02	   2.8143762e-02	   2.4998945e-02	
   2.7603550e+01	   5.1721833e-02	   3.1953581e-02	   3.3099182e-02	   2.9472192e-02	   2.8142543e-02	   2.4997194e-02	
   2.7647929e+01	   5.1726709e-02	   3.1953240e-02	   3.3099049e-02	   2.9471224e-02	   2.8141333e-02	   2.4995455e-02	
   2.7692308e+01	   5.1731567e-02	   3.1952903e-02	   3.3098918e-02	   2.9470262e-02	   2.8140131e-02	   2.4993727e-02	
   2.7736686e+01	   5.1736405e-02	   3.1952570e-02	   3.3098789e-02	   2.9469307e-02	   2.8138936e-02	   2.4992012e-02	
   2.7781065e+01	   5.1741224e-02	   3.1952240e-02	   3.3098662e-02	   2.9468359e-02	   2.8137749e-02	   2.4990307e-02	
   2.7825444e+01	   5.1746021e-02	   3.1951913e-02	   3.3098536e-02	   2.9467417e-02	   2.8136569e-02	   2.4988615e-02	
   2.7869822e+01	   5.1750795e-02	   3.1951590e-02	   3.3098413e-02	   2.9466481e-02	   2.8135397e-02	   2.4986933e-02	
   2.7914201e+01	   5.1755624e-02	   3.1951278e-02	   3.3098301e-02	   2.9465557e-02	   2.8134237e-02	   2.4985265e-02	
   2.7958580e+01	   5.1760334e-02	   3.1950958e-02	   3.3098180e-02	   2.9464633e-02	   2.8133078e-02	   2.4983605e-02	
   2.8002959e+01	   5.1765051e-02	   3.1950645e-02	   3.3098064e-02	   2.9463716e-02	   2.8131929e-02	   2.4981957e-02	
   2.8047337e+01	   5.1769699e-02	   3.1950330e-02	   3.3097945e-02	   2.9462803e-02	   2.8130784e-02	   2.4980318e-02	
   2.8091716e+01	   5.1774405e-02	   3.1950026e-02	   3.3097838e-02	   2.9461901e-02	   2.8129651e-02	   2.4978692e-02	
   2.8136095e+01	   5.1779033e-02	   3.1949719e-02	   3.3097727e-02	   2.9461001e-02	   2.8128523e-02	   2.4977075e-02	
   2.8180473e+01	   5.1783656e-02	   3.1949418e-02	   3.3097621e-02	   2.9460109e-02	   2.8127403e-02	   2.4975469e-02	
   2.8224852e+01	   5.1788279e-02	   3.1949122e-02	   3.3097520e-02	   2.9459224e-02	   2.8126293e-02	   2.4973875e-02	
   2.8269231e+01	   5.1792858e-02	   3.1948827e-02	   3.3097419e-02	   2.9458344e-02	   2.8125189e-02	   2.4972290e-02	
   2.8313609e+01	   5.1797421e-02	   3.1948536e-02	   3.3097321e-02	   2.9457470e-02	   2.8124094e-02	   2.4970716e-02	
   2.8357988e+01	   5.1801966e-02	   3.1948248e-02	   3.3097226e-02	   2.9456603e-02	   2.8123006e-02	   2.4969153e-02	
   2.8402367e+01	   5.1806491e-02	   3.1947964e-02	   3.3097133e-02	   2.9455742e-02	   2.8121926e-02	   2.4967599e-02	
   2.8446746e+01	   5.1810996e-02	   3.1947684e-02	   3.3097042e-02	   2.9454887e-02	   2.8120853e-02	   2.4966057e-02	
   2.8491124e+01	   5.1815480e-02	   3.1947406e-02	   3.3096952e-02	   2.9454038e-02	   2.8119788e-02	   2.4964524e-02	
   2.8535503e+01	   5.1819946e-02	   3.1947132e-02	   3.3096865e-02	   2.9453195e-02	   2.8118731e-02	   2.4963001e-02	
   2.8579882e+01	   5.1824391e-02	   3.1946861e-02	   3.3096779e-02	   2.9452358e-02	   2.8117680e-02	   2.4961489e-02	
   2.8624260e+01	   5.1828826e-02	   3.1946594e-02	   3.3096695e-02	   2.9451528e-02	   2.8116637e-02	   2.4959987e-02	
   2.8668639e+01	   5.1833227e-02	   3.1946328e-02	   3.3096612e-02	   2.9450702e-02	   2.8115600e-02	   2.4958495e-02	
   2.8713018e+01	   5.1837613e-02	   3.1946066e-02	   3.3096530e-02	   2.9449883e-02	   2.8114570e-02	   2.4957013e-02	
   2.8757396e+01	   5.1841982e-02	   3.1945807e-02	   3.3096450e-02	   2.9449070e-02	   2.8113547e-02	   2.4955541e-02	
   2.8801775e+01	   5.1846333e-02	   3.1945551e-02	   3.3096371e-02	   2.9448263e-02	   2.8112531e-02	   2.4954078e-02	
   2.8846154e+01	   5.1850664e-02	   3.1945298e-02	   3.3096294e-02	   2.9447461e-02	   2.8111521e-02	   2.4952626e-02	
   2.8890533e+01	   5.1854975e-02	   3.1945047e-02	   3.3096219e-02	   2.9446665e-02	   2.8110518e-02	   2.4951183e-02	
   2.8934911e+01	   5.1859271e-02	   3.1944800e-02	   3.3096147e-02	   2.9445874e-02	   2.8109523e-02	   2.4949750e-02	
   2.8979290e+01	   5.1863598e-02	   3.1944562e-02	   3.3096083e-02	   2.9445094e-02	   2.8108537e-02	   2.4948328e-02	
   2.9023669e+01	   5.1867808e-02	   3.1944315e-02	   3.3096007e-02	   2.9444311e-02	   2.8107552e-02	   2.4946913e-02	
   2.9068047e+01	   5.1872058e-02	   3.1944077e-02	   3.3095942e-02	   2.9443538e-02	   2.8106577e-02	   2.4945509e-02	
   2.9112426e+01	   5.1876262e-02	   3.1943839e-02	   3.3095875e-02	   2.9442768e-02	   2.8105607e-02	   2.4944113e-02	
   2.9156805e+01	   5.1880446e-02	   3.1943603e-02	   3.3095809e-02	   2.9442004e-02	   2.8104644e-02	   2.4942726e-02	
   2.9201183e+01	   5.1884613e-02	   3.1943371e-02	   3.3095746e-02	   2.9441245e-02	   2.8103688e-02	   2.4941349e-02	
   2.9245562e+01	   5.1888776e-02	   3.1943142e-02	   3.3095687e-02	   2.9440492e-02	   2.8102739e-02	   2.4939982e-02	
   2.9289941e+01	   5.1892915e-02	   3.1942917e-02	   3.3095629e-02	   2.9439745e-02	   2.8101796e-02	   2.4938624e-02	
   2.9334320e+01	   5.1897032e-02	   3.1942693e-02	   3.3095572e-02	   2.9439002e-02	   2.8100860e-02	   2.4937274e-02	
   2.9378698e+01	   5.1901131e-02	   3.1942472e-02	   3.3095518e-02	   2.9438265e-02	   2.8099931e-02	   2.4935934e-02	
   2.9423077e+01	   5.1905214e-02	   3.1942254e-02	   3.3095465e-02	   2.9437533e-02	   2.8099008e-02	   2.4934603e-02	
   2.9467456e+01	   5.1909276e-02	   3.1942039e-02	   3.3095414e-02	   2.9436807e-02	   2.8098091e-02	   2.4933281e-02	
   2.9511834e+01	   5.1913321e-02	   3.1941826e-02	   3.3095365e-02	   2.9436085e-02	   2.8097181e-02	   2.4931968e-02	
   2.9556213e+01	   5.1917347e-02	   3.1941616e-02	   3.3095317e-02	   2.9435369e-02	   2.8096277e-02	   2.4930663e-02	
   2.9600592e+01	   5.1921370e-02	   3.1941411e-02	   3.3095272e-02	   2.9434660e-02	   2.8095381e-02	   2.4929369e-02	
   2.9644970e+01	   5.1925354e-02	   3.1941205e-02	   3.3095226e-02	   2.9433954e-02	   2.8094489e-02	   2.4928082e-02	
   2.9689349e+01	   5.1929322e-02	   3.1941002e-02	   3.3095181e-02	   2.9433253e-02	   2.8093604e-02	   2.4926804e-02	
   2.9733728e+01	   5.1933273e-02	   3.1940802e-02	   3.3095138e-02	   2.9432557e-02	   2.8092724e-02	   2.4925534e-02	
   2.9778107e+01	   5.1937204e-02	   3.1940604e-02	   3.3095096e-02	   2.9431866e-02	   2.8091851e-02	   2.4924274e-02	
   2.9822485e+01	   5.1941122e-02	   3.1940409e-02	   3.3095055e-02	   2.9431181e-02	   2.8090984e-02	   2.4923022e-02	
   2.9866864e+01	   5.1945020e-02	   3.1940217e-02	   3.3095016e-02	   2.9430501e-02	   2.8090123e-02	   2.4921778e-02	
   2.9911243e+01	   5.1948901e-02	   3.1940026e-02	   3.3094979e-02	   2.9429825e-02	   2.8089268e-02	   2.4920544e-02	
   2.9955621e+01	   5.1952774e-02	   3.1939840e-02	   3.3094944e-02	   2.9429155e-02	   2.8088419e-02	   2.4919318e-02	
   3.0000000e+01	   5.1956611e-02	   3.1939653e-02	   3.3094908e-02	   2.9428488e-02	   2.8087576e-02	   2.4918099e-02	
   3.0044379e+01	   5.1960436e-02	   3.1939470e-02	   3.3094874e-02	   2.9427827e-02	   2.8086738e-02	   2.4916890e-02	
   3.0088757e+01	   5.1964245e-02	   3.1939289e-02	   3.3094842e-02	   2.9427171e-02	   2.8085907e-02	   2.4915688e-02	
   3.0133136e+01	   5.1968036e-02	   3.1939110e-02	   3.3094811e-02	   2.9426519e-02	   2.8085081e-02	   2.4914495e-02	
   3.0177515e+01	   5.1971811e-02	   3.1938933e-02	   3.3094782e-02	   2.9425872e-02	   2.8084261e-02	   2.4913310e-02	
   3.0221893e+01	   5.1975566e-02	   3.1938759e-02	   3.3094754e-02	   2.9425229e-02	   2.8083447e-02	   2.4912134e-02	
   3.0266272e+01	   5.1979356e-02	   3.1938593e-02	   3.3094735e-02	   2.9424596e-02	   2.8082643e-02	   2.4910967e-02	
   3.0310651e+01	   5.1983143e-02	   3.1938431e-02	   3.3094719e-02	   2.9423969e-02	   2.8081845e-02	   2.4909810e-02	
   3.0355030e+01	   5.1986760e-02	   3.1938253e-02	   3.3094683e-02	   2.9423332e-02	   2.8081042e-02	   2.4908653e-02	
   3.0399408e+01	   5.1990464e-02	   3.1938089e-02	   3.3094663e-02	   2.9422710e-02	   2.8080252e-02	   2.4907510e-02	
   3.0443787e+01	   5.1994103e-02	   3.1937921e-02	   3.3094637e-02	   2.9422087e-02	   2.8079464e-02	   2.4906372e-02	
   3.0488166e+01	   5.1997726e-02	   3.1937756e-02	   3.3094612e-02	   2.9421470e-02	   2.8078681e-02	   2.4905241e-02	
   3.0532544e+01	   5.2001378e-02	   3.1937598e-02	   3.3094595e-02	   2.9420860e-02	   2.8077908e-02	   2.4904121e-02	
   3.0576923e+01	   5.2004988e-02	   3.1937439e-02	   3.3094575e-02	   2.9420253e-02	   2.8077138e-02	   2.4903008e-02	
   3.0621302e+01	   5.2008579e-02	   3.1937283e-02	   3.3094557e-02	   2.9419650e-02	   2.8076373e-02	   2.4901902e-02	
   3.0665680e+01	   5.2012157e-02	   3.1937129e-02	   3.3094540e-02	   2.9419053e-02	   2.8075614e-02	   2.4900804e-02	
   3.0710059e+01	   5.2015720e-02	   3.1936977e-02	   3.3094525e-02	   2.9418459e-02	   2.8074861e-02	   2.4899714e-02	
   3.0754438e+01	   5.2019264e-02	   3.1936827e-02	   3.3094511e-02	   2.9417870e-02	   2.8074113e-02	   2.4898632e-02	
   3.0798817e+01	   5.2022794e-02	   3.1936680e-02	   3.3094498e-02	   2.9417285e-02	   2.8073370e-02	   2.4897557e-02	
   3.0843195e+01	   5.2026309e-02	   3.1936534e-02	   3.3094487e-02	   2.9416705e-02	   2.8072633e-02	   2.4896489e-02	
   3.0887574e+01	   5.2029793e-02	   3.1936392e-02	   3.3094477e-02	   2.9416132e-02	   2.8071904e-02	   2.4895435e-02	
   3.0931953e+01	   5.2033265e-02	   3.1936251e-02	   3.3094468e-02	   2.9415562e-02	   2.8071180e-02	   2.4894386e-02	
   3.0976331e+01	   5.2036725e-02	   3.1936112e-02	   3.3094459e-02	   2.9414995e-02	   2.8070459e-02	   2.4893343e-02	
   3.1020710e+01	   5.2040174e-02	   3.1935974e-02	   3.3094451e-02	   2.9414431e-02	   2.8069742e-02	   2.4892305e-02	
   3.1065089e+01	   5.2043609e-02	   3.1935837e-02	   3.3094444e-02	   2.9413870e-02	   2.8069029e-02	   2.4891272e-02	
   3.1109467e+01	   5.2047032e-02	   3.1935702e-02	   3.3094438e-02	   2.9413313e-02	   2.8068320e-02	   2.4890245e-02	
   3.1153846e+01	   5.2050434e-02	   3.1935568e-02	   3.3094432e-02	   2.9412760e-02	   2.8067617e-02	   2.4889227e-02	
   3.1198225e+01	   5.2053810e-02	   3.1935438e-02	   3.3094427e-02	   2.9412213e-02	   2.8066921e-02	   2.4888220e-02	
   3.1242604e+01	   5.2057195e-02	   3.1935312e-02	   3.3094426e-02	   2.9411672e-02	   2.8066232e-02	   2.4887220e-02	
   3.1286982e+01	   5.2060498e-02	   3.1935178e-02	   3.3094417e-02	   2.9411128e-02	   2.8065541e-02	   2.4886223e-02	
   3.1331361e+01	   5.2063852e-02	   3.1935055e-02	   3.3094418e-02	   2.9410595e-02	   2.8064862e-02	   2.4885237e-02	
   3.1375740e+01	   5.2067182e-02	   3.1934933e-02	   3.3094419e-02	   2.9410065e-02	   2.8064187e-02	   2.4884258e-02	
   3.1420118e+01	   5.2070472e-02	   3.1934810e-02	   3.3094417e-02	   2.9409537e-02	   2.8063514e-02	   2.4883285e-02	
   3.1464497e+01	   5.2073747e-02	   3.1934688e-02	   3.3094417e-02	   2.9409013e-02	   2.8062847e-02	   2.4882319e-02	
   3.1508876e+01	   5.2077010e-02	   3.1934569e-02	   3.3094418e-02	   2.9408492e-02	   2.8062184e-02	   2.4881359e-02	
   3.1553254e+01	   5.2080261e-02	   3.1934451e-02	   3.3094420e-02	   2.9407976e-02	   2.8061527e-02	   2.4880407e-02	
   3.1597633e+01	   5.2083490e-02	   3.1934335e-02	   3.3094423e-02	   2.9407464e-02	   2.8060874e-02	   2.4879462e-02	
   3.1642012e+01	   5.2086707e-02	   3.1934220e-02	   3.3094427e-02	   2.9406955e-02	   2.8060226e-02	   2.4878523e-02	
   3.1686391e+01	   5.2089900e-02	   3.1934108e-02	   3.3094432e-02	   2.9406451e-02	   2.8059584e-02	   2.4877594e-02	
   3.1730769e+01	   5.2093075e-02	   3.1933998e-02	   3.3094438e-02	   2.9405952e-02	   2.8058948e-02	   2.4876672e-02	
   3.1775148e+01	   5.2096240e-02	   3.1933889e-02	   3.3094444e-02	   2.9405455e-02	   2.8058315e-02	   2.4875756e-02	
   3.1819527e+01	   5.2099393e-02	   3.1933780e-02	   3.3094452e-02	   2.9404961e-02	   2.8057685e-02	   2.4874844e-02	
   3.1863905e+01	   5.2102533e-02	   3.1933673e-02	   3.3094459e-02	   2.9404469e-02	   2.8057059e-02	   2.4873937e-02	
   3.1908284e+01	   5.2105662e-02	   3.1933567e-02	   3.3094467e-02	   2.9403981e-02	   2.8056436e-02	   2.4873035e-02	
   3.1952663e+01	   5.2108775e-02	   3.1933463e-02	   3.3094475e-02	   2.9403495e-02	   2.8055817e-02	   2.4872139e-02	
   3.1997041e+01	   5.2111862e-02	   3.1933360e-02	   3.3094485e-02	   2.9403016e-02	   2.8055206e-02	   2.4871254e-02	
   3.2041420e+01	   5.2114934e-02	   3.1933259e-02	   3.3094495e-02	   2.9402540e-02	   2.8054599e-02	   2.4870375e-02	
   3.2085799e+01	   5.2117991e-02	   3.1933160e-02	   3.3094505e-02	   2.9402067e-02	   2.8053996e-02	   2.4869502e-02	
   3.2130178e+01	   5.2121032e-02	   3.1933061e-02	   3.3094515e-02	   2.9401597e-02	   2.8053397e-02	   2.4868635e-02	
   3.2174556e+01	   5.2124070e-02	   3.1932965e-02	   3.3094528e-02	   2.9401132e-02	   2.8052804e-02	   2.4867776e-02	
   3.2218935e+01	   5.2127074e-02	   3.1932869e-02	   3.3094538e-02	   2.9400669e-02	   2.8052213e-02	   2.4866921e-02	
   3.2263314e+01	   5.2130090e-02	   3.1932777e-02	   3.3094553e-02	   2.9400212e-02	   2.8051629e-02	   2.4866075e-02	
   3.2307692e+01	   5.2133053e-02	   3.1932681e-02	   3.3094563e-02	   2.9399754e-02	   2.8051046e-02	   2.4865232e-02	
   3.2352071e+01	   5.2136030e-02	   3.1932591e-02	   3.3094578e-02	   2.9399303e-02	   2.8050469e-02	   2.4864397e-02	
   3.2396450e+01	   5.2138982e-02	   3.1932501e-02	   3.3094592e-02	   2.9398853e-02	   2.8049896e-02	   2.4863568e-02	
   3.2440828e+01	   5.2141912e-02	   3.1932410e-02	   3.3094605e-02	   2.9398407e-02	   2.8049327e-02	   2.4862745e-02	
   3.2485207e+01	   5.2144829e-02	   3.1932322e-02	   3.3094619e-02	   2.9397964e-02	   2.8048761e-02	   2.4861927e-02	
   3.2529586e+01	   5.2147731e-02	   3.1932235e-02	   3.3094633e-02	   2.9397524e-02	   2.8048200e-02	   2.4861116e-02	
   3.2573964e+01	   5.2150617e-02	   3.1932149e-02	   3.3094648e-02	   2.9397087e-02	   2.8047643e-02	   2.4860311e-02	
   3.2618343e+01	   5.2153493e-02	   3.1932064e-02	   3.3094665e-02	   2.9396654e-02	   2.8047090e-02	   2.4859512e-02	
   3.2662722e+01	   5.2156352e-02	   3.1931981e-02	   3.3094682e-02	   2.9396223e-02	   2.8046541e-02	   2.4858718e-02	
   3.2707101e+01	   5.2159218e-02	   3.1931901e-02	   3.3094702e-02	   2.9395798e-02	   2.8045998e-02	   2.4857932e-02	
   3.2751479e+01	   5.2162026e-02	   3.1931818e-02	   3.3094717e-02	   2.9395372e-02	   2.8045455e-02	   2.4857149e-02	
   3.2795858e+01	   5.2164866e-02	   3.1931741e-02	   3.3094739e-02	   2.9394954e-02	   2.8044920e-02	   2.4856375e-02	
   3.2840237e+01	   5.2167652e-02	   3.1931660e-02	   3.3094755e-02	   2.9394534e-02	   2.8044386e-02	   2.4855604e-02	
   3.2884615e+01	   5.2170431e-02	   3.1931582e-02	   3.3094773e-02	   2.9394119e-02	   2.8043856e-02	   2.4854839e-02	
   3.2928994e+01	   5.2173199e-02	   3.1931505e-02	   3.3094791e-02	   2.9393707e-02	   2.8043330e-02	   2.4854081e-02	
   3.2973373e+01	   5.2175954e-02	   3.1931429e-02	   3.3094810e-02	   2.9393298e-02	   2.8042809e-02	   2.4853327e-02	
   3.3017751e+01	   5.2178695e-02	   3.1931354e-02	   3.3094829e-02	   2.9392892e-02	   2.8042291e-02	   2.4852580e-02	
   3.3062130e+01	   5.2181420e-02	   3.1931280e-02	   3.3094849e-02	   2.9392489e-02	   2.8041776e-02	   2.4851838e-02	
   3.3106509e+01	   5.2184132e-02	   3.1931208e-02	   3.3094869e-02	   2.9392089e-02	   2.8041266e-02	   2.4851102e-02	
   3.3150888e+01	   5.2186830e-02	   3.1931136e-02	   3.3094889e-02	   2.9391691e-02	   2.8040759e-02	   2.4850371e-02	
   3.3195266e+01	   5.2189516e-02	   3.1931066e-02	   3.3094910e-02	   2.9391297e-02	   2.8040256e-02	   2.4849646e-02	
   3.3239645e+01	   5.2192196e-02	   3.1930998e-02	   3.3094933e-02	   2.9390907e-02	   2.8039758e-02	   2.4848927e-02	
   3.3284024e+01	   5.2194852e-02	   3.1930930e-02	   3.3094954e-02	   2.9390519e-02	   2.8039262e-02	   2.4848212e-02	
   3.3328402e+01	   5.2197487e-02	   3.1930861e-02	   3.3094974e-02	   2.9390132e-02	   2.8038770e-02	   2.4847503e-02	
   3.3372781e+01	   5.2200111e-02	   3.1930794e-02	   3.3094995e-02	   2.9389749e-02	   2.8038281e-02	   2.4846799e-02	
   3.3417160e+01	   5.2202719e-02	   3.1930728e-02	   3.3095016e-02	   2.9389368e-02	   2.8037796e-02	   2.4846100e-02	
   3.3461538e+01	   5.2205316e-02	   3.1930663e-02	   3.3095038e-02	   2.9388991e-02	   2.8037314e-02	   2.4845407e-02	
   3.3505917e+01	   5.2207900e-02	   3.1930599e-02	   3.3095060e-02	   2.9388616e-02	   2.8036836e-02	   2.4844719e-02	
   3.3550296e+01	   5.2210470e-02	   3.1930536e-02	   3.3095082e-02	   2.9388244e-02	   2.8036361e-02	   2.4844037e-02	
   3.3594675e+01	   5.2213026e-02	   3.1930474e-02	   3.3095105e-02	   2.9387874e-02	   2.8035890e-02	   2.4843359e-02	
   3.3639053e+01	   5.2215584e-02	   3.1930414e-02	   3.3095130e-02	   2.9387509e-02	   2.8035424e-02	   2.4842688e-02	
   3.3683432e+01	   5.2218105e-02	   3.1930353e-02	   3.3095152e-02	   2.9387144e-02	   2.8034959e-02	   2.4842020e-02	
   3.3727811e+01	   5.2220615e-02	   3.1930293e-02	   3.3095174e-02	   2.9386782e-02	   2.8034498e-02	   2.4841358e-02	
   3.3772189e+01	   5.2223115e-02	   3.1930233e-02	   3.3095197e-02	   2.9386423e-02	   2.8034040e-02	   2.4840701e-02	
   3.3816568e+01	   5.2225598e-02	   3.1930175e-02	   3.3095220e-02	   2.9386067e-02	   2.8033586e-02	   2.4840048e-02	
   3.3860947e+01	   5.2228071e-02	   3.1930117e-02	   3.3095243e-02	   2.9385713e-02	   2.8033135e-02	   2.4839401e-02	
   3.3905325e+01	   5.2230529e-02	   3.1930061e-02	   3.3095267e-02	   2.9385361e-02	   2.8032687e-02	   2.4838759e-02	
   3.3949704e+01	   5.2232975e-02	   3.1930005e-02	   3.3095291e-02	   2.9385012e-02	   2.8032243e-02	   2.4838122e-02	
   3.3994083e+01	   5.2235418e-02	   3.1929951e-02	   3.3095316e-02	   2.9384667e-02	   2.8031803e-02	   2.4837490e-02	
   3.4038462e+01	   5.2237826e-02	   3.1929896e-02	   3.3095339e-02	   2.9384323e-02	   2.8031364e-02	   2.4836862e-02	
   3.4082840e+01	   5.2240230e-02	   3.1929842e-02	   3.3095362e-02	   2.9383981e-02	   2.8030929e-02	   2.4836239e-02	
   3.4127219e+01	   5.2242621e-02	   3.1929789e-02	   3.3095386e-02	   2.9383642e-02	   2.8030498e-02	   2.4835621e-02	
   3.4171598e+01	   5.2244999e-02	   3.1929737e-02	   3.3095410e-02	   2.9383306e-02	   2.8030070e-02	   2.4835008e-02	
   3.4215976e+01	   5.2247365e-02	   3.1929685e-02	   3.3095434e-02	   2.9382972e-02	   2.8029645e-02	   2.4834400e-02	
   3.4260355e+01	   5.2249717e-02	   3.1929634e-02	   3.3095458e-02	   2.9382640e-02	   2.8029222e-02	   2.4833796e-02	
   3.4304734e+01	   5.2252054e-02	   3.1929584e-02	   3.3095482e-02	   2.9382310e-02	   2.8028803e-02	   2.4833197e-02	
   3.4349112e+01	   5.2254378e-02	   3.1929535e-02	   3.3095506e-02	   2.9381983e-02	   2.8028387e-02	   2.4832603e-02	
   3.4393491e+01	   5.2256727e-02	   3.1929491e-02	   3.3095536e-02	   2.9381662e-02	   2.8027978e-02	   2.4832015e-02	
   3.4437870e+01	   5.2259004e-02	   3.1929440e-02	   3.3095557e-02	   2.9381338e-02	   2.8027566e-02	   2.4831429e-02	
   3.4482249e+01	   5.2261279e-02	   3.1929391e-02	   3.3095579e-02	   2.9381017e-02	   2.8027158e-02	   2.4830848e-02	
   3.4526627e+01	   5.2263546e-02	   3.1929343e-02	   3.3095602e-02	   2.9380698e-02	   2.8026754e-02	   2.4830272e-02	
   3.4571006e+01	   5.2265805e-02	   3.1929296e-02	   3.3095626e-02	   2.9380383e-02	   2.8026353e-02	   2.4829700e-02	
   3.4615385e+01	   5.2268052e-02	   3.1929250e-02	   3.3095650e-02	   2.9380070e-02	   2.8025955e-02	   2.4829133e-02	
   3.4659763e+01	   5.2270287e-02	   3.1929205e-02	   3.3095674e-02	   2.9379759e-02	   2.8025560e-02	   2.4828571e-02	
   3.4704142e+01	   5.2272508e-02	   3.1929161e-02	   3.3095698e-02	   2.9379450e-02	   2.8025167e-02	   2.4828013e-02	
   3.4748521e+01	   5.2274765e-02	   3.1929123e-02	   3.3095730e-02	   2.9379148e-02	   2.8024782e-02	   2.4827462e-02	
   3.4792899e+01	   5.2277065e-02	   3.1929093e-02	   3.3095771e-02	   2.9378853e-02	   2.8024404e-02	   2.4826918e-02	
   3.4837278e+01	   5.2279109e-02	   3.1929033e-02	   3.3095773e-02	   2.9378538e-02	   2.8024009e-02	   2.4826366e-02	
   3.4881657e+01	   5.2281305e-02	   3.1928994e-02	   3.3095800e-02	   2.9378240e-02	   2.8023631e-02	   2.4825826e-02	
   3.4926036e+01	   5.2283439e-02	   3.1928948e-02	   3.3095819e-02	   2.9377939e-02	   2.8023250e-02	   2.4825288e-02	
   3.4970414e+01	   5.2285567e-02	   3.1928904e-02	   3.3095840e-02	   2.9377641e-02	   2.8022873e-02	   2.4824755e-02	
   3.5014793e+01	   5.2287690e-02	   3.1928861e-02	   3.3095861e-02	   2.9377346e-02	   2.8022500e-02	   2.4824226e-02	
   3.5059172e+01	   5.2289818e-02	   3.1928822e-02	   3.3095886e-02	   2.9377055e-02	   2.8022131e-02	   2.4823703e-02	
   3.5103550e+01	   5.2291925e-02	   3.1928782e-02	   3.3095909e-02	   2.9376765e-02	   2.8021763e-02	   2.4823183e-02	
   3.5147929e+01	   5.2294016e-02	   3.1928741e-02	   3.3095932e-02	   2.9376477e-02	   2.8021399e-02	   2.4822668e-02	
   3.5192308e+01	   5.2296097e-02	   3.1928702e-02	   3.3095956e-02	   2.9376191e-02	   2.8021037e-02	   2.4822156e-02	
   3.5236686e+01	   5.2298164e-02	   3.1928663e-02	   3.3095979e-02	   2.9375907e-02	   2.8020677e-02	   2.4821649e-02	
   3.5281065e+01	   5.2300311e-02	   3.1928635e-02	   3.3096015e-02	   2.9375633e-02	   2.8020328e-02	   2.4821150e-02	
   3.5325444e+01	   5.2302269e-02	   3.1928589e-02	   3.3096027e-02	   2.9375346e-02	   2.8019968e-02	   2.4820647e-02	
   3.5369822e+01	   5.2304302e-02	   3.1928551e-02	   3.3096049e-02	   2.9375068e-02	   2.8019617e-02	   2.4820152e-02	
   3.5414201e+01	   5.2306337e-02	   3.1928516e-02	   3.3096074e-02	   2.9374794e-02	   2.8019269e-02	   2.4819662e-02	
   3.5458580e+01	   5.2308340e-02	   3.1928479e-02	   3.3096095e-02	   2.9374519e-02	   2.8018923e-02	   2.4819174e-02	
   3.5502959e+01	   5.2310333e-02	   3.1928443e-02	   3.3096117e-02	   2.9374247e-02	   2.8018579e-02	   2.4818691e-02	
   3.5547337e+01	   5.2312311e-02	   3.1928406e-02	   3.3096137e-02	   2.9373976e-02	   2.8018238e-02	   2.4818211e-02	
   3.5591716e+01	   5.2314285e-02	   3.1928371e-02	   3.3096159e-02	   2.9373708e-02	   2.8017900e-02	   2.4817736e-02	
   3.5636095e+01	   5.2316248e-02	   3.1928337e-02	   3.3096181e-02	   2.9373442e-02	   2.8017564e-02	   2.4817264e-02	
   3.5680473e+01	   5.2318190e-02	   3.1928303e-02	   3.3096203e-02	   2.9373179e-02	   2.8017233e-02	   2.4816800e-02	
   3.5724852e+01	   5.2320123e-02	   3.1928270e-02	   3.3096224e-02	   2.9372918e-02	   2.8016903e-02	   2.4816338e-02	
   3.5769231e+01	   5.2322048e-02	   3.1928237e-02	   3.3096246e-02	   2.9372658e-02	   2.8016575e-02	   2.4815878e-02	
   3.5813609e+01	   5.2323965e-02	   3.1928204e-02	   3.3096267e-02	   2.9372399e-02	   2.8016249e-02	   2.4815422e-02	
   3.5857988e+01	   5.2325872e-02	   3.1928171e-02	   3.3096289e-02	   2.9372142e-02	   2.8015925e-02	   2.4814968e-02	
   3.5902367e+01	   5.2327770e-02	   3.1928139e-02	   3.3096310e-02	   2.9371886e-02	   2.8015603e-02	   2.4814517e-02	
   3.5946746e+01	   5.2329651e-02	   3.1928107e-02	   3.3096331e-02	   2.9371632e-02	   2.8015284e-02	   2.4814072e-02	
   3.5991124e+01	   5.2331517e-02	   3.1928075e-02	   3.3096351e-02	   2.9371381e-02	   2.8014968e-02	   2.4813631e-02	
   3.6035503e+01	   5.2333372e-02	   3.1928044e-02	   3.3096372e-02	   2.9371132e-02	   2.8014655e-02	   2.4813194e-02	
   3.6079882e+01	   5.2335218e-02	   3.1928013e-02	   3.3096392e-02	   2.9370884e-02	   2.8014343e-02	   2.4812760e-02	
   3.6124260e+01	   5.2337048e-02	   3.1927983e-02	   3.3096412e-02	   2.9370638e-02	   2.8014034e-02	   2.4812330e-02	
   3.6168639e+01	   5.2338872e-02	   3.1927953e-02	   3.3096432e-02	   2.9370394e-02	   2.8013728e-02	   2.4811904e-02	
   3.6213018e+01	   5.2340679e-02	   3.1927923e-02	   3.3096452e-02	   2.9370152e-02	   2.8013424e-02	   2.4811482e-02	
   3.6257396e+01	   5.2342474e-02	   3.1927893e-02	   3.3096471e-02	   2.9369911e-02	   2.8013122e-02	   2.4811062e-02	
   3.6301775e+01	   5.2344263e-02	   3.1927864e-02	   3.3096490e-02	   2.9369671e-02	   2.8012822e-02	   2.4810646e-02	
   3.6346154e+01	   5.2346049e-02	   3.1927836e-02	   3.3096510e-02	   2.9369434e-02	   2.8012525e-02	   2.4810234e-02	
   3.6390533e+01	   5.2347839e-02	   3.1927809e-02	   3.3096532e-02	   2.9369200e-02	   2.8012230e-02	   2.4809826e-02	
   3.6434911e+01	   5.2349620e-02	   3.1927783e-02	   3.3096553e-02	   2.9368967e-02	   2.8011939e-02	   2.4809421e-02	
   3.6479290e+01	   5.2351375e-02	   3.1927755e-02	   3.3096572e-02	   2.9368735e-02	   2.8011648e-02	   2.4809020e-02	
   3.6523669e+01	   5.2353104e-02	   3.1927726e-02	   3.3096588e-02	   2.9368503e-02	   2.8011359e-02	   2.4808621e-02	
   3.6568047e+01	   5.2354812e-02	   3.1927695e-02	   3.3096603e-02	   2.9368272e-02	   2.8011071e-02	   2.4808225e-02	
   3.6612426e+01	   5.2356479e-02	   3.1927663e-02	   3.3096615e-02	   2.9368042e-02	   2.8010784e-02	   2.4807832e-02	
   3.6656805e+01	   5.2358091e-02	   3.1927628e-02	   3.3096622e-02	   2.9367810e-02	   2.8010498e-02	   2.4807441e-02	
   3.6701183e+01	   5.2359657e-02	   3.1927591e-02	   3.3096626e-02	   2.9367579e-02	   2.8010212e-02	   2.4807053e-02	
   3.6745562e+01	   5.2361188e-02	   3.1927552e-02	   3.3096630e-02	   2.9367348e-02	   2.8009927e-02	   2.4806668e-02	
   3.6789941e+01	   5.2362688e-02	   3.1927513e-02	   3.3096634e-02	   2.9367118e-02	   2.8009645e-02	   2.4806285e-02	
   3.6834320e+01	   5.2364093e-02	   3.1927464e-02	   3.3096637e-02	   2.9366884e-02	   2.8009360e-02	   2.4805904e-02	
   3.6878698e+01	   5.2365506e-02	   3.1927420e-02	   3.3096640e-02	   2.9366654e-02	   2.8009079e-02	   2.4805527e-02	
   3.6923077e+01	   5.2367076e-02	   3.1927401e-02	   3.3096645e-02	   2.9366439e-02	   2.8008811e-02	   2.4805159e-02	
   3.6967456e+01	   5.2368991e-02	   3.1927411e-02	   3.3096690e-02	   2.9366246e-02	   2.8008561e-02	   2.4804805e-02	
   3.7011834e+01	   5.2371101e-02	   3.1927428e-02	   3.3096772e-02	   2.9366064e-02	   2.8008322e-02	   2.4804460e-02	
   3.7056213e+01	   5.2373065e-02	   3.1927438e-02	   3.3096834e-02	   2.9365877e-02	   2.8008080e-02	   2.4804114e-02	
   3.7100592e+01	   5.2374739e-02	   3.1927429e-02	   3.3096862e-02	   2.9365677e-02	   2.8007828e-02	   2.4803764e-02	
   3.7144970e+01	   5.2376290e-02	   3.1927406e-02	   3.3096884e-02	   2.9365471e-02	   2.8007572e-02	   2.4803414e-02	
   3.7189349e+01	   5.2377822e-02	   3.1927382e-02	   3.3096900e-02	   2.9365265e-02	   2.8007317e-02	   2.4803066e-02	
   3.7233728e+01	   5.2379384e-02	   3.1927362e-02	   3.3096915e-02	   2.9365064e-02	   2.8007067e-02	   2.4802723e-02	
   3.7278107e+01	   5.2380934e-02	   3.1927341e-02	   3.3096927e-02	   2.9364863e-02	   2.8006817e-02	   2.4802383e-02	
   3.7322485e+01	   5.2382457e-02	   3.1927316e-02	   3.3096933e-02	   2.9364661e-02	   2.8006567e-02	   2.4802043e-02	
   3.7366864e+01	   5.2383944e-02	   3.1927284e-02	   3.3096928e-02	   2.9364453e-02	   2.8006313e-02	   2.4801703e-02	
   3.7411243e+01	   5.2385404e-02	   3.1927245e-02	   3.3096915e-02	   2.9364243e-02	   2.8006056e-02	   2.4801364e-02	
   3.7455621e+01	   5.2386838e-02	   3.1927206e-02	   3.3096902e-02	   2.9364034e-02	   2.8005802e-02	   2.4801028e-02	
   3.7500000e+01	   5.2388232e-02	   3.1927167e-02	   3.3096893e-02	   2.9363827e-02	   2.8005550e-02	   2.4800695e-02	
   3.7544379e+01	   5.2389591e-02	   3.1927128e-02	   3.3096885e-02	   2.9363622e-02	   2.8005299e-02	   2.4800366e-02	
   3.7588757e+01	   5.2390975e-02	   3.1927097e-02	   3.3096880e-02	   2.9363422e-02	   2.8005054e-02	   2.4800042e-02	
   3.7633136e+01	   5.2392431e-02	   3.1927081e-02	   3.3096885e-02	   2.9363231e-02	   2.8004819e-02	   2.4799727e-02	
   3.7677515e+01	   5.2393944e-02	   3.1927069e-02	   3.3096903e-02	   2.9363047e-02	   2.8004589e-02	   2.4799418e-02	
   3.7721893e+01	   5.2395490e-02	   3.1927059e-02	   3.3096930e-02	   2.9362867e-02	   2.8004364e-02	   2.4799113e-02	
   3.7766272e+01	   5.2397047e-02	   3.1927051e-02	   3.3096964e-02	   2.9362690e-02	   2.8004142e-02	   2.4798811e-02	
   3.7810651e+01	   5.2398592e-02	   3.1927042e-02	   3.3097001e-02	   2.9362513e-02	   2.8003921e-02	   2.4798511e-02	
   3.7855030e+01	   5.2400103e-02	   3.1927033e-02	   3.3097036e-02	   2.9362336e-02	   2.8003701e-02	   2.4798212e-02	
   3.7899408e+01	   5.2401558e-02	   3.1927020e-02	   3.3097067e-02	   2.9362156e-02	   2.8003479e-02	   2.4797913e-02	
   3.7943787e+01	   5.2402867e-02	   3.1927001e-02	   3.3097094e-02	   2.9361975e-02	   2.8003258e-02	   2.4797619e-02	
   3.7988166e+01	   5.2404335e-02	   3.1926983e-02	   3.3097119e-02	   2.9361794e-02	   2.8003038e-02	   2.4797324e-02	
   3.8032544e+01	   5.2405668e-02	   3.1926963e-02	   3.3097136e-02	   2.9361614e-02	   2.8002820e-02	   2.4797033e-02	
   3.8076923e+01	   5.2407026e-02	   3.1926942e-02	   3.3097150e-02	   2.9361434e-02	   2.8002604e-02	   2.4796744e-02	
   3.8121302e+01	   5.2408392e-02	   3.1926924e-02	   3.3097161e-02	   2.9361257e-02	   2.8002389e-02	   2.4796459e-02	
   3.8165680e+01	   5.2409733e-02	   3.1926902e-02	   3.3097166e-02	   2.9361079e-02	   2.8002174e-02	   2.4796174e-02	
   3.8210059e+01	   5.2411071e-02	   3.1926881e-02	   3.3097168e-02	   2.9360902e-02	   2.8001960e-02	   2.4795892e-02	
   3.8254438e+01	   5.2412403e-02	   3.1926860e-02	   3.3097167e-02	   2.9360727e-02	   2.8001747e-02	   2.4795612e-02	
   3.8298817e+01	   5.2413727e-02	   3.1926838e-02	   3.3097166e-02	   2.9360553e-02	   2.8001535e-02	   2.4795335e-02	
   3.8343195e+01	   5.2415049e-02	   3.1926817e-02	   3.3097164e-02	   2.9360381e-02	   2.8001325e-02	   2.4795061e-02	
   3.8387574e+01	   5.2416359e-02	   3.1926795e-02	   3.3097161e-02	   2.9360210e-02	   2.8001116e-02	   2.4794790e-02	
   3.8431953e+01	   5.2417662e-02	   3.1926773e-02	   3.3097160e-02	   2.9360040e-02	   2.8000908e-02	   2.4794521e-02	
   3.8476331e+01	   5.2418968e-02	   3.1926753e-02	   3.3097162e-02	   2.9359873e-02	   2.8000704e-02	   2.4794256e-02	
   3.8520710e+01	   5.2420243e-02	   3.1926730e-02	   3.3097162e-02	   2.9359706e-02	   2.8000500e-02	   2.4793992e-02	
   3.8565089e+01	   5.2421511e-02	   3.1926708e-02	   3.3097165e-02	   2.9359539e-02	   2.8000298e-02	   2.4793732e-02	
   3.8609467e+01	   5.2422769e-02	   3.1926687e-02	   3.3097169e-02	   2.9359374e-02	   2.8000098e-02	   2.4793474e-02	
   3.8653846e+01	   5.2424017e-02	   3.1926666e-02	   3.3097175e-02	   2.9359210e-02	   2.7999900e-02	   2.4793218e-02	
   3.8698225e+01	   5.2425252e-02	   3.1926646e-02	   3.3097183e-02	   2.9359046e-02	   2.7999704e-02	   2.4792966e-02	
   3.8742604e+01	   5.2426480e-02	   3.1926626e-02	   3.3097192e-02	   2.9358885e-02	   2.7999510e-02	   2.4792716e-02	
   3.8786982e+01	   5.2427698e-02	   3.1926607e-02	   3.3097202e-02	   2.9358724e-02	   2.7999318e-02	   2.4792469e-02	
   3.8831361e+01	   5.2428926e-02	   3.1926592e-02	   3.3097215e-02	   2.9358567e-02	   2.7999129e-02	   2.4792225e-02	
   3.8875740e+01	   5.2430106e-02	   3.1926571e-02	   3.3097221e-02	   2.9358407e-02	   2.7998939e-02	   2.4791982e-02	
   3.8920118e+01	   5.2431305e-02	   3.1926554e-02	   3.3097232e-02	   2.9358251e-02	   2.7998752e-02	   2.4791743e-02	
   3.8964497e+01	   5.2432492e-02	   3.1926537e-02	   3.3097240e-02	   2.9358097e-02	   2.7998568e-02	   2.4791506e-02	
   3.9008876e+01	   5.2433663e-02	   3.1926519e-02	   3.3097247e-02	   2.9357942e-02	   2.7998384e-02	   2.4791271e-02	
   3.9053254e+01	   5.2434829e-02	   3.1926501e-02	   3.3097251e-02	   2.9357790e-02	   2.7998202e-02	   2.4791039e-02	
   3.9097633e+01	   5.2435985e-02	   3.1926483e-02	   3.3097255e-02	   2.9357639e-02	   2.7998021e-02	   2.4790809e-02	
   3.9142012e+01	   5.2437139e-02	   3.1926465e-02	   3.3097258e-02	   2.9357489e-02	   2.7997842e-02	   2.4790582e-02	
   3.9186391e+01	   5.2438319e-02	   3.1926453e-02	   3.3097264e-02	   2.9357345e-02	   2.7997668e-02	   2.4790359e-02	
   3.9230769e+01	   5.2439551e-02	   3.1926450e-02	   3.3097282e-02	   2.9357208e-02	   2.7997501e-02	   2.4790142e-02	
   3.9275148e+01	   5.2440576e-02	   3.1926417e-02	   3.3097263e-02	   2.9357052e-02	   2.7997318e-02	   2.4789917e-02	
   3.9319527e+01	   5.2441685e-02	   3.1926397e-02	   3.3097259e-02	   2.9356906e-02	   2.7997144e-02	   2.4789699e-02	
   3.9363905e+01	   5.2442811e-02	   3.1926378e-02	   3.3097259e-02	   2.9356761e-02	   2.7996972e-02	   2.4789484e-02	
   3.9408284e+01	   5.2443916e-02	   3.1926356e-02	   3.3097257e-02	   2.9356614e-02	   2.7996797e-02	   2.4789268e-02	
   3.9452663e+01	   5.2445041e-02	   3.1926338e-02	   3.3097261e-02	   2.9356468e-02	   2.7996623e-02	   2.4789054e-02	
   3.9497041e+01	   5.2446160e-02	   3.1926319e-02	   3.3097266e-02	   2.9356322e-02	   2.7996447e-02	   2.4788840e-02	
   3.9541420e+01	   5.2447278e-02	   3.1926302e-02	   3.3097275e-02	   2.9356175e-02	   2.7996271e-02	   2.4788626e-02	
   3.9585799e+01	   5.2448389e-02	   3.1926285e-02	   3.3097284e-02	   2.9356029e-02	   2.7996094e-02	   2.4788412e-02	
   3.9630178e+01	   5.2449501e-02	   3.1926269e-02	   3.3097295e-02	   2.9355883e-02	   2.7995918e-02	   2.4788197e-02	
   3.9674556e+01	   5.2450605e-02	   3.1926256e-02	   3.3097309e-02	   2.9355741e-02	   2.7995746e-02	   2.4787983e-02	
   3.9718935e+01	   5.2451702e-02	   3.1926246e-02	   3.3097326e-02	   2.9355606e-02	   2.7995581e-02	   2.4787772e-02	
   3.9763314e+01	   5.2452795e-02	   3.1926238e-02	   3.3097344e-02	   2.9355473e-02	   2.7995418e-02	   2.4787563e-02	
   3.9807692e+01	   5.2453888e-02	   3.1926229e-02	   3.3097361e-02	   2.9355338e-02	   2.7995252e-02	   2.4787351e-02	
   3.9852071e+01	   5.2454985e-02	   3.1926217e-02	   3.3097375e-02	   2.9355194e-02	   2.7995079e-02	   2.4787133e-02	
   3.9896450e+01	   5.2456090e-02	   3.1926200e-02	   3.3097382e-02	   2.9355038e-02	   2.7994895e-02	   2.4786904e-02	
   3.9940828e+01	   5.2457211e-02	   3.1926161e-02	   3.3097364e-02	   2.9354851e-02	   2.7994684e-02	   2.4786656e-02	
   3.9985207e+01	   5.2458358e-02	   3.1926058e-02	   3.3097286e-02	   2.9354609e-02	   2.7994428e-02	   2.4786376e-02	
   4.0029586e+01	   5.2459516e-02	   3.1925918e-02	   3.3097169e-02	   2.9354340e-02	   2.7994151e-02	   2.4786081e-02	
   4.0073964e+01	   5.2460668e-02	   3.1925770e-02	   3.3097043e-02	   2.9354080e-02	   2.7993880e-02	   2.4785788e-02	
   4.0118343e+01	   5.2461798e-02	   3.1925646e-02	   3.3096935e-02	   2.9353862e-02	   2.7993642e-02	   2.4785516e-02	
   4.0162722e+01	   5.2462888e-02	   3.1925577e-02	   3.3096874e-02	   2.9353720e-02	   2.7993464e-02	   2.4785284e-02	
   4.0207101e+01	   5.2463925e-02	   3.1925590e-02	   3.3096893e-02	   2.9353666e-02	   2.7993360e-02	   2.4785101e-02	
   4.0251479e+01	   5.2464918e-02	   3.1925685e-02	   3.3097011e-02	   2.9353633e-02	   2.7993285e-02	   2.4784949e-02	
   4.0295858e+01	   5.2465882e-02	   3.1925827e-02	   3.3097191e-02	   2.9353610e-02	   2.7993226e-02	   2.4784815e-02	
   4.0340237e+01	   5.2466830e-02	   3.1925985e-02	   3.3097391e-02	   2.9353591e-02	   2.7993173e-02	   2.4784689e-02	
   4.0384615e+01	   5.2467776e-02	   3.1926126e-02	   3.3097572e-02	   2.9353569e-02	   2.7993117e-02	   2.4784560e-02	
   4.0428994e+01	   5.2468734e-02	   3.1926215e-02	   3.3097692e-02	   2.9353537e-02	   2.7993046e-02	   2.4784418e-02	
   4.0473373e+01	   5.2469713e-02	   3.1926238e-02	   3.3097732e-02	   2.9353485e-02	   2.7992952e-02	   2.4784254e-02	
   4.0517751e+01	   5.2470705e-02	   3.1926250e-02	   3.3097759e-02	   2.9353401e-02	   2.7992832e-02	   2.4784073e-02	
   4.0562130e+01	   5.2471702e-02	   3.1926260e-02	   3.3097781e-02	   2.9353292e-02	   2.7992693e-02	   2.4783881e-02	
   4.0606509e+01	   5.2472699e-02	   3.1926267e-02	   3.3097799e-02	   2.9353169e-02	   2.7992543e-02	   2.4783682e-02	
   4.0650888e+01	   5.2473690e-02	   3.1926273e-02	   3.3097813e-02	   2.9353042e-02	   2.7992390e-02	   2.4783483e-02	
   4.0695266e+01	   5.2474669e-02	   3.1926280e-02	   3.3097822e-02	   2.9352921e-02	   2.7992242e-02	   2.4783286e-02	
   4.0739645e+01	   5.2475647e-02	   3.1926286e-02	   3.3097828e-02	   2.9352812e-02	   2.7992103e-02	   2.4783096e-02	
   4.0784024e+01	   5.2476598e-02	   3.1926291e-02	   3.3097831e-02	   2.9352705e-02	   2.7991967e-02	   2.4782908e-02	
   4.0828402e+01	   5.2477333e-02	   3.1926304e-02	   3.3097842e-02	   2.9352608e-02	   2.7991841e-02	   2.4782730e-02	
   4.0872781e+01	   5.2478035e-02	   3.1926317e-02	   3.3097856e-02	   2.9352513e-02	   2.7991717e-02	   2.4782555e-02	
   4.0917160e+01	   5.2479142e-02	   3.1926311e-02	   3.3097862e-02	   2.9352401e-02	   2.7991576e-02	   2.4782367e-02	
   4.0961538e+01	   5.2480300e-02	   3.1926305e-02	   3.3097870e-02	   2.9352287e-02	   2.7991434e-02	   2.4782182e-02	
   4.1005917e+01	   5.2481218e-02	   3.1926305e-02	   3.3097895e-02	   2.9352183e-02	   2.7991302e-02	   2.4782008e-02	
   4.1050296e+01	   5.2482095e-02	   3.1926304e-02	   3.3097925e-02	   2.9352079e-02	   2.7991169e-02	   2.4781838e-02	
   4.1094675e+01	   5.2482958e-02	   3.1926294e-02	   3.3097954e-02	   2.9351970e-02	   2.7991032e-02	   2.4781669e-02	
   4.1139053e+01	   5.2483830e-02	   3.1926291e-02	   3.3097989e-02	   2.9351864e-02	   2.7990900e-02	   2.4781505e-02	
   4.1183432e+01	   5.2484716e-02	   3.1926291e-02	   3.3098031e-02	   2.9351760e-02	   2.7990771e-02	   2.4781346e-02	
   4.1227811e+01	   5.2485606e-02	   3.1926290e-02	   3.3098076e-02	   2.9351659e-02	   2.7990644e-02	   2.4781189e-02	
   4.1272189e+01	   5.2486491e-02	   3.1926290e-02	   3.3098120e-02	   2.9351559e-02	   2.7990520e-02	   2.4781035e-02	
   4.1316568e+01	   5.2487363e-02	   3.1926290e-02	   3.3098160e-02	   2.9351460e-02	   2.7990399e-02	   2.4780883e-02	
   4.1360947e+01	   5.2488216e-02	   3.1926290e-02	   3.3098194e-02	   2.9351361e-02	   2.7990279e-02	   2.4780732e-02	
   4.1405325e+01	   5.2489057e-02	   3.1926292e-02	   3.3098226e-02	   2.9351263e-02	   2.7990162e-02	   2.4780584e-02	
   4.1449704e+01	   5.2489890e-02	   3.1926295e-02	   3.3098256e-02	   2.9351167e-02	   2.7990047e-02	   2.4780437e-02	
   4.1494083e+01	   5.2490722e-02	   3.1926299e-02	   3.3098283e-02	   2.9351073e-02	   2.7989935e-02	   2.4780292e-02	
   4.1538462e+01	   5.2491560e-02	   3.1926305e-02	   3.3098304e-02	   2.9350982e-02	   2.7989828e-02	   2.4780149e-02	
   4.1582840e+01	   5.2492400e-02	   3.1926318e-02	   3.3098321e-02	   2.9350897e-02	   2.7989726e-02	   2.4780008e-02	
   4.1627219e+01	   5.2493154e-02	   3.1926337e-02	   3.3098340e-02	   2.9350820e-02	   2.7989632e-02	   2.4779872e-02	
   4.1671598e+01	   5.2493974e-02	   3.1926351e-02	   3.3098349e-02	   2.9350741e-02	   2.7989534e-02	   2.4779735e-02	
   4.1715976e+01	   5.2494855e-02	   3.1926361e-02	   3.3098353e-02	   2.9350659e-02	   2.7989433e-02	   2.4779595e-02	
   4.1760355e+01	   5.2495597e-02	   3.1926380e-02	   3.3098367e-02	   2.9350588e-02	   2.7989340e-02	   2.4779465e-02	
   4.1804734e+01	   5.2496363e-02	   3.1926398e-02	   3.3098381e-02	   2.9350516e-02	   2.7989245e-02	   2.4779336e-02	
   4.1849112e+01	   5.2497154e-02	   3.1926418e-02	   3.3098398e-02	   2.9350447e-02	   2.7989151e-02	   2.4779210e-02	
   4.1893491e+01	   5.2497973e-02	   3.1926442e-02	   3.3098425e-02	   2.9350382e-02	   2.7989060e-02	   2.4779088e-02	
   4.1937870e+01	   5.2498744e-02	   3.1926461e-02	   3.3098450e-02	   2.9350312e-02	   2.7988966e-02	   2.4778967e-02	
   4.1982249e+01	   5.2499465e-02	   3.1926474e-02	   3.3098470e-02	   2.9350239e-02	   2.7988869e-02	   2.4778846e-02	
   4.2026627e+01	   5.2500208e-02	   3.1926489e-02	   3.3098497e-02	   2.9350167e-02	   2.7988775e-02	   2.4778728e-02	
   4.2071006e+01	   5.2500950e-02	   3.1926504e-02	   3.3098528e-02	   2.9350096e-02	   2.7988683e-02	   2.4778613e-02	
   4.2115385e+01	   5.2501688e-02	   3.1926519e-02	   3.3098562e-02	   2.9350025e-02	   2.7988593e-02	   2.4778501e-02	
   4.2159763e+01	   5.2502419e-02	   3.1926532e-02	   3.3098597e-02	   2.9349955e-02	   2.7988505e-02	   2.4778390e-02	
   4.2204142e+01	   5.2503147e-02	   3.1926545e-02	   3.3098633e-02	   2.9349885e-02	   2.7988420e-02	   2.4778283e-02	
   4.2248521e+01	   5.2503868e-02	   3.1926559e-02	   3.3098670e-02	   2.9349817e-02	   2.7988337e-02	   2.4778177e-02	
   4.2292899e+01	   5.2504585e-02	   3.1926572e-02	   3.3098707e-02	   2.9349750e-02	   2.7988256e-02	   2.4778074e-02	
   4.2337278e+01	   5.2505305e-02	   3.1926587e-02	   3.3098744e-02	   2.9349685e-02	   2.7988178e-02	   2.4777974e-02	
   4.2381657e+01	   5.2506000e-02	   3.1926600e-02	   3.3098777e-02	   2.9349620e-02	   2.7988100e-02	   2.4777876e-02	
   4.2426036e+01	   5.2506713e-02	   3.1926618e-02	   3.3098812e-02	   2.9349560e-02	   2.7988026e-02	   2.4777781e-02	
   4.2470414e+01	   5.2507398e-02	   3.1926636e-02	   3.3098840e-02	   2.9349502e-02	   2.7987954e-02	   2.4777690e-02	
   4.2514793e+01	   5.2508073e-02	   3.1926654e-02	   3.3098867e-02	   2.9349445e-02	   2.7987883e-02	   2.4777600e-02	
   4.2559172e+01	   5.2508745e-02	   3.1926674e-02	   3.3098894e-02	   2.9349390e-02	   2.7987815e-02	   2.4777513e-02	
   4.2603550e+01	   5.2509413e-02	   3.1926697e-02	   3.3098921e-02	   2.9349337e-02	   2.7987748e-02	   2.4777429e-02	
   4.2647929e+01	   5.2510077e-02	   3.1926720e-02	   3.3098948e-02	   2.9349285e-02	   2.7987683e-02	   2.4777346e-02	
   4.2692308e+01	   5.2510736e-02	   3.1926743e-02	   3.3098974e-02	   2.9349234e-02	   2.7987619e-02	   2.4777266e-02	
   4.2736686e+01	   5.2511391e-02	   3.1926766e-02	   3.3099000e-02	   2.9349185e-02	   2.7987556e-02	   2.4777187e-02	
   4.2781065e+01	   5.2512044e-02	   3.1926789e-02	   3.3099025e-02	   2.9349135e-02	   2.7987493e-02	   2.4777110e-02	
   4.2825444e+01	   5.2512674e-02	   3.1926813e-02	   3.3099050e-02	   2.9349084e-02	   2.7987430e-02	   2.4777033e-02	
   4.2869822e+01	   5.2513302e-02	   3.1926838e-02	   3.3099078e-02	   2.9349036e-02	   2.7987370e-02	   2.4776960e-02	
   4.2914201e+01	   5.2514479e-02	   3.1926917e-02	   3.3099170e-02	   2.9349042e-02	   2.7987355e-02	   2.4776908e-02	
   4.2958580e+01	   5.2516928e-02	   3.1927143e-02	   3.3099429e-02	   2.9349114e-02	   2.7987394e-02	   2.4776911e-02	
   4.3002959e+01	   5.2520198e-02	   3.1927507e-02	   3.3099839e-02	   2.9349320e-02	   2.7987545e-02	   2.4776964e-02	
   4.3047337e+01	   5.2515975e-02	   3.1926885e-02	   3.3099092e-02	   2.9348815e-02	   2.7987104e-02	   2.4776656e-02	
   4.3091716e+01	   5.2516327e-02	   3.1926878e-02	   3.3099064e-02	   2.9348740e-02	   2.7987017e-02	   2.4776561e-02	
   4.3136095e+01	   5.2518591e-02	   3.1927097e-02	   3.3099308e-02	   2.9348838e-02	   2.7987080e-02	   2.4776568e-02	
   4.3180473e+01	   5.2517928e-02	   3.1926950e-02	   3.3099144e-02	   2.9348689e-02	   2.7986941e-02	   2.4776457e-02	
   4.3224852e+01	   5.2517858e-02	   3.1926908e-02	   3.3099104e-02	   2.9348585e-02	   2.7986833e-02	   2.4776358e-02	
   4.3269231e+01	   5.2518530e-02	   3.1926930e-02	   3.3099157e-02	   2.9348545e-02	   2.7986785e-02	   2.4776305e-02	
   4.3313609e+01	   5.2519210e-02	   3.1926956e-02	   3.3099215e-02	   2.9348509e-02	   2.7986741e-02	   2.4776256e-02	
   4.3357988e+01	   5.2519776e-02	   3.1926982e-02	   3.3099272e-02	   2.9348469e-02	   2.7986693e-02	   2.4776205e-02	
   4.3402367e+01	   5.2520338e-02	   3.1927011e-02	   3.3099332e-02	   2.9348433e-02	   2.7986649e-02	   2.4776157e-02	
   4.3446746e+01	   5.2520892e-02	   3.1927043e-02	   3.3099389e-02	   2.9348399e-02	   2.7986608e-02	   2.4776113e-02	
   4.3491124e+01	   5.2521441e-02	   3.1927078e-02	   3.3099445e-02	   2.9348369e-02	   2.7986571e-02	   2.4776071e-02	
   4.3535503e+01	   5.2521989e-02	   3.1927114e-02	   3.3099501e-02	   2.9348340e-02	   2.7986535e-02	   2.4776030e-02	
   4.3579882e+01	   5.2522376e-02	   3.1927132e-02	   3.3099533e-02	   2.9348302e-02	   2.7986492e-02	   2.4775985e-02	
   4.3624260e+01	   5.2523074e-02	   3.1927188e-02	   3.3099601e-02	   2.9348287e-02	   2.7986469e-02	   2.4775955e-02	
   4.3668639e+01	   5.2523617e-02	   3.1927225e-02	   3.3099640e-02	   2.9348265e-02	   2.7986440e-02	   2.4775921e-02	
   4.3713018e+01	   5.2524157e-02	   3.1927264e-02	   3.3099675e-02	   2.9348245e-02	   2.7986412e-02	   2.4775890e-02	
   4.3757396e+01	   5.2524693e-02	   3.1927302e-02	   3.3099707e-02	   2.9348226e-02	   2.7986385e-02	   2.4775860e-02	
   4.3801775e+01	   5.2525226e-02	   3.1927341e-02	   3.3099737e-02	   2.9348209e-02	   2.7986360e-02	   2.4775832e-02	
   4.3846154e+01	   5.2525755e-02	   3.1927379e-02	   3.3099765e-02	   2.9348193e-02	   2.7986336e-02	   2.4775806e-02	
   4.3890533e+01	   5.2526281e-02	   3.1927416e-02	   3.3099791e-02	   2.9348177e-02	   2.7986312e-02	   2.4775782e-02	
   4.3934911e+01	   5.2526805e-02	   3.1927453e-02	   3.3099816e-02	   2.9348161e-02	   2.7986289e-02	   2.4775760e-02	
   4.3979290e+01	   5.2527332e-02	   3.1927490e-02	   3.3099841e-02	   2.9348146e-02	   2.7986266e-02	   2.4775738e-02	
   4.4023669e+01	   5.2527865e-02	   3.1927530e-02	   3.3099870e-02	   2.9348134e-02	   2.7986247e-02	   2.4775719e-02	
   4.4068047e+01	   5.2528371e-02	   3.1927569e-02	   3.3099901e-02	   2.9348121e-02	   2.7986227e-02	   2.4775702e-02	
   4.4112426e+01	   5.2528851e-02	   3.1927605e-02	   3.3099931e-02	   2.9348108e-02	   2.7986208e-02	   2.4775686e-02	
   4.4156805e+01	   5.2529324e-02	   3.1927641e-02	   3.3099963e-02	   2.9348095e-02	   2.7986190e-02	   2.4775673e-02	
   4.4201183e+01	   5.2529797e-02	   3.1927679e-02	   3.3100000e-02	   2.9348085e-02	   2.7986174e-02	   2.4775663e-02	
   4.4245562e+01	   5.2530266e-02	   3.1927718e-02	   3.3100039e-02	   2.9348075e-02	   2.7986160e-02	   2.4775654e-02	
   4.4289941e+01	   5.2530730e-02	   3.1927757e-02	   3.3100079e-02	   2.9348065e-02	   2.7986147e-02	   2.4775647e-02	
   4.4334320e+01	   5.2531188e-02	   3.1927795e-02	   3.3100118e-02	   2.9348055e-02	   2.7986135e-02	   2.4775642e-02	
   4.4378698e+01	   5.2531642e-02	   3.1927833e-02	   3.3100159e-02	   2.9348046e-02	   2.7986123e-02	   2.4775638e-02	
   4.4423077e+01	   5.2532073e-02	   3.1927869e-02	   3.3100197e-02	   2.9348036e-02	   2.7986111e-02	   2.4775635e-02	
   4.4467456e+01	   5.2532558e-02	   3.1927913e-02	   3.3100246e-02	   2.9348032e-02	   2.7986104e-02	   2.4775635e-02	
   4.4511834e+01	   5.2532986e-02	   3.1927953e-02	   3.3100288e-02	   2.9348026e-02	   2.7986097e-02	   2.4775637e-02	
   4.4556213e+01	   5.2533400e-02	   3.1927992e-02	   3.3100329e-02	   2.9348020e-02	   2.7986090e-02	   2.4775641e-02	
   4.4600592e+01	   5.2533813e-02	   3.1928031e-02	   3.3100371e-02	   2.9348016e-02	   2.7986086e-02	   2.4775646e-02	
   4.4644970e+01	   5.2534227e-02	   3.1928072e-02	   3.3100413e-02	   2.9348014e-02	   2.7986082e-02	   2.4775654e-02	
   4.4689349e+01	   5.2534639e-02	   3.1928114e-02	   3.3100454e-02	   2.9348012e-02	   2.7986080e-02	   2.4775664e-02	
   4.4733728e+01	   5.2535048e-02	   3.1928155e-02	   3.3100494e-02	   2.9348011e-02	   2.7986079e-02	   2.4775675e-02	
   4.4778107e+01	   5.2535454e-02	   3.1928195e-02	   3.3100532e-02	   2.9348010e-02	   2.7986079e-02	   2.4775688e-02	
   4.4822485e+01	   5.2535859e-02	   3.1928235e-02	   3.3100569e-02	   2.9348010e-02	   2.7986078e-02	   2.4775701e-02	
   4.4866864e+01	   5.2536101e-02	   3.1928256e-02	   3.3100584e-02	   2.9347998e-02	   2.7986069e-02	   2.4775709e-02	
   4.4911243e+01	   5.2536675e-02	   3.1928322e-02	   3.3100648e-02	   2.9348015e-02	   2.7986084e-02	   2.4775734e-02	
   4.4955621e+01	   5.2537052e-02	   3.1928363e-02	   3.3100684e-02	   2.9348018e-02	   2.7986087e-02	   2.4775753e-02	
   4.5000000e+01	   5.2537421e-02	   3.1928404e-02	   3.3100719e-02	   2.9348021e-02	   2.7986091e-02	   2.4775773e-02	
   4.5044379e+01	   5.2537794e-02	   3.1928446e-02	   3.3100756e-02	   2.9348026e-02	   2.7986097e-02	   2.4775795e-02	
   4.5088757e+01	   5.2538165e-02	   3.1928490e-02	   3.3100794e-02	   2.9348032e-02	   2.7986104e-02	   2.4775819e-02	
   4.5133136e+01	   5.2538534e-02	   3.1928533e-02	   3.3100831e-02	   2.9348039e-02	   2.7986113e-02	   2.4775845e-02	
   4.5177515e+01	   5.2538904e-02	   3.1928574e-02	   3.3100868e-02	   2.9348046e-02	   2.7986121e-02	   2.4775871e-02	
   4.5221893e+01	   5.2539269e-02	   3.1928616e-02	   3.3100905e-02	   2.9348053e-02	   2.7986129e-02	   2.4775899e-02	
   4.5266272e+01	   5.2539610e-02	   3.1928662e-02	   3.3100940e-02	   2.9348063e-02	   2.7986142e-02	   2.4775930e-02	
   4.5310651e+01	   5.2539934e-02	   3.1928715e-02	   3.3100974e-02	   2.9348082e-02	   2.7986161e-02	   2.4775964e-02	
   4.5355030e+01	   5.2540239e-02	   3.1928771e-02	   3.3101007e-02	   2.9348106e-02	   2.7986187e-02	   2.4776002e-02	
   4.5399408e+01	   5.2540522e-02	   3.1928827e-02	   3.3101033e-02	   2.9348134e-02	   2.7986218e-02	   2.4776045e-02	
   4.5443787e+01	   5.2540790e-02	   3.1928883e-02	   3.3101055e-02	   2.9348167e-02	   2.7986257e-02	   2.4776095e-02	
   4.5488166e+01	   5.2541038e-02	   3.1928939e-02	   3.3101074e-02	   2.9348205e-02	   2.7986305e-02	   2.4776152e-02	
   4.5532544e+01	   5.2541255e-02	   3.1928994e-02	   3.3101092e-02	   2.9348246e-02	   2.7986358e-02	   2.4776216e-02	
   4.5576923e+01	   5.2541445e-02	   3.1929049e-02	   3.3101110e-02	   2.9348292e-02	   2.7986420e-02	   2.4776292e-02	
   4.5621302e+01	   5.2541616e-02	   3.1929103e-02	   3.3101126e-02	   2.9348343e-02	   2.7986489e-02	   2.4776376e-02	
   4.5665680e+01	   5.2541771e-02	   3.1929156e-02	   3.3101142e-02	   2.9348394e-02	   2.7986560e-02	   2.4776464e-02	
   4.5710059e+01	   5.2541941e-02	   3.1929210e-02	   3.3101160e-02	   2.9348449e-02	   2.7986635e-02	   2.4776559e-02	
   4.5754438e+01	   5.2542053e-02	   3.1929256e-02	   3.3101172e-02	   2.9348502e-02	   2.7986711e-02	   2.4776660e-02	
   4.5798817e+01	   5.2542184e-02	   3.1929304e-02	   3.3101188e-02	   2.9348558e-02	   2.7986792e-02	   2.4776772e-02	
   4.5843195e+01	   5.2542279e-02	   3.1929346e-02	   3.3101202e-02	   2.9348614e-02	   2.7986872e-02	   2.4776892e-02	
   4.5887574e+01	   5.2542354e-02	   3.1929385e-02	   3.3101215e-02	   2.9348669e-02	   2.7986952e-02	   2.4777022e-02	
   4.5931953e+01	   5.2542423e-02	   3.1929422e-02	   3.3101230e-02	   2.9348724e-02	   2.7987033e-02	   2.4777161e-02	
   4.5976331e+01	   5.2542485e-02	   3.1929457e-02	   3.3101244e-02	   2.9348780e-02	   2.7987114e-02	   2.4777308e-02	
   4.6020710e+01	   5.2542540e-02	   3.1929491e-02	   3.3101257e-02	   2.9348835e-02	   2.7987194e-02	   2.4777463e-02	
   4.6065089e+01	   5.2542589e-02	   3.1929523e-02	   3.3101269e-02	   2.9348889e-02	   2.7987275e-02	   2.4777625e-02	
   4.6109467e+01	   5.2542631e-02	   3.1929553e-02	   3.3101278e-02	   2.9348942e-02	   2.7987355e-02	   2.4777792e-02	
   4.6153846e+01	   5.2542672e-02	   3.1929582e-02	   3.3101285e-02	   2.9348995e-02	   2.7987436e-02	   2.4777965e-02	
   4.6198225e+01	   5.2542710e-02	   3.1929610e-02	   3.3101287e-02	   2.9349046e-02	   2.7987517e-02	   2.4778141e-02	
   4.6242604e+01	   5.2542765e-02	   3.1929640e-02	   3.3101288e-02	   2.9349099e-02	   2.7987601e-02	   2.4778320e-02	
   4.6286982e+01	   5.2542792e-02	   3.1929666e-02	   3.3101281e-02	   2.9349148e-02	   2.7987684e-02	   2.4778500e-02	
   4.6331361e+01	   5.2542821e-02	   3.1929691e-02	   3.3101270e-02	   2.9349196e-02	   2.7987767e-02	   2.4778681e-02	
   4.6375740e+01	   5.2542863e-02	   3.1929718e-02	   3.3101256e-02	   2.9349244e-02	   2.7987852e-02	   2.4778863e-02	
   4.6420118e+01	   5.2542902e-02	   3.1929744e-02	   3.3101239e-02	   2.9349291e-02	   2.7987936e-02	   2.4779044e-02	
   4.6464497e+01	   5.2542942e-02	   3.1929770e-02	   3.3101220e-02	   2.9349337e-02	   2.7988021e-02	   2.4779224e-02	
   4.6508876e+01	   5.2542986e-02	   3.1929796e-02	   3.3101198e-02	   2.9349383e-02	   2.7988106e-02	   2.4779403e-02	
   4.6553254e+01	   5.2543029e-02	   3.1929822e-02	   3.3101176e-02	   2.9349427e-02	   2.7988190e-02	   2.4779580e-02	
   4.6597633e+01	   5.2543073e-02	   3.1929848e-02	   3.3101154e-02	   2.9349470e-02	   2.7988273e-02	   2.4779755e-02	
   4.6642012e+01	   5.2543118e-02	   3.1929874e-02	   3.3101132e-02	   2.9349513e-02	   2.7988356e-02	   2.4779928e-02	
   4.6686391e+01	   5.2543178e-02	   3.1929901e-02	   3.3101113e-02	   2.9349555e-02	   2.7988439e-02	   2.4780100e-02	
   4.6730769e+01	   5.2543216e-02	   3.1929926e-02	   3.3101093e-02	   2.9349595e-02	   2.7988519e-02	   2.4780269e-02	
   4.6775148e+01	   5.2543257e-02	   3.1929951e-02	   3.3101076e-02	   2.9349634e-02	   2.7988598e-02	   2.4780437e-02	
   4.6819527e+01	   5.2543299e-02	   3.1929975e-02	   3.3101060e-02	   2.9349673e-02	   2.7988676e-02	   2.4780602e-02	
   4.6863905e+01	   5.2543343e-02	   3.1930000e-02	   3.3101048e-02	   2.9349710e-02	   2.7988753e-02	   2.4780766e-02	
   4.6908284e+01	   5.2543386e-02	   3.1930025e-02	   3.3101037e-02	   2.9349748e-02	   2.7988829e-02	   2.4780929e-02	
   4.6952663e+01	   5.2543426e-02	   3.1930050e-02	   3.3101027e-02	   2.9349784e-02	   2.7988904e-02	   2.4781090e-02	
   4.6997041e+01	   5.2543468e-02	   3.1930075e-02	   3.3101020e-02	   2.9349821e-02	   2.7988978e-02	   2.4781251e-02	
   4.7041420e+01	   5.2543507e-02	   3.1930099e-02	   3.3101013e-02	   2.9349858e-02	   2.7989051e-02	   2.4781410e-02	
   4.7085799e+01	   5.2543553e-02	   3.1930126e-02	   3.3101008e-02	   2.9349895e-02	   2.7989124e-02	   2.4781568e-02	
   4.7130178e+01	   5.2543583e-02	   3.1930150e-02	   3.3101002e-02	   2.9349931e-02	   2.7989195e-02	   2.4781725e-02	
   4.7174556e+01	   5.2543621e-02	   3.1930176e-02	   3.3100996e-02	   2.9349968e-02	   2.7989266e-02	   2.4781882e-02	
   4.7218935e+01	   5.2543657e-02	   3.1930202e-02	   3.3100989e-02	   2.9350006e-02	   2.7989337e-02	   2.4782037e-02	
   4.7263314e+01	   5.2543694e-02	   3.1930229e-02	   3.3100983e-02	   2.9350044e-02	   2.7989409e-02	   2.4782192e-02	
   4.7307692e+01	   5.2543729e-02	   3.1930256e-02	   3.3100975e-02	   2.9350083e-02	   2.7989479e-02	   2.4782346e-02	
   4.7352071e+01	   5.2543762e-02	   3.1930283e-02	   3.3100966e-02	   2.9350122e-02	   2.7989550e-02	   2.4782499e-02	
   4.7396450e+01	   5.2543795e-02	   3.1930311e-02	   3.3100957e-02	   2.9350161e-02	   2.7989622e-02	   2.4782651e-02	
   4.7440828e+01	   5.2543827e-02	   3.1930339e-02	   3.3100947e-02	   2.9350201e-02	   2.7989693e-02	   2.4782802e-02	
   4.7485207e+01	   5.2543876e-02	   3.1930369e-02	   3.3100939e-02	   2.9350243e-02	   2.7989765e-02	   2.4782953e-02	
   4.7529586e+01	   5.2543897e-02	   3.1930396e-02	   3.3100928e-02	   2.9350282e-02	   2.7989836e-02	   2.4783102e-02	
   4.7573964e+01	   5.2543923e-02	   3.1930424e-02	   3.3100917e-02	   2.9350322e-02	   2.7989907e-02	   2.4783251e-02	
   4.7618343e+01	   5.2543950e-02	   3.1930452e-02	   3.3100907e-02	   2.9350362e-02	   2.7989978e-02	   2.4783398e-02	
   4.7662722e+01	   5.2543977e-02	   3.1930481e-02	   3.3100898e-02	   2.9350402e-02	   2.7990049e-02	   2.4783545e-02	
   4.7707101e+01	   5.2544001e-02	   3.1930509e-02	   3.3100889e-02	   2.9350442e-02	   2.7990120e-02	   2.4783691e-02	
   4.7751479e+01	   5.2544025e-02	   3.1930537e-02	   3.3100882e-02	   2.9350483e-02	   2.7990190e-02	   2.4783837e-02	
   4.7795858e+01	   5.2544048e-02	   3.1930565e-02	   3.3100876e-02	   2.9350523e-02	   2.7990259e-02	   2.4783981e-02	
   4.7840237e+01	   5.2544086e-02	   3.1930595e-02	   3.3100873e-02	   2.9350564e-02	   2.7990330e-02	   2.4784126e-02	
   4.7884615e+01	   5.2544099e-02	   3.1930623e-02	   3.3100868e-02	   2.9350604e-02	   2.7990398e-02	   2.4784269e-02	
   4.7928994e+01	   5.2544131e-02	   3.1930653e-02	   3.3100867e-02	   2.9350646e-02	   2.7990468e-02	   2.4784413e-02	
   4.7973373e+01	   5.2544137e-02	   3.1930680e-02	   3.3100864e-02	   2.9350685e-02	   2.7990535e-02	   2.4784555e-02	
   4.8017751e+01	   5.2544149e-02	   3.1930707e-02	   3.3100862e-02	   2.9350725e-02	   2.7990603e-02	   2.4784696e-02	
   4.8062130e+01	   5.2544161e-02	   3.1930736e-02	   3.3100861e-02	   2.9350766e-02	   2.7990671e-02	   2.4784837e-02	
   4.8106509e+01	   5.2544174e-02	   3.1930764e-02	   3.3100861e-02	   2.9350807e-02	   2.7990739e-02	   2.4784978e-02	
   4.8150888e+01	   5.2544183e-02	   3.1930793e-02	   3.3100861e-02	   2.9350848e-02	   2.7990808e-02	   2.4785119e-02	
   4.8195266e+01	   5.2544194e-02	   3.1930823e-02	   3.3100861e-02	   2.9350889e-02	   2.7990876e-02	   2.4785259e-02	
   4.8239645e+01	   5.2544203e-02	   3.1930852e-02	   3.3100861e-02	   2.9350931e-02	   2.7990946e-02	   2.4785398e-02	
   4.8284024e+01	   5.2544207e-02	   3.1930887e-02	   3.3100861e-02	   2.9350980e-02	   2.7991022e-02	   2.4785540e-02	
   4.8328402e+01	   5.2544211e-02	   3.1930927e-02	   3.3100861e-02	   2.9351037e-02	   2.7991107e-02	   2.4785686e-02	
   4.8372781e+01	   5.2544213e-02	   3.1930968e-02	   3.3100861e-02	   2.9351093e-02	   2.7991192e-02	   2.4785832e-02	
   4.8417160e+01	   5.2544216e-02	   3.1931004e-02	   3.3100861e-02	   2.9351144e-02	   2.7991270e-02	   2.4785974e-02	
   4.8461538e+01	   5.2544219e-02	   3.1931031e-02	   3.3100861e-02	   2.9351181e-02	   2.7991334e-02	   2.4786109e-02	
   4.8505917e+01	   5.2544225e-02	   3.1931043e-02	   3.3100861e-02	   2.9351198e-02	   2.7991377e-02	   2.4786232e-02	
   4.8550296e+01	   5.2544268e-02	   3.1931030e-02	   3.3100838e-02	   2.9351193e-02	   2.7991399e-02	   2.4786339e-02	
   4.8594675e+01	   5.2544393e-02	   3.1930985e-02	   3.3100761e-02	   2.9351175e-02	   2.7991413e-02	   2.4786432e-02	
   4.8639053e+01	   5.2544565e-02	   3.1930922e-02	   3.3100651e-02	   2.9351149e-02	   2.7991423e-02	   2.4786517e-02	
   4.8683432e+01	   5.2544748e-02	   3.1930855e-02	   3.3100535e-02	   2.9351122e-02	   2.7991433e-02	   2.4786602e-02	
   4.8727811e+01	   5.2544903e-02	   3.1930798e-02	   3.3100435e-02	   2.9351098e-02	   2.7991445e-02	   2.4786695e-02	
   4.8772189e+01	   5.2544994e-02	   3.1930764e-02	   3.3100377e-02	   2.9351085e-02	   2.7991463e-02	   2.4786802e-02	
   4.8816568e+01	   5.2544981e-02	   3.1930776e-02	   3.3100386e-02	   2.9351098e-02	   2.7991503e-02	   2.4786936e-02	
   4.8860947e+01	   5.2544858e-02	   3.1930862e-02	   3.3100469e-02	   2.9351182e-02	   2.7991607e-02	   2.4787107e-02	
   4.8905325e+01	   5.2544664e-02	   3.1931001e-02	   3.3100598e-02	   2.9351319e-02	   2.7991759e-02	   2.4787305e-02	
   4.8949704e+01	   5.2544443e-02	   3.1931164e-02	   3.3100744e-02	   2.9351481e-02	   2.7991935e-02	   2.4787516e-02	
   4.8994083e+01	   5.2544237e-02	   3.1931323e-02	   3.3100876e-02	   2.9351642e-02	   2.7992111e-02	   2.4787725e-02	
   4.9038462e+01	   5.2544091e-02	   3.1931450e-02	   3.3100964e-02	   2.9351778e-02	   2.7992265e-02	   2.4787919e-02	
   4.9082840e+01	   5.2544038e-02	   3.1931523e-02	   3.3100984e-02	   2.9351864e-02	   2.7992376e-02	   2.4788085e-02	
   4.9127219e+01	   5.2544018e-02	   3.1931571e-02	   3.3100985e-02	   2.9351927e-02	   2.7992464e-02	   2.4788234e-02	
   4.9171598e+01	   5.2544003e-02	   3.1931611e-02	   3.3100986e-02	   2.9351982e-02	   2.7992544e-02	   2.4788374e-02	
   4.9215976e+01	   5.2543991e-02	   3.1931645e-02	   3.3100987e-02	   2.9352030e-02	   2.7992617e-02	   2.4788508e-02	
   4.9260355e+01	   5.2543981e-02	   3.1931677e-02	   3.3100987e-02	   2.9352076e-02	   2.7992687e-02	   2.4788639e-02	
   4.9304734e+01	   5.2543968e-02	   3.1931709e-02	   3.3100987e-02	   2.9352122e-02	   2.7992757e-02	   2.4788769e-02	
   4.9349112e+01	   5.2543952e-02	   3.1931744e-02	   3.3100987e-02	   2.9352172e-02	   2.7992831e-02	   2.4788900e-02	
   4.9393491e+01	   5.2543934e-02	   3.1931781e-02	   3.3100977e-02	   2.9352222e-02	   2.7992906e-02	   2.4789029e-02	
   4.9437870e+01	   5.2543878e-02	   3.1931818e-02	   3.3100966e-02	   2.9352274e-02	   2.7992983e-02	   2.4789160e-02	
   4.9482249e+01	   5.2543510e-02	   3.1931858e-02	   3.3100958e-02	   2.9352330e-02	   2.7993065e-02	   2.4789295e-02	
   4.9526627e+01	   5.2543422e-02	   3.1931894e-02	   3.3100956e-02	   2.9352382e-02	   2.7993142e-02	   2.4789426e-02	
   4.9571006e+01	   5.2543732e-02	   3.1931926e-02	   3.3100957e-02	   2.9352427e-02	   2.7993211e-02	   2.4789550e-02	
   4.9615385e+01	   5.2543799e-02	   3.1931959e-02	   3.3100961e-02	   2.9352475e-02	   2.7993282e-02	   2.4789680e-02	
   4.9659763e+01	   5.2543757e-02	   3.1931993e-02	   3.3100975e-02	   2.9352525e-02	   2.7993357e-02	   2.4789814e-02	
   4.9704142e+01	   5.2543707e-02	   3.1932024e-02	   3.3100991e-02	   2.9352573e-02	   2.7993428e-02	   2.4789949e-02	
   4.9748521e+01	   5.2543648e-02	   3.1932052e-02	   3.3101009e-02	   2.9352619e-02	   2.7993497e-02	   2.4790084e-02	
   4.9792899e+01	   5.2543604e-02	   3.1932086e-02	   3.3101032e-02	   2.9352668e-02	   2.7993570e-02	   2.4790223e-02	
   4.9837278e+01	   5.2543571e-02	   3.1932127e-02	   3.3101062e-02	   2.9352723e-02	   2.7993647e-02	   2.4790365e-02	
   4.9881657e+01	   5.2543539e-02	   3.1932166e-02	   3.3101091e-02	   2.9352777e-02	   2.7993723e-02	   2.4790507e-02	
   4.9926036e+01	   5.2543496e-02	   3.1932195e-02	   3.3101113e-02	   2.9352823e-02	   2.7993794e-02	   2.4790646e-02	
   4.9970414e+01	   5.2543427e-02	   3.1932203e-02	   3.3101119e-02	   2.9352854e-02	   2.7993855e-02	   2.4790778e-02	
   5.0014793e+01	   5.2543220e-02	   3.1932194e-02	   3.3101096e-02	   2.9352872e-02	   2.7993905e-02	   2.4790901e-02	
   5.0059172e+01	   5.2542868e-02	   3.1932177e-02	   3.3101051e-02	   2.9352886e-02	   2.7993948e-02	   2.4791018e-02	
   5.0103550e+01	   5.2542437e-02	   3.1932159e-02	   3.3101000e-02	   2.9352899e-02	   2.7993990e-02	   2.4791135e-02	
   5.0147929e+01	   5.2541991e-02	   3.1932147e-02	   3.3100959e-02	   2.9352916e-02	   2.7994039e-02	   2.4791256e-02	
   5.0192308e+01	   5.2541573e-02	   3.1932149e-02	   3.3100938e-02	   2.9352943e-02	   2.7994098e-02	   2.4791385e-02	
   5.0236686e+01	   5.2541131e-02	   3.1932164e-02	   3.3100920e-02	   2.9352984e-02	   2.7994169e-02	   2.4791519e-02	
   5.0281065e+01	   5.2540657e-02	   3.1932189e-02	   3.3100906e-02	   2.9353036e-02	   2.7994248e-02	   2.4791658e-02	
   5.0325444e+01	   5.2540154e-02	   3.1932219e-02	   3.3100896e-02	   2.9353094e-02	   2.7994332e-02	   2.4791800e-02	
   5.0369822e+01	   5.2539625e-02	   3.1932251e-02	   3.3100892e-02	   2.9353154e-02	   2.7994418e-02	   2.4791944e-02	
   5.0414201e+01	   5.2539061e-02	   3.1932290e-02	   3.3100896e-02	   2.9353218e-02	   2.7994509e-02	   2.4792089e-02	
   5.0458580e+01	   5.2538457e-02	   3.1932338e-02	   3.3100906e-02	   2.9353290e-02	   2.7994604e-02	   2.4792238e-02	
   5.0502959e+01	   5.2537819e-02	   3.1932394e-02	   3.3100921e-02	   2.9353367e-02	   2.7994705e-02	   2.4792390e-02	
   5.0547337e+01	   5.2537153e-02	   3.1932454e-02	   3.3100940e-02	   2.9353447e-02	   2.7994808e-02	   2.4792544e-02	
   5.0591716e+01	   5.2536428e-02	   3.1932513e-02	   3.3100960e-02	   2.9353529e-02	   2.7994913e-02	   2.4792700e-02	
   5.0636095e+01	   5.2535470e-02	   3.1932571e-02	   3.3100989e-02	   2.9353609e-02	   2.7995016e-02	   2.4792856e-02	
   5.0680473e+01	   5.2534454e-02	   3.1932632e-02	   3.3101028e-02	   2.9353692e-02	   2.7995123e-02	   2.4793014e-02	
   5.0724852e+01	   5.2533626e-02	   3.1932706e-02	   3.3101080e-02	   2.9353786e-02	   2.7995239e-02	   2.4793179e-02	
   5.0769231e+01	   5.2533229e-02	   3.1932798e-02	   3.3101145e-02	   2.9353897e-02	   2.7995371e-02	   2.4793355e-02	
   5.0813609e+01	   5.2534034e-02	   3.1932956e-02	   3.3101289e-02	   2.9354051e-02	   2.7995537e-02	   2.4793552e-02	
   5.0857988e+01	   5.2536466e-02	   3.1933213e-02	   3.3101570e-02	   2.9354263e-02	   2.7995747e-02	   2.4793771e-02	
   5.0902367e+01	   5.2539543e-02	   3.1933509e-02	   3.3101897e-02	   2.9354497e-02	   2.7995974e-02	   2.4794001e-02	
   5.0946746e+01	   5.2542265e-02	   3.1933779e-02	   3.3102177e-02	   2.9354719e-02	   2.7996192e-02	   2.4794226e-02	
   5.0991124e+01	   5.2543632e-02	   3.1933960e-02	   3.3102318e-02	   2.9354894e-02	   2.7996373e-02	   2.4794435e-02	
   5.1035503e+01	   5.2543626e-02	   3.1934050e-02	   3.3102324e-02	   2.9355014e-02	   2.7996513e-02	   2.4794623e-02	
   5.1079882e+01	   5.2543519e-02	   3.1934126e-02	   3.3102327e-02	   2.9355117e-02	   2.7996636e-02	   2.4794800e-02	
   5.1124260e+01	   5.2543362e-02	   3.1934187e-02	   3.3102329e-02	   2.9355208e-02	   2.7996748e-02	   2.4794970e-02	
   5.1168639e+01	   5.2543179e-02	   3.1934233e-02	   3.3102331e-02	   2.9355289e-02	   2.7996851e-02	   2.4795136e-02	
   5.1213018e+01	   5.2542995e-02	   3.1934263e-02	   3.3102331e-02	   2.9355364e-02	   2.7996949e-02	   2.4795300e-02	
   5.1257396e+01	   5.2542807e-02	   3.1934281e-02	   3.3102313e-02	   2.9355435e-02	   2.7997044e-02	   2.4795464e-02	
   5.1301775e+01	   5.2542586e-02	   3.1934295e-02	   3.3102258e-02	   2.9355500e-02	   2.7997132e-02	   2.4795625e-02	
   5.1346154e+01	   5.2542344e-02	   3.1934306e-02	   3.3102185e-02	   2.9355560e-02	   2.7997216e-02	   2.4795783e-02	
   5.1390533e+01	   5.2542094e-02	   3.1934316e-02	   3.3102113e-02	   2.9355615e-02	   2.7997297e-02	   2.4795940e-02	
   5.1434911e+01	   5.2541849e-02	   3.1934324e-02	   3.3102061e-02	   2.9355668e-02	   2.7997376e-02	   2.4796095e-02	
   5.1479290e+01	   5.2541613e-02	   3.1934331e-02	   3.3102033e-02	   2.9355716e-02	   2.7997453e-02	   2.4796247e-02	
   5.1523669e+01	   5.2541373e-02	   3.1934336e-02	   3.3102006e-02	   2.9355761e-02	   2.7997527e-02	   2.4796398e-02	
   5.1568047e+01	   5.2541132e-02	   3.1934341e-02	   3.3101984e-02	   2.9355802e-02	   2.7997599e-02	   2.4796547e-02	
   5.1612426e+01	   5.2540894e-02	   3.1934346e-02	   3.3101968e-02	   2.9355844e-02	   2.7997672e-02	   2.4796694e-02	
   5.1656805e+01	   5.2540660e-02	   3.1934354e-02	   3.3101961e-02	   2.9355886e-02	   2.7997747e-02	   2.4796842e-02	
   5.1701183e+01	   5.2540431e-02	   3.1934369e-02	   3.3101977e-02	   2.9355931e-02	   2.7997828e-02	   2.4796990e-02	
   5.1745562e+01	   5.2540202e-02	   3.1934396e-02	   3.3102025e-02	   2.9355975e-02	   2.7997911e-02	   2.4797138e-02	
   5.1789941e+01	   5.2539976e-02	   3.1934429e-02	   3.3102093e-02	   2.9356020e-02	   2.7997996e-02	   2.4797285e-02	
   5.1834320e+01	   5.2539760e-02	   3.1934466e-02	   3.3102166e-02	   2.9356066e-02	   2.7998082e-02	   2.4797431e-02	
   5.1878698e+01	   5.2539558e-02	   3.1934501e-02	   3.3102229e-02	   2.9356114e-02	   2.7998169e-02	   2.4797577e-02	
   5.1923077e+01	   5.2539364e-02	   3.1934536e-02	   3.3102281e-02	   2.9356162e-02	   2.7998256e-02	   2.4797722e-02	
   5.1967456e+01	   5.2539165e-02	   3.1934573e-02	   3.3102337e-02	   2.9356212e-02	   2.7998344e-02	   2.4797867e-02	
   5.2011834e+01	   5.2538969e-02	   3.1934611e-02	   3.3102394e-02	   2.9356263e-02	   2.7998434e-02	   2.4798011e-02	
   5.2056213e+01	   5.2538785e-02	   3.1934651e-02	   3.3102447e-02	   2.9356315e-02	   2.7998523e-02	   2.4798155e-02	
   5.2100592e+01	   5.2538621e-02	   3.1934690e-02	   3.3102491e-02	   2.9356368e-02	   2.7998612e-02	   2.4798298e-02	
   5.2144970e+01	   5.2538486e-02	   3.1934727e-02	   3.3102521e-02	   2.9356422e-02	   2.7998699e-02	   2.4798441e-02	
   5.2189349e+01	   5.2538389e-02	   3.1934763e-02	   3.3102533e-02	   2.9356477e-02	   2.7998784e-02	   2.4798583e-02	
   5.2233728e+01	   5.2538317e-02	   3.1934796e-02	   3.3102528e-02	   2.9356534e-02	   2.7998867e-02	   2.4798724e-02	
   5.2278107e+01	   5.2538249e-02	   3.1934829e-02	   3.3102512e-02	   2.9356592e-02	   2.7998949e-02	   2.4798864e-02	
   5.2322485e+01	   5.2538188e-02	   3.1934861e-02	   3.3102487e-02	   2.9356651e-02	   2.7999030e-02	   2.4799004e-02	
   5.2366864e+01	   5.2538136e-02	   3.1934892e-02	   3.3102454e-02	   2.9356712e-02	   2.7999109e-02	   2.4799143e-02	
   5.2411243e+01	   5.2538096e-02	   3.1934922e-02	   3.3102414e-02	   2.9356774e-02	   2.7999187e-02	   2.4799281e-02	
   5.2455621e+01	   5.2538070e-02	   3.1934952e-02	   3.3102369e-02	   2.9356837e-02	   2.7999262e-02	   2.4799419e-02	
   5.2500000e+01	   5.2538067e-02	   3.1934980e-02	   3.3102318e-02	   2.9356901e-02	   2.7999335e-02	   2.4799557e-02	
   5.2544379e+01	   5.2538113e-02	   3.1935003e-02	   3.3102227e-02	   2.9356965e-02	   2.7999402e-02	   2.4799693e-02	
   5.2588757e+01	   5.2538266e-02	   3.1935040e-02	   3.3102166e-02	   2.9357039e-02	   2.7999475e-02	   2.4799832e-02	
   5.2633136e+01	   5.2538201e-02	   3.1935071e-02	   3.3102112e-02	   2.9357110e-02	   2.7999549e-02	   2.4799971e-02	
   5.2677515e+01	   5.2538151e-02	   3.1935108e-02	   3.3102085e-02	   2.9357183e-02	   2.7999630e-02	   2.4800112e-02	
   5.2721893e+01	   5.2538064e-02	   3.1935150e-02	   3.3102082e-02	   2.9357258e-02	   2.7999718e-02	   2.4800254e-02	
   5.2766272e+01	   5.2537945e-02	   3.1935198e-02	   3.3102104e-02	   2.9357334e-02	   2.7999813e-02	   2.4800400e-02	
   5.2810651e+01	   5.2537784e-02	   3.1935250e-02	   3.3102149e-02	   2.9357408e-02	   2.7999913e-02	   2.4800546e-02	
   5.2855030e+01	   5.2537599e-02	   3.1935308e-02	   3.3102214e-02	   2.9357483e-02	   2.8000018e-02	   2.4800695e-02	
   5.2899408e+01	   5.2537390e-02	   3.1935369e-02	   3.3102293e-02	   2.9357557e-02	   2.8000126e-02	   2.4800846e-02	
   5.2943787e+01	   5.2537170e-02	   3.1935435e-02	   3.3102383e-02	   2.9357631e-02	   2.8000236e-02	   2.4800998e-02	
   5.2988166e+01	   5.2536946e-02	   3.1935502e-02	   3.3102478e-02	   2.9357706e-02	   2.8000348e-02	   2.4801153e-02	
   5.3032544e+01	   5.2536714e-02	   3.1935571e-02	   3.3102579e-02	   2.9357782e-02	   2.8000461e-02	   2.4801309e-02	
   5.3076923e+01	   5.2536480e-02	   3.1935642e-02	   3.3102683e-02	   2.9357859e-02	   2.8000575e-02	   2.4801466e-02	
   5.3121302e+01	   5.2536254e-02	   3.1935711e-02	   3.3102781e-02	   2.9357937e-02	   2.8000689e-02	   2.4801624e-02	
   5.3165680e+01	   5.2536042e-02	   3.1935780e-02	   3.3102867e-02	   2.9358017e-02	   2.8000801e-02	   2.4801783e-02	
   5.3210059e+01	   5.2535855e-02	   3.1935845e-02	   3.3102932e-02	   2.9358098e-02	   2.8000911e-02	   2.4801943e-02	
   5.3254438e+01	   5.2535698e-02	   3.1935907e-02	   3.3102974e-02	   2.9358182e-02	   2.8001017e-02	   2.4802104e-02	
   5.3298817e+01	   5.2535571e-02	   3.1935964e-02	   3.3103002e-02	   2.9358271e-02	   2.8001120e-02	   2.4802266e-02	
   5.3343195e+01	   5.2535467e-02	   3.1936017e-02	   3.3103006e-02	   2.9358363e-02	   2.8001222e-02	   2.4802429e-02	
   5.3387574e+01	   5.2535382e-02	   3.1936067e-02	   3.3102999e-02	   2.9358458e-02	   2.8001323e-02	   2.4802592e-02	
   5.3431953e+01	   5.2535308e-02	   3.1936115e-02	   3.3102982e-02	   2.9358554e-02	   2.8001425e-02	   2.4802756e-02	
   5.3476331e+01	   5.2535240e-02	   3.1936163e-02	   3.3102958e-02	   2.9358651e-02	   2.8001529e-02	   2.4802922e-02	
   5.3520710e+01	   5.2535163e-02	   3.1936212e-02	   3.3102935e-02	   2.9358748e-02	   2.8001635e-02	   2.4803088e-02	
   5.3565089e+01	   5.2535093e-02	   3.1936265e-02	   3.3102918e-02	   2.9358846e-02	   2.8001744e-02	   2.4803257e-02	
   5.3609467e+01	   5.2534979e-02	   3.1936317e-02	   3.3102904e-02	   2.9358939e-02	   2.8001854e-02	   2.4803426e-02	
   5.3653846e+01	   5.2534884e-02	   3.1936377e-02	   3.3102905e-02	   2.9359034e-02	   2.8001969e-02	   2.4803597e-02	
   5.3698225e+01	   5.2534743e-02	   3.1936437e-02	   3.3102914e-02	   2.9359124e-02	   2.8002084e-02	   2.4803768e-02	
   5.3742604e+01	   5.2534589e-02	   3.1936500e-02	   3.3102935e-02	   2.9359212e-02	   2.8002201e-02	   2.4803940e-02	
   5.3786982e+01	   5.2534424e-02	   3.1936566e-02	   3.3102968e-02	   2.9359299e-02	   2.8002320e-02	   2.4804113e-02	
   5.3831361e+01	   5.2534245e-02	   3.1936632e-02	   3.3103011e-02	   2.9359385e-02	   2.8002438e-02	   2.4804286e-02	
   5.3875740e+01	   5.2534062e-02	   3.1936698e-02	   3.3103064e-02	   2.9359470e-02	   2.8002558e-02	   2.4804461e-02	
   5.3920118e+01	   5.2533873e-02	   3.1936763e-02	   3.3103124e-02	   2.9359555e-02	   2.8002677e-02	   2.4804635e-02	
   5.3964497e+01	   5.2533681e-02	   3.1936826e-02	   3.3103189e-02	   2.9359640e-02	   2.8002795e-02	   2.4804811e-02	
   5.4008876e+01	   5.2533486e-02	   3.1936888e-02	   3.3103257e-02	   2.9359726e-02	   2.8002913e-02	   2.4804988e-02	
   5.4053254e+01	   5.2533289e-02	   3.1936950e-02	   3.3103328e-02	   2.9359812e-02	   2.8003031e-02	   2.4805165e-02	
   5.4097633e+01	   5.2533094e-02	   3.1937010e-02	   3.3103397e-02	   2.9359899e-02	   2.8003148e-02	   2.4805342e-02	
   5.4142012e+01	   5.2532904e-02	   3.1937069e-02	   3.3103462e-02	   2.9359988e-02	   2.8003266e-02	   2.4805521e-02	
   5.4186391e+01	   5.2532719e-02	   3.1937126e-02	   3.3103521e-02	   2.9360078e-02	   2.8003382e-02	   2.4805700e-02	
   5.4230769e+01	   5.2532545e-02	   3.1937180e-02	   3.3103571e-02	   2.9360171e-02	   2.8003498e-02	   2.4805880e-02	
   5.4275148e+01	   5.2532380e-02	   3.1937230e-02	   3.3103614e-02	   2.9360268e-02	   2.8003613e-02	   2.4806062e-02	
   5.4319527e+01	   5.2532217e-02	   3.1937284e-02	   3.3103648e-02	   2.9360367e-02	   2.8003729e-02	   2.4806245e-02	
   5.4363905e+01	   5.2532057e-02	   3.1937339e-02	   3.3103673e-02	   2.9360467e-02	   2.8003847e-02	   2.4806429e-02	
   5.4408284e+01	   5.2531891e-02	   3.1937399e-02	   3.3103691e-02	   2.9360569e-02	   2.8003968e-02	   2.4806613e-02	
   5.4452663e+01	   5.2531733e-02	   3.1937464e-02	   3.3103704e-02	   2.9360671e-02	   2.8004091e-02	   2.4806800e-02	
   5.4497041e+01	   5.2531560e-02	   3.1937532e-02	   3.3103713e-02	   2.9360774e-02	   2.8004216e-02	   2.4806986e-02	
   5.4541420e+01	   5.2531408e-02	   3.1937607e-02	   3.3103725e-02	   2.9360878e-02	   2.8004345e-02	   2.4807175e-02	
   5.4585799e+01	   5.2531211e-02	   3.1937678e-02	   3.3103731e-02	   2.9360977e-02	   2.8004471e-02	   2.4807362e-02	
   5.4630178e+01	   5.2531033e-02	   3.1937754e-02	   3.3103744e-02	   2.9361078e-02	   2.8004599e-02	   2.4807550e-02	
   5.4674556e+01	   5.2530854e-02	   3.1937828e-02	   3.3103760e-02	   2.9361177e-02	   2.8004727e-02	   2.4807738e-02	
   5.4718935e+01	   5.2530662e-02	   3.1937900e-02	   3.3103779e-02	   2.9361274e-02	   2.8004852e-02	   2.4807927e-02	
   5.4763314e+01	   5.2530473e-02	   3.1937969e-02	   3.3103805e-02	   2.9361369e-02	   2.8004977e-02	   2.4808115e-02	
   5.4807692e+01	   5.2530285e-02	   3.1938035e-02	   3.3103836e-02	   2.9361464e-02	   2.8005100e-02	   2.4808303e-02	
   5.4852071e+01	   5.2530095e-02	   3.1938097e-02	   3.3103874e-02	   2.9361557e-02	   2.8005221e-02	   2.4808491e-02	
   5.4896450e+01	   5.2529911e-02	   3.1938156e-02	   3.3103917e-02	   2.9361651e-02	   2.8005340e-02	   2.4808679e-02	
   5.4940828e+01	   5.2529725e-02	   3.1938211e-02	   3.3103965e-02	   2.9361743e-02	   2.8005459e-02	   2.4808866e-02	
   5.4985207e+01	   5.2529555e-02	   3.1938266e-02	   3.3104018e-02	   2.9361837e-02	   2.8005578e-02	   2.4809055e-02	
   5.5029586e+01	   5.2529381e-02	   3.1938320e-02	   3.3104073e-02	   2.9361931e-02	   2.8005697e-02	   2.4809243e-02	
   5.5073964e+01	   5.2529187e-02	   3.1938371e-02	   3.3104126e-02	   2.9362023e-02	   2.8005815e-02	   2.4809431e-02	
   5.5118343e+01	   5.2528985e-02	   3.1938422e-02	   3.3104177e-02	   2.9362116e-02	   2.8005933e-02	   2.4809618e-02	
   5.5162722e+01	   5.2528786e-02	   3.1938476e-02	   3.3104226e-02	   2.9362210e-02	   2.8006053e-02	   2.4809806e-02	
   5.5207101e+01	   5.2528590e-02	   3.1938532e-02	   3.3104274e-02	   2.9362305e-02	   2.8006175e-02	   2.4809994e-02	
   5.5251479e+01	   5.2528395e-02	   3.1938591e-02	   3.3104318e-02	   2.9362401e-02	   2.8006298e-02	   2.4810182e-02	
   5.5295858e+01	   5.2528199e-02	   3.1938654e-02	   3.3104358e-02	   2.9362498e-02	   2.8006423e-02	   2.4810371e-02	
   5.5340237e+01	   5.2528003e-02	   3.1938719e-02	   3.3104394e-02	   2.9362596e-02	   2.8006549e-02	   2.4810560e-02	
   5.5384615e+01	   5.2527805e-02	   3.1938786e-02	   3.3104426e-02	   2.9362695e-02	   2.8006676e-02	   2.4810749e-02	
   5.5428994e+01	   5.2527607e-02	   3.1938855e-02	   3.3104455e-02	   2.9362794e-02	   2.8006803e-02	   2.4810939e-02	
   5.5473373e+01	   5.2527410e-02	   3.1938925e-02	   3.3104480e-02	   2.9362893e-02	   2.8006931e-02	   2.4811128e-02	
   5.5517751e+01	   5.2527219e-02	   3.1938996e-02	   3.3104506e-02	   2.9362993e-02	   2.8007058e-02	   2.4811318e-02	
   5.5562130e+01	   5.2527019e-02	   3.1939065e-02	   3.3104528e-02	   2.9363092e-02	   2.8007184e-02	   2.4811508e-02	
   5.5606509e+01	   5.2526826e-02	   3.1939134e-02	   3.3104552e-02	   2.9363191e-02	   2.8007310e-02	   2.4811698e-02	
   5.5650888e+01	   5.2526633e-02	   3.1939201e-02	   3.3104578e-02	   2.9363291e-02	   2.8007435e-02	   2.4811888e-02	
   5.5695266e+01	   5.2526442e-02	   3.1939267e-02	   3.3104605e-02	   2.9363390e-02	   2.8007560e-02	   2.4812079e-02	
   5.5739645e+01	   5.2526249e-02	   3.1939330e-02	   3.3104635e-02	   2.9363489e-02	   2.8007683e-02	   2.4812269e-02	
   5.5784024e+01	   5.2526055e-02	   3.1939392e-02	   3.3104668e-02	   2.9363587e-02	   2.8007806e-02	   2.4812459e-02	
   5.5828402e+01	   5.2525861e-02	   3.1939453e-02	   3.3104704e-02	   2.9363685e-02	   2.8007928e-02	   2.4812649e-02	
   5.5872781e+01	   5.2525665e-02	   3.1939512e-02	   3.3104743e-02	   2.9363783e-02	   2.8008051e-02	   2.4812839e-02	
   5.5917160e+01	   5.2525482e-02	   3.1939572e-02	   3.3104786e-02	   2.9363882e-02	   2.8008174e-02	   2.4813030e-02	
   5.5961538e+01	   5.2525279e-02	   3.1939630e-02	   3.3104829e-02	   2.9363979e-02	   2.8008295e-02	   2.4813219e-02	
   5.6005917e+01	   5.2525074e-02	   3.1939688e-02	   3.3104872e-02	   2.9364076e-02	   2.8008417e-02	   2.4813409e-02	
   5.6050296e+01	   5.2524870e-02	   3.1939747e-02	   3.3104917e-02	   2.9364172e-02	   2.8008540e-02	   2.4813598e-02	
   5.6094675e+01	   5.2524663e-02	   3.1939806e-02	   3.3104960e-02	   2.9364269e-02	   2.8008662e-02	   2.4813787e-02	
   5.6139053e+01	   5.2524459e-02	   3.1939867e-02	   3.3105003e-02	   2.9364366e-02	   2.8008786e-02	   2.4813976e-02	
   5.6183432e+01	   5.2524255e-02	   3.1939929e-02	   3.3105045e-02	   2.9364462e-02	   2.8008909e-02	   2.4814165e-02	
   5.6227811e+01	   5.2524051e-02	   3.1939992e-02	   3.3105085e-02	   2.9364559e-02	   2.8009034e-02	   2.4814354e-02	
   5.6272189e+01	   5.2523857e-02	   3.1940056e-02	   3.3105125e-02	   2.9364657e-02	   2.8009159e-02	   2.4814543e-02	
   5.6316568e+01	   5.2523644e-02	   3.1940119e-02	   3.3105160e-02	   2.9364754e-02	   2.8009283e-02	   2.4814731e-02	
   5.6360947e+01	   5.2523445e-02	   3.1940184e-02	   3.3105195e-02	   2.9364852e-02	   2.8009408e-02	   2.4814920e-02	
   5.6405325e+01	   5.2523243e-02	   3.1940249e-02	   3.3105228e-02	   2.9364950e-02	   2.8009534e-02	   2.4815108e-02	
   5.6449704e+01	   5.2523039e-02	   3.1940314e-02	   3.3105260e-02	   2.9365048e-02	   2.8009659e-02	   2.4815297e-02	
   5.6494083e+01	   5.2522837e-02	   3.1940378e-02	   3.3105291e-02	   2.9365146e-02	   2.8009784e-02	   2.4815485e-02	
   5.6538462e+01	   5.2522636e-02	   3.1940442e-02	   3.3105322e-02	   2.9365245e-02	   2.8009909e-02	   2.4815674e-02	
   5.6582840e+01	   5.2522434e-02	   3.1940506e-02	   3.3105354e-02	   2.9365344e-02	   2.8010033e-02	   2.4815863e-02	
   5.6627219e+01	   5.2522232e-02	   3.1940569e-02	   3.3105386e-02	   2.9365443e-02	   2.8010158e-02	   2.4816052e-02	
   5.6671598e+01	   5.2522040e-02	   3.1940633e-02	   3.3105421e-02	   2.9365543e-02	   2.8010283e-02	   2.4816241e-02	
   5.6715976e+01	   5.2521827e-02	   3.1940695e-02	   3.3105454e-02	   2.9365641e-02	   2.8010406e-02	   2.4816429e-02	
   5.6760355e+01	   5.2521637e-02	   3.1940758e-02	   3.3105492e-02	   2.9365741e-02	   2.8010530e-02	   2.4816618e-02	
   5.6804734e+01	   5.2521429e-02	   3.1940820e-02	   3.3105528e-02	   2.9365839e-02	   2.8010653e-02	   2.4816806e-02	
   5.6849112e+01	   5.2521221e-02	   3.1940881e-02	   3.3105565e-02	   2.9365937e-02	   2.8010776e-02	   2.4816994e-02	
   5.6893491e+01	   5.2521013e-02	   3.1940942e-02	   3.3105603e-02	   2.9366035e-02	   2.8010898e-02	   2.4817182e-02	
   5.6937870e+01	   5.2520804e-02	   3.1941003e-02	   3.3105642e-02	   2.9366132e-02	   2.8011020e-02	   2.4817369e-02	
   5.6982249e+01	   5.2520599e-02	   3.1941065e-02	   3.3105681e-02	   2.9366229e-02	   2.8011142e-02	   2.4817556e-02	
   5.7026627e+01	   5.2520391e-02	   3.1941126e-02	   3.3105721e-02	   2.9366326e-02	   2.8011264e-02	   2.4817743e-02	
   5.7071006e+01	   5.2520233e-02	   3.1941194e-02	   3.3105767e-02	   2.9366428e-02	   2.8011390e-02	   2.4817932e-02	
   5.7115385e+01	   5.2519982e-02	   3.1941250e-02	   3.3105799e-02	   2.9366520e-02	   2.8011509e-02	   2.4818116e-02	
   5.7159763e+01	   5.2519818e-02	   3.1941318e-02	   3.3105845e-02	   2.9366621e-02	   2.8011635e-02	   2.4818304e-02	
   5.7204142e+01	   5.2519587e-02	   3.1941376e-02	   3.3105878e-02	   2.9366716e-02	   2.8011756e-02	   2.4818489e-02	
   5.7248521e+01	   5.2519366e-02	   3.1941436e-02	   3.3105913e-02	   2.9366811e-02	   2.8011877e-02	   2.4818674e-02	
   5.7292899e+01	   5.2519171e-02	   3.1941500e-02	   3.3105951e-02	   2.9366909e-02	   2.8012001e-02	   2.4818860e-02	
   5.7337278e+01	   5.2518968e-02	   3.1941562e-02	   3.3105987e-02	   2.9367007e-02	   2.8012124e-02	   2.4819045e-02	
   5.7381657e+01	   5.2518759e-02	   3.1941624e-02	   3.3106022e-02	   2.9367104e-02	   2.8012247e-02	   2.4819230e-02	
   5.7426036e+01	   5.2518552e-02	   3.1941685e-02	   3.3106057e-02	   2.9367201e-02	   2.8012370e-02	   2.4819415e-02	
   5.7470414e+01	   5.2518342e-02	   3.1941747e-02	   3.3106091e-02	   2.9367298e-02	   2.8012492e-02	   2.4819600e-02	
   5.7514793e+01	   5.2518138e-02	   3.1941809e-02	   3.3106127e-02	   2.9367396e-02	   2.8012615e-02	   2.4819785e-02	
   5.7559172e+01	   5.2517934e-02	   3.1941871e-02	   3.3106162e-02	   2.9367493e-02	   2.8012738e-02	   2.4819970e-02	
   5.7603550e+01	   5.2517730e-02	   3.1941934e-02	   3.3106198e-02	   2.9367591e-02	   2.8012861e-02	   2.4820154e-02	
   5.7647929e+01	   5.2517525e-02	   3.1941996e-02	   3.3106234e-02	   2.9367688e-02	   2.8012983e-02	   2.4820339e-02	
   5.7692308e+01	   5.2517321e-02	   3.1942058e-02	   3.3106270e-02	   2.9367786e-02	   2.8013105e-02	   2.4820523e-02	
   5.7736686e+01	   5.2517117e-02	   3.1942120e-02	   3.3106306e-02	   2.9367884e-02	   2.8013227e-02	   2.4820707e-02	
   5.7781065e+01	   5.2516913e-02	   3.1942182e-02	   3.3106343e-02	   2.9367981e-02	   2.8013349e-02	   2.4820891e-02	
   5.7825444e+01	   5.2516709e-02	   3.1942244e-02	   3.3106380e-02	   2.9368078e-02	   2.8013470e-02	   2.4821075e-02	
   5.7869822e+01	   5.2516504e-02	   3.1942306e-02	   3.3106417e-02	   2.9368175e-02	   2.8013591e-02	   2.4821258e-02	
   5.7914201e+01	   5.2516300e-02	   3.1942368e-02	   3.3106456e-02	   2.9368272e-02	   2.8013711e-02	   2.4821441e-02	
   5.7958580e+01	   5.2516097e-02	   3.1942430e-02	   3.3106494e-02	   2.9368368e-02	   2.8013831e-02	   2.4821624e-02	
   5.8002959e+01	   5.2515894e-02	   3.1942491e-02	   3.3106532e-02	   2.9368464e-02	   2.8013951e-02	   2.4821806e-02	
   5.8047337e+01	   5.2515684e-02	   3.1942552e-02	   3.3106570e-02	   2.9368560e-02	   2.8014071e-02	   2.4821988e-02	
   5.8091716e+01	   5.2515488e-02	   3.1942614e-02	   3.3106609e-02	   2.9368656e-02	   2.8014192e-02	   2.4822169e-02	
   5.8136095e+01	   5.2515286e-02	   3.1942675e-02	   3.3106647e-02	   2.9368753e-02	   2.8014312e-02	   2.4822351e-02	
   5.8180473e+01	   5.2515114e-02	   3.1942741e-02	   3.3106690e-02	   2.9368851e-02	   2.8014435e-02	   2.4822533e-02	
   5.8224852e+01	   5.2514894e-02	   3.1942799e-02	   3.3106724e-02	   2.9368946e-02	   2.8014554e-02	   2.4822713e-02	
   5.8269231e+01	   5.2514683e-02	   3.1942859e-02	   3.3106760e-02	   2.9369041e-02	   2.8014674e-02	   2.4822893e-02	
   5.8313609e+01	   5.2514476e-02	   3.1942920e-02	   3.3106796e-02	   2.9369137e-02	   2.8014794e-02	   2.4823073e-02	
   5.8357988e+01	   5.2514272e-02	   3.1942981e-02	   3.3106833e-02	   2.9369232e-02	   2.8014914e-02	   2.4823253e-02	
   5.8402367e+01	   5.2514073e-02	   3.1943042e-02	   3.3106870e-02	   2.9369329e-02	   2.8015034e-02	   2.4823432e-02	
   5.8446746e+01	   5.2513868e-02	   3.1943103e-02	   3.3106906e-02	   2.9369424e-02	   2.8015154e-02	   2.4823612e-02	
   5.8491124e+01	   5.2513667e-02	   3.1943164e-02	   3.3106942e-02	   2.9369520e-02	   2.8015274e-02	   2.4823791e-02	
   5.8535503e+01	   5.2513466e-02	   3.1943225e-02	   3.3106978e-02	   2.9369616e-02	   2.8015394e-02	   2.4823969e-02	
   5.8579882e+01	   5.2513266e-02	   3.1943287e-02	   3.3107015e-02	   2.9369711e-02	   2.8015513e-02	   2.4824148e-02	
   5.8624260e+01	   5.2513066e-02	   3.1943348e-02	   3.3107051e-02	   2.9369807e-02	   2.8015632e-02	   2.4824326e-02	
   5.8668639e+01	   5.2512866e-02	   3.1943409e-02	   3.3107088e-02	   2.9369902e-02	   2.8015751e-02	   2.4824504e-02	
   5.8713018e+01	   5.2512666e-02	   3.1943470e-02	   3.3107125e-02	   2.9369997e-02	   2.8015870e-02	   2.4824682e-02	
   5.8757396e+01	   5.2512466e-02	   3.1943532e-02	   3.3107162e-02	   2.9370092e-02	   2.8015988e-02	   2.4824859e-02	
   5.8801775e+01	   5.2512267e-02	   3.1943593e-02	   3.3107199e-02	   2.9370187e-02	   2.8016106e-02	   2.4825037e-02	
   5.8846154e+01	   5.2512068e-02	   3.1943654e-02	   3.3107237e-02	   2.9370282e-02	   2.8016224e-02	   2.4825213e-02	
   5.8890533e+01	   5.2511870e-02	   3.1943715e-02	   3.3107275e-02	   2.9370377e-02	   2.8016341e-02	   2.4825390e-02	
   5.8934911e+01	   5.2511672e-02	   3.1943775e-02	   3.3107313e-02	   2.9370471e-02	   2.8016458e-02	   2.4825566e-02	
   5.8979290e+01	   5.2511474e-02	   3.1943836e-02	   3.3107351e-02	   2.9370565e-02	   2.8016575e-02	   2.4825741e-02	
   5.9023669e+01	   5.2511279e-02	   3.1943896e-02	   3.3107389e-02	   2.9370660e-02	   2.8016692e-02	   2.4825916e-02	
   5.9068047e+01	   5.2511080e-02	   3.1943956e-02	   3.3107427e-02	   2.9370754e-02	   2.8016809e-02	   2.4826091e-02	
   5.9112426e+01	   5.2510898e-02	   3.1944018e-02	   3.3107468e-02	   2.9370849e-02	   2.8016926e-02	   2.4826266e-02	
   5.9156805e+01	   5.2510692e-02	   3.1944077e-02	   3.3107504e-02	   2.9370942e-02	   2.8017043e-02	   2.4826440e-02	
   5.9201183e+01	   5.2510514e-02	   3.1944139e-02	   3.3107544e-02	   2.9371037e-02	   2.8017160e-02	   2.4826614e-02	
   5.9245562e+01	   5.2510306e-02	   3.1944197e-02	   3.3107580e-02	   2.9371130e-02	   2.8017276e-02	   2.4826787e-02	
   5.9289941e+01	   5.2510106e-02	   3.1944256e-02	   3.3107616e-02	   2.9371223e-02	   2.8017392e-02	   2.4826960e-02	
   5.9334320e+01	   5.2509910e-02	   3.1944316e-02	   3.3107652e-02	   2.9371316e-02	   2.8017508e-02	   2.4827132e-02	
   5.9378698e+01	   5.2509715e-02	   3.1944376e-02	   3.3107689e-02	   2.9371409e-02	   2.8017624e-02	   2.4827304e-02	
   5.9423077e+01	   5.2509521e-02	   3.1944436e-02	   3.3107726e-02	   2.9371502e-02	   2.8017740e-02	   2.4827476e-02	
   5.9467456e+01	   5.2509326e-02	   3.1944495e-02	   3.3107762e-02	   2.9371595e-02	   2.8017855e-02	   2.4827647e-02	
   5.9511834e+01	   5.2509134e-02	   3.1944555e-02	   3.3107799e-02	   2.9371687e-02	   2.8017971e-02	   2.4827818e-02	
   5.9556213e+01	   5.2508975e-02	   3.1944619e-02	   3.3107841e-02	   2.9371783e-02	   2.8018088e-02	   2.4827990e-02	
   5.9600592e+01	   5.2508774e-02	   3.1944678e-02	   3.3107877e-02	   2.9371875e-02	   2.8018202e-02	   2.4828160e-02	
   5.9644970e+01	   5.2508589e-02	   3.1944739e-02	   3.3107915e-02	   2.9371968e-02	   2.8018317e-02	   2.4828331e-02	
   5.9689349e+01	   5.2508376e-02	   3.1944796e-02	   3.3107949e-02	   2.9372058e-02	   2.8018429e-02	   2.4828499e-02	
   5.9733728e+01	   5.2508181e-02	   3.1944855e-02	   3.3107985e-02	   2.9372150e-02	   2.8018542e-02	   2.4828668e-02	
   5.9778107e+01	   5.2508003e-02	   3.1944915e-02	   3.3108024e-02	   2.9372242e-02	   2.8018657e-02	   2.4828837e-02	
   5.9822485e+01	   5.2507806e-02	   3.1944973e-02	   3.3108061e-02	   2.9372333e-02	   2.8018769e-02	   2.4829005e-02	
   5.9866864e+01	   5.2507614e-02	   3.1945032e-02	   3.3108098e-02	   2.9372424e-02	   2.8018882e-02	   2.4829173e-02	
   5.9911243e+01	   5.2507425e-02	   3.1945091e-02	   3.3108135e-02	   2.9372516e-02	   2.8018994e-02	   2.4829340e-02	
   5.9955621e+01	   5.2507233e-02	   3.1945149e-02	   3.3108173e-02	   2.9372606e-02	   2.8019106e-02	   2.4829507e-02	
   6.0000000e+01	   5.2507046e-02	   3.1945208e-02	   3.3108210e-02	   2.9372697e-02	   2.8019219e-02	   2.4829673e-02	


==> PlotData_coordinated/ACC_PSet.txt <==
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   4.4378698e-02	   2.7611821e-16	  -4.4667411e-16	  -1.2674236e-16	  -3.5993873e-18	   3.6114804e-16	  -1.3592834e-18	
   8.8757396e-02	   1.6771584e-16	   6.1445890e-17	  -4.0493164e-16	  -2.5021511e-16	   4.6532919e-16	  -1.0252178e-16	
   1.3313609e-01	  -4.9370202e-18	   7.4748997e-16	  -5.0808901e-16	  -4.3904727e-16	   4.9012492e-16	  -1.5941557e-16	
   1.7751479e-01	  -3.0422783e-16	   1.4831789e-15	  -3.2582073e-16	  -3.1050335e-16	  -2.8695221e-16	  -3.5055625e-17	
   2.2189349e-01	  -5.8224364e-16	   2.0632651e-15	  -8.2887574e-17	  -1.3917082e-16	  -1.3226544e-15	   1.3069536e-16	
   2.6627219e-01	  -5.2370397e-16	   1.8178610e-15	  -2.5528237e-16	  -1.8969880e-16	  -8.4479907e-16	   9.0475710e-17	
   3.1065089e-01	  -3.4073172e-16	   1.1123757e-15	  -7.1138213e-16	  -3.6107054e-16	   4.9236093e-16	  -3.3324303e-17	
   3.5502959e-01	  -3.0193896e-16	   8.7172421e-16	  -8.0853180e-16	  -4.6510173e-16	   8.2532845e-16	  -5.6939017e-17	
   3.9940828e-01	  -3.0338968e-16	   7.8552280e-16	  -8.0824560e-16	  -5.2973737e-16	   8.7836248e-16	  -3.5280745e-17	
   4.4378698e-01	  -3.0610709e-16	   7.2316963e-16	  -8.0715640e-16	  -5.7720297e-16	   9.2539358e-16	   5.2885235e-18	
   4.8816568e-01	  -3.0988085e-16	   6.8031594e-16	  -8.0472489e-16	  -6.1118287e-16	   9.6676316e-16	   6.1628585e-17	
   5.3254438e-01	  -3.1450064e-16	   6.5261295e-16	  -8.0041176e-16	  -6.3536143e-16	   1.0028126e-15	   1.3059923e-16	
   5.7692308e-01	  -3.1975612e-16	   6.3571190e-16	  -7.9367771e-16	  -6.5342299e-16	   1.0338833e-15	   2.0906027e-16	
   6.2130178e-01	  -3.2543694e-16	   6.2526403e-16	  -7.8398342e-16	  -6.6905189e-16	   1.0603167e-15	   2.9387148e-16	
   6.6568047e-01	  -3.3133277e-16	   6.1692057e-16	  -7.7078958e-16	  -6.8593248e-16	   1.0824542e-15	   3.8189267e-16	
   7.1005917e-01	  -3.3723328e-16	   6.0633276e-16	  -7.5355690e-16	  -7.0774911e-16	   1.1006372e-15	   4.6998363e-16	
   7.5443787e-01	  -3.4292812e-16	   5.8915184e-16	  -7.3174605e-16	  -7.3818612e-16	   1.1152070e-15	   5.5500415e-16	
   7.9881657e-01	  -3.4820696e-16	   5.6102904e-16	  -7.0481773e-16	  -7.8092787e-16	   1.1265051e-15	   6.3381404e-16	
   8.4319527e-01	  -3.5285947e-16	   5.1761560e-16	  -6.7223263e-16	  -8.3965869e-16	   1.1348729e-15	   7.0327308e-16	
   8.8757396e-01	  -3.5667530e-16	   4.5456275e-16	  -6.3345144e-16	  -9.1806293e-16	   1.1406518e-15	   7.6024108e-16	
   9.3195266e-01	  -3.5944411e-16	   3.6752173e-16	  -5.8793486e-16	  -1.0198249e-15	   1.1441831e-15	   8.0157782e-16	
   9.7633136e-01	  -3.6095558e-16	   2.5214377e-16	  -5.3514357e-16	  -1.1486291e-15	   1.1458084e-15	   8.2414311e-16	
   1.0207101e+00	  -9.7607252e-03	   3.3803143e-03	   3.6983819e-03	   8.4520799e-04	   5.6540359e-04	   2.1315967e-04	
   1.0650888e+00	  -3.9390270e-02	   1.2504064e-02	   1.4782287e-02	   5.1251209e-03	   4.1358185e-03	   1.6061183e-03	
   1.1094675e+00	  -6.3323303e-02	   1.8251492e-02	   2.3193777e-02	   9.1897841e-03	   8.1826319e-03	   3.2184234e-03	
   1.1538462e+00	  -8.2688076e-02	   2.2008694e-02	   2.9654697e-02	   1.2711897e-02	   1.2120412e-02	   4.9206243e-03	
   1.1982249e+00	  -9.8489649e-02	   2.4730992e-02	   3.4583608e-02	   1.5670402e-02	   1.5636503e-02	   6.6481420e-03	
   1.2426036e+00	  -1.1145749e-01	   2.6976636e-02	   3.8216252e-02	   1.8157160e-02	   1.8593010e-02	   8.3657556e-03	
   1.2869822e+00	  -1.2207105e-01	   2.9003340e-02	   4.0689475e-02	   2.0288749e-02	   2.0969128e-02	   1.0053066e-02	
   1.3313609e+00	  -1.3062104e-01	   3.0871401e-02	   4.2086886e-02	   2.2165534e-02	   2.2813993e-02	   1.1696295e-02	
   1.3757396e+00	  -1.3731347e-01	   3.2537730e-02	   4.2488611e-02	   2.3858718e-02	   2.4217810e-02	   1.3284954e-02	
   1.4201183e+00	  -1.4231474e-01	   3.3921049e-02	   4.2049758e-02	   2.5409575e-02	   2.5282362e-02	   1.4809937e-02	
   1.4644970e+00	  -1.4581904e-01	   3.4951531e-02	   4.0870578e-02	   2.6836707e-02	   2.6108522e-02	   1.6264066e-02	
   1.5088757e+00	  -1.4807057e-01	   3.5596650e-02	   3.9154420e-02	   2.8143655e-02	   2.6785599e-02	   1.7642147e-02	
   1.5532544e+00	  -1.4936157e-01	   3.5860086e-02	   3.7119047e-02	   2.9327244e-02	   2.7385578e-02	   1.8941849e-02	
   1.5976331e+00	  -1.5000474e-01	   3.5816448e-02	   3.4969423e-02	   3.0383607e-02	   2.7957258e-02	   2.0163114e-02	
   1.6420118e+00	  -1.5032340e-01	   3.5528842e-02	   3.2923094e-02	   3.1309542e-02	   2.8538005e-02	   2.1307584e-02	
   1.6863905e+00	  -1.5060669e-01	   3.5091141e-02	   3.1154250e-02	   3.2104957e-02	   2.9147507e-02	   2.2377959e-02	
   1.7307692e+00	  -1.5109932e-01	   3.4603476e-02	   2.9817841e-02	   3.2769088e-02	   2.9794270e-02	   2.3376331e-02	
   1.7751479e+00	  -1.5195838e-01	   3.4140023e-02	   2.8987968e-02	   3.3307433e-02	   3.0474869e-02	   2.4305994e-02	
   1.8195266e+00	  -1.5328698e-01	   3.3765775e-02	   2.8699039e-02	   3.3719965e-02	   3.1179280e-02	   2.5166564e-02	
   1.8639053e+00	  -1.5507794e-01	   3.3517810e-02	   2.8929412e-02	   3.4009330e-02	   3.1888136e-02	   2.5957633e-02	
   1.9082840e+00	  -1.5723374e-01	   3.3403297e-02	   2.9641527e-02	   3.4176701e-02	   3.2576500e-02	   2.6676716e-02	
   1.9526627e+00	  -1.5958436e-01	   3.3395293e-02	   3.0688118e-02	   3.4227437e-02	   3.3216159e-02	   2.7319897e-02	
   1.9970414e+00	  -1.6192864e-01	   3.3463264e-02	   3.1934178e-02	   3.4156006e-02	   3.3781767e-02	   2.7884371e-02	
   2.0414201e+00	  -1.6403541e-01	   3.3554979e-02	   3.3221553e-02	   3.3988503e-02	   3.4243437e-02	   2.8364789e-02	
   2.0857988e+00	  -1.6571253e-01	   3.3607194e-02	   3.4417688e-02	   3.3720252e-02	   3.4580703e-02	   2.8760054e-02	
   2.1301775e+00	  -1.6679328e-01	   3.3615524e-02	   3.5405518e-02	   3.3374050e-02	   3.4774568e-02	   2.9072503e-02	
   2.1745562e+00	  -1.6727976e-01	   3.3512842e-02	   3.6113840e-02	   3.2973568e-02	   3.4844535e-02	   2.9307701e-02	
   2.2189349e+00	  -1.6702257e-01	   3.3308972e-02	   3.6477368e-02	   3.2549928e-02	   3.4769065e-02	   2.9471106e-02	
   2.2633136e+00	  -1.6627883e-01	   3.3010923e-02	   3.6454984e-02	   3.2135095e-02	   3.4590584e-02	   2.9572491e-02	
   2.3076923e+00	  -1.6499896e-01	   3.2641570e-02	   3.6214988e-02	   3.1760020e-02	   3.4312062e-02	   2.9626708e-02	
   2.3520710e+00	  -1.6341669e-01	   3.2236759e-02	   3.5655765e-02	   3.1450635e-02	   3.3972298e-02	   2.9649590e-02	
   2.3964497e+00	  -1.6173469e-01	   3.1841620e-02	   3.4939681e-02	   3.1225136e-02	   3.3608144e-02	   2.9652921e-02	
   2.4408284e+00	  -1.6015658e-01	   3.1505449e-02	   3.4150199e-02	   3.1120404e-02	   3.3256379e-02	   2.9652592e-02	
   2.4852071e+00	  -1.5884381e-01	   3.1271532e-02	   3.3365518e-02	   3.1111182e-02	   3.2946467e-02	   2.9654560e-02	
   2.5295858e+00	  -1.5792567e-01	   3.1164891e-02	   3.2659250e-02	   3.1200989e-02	   3.2701982e-02	   2.9670319e-02	
   2.5739645e+00	  -1.5742387e-01	   3.1202416e-02	   3.2077534e-02	   3.1388264e-02	   3.2528961e-02	   2.9703323e-02	
   2.6183432e+00	  -1.5747348e-01	   3.1343746e-02	   3.1673624e-02	   3.1633714e-02	   3.2465969e-02	   2.9751685e-02	
   2.6627219e+00	  -1.5782101e-01	   3.1638365e-02	   3.1474065e-02	   3.1919619e-02	   3.2454602e-02	   2.9814755e-02	
   2.7071006e+00	  -1.5862217e-01	   3.2029691e-02	   3.1417623e-02	   3.2217373e-02	   3.2529818e-02	   2.9887866e-02	
   2.7514793e+00	  -1.5961025e-01	   3.2469880e-02	   3.1507317e-02	   3.2493723e-02	   3.2645620e-02	   2.9962886e-02	
   2.7958580e+00	  -1.6069691e-01	   3.2922484e-02	   3.1716181e-02	   3.2726684e-02	   3.2788626e-02	   3.0033464e-02	
   2.8402367e+00	  -1.6175966e-01	   3.3348072e-02	   3.2008346e-02	   3.2903446e-02	   3.2932487e-02	   3.0094236e-02	
   2.8846154e+00	  -1.6268992e-01	   3.3711582e-02	   3.2329498e-02	   3.3013678e-02	   3.3058292e-02	   3.0141348e-02	
   2.9289941e+00	  -1.6337337e-01	   3.3962217e-02	   3.2652116e-02	   3.3052422e-02	   3.3128948e-02	   3.0167095e-02	
   2.9733728e+00	  -1.6385859e-01	   3.4121458e-02	   3.2956616e-02	   3.3029912e-02	   3.3154587e-02	   3.0177106e-02	
   3.0177515e+00	  -1.6395419e-01	   3.4144056e-02	   3.3214585e-02	   3.2982544e-02	   3.3147643e-02	   3.0176267e-02	
   3.0621302e+00	  -1.6388734e-01	   3.4063494e-02	   3.3429432e-02	   3.2881946e-02	   3.3063784e-02	   3.0157464e-02	
   3.1065089e+00	  -1.6368282e-01	   3.3913675e-02	   3.3587322e-02	   3.2778966e-02	   3.2949863e-02	   3.0134006e-02	
   3.1508876e+00	  -1.6324291e-01	   3.3661449e-02	   3.3703532e-02	   3.2681070e-02	   3.2797059e-02	   3.0106395e-02	
   3.1952663e+00	  -1.6278774e-01	   3.3386891e-02	   3.3779551e-02	   3.2609058e-02	   3.2636011e-02	   3.0081774e-02	
   3.2396450e+00	  -1.6235443e-01	   3.3110366e-02	   3.3823906e-02	   3.2577218e-02	   3.2480736e-02	   3.0067465e-02	
   3.2840237e+00	  -1.6197606e-01	   3.2853826e-02	   3.3846105e-02	   3.2591336e-02	   3.2340645e-02	   3.0063855e-02	
   3.3284024e+00	  -1.6178007e-01	   3.2673437e-02	   3.3852539e-02	   3.2621923e-02	   3.2244962e-02	   3.0063443e-02	
   3.3727811e+00	  -1.6171399e-01	   3.2552819e-02	   3.3836500e-02	   3.2706946e-02	   3.2183120e-02	   3.0079336e-02	
   3.4171598e+00	  -1.6170947e-01	   3.2521188e-02	   3.3806989e-02	   3.2815275e-02	   3.2167088e-02	   3.0102083e-02	
   3.4615385e+00	  -1.6189219e-01	   3.2582440e-02	   3.3747532e-02	   3.2940278e-02	   3.2198080e-02	   3.0130527e-02	
   3.5059172e+00	  -1.6213122e-01	   3.2687218e-02	   3.3665041e-02	   3.3059931e-02	   3.2249530e-02	   3.0157444e-02	
   3.5502959e+00	  -1.6241905e-01	   3.2881811e-02	   3.3548032e-02	   3.3172333e-02	   3.2340308e-02	   3.0183029e-02	
   3.5946746e+00	  -1.6267021e-01	   3.3100101e-02	   3.3407048e-02	   3.3251114e-02	   3.2437287e-02	   3.0191819e-02	
   3.6390533e+00	  -1.6289123e-01	   3.3338893e-02	   3.3236084e-02	   3.3309018e-02	   3.2537767e-02	   3.0194246e-02	
   3.6834320e+00	  -1.6292958e-01	   3.3552888e-02	   3.3057400e-02	   3.3316224e-02	   3.2617751e-02	   3.0190163e-02	
   3.7278107e+00	  -1.6292693e-01	   3.3747947e-02	   3.2870512e-02	   3.3300655e-02	   3.2685359e-02	   3.0163902e-02	
   3.7721893e+00	  -1.6289649e-01	   3.3864825e-02	   3.2709453e-02	   3.3272054e-02	   3.2699493e-02	   3.0130193e-02	
   3.8165680e+00	  -1.6268892e-01	   3.3942067e-02	   3.2559510e-02	   3.3206397e-02	   3.2693693e-02	   3.0084100e-02	
   3.8609467e+00	  -1.6244308e-01	   3.3957091e-02	   3.2508870e-02	   3.3136077e-02	   3.2678865e-02	   3.0034276e-02	
   3.9053254e+00	  -1.6216385e-01	   3.3898737e-02	   3.2500913e-02	   3.3062956e-02	   3.2614824e-02	   2.9980847e-02	
   3.9497041e+00	  -1.6191509e-01	   3.3809941e-02	   3.2504279e-02	   3.3006237e-02	   3.2534005e-02	   2.9930796e-02	
   3.9940828e+00	  -1.6168411e-01	   3.3668863e-02	   3.2624917e-02	   3.2961335e-02	   3.2441436e-02	   2.9884659e-02	
   4.0384615e+00	  -1.6157896e-01	   3.3511387e-02	   3.2805770e-02	   3.2943831e-02	   3.2349221e-02	   2.9847178e-02	
   4.0828402e+00	  -1.6156701e-01	   3.3351021e-02	   3.3034474e-02	   3.2952611e-02	   3.2261727e-02	   2.9817868e-02	
   4.1272189e+00	  -1.6156319e-01	   3.3212875e-02	   3.3290559e-02	   3.2970067e-02	   3.2191099e-02	   2.9797071e-02	
   4.1715976e+00	  -1.6167364e-01	   3.3097757e-02	   3.3553966e-02	   3.3009551e-02	   3.2135840e-02	   2.9784576e-02	
   4.2159763e+00	  -1.6186754e-01	   3.3034435e-02	   3.3794243e-02	   3.3062785e-02	   3.2106284e-02	   2.9775398e-02	
   4.2603550e+00	  -1.6207031e-01	   3.3037561e-02	   3.4001901e-02	   3.3115443e-02	   3.2107173e-02	   2.9768662e-02	
   4.3047337e+00	  -1.6227014e-01	   3.3047455e-02	   3.4134077e-02	   3.3162908e-02	   3.2110150e-02	   2.9762035e-02	
   4.3491124e+00	  -1.6241621e-01	   3.3097891e-02	   3.4136207e-02	   3.3194148e-02	   3.2128406e-02	   2.9750752e-02	
   4.3934911e+00	  -1.6251798e-01	   3.3205517e-02	   3.4133145e-02	   3.3214827e-02	   3.2167352e-02	   2.9734364e-02	
   4.4378698e+00	  -1.6250553e-01	   3.3317091e-02	   3.4075279e-02	   3.3211520e-02	   3.2204697e-02	   2.9711778e-02	
   4.4822485e+00	  -1.6242422e-01	   3.3442351e-02	   3.3880362e-02	   3.3192603e-02	   3.2243559e-02	   2.9680442e-02	
   4.5266272e+00	  -1.6229239e-01	   3.3551986e-02	   3.3666355e-02	   3.3164863e-02	   3.2273000e-02	   2.9644536e-02	
   4.5710059e+00	  -1.6204497e-01	   3.3652145e-02	   3.3410529e-02	   3.3118728e-02	   3.2297431e-02	   2.9602213e-02	
   4.6153846e+00	  -1.6177408e-01	   3.3705282e-02	   3.3169553e-02	   3.3072246e-02	   3.2302930e-02	   2.9559176e-02	
   4.6597633e+00	  -1.6147281e-01	   3.3735338e-02	   3.2935705e-02	   3.3024609e-02	   3.2299356e-02	   2.9515010e-02	
   4.7041420e+00	  -1.6119937e-01	   3.3742892e-02	   3.2775065e-02	   3.2988986e-02	   3.2292368e-02	   2.9474819e-02	
   4.7485207e+00	  -1.6094759e-01	   3.3705138e-02	   3.2664830e-02	   3.2961826e-02	   3.2269477e-02	   2.9438573e-02	
   4.7928994e+00	  -1.6077928e-01	   3.3645834e-02	   3.2618357e-02	   3.2949943e-02	   3.2238434e-02	   2.9408874e-02	
   4.8372781e+00	  -1.6069045e-01	   3.3568841e-02	   3.2664345e-02	   3.2955170e-02	   3.2204289e-02	   2.9386051e-02	
   4.8816568e+00	  -1.6063857e-01	   3.3478186e-02	   3.2762274e-02	   3.2966508e-02	   3.2166572e-02	   2.9367734e-02	
   4.9260355e+00	  -1.6065789e-01	   3.3394204e-02	   3.2896282e-02	   3.2984082e-02	   3.2130111e-02	   2.9354511e-02	
   4.9704142e+00	  -1.6075065e-01	   3.3311904e-02	   3.3101308e-02	   3.3012437e-02	   3.2093734e-02	   2.9344492e-02	
   5.0147929e+00	  -1.6085592e-01	   3.3257033e-02	   3.3306496e-02	   3.3033808e-02	   3.2060589e-02	   2.9333089e-02	
   5.0591716e+00	  -1.6099062e-01	   3.3217419e-02	   3.3518360e-02	   3.3050182e-02	   3.2030317e-02	   2.9320120e-02	
   5.1035503e+00	  -1.6109892e-01	   3.3197279e-02	   3.3697768e-02	   3.3058922e-02	   3.2003361e-02	   2.9304092e-02	
   5.1479290e+00	  -1.6114648e-01	   3.3207310e-02	   3.3828097e-02	   3.3050665e-02	   3.1980032e-02	   2.9281131e-02	
   5.1923077e+00	  -1.6117674e-01	   3.3235062e-02	   3.3924551e-02	   3.3027755e-02	   3.1959588e-02	   2.9250638e-02	
   5.2366864e+00	  -1.6116385e-01	   3.3270877e-02	   3.3934278e-02	   3.2997308e-02	   3.1942557e-02	   2.9214800e-02	
   5.2810651e+00	  -1.6105322e-01	   3.3325814e-02	   3.3896776e-02	   3.2948727e-02	   3.1927741e-02	   2.9170558e-02	
   5.3254438e+00	  -1.6090587e-01	   3.3380248e-02	   3.3839108e-02	   3.2896191e-02	   3.1916690e-02	   2.9123223e-02	
   5.3698225e+00	  -1.6071193e-01	   3.3433088e-02	   3.3723983e-02	   3.2840591e-02	   3.1907641e-02	   2.9072639e-02	
   5.4142012e+00	  -1.6048584e-01	   3.3475428e-02	   3.3572210e-02	   3.2788551e-02	   3.1901991e-02	   2.9021868e-02	
   5.4585799e+00	  -1.6027019e-01	   3.3494239e-02	   3.3428778e-02	   3.2748952e-02	   3.1901842e-02	   2.8975469e-02	
   5.5029586e+00	  -1.6005375e-01	   3.3506616e-02	   3.3281580e-02	   3.2715200e-02	   3.1902661e-02	   2.8931731e-02	
   5.5473373e+00	  -1.5988823e-01	   3.3509371e-02	   3.3175185e-02	   3.2704720e-02	   3.1904118e-02	   2.8896964e-02	
   5.5917160e+00	  -1.5974786e-01	   3.3489404e-02	   3.3092707e-02	   3.2709849e-02	   3.1909690e-02	   2.8868509e-02	
   5.6360947e+00	  -1.5965970e-01	   3.3456094e-02	   3.3042316e-02	   3.2719944e-02	   3.1916455e-02	   2.8846933e-02	
   5.6804734e+00	  -1.5965546e-01	   3.3420006e-02	   3.3048260e-02	   3.2738921e-02	   3.1920537e-02	   2.8834550e-02	
   5.7248521e+00	  -1.5966325e-01	   3.3375398e-02	   3.3085267e-02	   3.2774378e-02	   3.1923805e-02	   2.8826079e-02	
   5.7692308e+00	  -1.5967722e-01	   3.3335970e-02	   3.3135225e-02	   3.2806912e-02	   3.1924654e-02	   2.8818936e-02	
   5.8136095e+00	  -1.5973646e-01	   3.3298621e-02	   3.3219587e-02	   3.2838675e-02	   3.1917813e-02	   2.8813486e-02	
   5.8579882e+00	  -1.5979919e-01	   3.3271484e-02	   3.3320603e-02	   3.2860885e-02	   3.1904897e-02	   2.8807567e-02	
   5.9023669e+00	  -1.5981251e-01	   3.3264215e-02	   3.3410820e-02	   3.2860765e-02	   3.1886938e-02	   2.8796883e-02	
   5.9467456e+00	  -1.5981798e-01	   3.3260543e-02	   3.3499518e-02	   3.2852437e-02	   3.1858203e-02	   2.8779303e-02	
   5.9911243e+00	  -1.5981797e-01	   3.3259826e-02	   3.3555149e-02	   3.2839373e-02	   3.1825330e-02	   2.8757114e-02	
   6.0355030e+00	  -1.5975652e-01	   3.3272485e-02	   3.3589020e-02	   3.2805302e-02	   3.1786657e-02	   2.8726739e-02	
   6.0798817e+00	  -1.5963967e-01	   3.3294963e-02	   3.3612663e-02	   3.2753763e-02	   3.1743950e-02	   2.8689223e-02	
   6.1242604e+00	  -1.5951290e-01	   3.3315850e-02	   3.3618850e-02	   3.2701421e-02	   3.1703542e-02	   2.8649312e-02	
   6.1686391e+00	  -1.5936052e-01	   3.3337185e-02	   3.3597762e-02	   3.2645138e-02	   3.1663884e-02	   2.8605055e-02	
   6.2130178e+00	  -1.5918473e-01	   3.3357205e-02	   3.3558413e-02	   3.2586512e-02	   3.1626454e-02	   2.8557633e-02	
   6.2573964e+00	  -1.5901351e-01	   3.3368557e-02	   3.3514947e-02	   3.2535290e-02	   3.1596289e-02	   2.8511355e-02	
   6.3017751e+00	  -1.5885778e-01	   3.3370870e-02	   3.3465696e-02	   3.2497040e-02	   3.1576286e-02	   2.8468201e-02	
   6.3461538e+00	  -1.5874472e-01	   3.3362975e-02	   3.3431485e-02	   3.2477463e-02	   3.1568709e-02	   2.8432405e-02	
   6.3905325e+00	  -1.5867464e-01	   3.3346791e-02	   3.3412345e-02	   3.2475703e-02	   3.1570623e-02	   2.8404169e-02	
   6.4349112e+00	  -1.5864208e-01	   3.3326061e-02	   3.3407407e-02	   3.2486494e-02	   3.1581873e-02	   2.8382839e-02	
   6.4792899e+00	  -1.5863878e-01	   3.3303734e-02	   3.3411127e-02	   3.2507844e-02	   3.1599023e-02	   2.8367106e-02	
   6.5236686e+00	  -1.5865269e-01	   3.3282554e-02	   3.3421266e-02	   3.2534257e-02	   3.1618915e-02	   2.8355378e-02	
   6.5680473e+00	  -1.5867182e-01	   3.3264839e-02	   3.3433065e-02	   3.2560946e-02	   3.1638205e-02	   2.8345759e-02	
   6.6124260e+00	  -1.5868441e-01	   3.3252221e-02	   3.3442755e-02	   3.2583542e-02	   3.1653786e-02	   2.8336351e-02	
   6.6568047e+00	  -1.5868205e-01	   3.3245407e-02	   3.3447602e-02	   3.2598740e-02	   3.1663272e-02	   2.8325515e-02	
   6.7011834e+00	  -1.5865825e-01	   3.3244854e-02	   3.3446287e-02	   3.2603739e-02	   3.1664191e-02	   2.8311942e-02	
   6.7455621e+00	  -1.5860923e-01	   3.3249698e-02	   3.3438766e-02	   3.2598268e-02	   3.1655830e-02	   2.8294855e-02	
   6.7899408e+00	  -1.5853626e-01	   3.3258497e-02	   3.3426709e-02	   3.2582331e-02	   3.1638304e-02	   2.8273958e-02	
   6.8343195e+00	  -1.5844358e-01	   3.3269531e-02	   3.3412777e-02	   3.2557749e-02	   3.1612424e-02	   2.8249544e-02	
   6.8786982e+00	  -1.5833814e-01	   3.3280827e-02	   3.3400247e-02	   3.2527226e-02	   3.1580020e-02	   2.8222365e-02	
   6.9230769e+00	  -1.5822756e-01	   3.3289948e-02	   3.3396733e-02	   3.2493537e-02	   3.1543022e-02	   2.8193264e-02	
   6.9674556e+00	  -1.5811548e-01	   3.3297541e-02	   3.3397191e-02	   3.2458474e-02	   3.1503592e-02	   2.8163177e-02	
   7.0118343e+00	  -1.5801470e-01	   3.3301952e-02	   3.3398037e-02	   3.2427251e-02	   3.1466281e-02	   2.8133726e-02	
   7.0562130e+00	  -1.5793162e-01	   3.3300935e-02	   3.3404735e-02	   3.2401740e-02	   3.1432846e-02	   2.8105808e-02	
   7.1005917e+00	  -1.5785615e-01	   3.3295304e-02	   3.3428244e-02	   3.2377687e-02	   3.1400485e-02	   2.8078667e-02	
   7.1449704e+00	  -1.5780113e-01	   3.3287369e-02	   3.3457711e-02	   3.2363706e-02	   3.1376590e-02	   2.8053638e-02	
   7.1893491e+00	  -1.5777142e-01	   3.3276992e-02	   3.3487639e-02	   3.2362583e-02	   3.1363872e-02	   2.8031608e-02	
   7.2337278e+00	  -1.5774996e-01	   3.3261672e-02	   3.3523069e-02	   3.2362305e-02	   3.1354183e-02	   2.8011614e-02	
   7.2781065e+00	  -1.5773583e-01	   3.3245957e-02	   3.3553603e-02	   3.2362190e-02	   3.1349412e-02	   2.7993238e-02	
   7.3224852e+00	  -1.5772854e-01	   3.3231362e-02	   3.3575427e-02	   3.2366410e-02	   3.1352420e-02	   2.7976532e-02	
   7.3668639e+00	  -1.5772432e-01	   3.3216504e-02	   3.3594494e-02	   3.2377898e-02	   3.1362196e-02	   2.7961300e-02	
   7.4112426e+00	  -1.5771805e-01	   3.3207089e-02	   3.3604015e-02	   3.2386743e-02	   3.1373381e-02	   2.7945965e-02	
   7.4556213e+00	  -1.5769966e-01	   3.3204115e-02	   3.3598283e-02	   3.2388959e-02	   3.1385214e-02	   2.7929867e-02	
   7.5000000e+00	  -1.5766360e-01	   3.3202120e-02	   3.3580855e-02	   3.2390426e-02	   3.1398527e-02	   2.7913459e-02	
   7.5443787e+00	  -1.5761819e-01	   3.3201309e-02	   3.3558817e-02	   3.2391026e-02	   3.1405480e-02	   2.7896000e-02	
   7.5887574e+00	  -1.5756104e-01	   3.3204525e-02	   3.3531393e-02	   3.2386292e-02	   3.1404461e-02	   2.7877035e-02	
   7.6331361e+00	  -1.5748536e-01	   3.3213469e-02	   3.3494609e-02	   3.2372883e-02	   3.1401025e-02	   2.7856815e-02	
   7.6775148e+00	  -1.5739838e-01	   3.3225231e-02	   3.3454634e-02	   3.2354657e-02	   3.1395381e-02	   2.7835553e-02	
   7.7218935e+00	  -1.5730595e-01	   3.3237265e-02	   3.3417057e-02	   3.2334800e-02	   3.1386544e-02	   2.7813334e-02	
   7.7662722e+00	  -1.5720110e-01	   3.3251074e-02	   3.3383478e-02	   3.2308590e-02	   3.1361706e-02	   2.7789552e-02	
   7.8106509e+00	  -1.5710764e-01	   3.3261407e-02	   3.3364923e-02	   3.2284777e-02	   3.1333233e-02	   2.7766784e-02	
   7.8550296e+00	  -1.5703054e-01	   3.3267510e-02	   3.3363328e-02	   3.2265016e-02	   3.1302319e-02	   2.7745716e-02	
   7.8994083e+00	  -1.5697256e-01	   3.3268315e-02	   3.3377150e-02	   3.2250549e-02	   3.1271352e-02	   2.7726742e-02	
   7.9437870e+00	  -1.5693253e-01	   3.3265261e-02	   3.3404683e-02	   3.2241108e-02	   3.1242058e-02	   2.7709836e-02	
   7.9881657e+00	  -1.5691423e-01	   3.3258263e-02	   3.3441814e-02	   3.2240343e-02	   3.1217148e-02	   2.7694891e-02	
   8.0325444e+00	  -1.5690284e-01	   3.3247783e-02	   3.3486003e-02	   3.2240658e-02	   3.1193701e-02	   2.7681110e-02	
   8.0769231e+00	  -1.5689425e-01	   3.3235891e-02	   3.3529100e-02	   3.2241184e-02	   3.1176398e-02	   2.7667697e-02	
   8.1213018e+00	  -1.5688664e-01	   3.3223974e-02	   3.3566245e-02	   3.2242685e-02	   3.1168379e-02	   2.7654173e-02	
   8.1656805e+00	  -1.5688136e-01	   3.3210302e-02	   3.3604854e-02	   3.2247391e-02	   3.1162853e-02	   2.7641055e-02	
   8.2100592e+00	  -1.5687518e-01	   3.3197905e-02	   3.3632878e-02	   3.2251964e-02	   3.1159493e-02	   2.7627460e-02	
   8.2544379e+00	  -1.5686278e-01	   3.3189831e-02	   3.3638096e-02	   3.2252653e-02	   3.1159443e-02	   2.7612363e-02	
   8.2988166e+00	  -1.5683093e-01	   3.3183286e-02	   3.3633814e-02	   3.2249251e-02	   3.1164411e-02	   2.7595630e-02	
   8.3431953e+00	  -1.5678492e-01	   3.3178624e-02	   3.3625883e-02	   3.2243299e-02	   3.1171022e-02	   2.7577656e-02	
   8.3875740e+00	  -1.5673336e-01	   3.3177501e-02	   3.3614745e-02	   3.2235902e-02	   3.1175153e-02	   2.7558745e-02	
   8.4319527e+00	  -1.5666628e-01	   3.3180747e-02	   3.3586095e-02	   3.2222867e-02	   3.1177771e-02	   2.7538136e-02	
   8.4763314e+00	  -1.5658768e-01	   3.3186695e-02	   3.3545761e-02	   3.2205613e-02	   3.1179740e-02	   2.7516635e-02	
   8.5207101e+00	  -1.5651042e-01	   3.3193286e-02	   3.3508972e-02	   3.2188524e-02	   3.1180412e-02	   2.7495754e-02	
   8.5650888e+00	  -1.5643125e-01	   3.3202094e-02	   3.3472139e-02	   3.2170435e-02	   3.1175447e-02	   2.7475093e-02	
   8.6094675e+00	  -1.5635218e-01	   3.3212429e-02	   3.3437111e-02	   3.2152054e-02	   3.1164701e-02	   2.7454878e-02	
   8.6538462e+00	  -1.5628764e-01	   3.3220361e-02	   3.3419980e-02	   3.2138394e-02	   3.1152080e-02	   2.7436815e-02	
   8.6982249e+00	  -1.5623668e-01	   3.3225210e-02	   3.3420926e-02	   3.2129699e-02	   3.1137841e-02	   2.7421150e-02	
   8.7426036e+00	  -1.5618773e-01	   3.3229600e-02	   3.3424286e-02	   3.2121882e-02	   3.1119723e-02	   2.7406610e-02	
   8.7869822e+00	  -1.5614698e-01	   3.3233103e-02	   3.3429617e-02	   3.2115682e-02	   3.1099646e-02	   2.7393274e-02	
   8.8313609e+00	  -1.5612073e-01	   3.3235265e-02	   3.3436582e-02	   3.2111871e-02	   3.1079558e-02	   2.7381233e-02	
   8.8757396e+00	  -1.5611408e-01	   3.3235475e-02	   3.3446086e-02	   3.2111360e-02	   3.1061081e-02	   2.7370614e-02	
   8.9201183e+00	  -1.5611345e-01	   3.3231546e-02	   3.3473092e-02	   3.2115878e-02	   3.1041513e-02	   2.7361751e-02	
   8.9644970e+00	  -1.5611312e-01	   3.3224224e-02	   3.3513753e-02	   3.2123384e-02	   3.1021666e-02	   2.7353934e-02	
   9.0088757e+00	  -1.5611279e-01	   3.3215203e-02	   3.3557344e-02	   3.2130866e-02	   3.1003975e-02	   2.7346188e-02	
   9.0532544e+00	  -1.5611216e-01	   3.3206176e-02	   3.3593140e-02	   3.2135308e-02	   3.0990878e-02	   2.7337538e-02	
   9.0976331e+00	  -1.5610848e-01	   3.3197273e-02	   3.3616788e-02	   3.2135550e-02	   3.0982826e-02	   2.7327402e-02	
   9.1420118e+00	  -1.5609564e-01	   3.3186088e-02	   3.3639450e-02	   3.2135323e-02	   3.0975742e-02	   2.7316345e-02	
   9.1863905e+00	  -1.5607540e-01	   3.3174770e-02	   3.3659080e-02	   3.2134913e-02	   3.0969960e-02	   2.7304299e-02	
   9.2307692e+00	  -1.5604996e-01	   3.3165754e-02	   3.3672625e-02	   3.2134329e-02	   3.0966137e-02	   2.7291141e-02	
   9.2751479e+00	  -1.5602144e-01	   3.3161440e-02	   3.3677008e-02	   3.2133519e-02	   3.0964926e-02	   2.7276735e-02	
   9.3195266e+00	  -1.5597762e-01	   3.3159816e-02	   3.3667805e-02	   3.2126380e-02	   3.0966433e-02	   2.7259848e-02	
   9.3639053e+00	  -1.5591565e-01	   3.3158515e-02	   3.3647046e-02	   3.2111444e-02	   3.0969511e-02	   2.7240603e-02	
   9.4082840e+00	  -1.5584447e-01	   3.3157592e-02	   3.3619992e-02	   3.2092511e-02	   3.0972857e-02	   2.7220271e-02	
   9.4526627e+00	  -1.5577303e-01	   3.3157102e-02	   3.3591905e-02	   3.2073382e-02	   3.0975168e-02	   2.7200123e-02	
   9.4970414e+00	  -1.5570737e-01	   3.3157674e-02	   3.3565920e-02	   3.2056671e-02	   3.0975342e-02	   2.7180995e-02	
   9.5414201e+00	  -1.5563729e-01	   3.3162284e-02	   3.3534379e-02	   3.2038293e-02	   3.0973875e-02	   2.7161354e-02	
   9.5857988e+00	  -1.5556641e-01	   3.3169911e-02	   3.3501050e-02	   3.2019480e-02	   3.0971085e-02	   2.7141810e-02	
   9.6301775e+00	  -1.5550139e-01	   3.3178837e-02	   3.3472028e-02	   3.2002683e-02	   3.0967142e-02	   2.7123438e-02	
   9.6745562e+00	  -1.5544888e-01	   3.3187345e-02	   3.3453404e-02	   3.1990351e-02	   3.0962211e-02	   2.7107310e-02	
   9.7189349e+00	  -1.5540875e-01	   3.3195807e-02	   3.3444807e-02	   3.1982188e-02	   3.0951736e-02	   2.7093893e-02	
   9.7633136e+00	  -1.5539232e-01	   3.3202151e-02	   3.3446713e-02	   3.1981363e-02	   3.0936893e-02	   2.7084231e-02	
   9.8076923e+00	  -1.5538820e-01	   3.3205005e-02	   3.3464104e-02	   3.1985869e-02	   3.0920332e-02	   2.7077692e-02	
   9.8520710e+00	  -1.5539948e-01	   3.3204599e-02	   3.3491572e-02	   3.1996339e-02	   3.0903014e-02	   2.7073595e-02	
   9.8964497e+00	  -1.5541404e-01	   3.3202030e-02	   3.3522518e-02	   3.2008613e-02	   3.0886297e-02	   2.7070342e-02	
   9.9408284e+00	  -1.5542663e-01	   3.3196510e-02	   3.3553367e-02	   3.2020843e-02	   3.0870744e-02	   2.7066966e-02	
   9.9852071e+00	  -1.5542925e-01	   3.3189838e-02	   3.3578822e-02	   3.2029963e-02	   3.0857106e-02	   2.7061999e-02	
   1.0029586e+01	  -1.5541905e-01	   3.3182559e-02	   3.3597285e-02	   3.2034677e-02	   3.0845401e-02	   2.7054845e-02	
   1.0073964e+01	  -1.5539481e-01	   3.3175271e-02	   3.3607656e-02	   3.2033895e-02	   3.0835653e-02	   2.7045124e-02	
   1.0118343e+01	  -1.5535696e-01	   3.3168529e-02	   3.3609919e-02	   3.2027644e-02	   3.0827687e-02	   2.7032787e-02	
   1.0162722e+01	  -1.5530810e-01	   3.3162788e-02	   3.3605687e-02	   3.2016491e-02	   3.0821227e-02	   2.7018148e-02	
   1.0207101e+01	  -1.5525202e-01	   3.3158325e-02	   3.3596685e-02	   3.2001560e-02	   3.0815950e-02	   2.7001766e-02	
   1.0251479e+01	  -1.5519306e-01	   3.3155184e-02	   3.3585294e-02	   3.1984407e-02	   3.0811492e-02	   2.6984381e-02	
   1.0295858e+01	  -1.5513558e-01	   3.3153326e-02	   3.3573745e-02	   3.1966698e-02	   3.0807522e-02	   2.6966771e-02	
   1.0340237e+01	  -1.5508316e-01	   3.3152589e-02	   3.3563860e-02	   3.1949993e-02	   3.0803757e-02	   2.6949650e-02	
   1.0384615e+01	  -1.5503883e-01	   3.3152955e-02	   3.3557817e-02	   3.1935141e-02	   3.0799965e-02	   2.6933691e-02	
   1.0428994e+01	  -1.5499909e-01	   3.3153820e-02	   3.3553122e-02	   3.1921763e-02	   3.0796090e-02	   2.6918518e-02	
   1.0473373e+01	  -1.5497006e-01	   3.3154849e-02	   3.3550970e-02	   3.1914312e-02	   3.0791899e-02	   2.6905091e-02	
   1.0517751e+01	  -1.5495236e-01	   3.3156135e-02	   3.3552827e-02	   3.1912732e-02	   3.0787236e-02	   2.6893715e-02	
   1.0562130e+01	  -1.5493896e-01	   3.3157784e-02	   3.3558111e-02	   3.1911708e-02	   3.0782134e-02	   2.6883616e-02	
   1.0606509e+01	  -1.5492854e-01	   3.3159059e-02	   3.3564260e-02	   3.1911239e-02	   3.0776602e-02	   2.6874583e-02	
   1.0650888e+01	  -1.5492071e-01	   3.3159607e-02	   3.3570485e-02	   3.1913143e-02	   3.0770575e-02	   2.6866636e-02	
   1.0695266e+01	  -1.5491522e-01	   3.3160010e-02	   3.3578048e-02	   3.1919436e-02	   3.0763954e-02	   2.6859708e-02	
   1.0739645e+01	  -1.5490867e-01	   3.3160232e-02	   3.3583278e-02	   3.1925565e-02	   3.0756896e-02	   2.6852799e-02	
   1.0784024e+01	  -1.5489693e-01	   3.3160025e-02	   3.3583668e-02	   3.1928117e-02	   3.0749485e-02	   2.6845175e-02	
   1.0828402e+01	  -1.5487683e-01	   3.3158879e-02	   3.3582713e-02	   3.1929850e-02	   3.0741569e-02	   2.6837246e-02	
   1.0872781e+01	  -1.5485088e-01	   3.3157233e-02	   3.3581105e-02	   3.1930897e-02	   3.0733318e-02	   2.6828664e-02	
   1.0917160e+01	  -1.5482064e-01	   3.3155490e-02	   3.3578395e-02	   3.1930186e-02	   3.0724889e-02	   2.6818950e-02	
   1.0961538e+01	  -1.5478069e-01	   3.3153248e-02	   3.3571452e-02	   3.1923715e-02	   3.0716152e-02	   2.6807838e-02	
   1.1005917e+01	  -1.5473450e-01	   3.3150694e-02	   3.3562456e-02	   3.1913521e-02	   3.0707241e-02	   2.6795686e-02	
   1.1050296e+01	  -1.5468628e-01	   3.3148128e-02	   3.3554106e-02	   3.1901985e-02	   3.0698324e-02	   2.6782755e-02	
   1.1094675e+01	  -1.5463488e-01	   3.3145484e-02	   3.3547004e-02	   3.1886643e-02	   3.0689397e-02	   2.6768642e-02	
   1.1139053e+01	  -1.5458893e-01	   3.3142971e-02	   3.3543736e-02	   3.1871662e-02	   3.0680681e-02	   2.6754792e-02	
   1.1183432e+01	  -1.5455091e-01	   3.3140578e-02	   3.3545552e-02	   3.1858193e-02	   3.0672341e-02	   2.6741660e-02	
   1.1227811e+01	  -1.5452186e-01	   3.3138300e-02	   3.3551093e-02	   3.1847242e-02	   3.0664548e-02	   2.6729545e-02	
   1.1272189e+01	  -1.5450121e-01	   3.3136136e-02	   3.3560317e-02	   3.1839126e-02	   3.0657407e-02	   2.6718524e-02	
   1.1316568e+01	  -1.5448789e-01	   3.3134164e-02	   3.3571184e-02	   3.1835024e-02	   3.0651127e-02	   2.6708619e-02	
   1.1360947e+01	  -1.5447949e-01	   3.3132335e-02	   3.3583523e-02	   3.1833237e-02	   3.0645511e-02	   2.6699548e-02	
   1.1405325e+01	  -1.5447235e-01	   3.3130672e-02	   3.3594470e-02	   3.1832168e-02	   3.0640375e-02	   2.6690920e-02	
   1.1449704e+01	  -1.5446374e-01	   3.3129283e-02	   3.3599882e-02	   3.1832005e-02	   3.0635745e-02	   2.6682447e-02	
   1.1494083e+01	  -1.5445423e-01	   3.3128096e-02	   3.3602544e-02	   3.1833874e-02	   3.0631740e-02	   2.6674350e-02	
   1.1538462e+01	  -1.5444320e-01	   3.3127068e-02	   3.3604307e-02	   3.1836432e-02	   3.0627993e-02	   2.6666331e-02	
   1.1582840e+01	  -1.5442872e-01	   3.3126213e-02	   3.3604719e-02	   3.1837452e-02	   3.0624001e-02	   2.6657821e-02	
   1.1627219e+01	  -1.5440624e-01	   3.3125547e-02	   3.3598728e-02	   3.1836551e-02	   3.0619844e-02	   2.6648715e-02	
   1.1671598e+01	  -1.5437673e-01	   3.3124967e-02	   3.3587245e-02	   3.1834555e-02	   3.0615457e-02	   2.6639151e-02	
   1.1715976e+01	  -1.5434414e-01	   3.3124329e-02	   3.3575248e-02	   3.1831855e-02	   3.0610460e-02	   2.6629134e-02	
   1.1760355e+01	  -1.5430630e-01	   3.3123631e-02	   3.3561858e-02	   3.1826211e-02	   3.0604521e-02	   2.6618421e-02	
   1.1804734e+01	  -1.5426356e-01	   3.3122873e-02	   3.3547331e-02	   3.1817289e-02	   3.0597719e-02	   2.6607194e-02	
   1.1849112e+01	  -1.5422193e-01	   3.3121945e-02	   3.3536806e-02	   3.1807555e-02	   3.0590278e-02	   2.6596001e-02	
   1.1893491e+01	  -1.5418218e-01	   3.3120699e-02	   3.3530595e-02	   3.1797290e-02	   3.0582015e-02	   2.6584904e-02	
   1.1937870e+01	  -1.5414315e-01	   3.3119104e-02	   3.3525659e-02	   3.1785847e-02	   3.0572860e-02	   2.6573815e-02	
   1.1982249e+01	  -1.5410947e-01	   3.3117255e-02	   3.3523333e-02	   3.1774891e-02	   3.0563332e-02	   2.6563197e-02	
   1.2026627e+01	  -1.5408320e-01	   3.3115000e-02	   3.3528138e-02	   3.1765090e-02	   3.0553449e-02	   2.6553367e-02	
   1.2071006e+01	  -1.5406513e-01	   3.3112369e-02	   3.3538371e-02	   3.1757503e-02	   3.0543673e-02	   2.6544427e-02	
   1.2115385e+01	  -1.5405357e-01	   3.3109521e-02	   3.3551917e-02	   3.1752411e-02	   3.0534498e-02	   2.6536299e-02	
   1.2159763e+01	  -1.5404721e-01	   3.3106570e-02	   3.3566499e-02	   3.1749626e-02	   3.0526207e-02	   2.6528788e-02	
   1.2204142e+01	  -1.5404242e-01	   3.3103664e-02	   3.3579895e-02	   3.1749108e-02	   3.0518997e-02	   2.6521475e-02	
   1.2248521e+01	  -1.5403732e-01	   3.3100903e-02	   3.3590442e-02	   3.1749086e-02	   3.0512845e-02	   2.6514089e-02	
   1.2292899e+01	  -1.5402908e-01	   3.3098369e-02	   3.3597563e-02	   3.1749656e-02	   3.0507690e-02	   2.6506330e-02	
   1.2337278e+01	  -1.5401686e-01	   3.3096213e-02	   3.3597255e-02	   3.1749427e-02	   3.0503393e-02	   2.6497961e-02	
   1.2381657e+01	  -1.5400029e-01	   3.3094195e-02	   3.3595120e-02	   3.1748448e-02	   3.0499549e-02	   2.6489209e-02	
   1.2426036e+01	  -1.5397977e-01	   3.3092424e-02	   3.3591541e-02	   3.1746820e-02	   3.0495980e-02	   2.6479982e-02	
   1.2470414e+01	  -1.5395569e-01	   3.3091025e-02	   3.3586671e-02	   3.1744621e-02	   3.0492514e-02	   2.6470172e-02	
   1.2514793e+01	  -1.5392135e-01	   3.3090076e-02	   3.3573138e-02	   3.1738833e-02	   3.0489248e-02	   2.6459172e-02	
   1.2559172e+01	  -1.5388397e-01	   3.3089284e-02	   3.3558659e-02	   3.1731200e-02	   3.0485405e-02	   2.6447878e-02	
   1.2603550e+01	  -1.5384661e-01	   3.3088510e-02	   3.3545794e-02	   3.1722457e-02	   3.0480729e-02	   2.6436700e-02	
   1.2647929e+01	  -1.5381133e-01	   3.3087656e-02	   3.3535799e-02	   3.1713236e-02	   3.0475135e-02	   2.6425929e-02	
   1.2692308e+01	  -1.5377975e-01	   3.3086639e-02	   3.3529576e-02	   3.1704223e-02	   3.0468652e-02	   2.6415792e-02	
   1.2736686e+01	  -1.5375290e-01	   3.3085399e-02	   3.3527403e-02	   3.1696005e-02	   3.0461400e-02	   2.6406420e-02	
   1.2781065e+01	  -1.5373108e-01	   3.3083903e-02	   3.3528535e-02	   3.1688998e-02	   3.0453560e-02	   2.6397844e-02	
   1.2825444e+01	  -1.5371399e-01	   3.3082150e-02	   3.3533199e-02	   3.1683420e-02	   3.0445361e-02	   2.6389994e-02	
   1.2869822e+01	  -1.5370074e-01	   3.3080165e-02	   3.3539886e-02	   3.1679298e-02	   3.0437058e-02	   2.6382703e-02	
   1.2914201e+01	  -1.5368990e-01	   3.3077993e-02	   3.3547544e-02	   3.1676430e-02	   3.0428885e-02	   2.6375740e-02	
   1.2958580e+01	  -1.5367999e-01	   3.3075687e-02	   3.3555206e-02	   3.1674469e-02	   3.0421009e-02	   2.6368874e-02	
   1.3002959e+01	  -1.5366917e-01	   3.3073310e-02	   3.3560690e-02	   3.1672796e-02	   3.0413732e-02	   2.6361773e-02	
   1.3047337e+01	  -1.5365720e-01	   3.3070884e-02	   3.3564927e-02	   3.1671213e-02	   3.0406814e-02	   2.6354473e-02	
   1.3091716e+01	  -1.5364390e-01	   3.3068452e-02	   3.3568332e-02	   3.1669555e-02	   3.0400240e-02	   2.6346926e-02	
   1.3136095e+01	  -1.5362855e-01	   3.3066076e-02	   3.3570348e-02	   3.1667528e-02	   3.0394169e-02	   2.6338965e-02	
   1.3180473e+01	  -1.5360949e-01	   3.3063818e-02	   3.3569439e-02	   3.1664627e-02	   3.0388819e-02	   2.6330310e-02	
   1.3224852e+01	  -1.5358450e-01	   3.3061700e-02	   3.3563658e-02	   3.1660088e-02	   3.0384161e-02	   2.6320733e-02	
   1.3269231e+01	  -1.5355733e-01	   3.3059701e-02	   3.3556888e-02	   3.1654349e-02	   3.0379671e-02	   2.6310782e-02	
   1.3313609e+01	  -1.5352884e-01	   3.3057806e-02	   3.3549748e-02	   3.1647566e-02	   3.0375201e-02	   2.6300624e-02	
   1.3357988e+01	  -1.5350046e-01	   3.3055989e-02	   3.3543147e-02	   3.1640154e-02	   3.0370595e-02	   2.6290505e-02	
   1.3402367e+01	  -1.5347337e-01	   3.3054223e-02	   3.3537764e-02	   3.1632540e-02	   3.0365757e-02	   2.6280632e-02	
   1.3446746e+01	  -1.5344856e-01	   3.3052487e-02	   3.3534144e-02	   3.1625171e-02	   3.0360617e-02	   2.6271182e-02	
   1.3491124e+01	  -1.5342633e-01	   3.3050768e-02	   3.3532279e-02	   3.1618335e-02	   3.0355169e-02	   2.6262211e-02	
   1.3535503e+01	  -1.5340708e-01	   3.3049049e-02	   3.3532456e-02	   3.1612336e-02	   3.0349400e-02	   2.6253804e-02	
   1.3579882e+01	  -1.5339051e-01	   3.3047327e-02	   3.3533331e-02	   3.1607340e-02	   3.0343378e-02	   2.6245904e-02	
   1.3624260e+01	  -1.5337603e-01	   3.3045598e-02	   3.3535762e-02	   3.1603268e-02	   3.0337149e-02	   2.6238429e-02	
   1.3668639e+01	  -1.5336300e-01	   3.3043861e-02	   3.3538446e-02	   3.1600072e-02	   3.0330799e-02	   2.6231263e-02	
   1.3713018e+01	  -1.5335025e-01	   3.3042113e-02	   3.3540857e-02	   3.1597460e-02	   3.0324422e-02	   2.6224205e-02	
   1.3757396e+01	  -1.5333722e-01	   3.3040350e-02	   3.3542585e-02	   3.1595181e-02	   3.0318066e-02	   2.6217151e-02	
   1.3801775e+01	  -1.5332294e-01	   3.3038567e-02	   3.3543283e-02	   3.1592920e-02	   3.0311801e-02	   2.6209926e-02	
   1.3846154e+01	  -1.5330696e-01	   3.3036754e-02	   3.3542743e-02	   3.1590336e-02	   3.0305654e-02	   2.6202435e-02	
   1.3890533e+01	  -1.5328911e-01	   3.3034899e-02	   3.3541156e-02	   3.1587204e-02	   3.0299634e-02	   2.6194632e-02	
   1.3934911e+01	  -1.5326953e-01	   3.3032992e-02	   3.3538683e-02	   3.1583396e-02	   3.0293735e-02	   2.6186521e-02	
   1.3979290e+01	  -1.5324857e-01	   3.3031023e-02	   3.3535681e-02	   3.1578883e-02	   3.0287941e-02	   2.6178149e-02	
   1.4023669e+01	  -1.5322676e-01	   3.3028989e-02	   3.3532550e-02	   3.1573719e-02	   3.0282234e-02	   2.6169595e-02	
   1.4068047e+01	  -1.5320470e-01	   3.3026896e-02	   3.3529635e-02	   3.1568073e-02	   3.0276590e-02	   2.6160955e-02	
   1.4112426e+01	  -1.5318289e-01	   3.3024745e-02	   3.3527182e-02	   3.1562072e-02	   3.0270997e-02	   2.6152312e-02	
   1.4156805e+01	  -1.5316196e-01	   3.3022557e-02	   3.3525495e-02	   3.1556000e-02	   3.0265440e-02	   2.6143779e-02	
   1.4201183e+01	  -1.5314216e-01	   3.3020347e-02	   3.3524679e-02	   3.1550024e-02	   3.0259917e-02	   2.6135407e-02	
   1.4245562e+01	  -1.5312376e-01	   3.3018139e-02	   3.3524571e-02	   3.1544337e-02	   3.0254424e-02	   2.6127252e-02	
   1.4289941e+01	  -1.5310677e-01	   3.3015967e-02	   3.3524861e-02	   3.1539139e-02	   3.0248968e-02	   2.6119336e-02	
   1.4334320e+01	  -1.5309095e-01	   3.3013839e-02	   3.3525734e-02	   3.1534398e-02	   3.0243549e-02	   2.6111628e-02	
   1.4378698e+01	  -1.5307607e-01	   3.3011787e-02	   3.3526602e-02	   3.1530228e-02	   3.0238177e-02	   2.6104114e-02	
   1.4423077e+01	  -1.5306158e-01	   3.3009819e-02	   3.3527186e-02	   3.1526492e-02	   3.0232848e-02	   2.6096711e-02	
   1.4467456e+01	  -1.5304709e-01	   3.3007936e-02	   3.3527291e-02	   3.1523066e-02	   3.0227554e-02	   2.6089361e-02	
   1.4511834e+01	  -1.5303225e-01	   3.3006130e-02	   3.3526827e-02	   3.1519803e-02	   3.0222280e-02	   2.6082009e-02	
   1.4556213e+01	  -1.5301677e-01	   3.3004385e-02	   3.3525684e-02	   3.1516561e-02	   3.0217009e-02	   2.6074611e-02	
   1.4600592e+01	  -1.5300050e-01	   3.3002679e-02	   3.3523939e-02	   3.1513182e-02	   3.0211718e-02	   2.6067134e-02	
   1.4644970e+01	  -1.5298343e-01	   3.3000989e-02	   3.3521736e-02	   3.1509568e-02	   3.0206390e-02	   2.6059570e-02	
   1.4689349e+01	  -1.5296566e-01	   3.2999290e-02	   3.3519246e-02	   3.1505654e-02	   3.0201011e-02	   2.6051927e-02	
   1.4733728e+01	  -1.5294737e-01	   3.2997556e-02	   3.3516666e-02	   3.1501424e-02	   3.0195572e-02	   2.6044225e-02	
   1.4778107e+01	  -1.5292880e-01	   3.2995765e-02	   3.3514225e-02	   3.1496885e-02	   3.0190069e-02	   2.6036494e-02	
   1.4822485e+01	  -1.5291026e-01	   3.2993907e-02	   3.3512114e-02	   3.1492113e-02	   3.0184513e-02	   2.6028773e-02	
   1.4866864e+01	  -1.5289200e-01	   3.2991977e-02	   3.3510454e-02	   3.1487186e-02	   3.0178917e-02	   2.6021096e-02	
   1.4911243e+01	  -1.5287422e-01	   3.2989976e-02	   3.3509300e-02	   3.1482200e-02	   3.0173305e-02	   2.6013490e-02	
   1.4955621e+01	  -1.5285708e-01	   3.2987912e-02	   3.3508652e-02	   3.1477259e-02	   3.0167703e-02	   2.6005975e-02	
   1.5000000e+01	  -1.5284059e-01	   3.2985806e-02	   3.3508428e-02	   3.1472448e-02	   3.0162139e-02	   2.5998557e-02	
   1.5044379e+01	  -1.5282475e-01	   3.2983674e-02	   3.3508488e-02	   3.1467821e-02	   3.0156637e-02	   2.5991231e-02	
   1.5088757e+01	  -1.5280943e-01	   3.2981537e-02	   3.3508697e-02	   3.1463408e-02	   3.0151217e-02	   2.5983982e-02	
   1.5133136e+01	  -1.5279450e-01	   3.2979414e-02	   3.3508903e-02	   3.1459213e-02	   3.0145890e-02	   2.5976792e-02	
   1.5177515e+01	  -1.5277978e-01	   3.2977326e-02	   3.3508932e-02	   3.1455213e-02	   3.0140661e-02	   2.5969637e-02	
   1.5221893e+01	  -1.5276507e-01	   3.2975285e-02	   3.3508701e-02	   3.1451362e-02	   3.0135528e-02	   2.5962491e-02	
   1.5266272e+01	  -1.5275023e-01	   3.2973296e-02	   3.3508097e-02	   3.1447605e-02	   3.0130479e-02	   2.5955338e-02	
   1.5310651e+01	  -1.5273511e-01	   3.2971364e-02	   3.3507106e-02	   3.1443871e-02	   3.0125492e-02	   2.5948160e-02	
   1.5355030e+01	  -1.5271968e-01	   3.2969485e-02	   3.3505761e-02	   3.1440103e-02	   3.0120546e-02	   2.5940956e-02	
   1.5399408e+01	  -1.5270393e-01	   3.2967653e-02	   3.3504122e-02	   3.1436257e-02	   3.0115617e-02	   2.5933729e-02	
   1.5443787e+01	  -1.5268789e-01	   3.2965851e-02	   3.3502281e-02	   3.1432304e-02	   3.0110683e-02	   2.5926486e-02	
   1.5488166e+01	  -1.5267165e-01	   3.2964066e-02	   3.3500354e-02	   3.1428227e-02	   3.0105723e-02	   2.5919245e-02	
   1.5532544e+01	  -1.5265534e-01	   3.2962286e-02	   3.3498465e-02	   3.1424040e-02	   3.0100723e-02	   2.5912025e-02	
   1.5576923e+01	  -1.5263908e-01	   3.2960498e-02	   3.3496706e-02	   3.1419764e-02	   3.0095678e-02	   2.5904844e-02	
   1.5621302e+01	  -1.5262296e-01	   3.2958692e-02	   3.3495145e-02	   3.1415433e-02	   3.0090587e-02	   2.5897715e-02	
   1.5665680e+01	  -1.5260709e-01	   3.2956859e-02	   3.3493829e-02	   3.1411085e-02	   3.0085456e-02	   2.5890652e-02	
   1.5710059e+01	  -1.5259154e-01	   3.2954996e-02	   3.3492768e-02	   3.1406768e-02	   3.0080298e-02	   2.5883661e-02	
   1.5754438e+01	  -1.5257631e-01	   3.2953106e-02	   3.3491938e-02	   3.1402510e-02	   3.0075127e-02	   2.5876739e-02	
   1.5798817e+01	  -1.5256140e-01	   3.2951192e-02	   3.3491288e-02	   3.1398337e-02	   3.0069963e-02	   2.5869880e-02	
   1.5843195e+01	  -1.5254676e-01	   3.2949255e-02	   3.3490757e-02	   3.1394258e-02	   3.0064818e-02	   2.5863075e-02	
   1.5887574e+01	  -1.5253231e-01	   3.2947307e-02	   3.3490265e-02	   3.1390278e-02	   3.0059710e-02	   2.5856308e-02	
   1.5931953e+01	  -1.5251798e-01	   3.2945357e-02	   3.3489744e-02	   3.1386379e-02	   3.0054650e-02	   2.5849564e-02	
   1.5976331e+01	  -1.5250370e-01	   3.2943412e-02	   3.3489138e-02	   3.1382546e-02	   3.0049645e-02	   2.5842832e-02	
   1.6020710e+01	  -1.5248940e-01	   3.2941478e-02	   3.3488408e-02	   3.1378751e-02	   3.0044698e-02	   2.5836100e-02	
   1.6065089e+01	  -1.5247501e-01	   3.2939559e-02	   3.3487527e-02	   3.1374968e-02	   3.0039807e-02	   2.5829360e-02	
   1.6109467e+01	  -1.5246053e-01	   3.2937660e-02	   3.3486499e-02	   3.1371168e-02	   3.0034965e-02	   2.5822611e-02	
   1.6153846e+01	  -1.5244595e-01	   3.2935784e-02	   3.3485345e-02	   3.1367338e-02	   3.0030167e-02	   2.5815856e-02	
   1.6198225e+01	  -1.5243128e-01	   3.2933928e-02	   3.3484096e-02	   3.1363465e-02	   3.0025401e-02	   2.5809101e-02	
   1.6242604e+01	  -1.5241656e-01	   3.2932089e-02	   3.3482785e-02	   3.1359546e-02	   3.0020659e-02	   2.5802353e-02	
   1.6286982e+01	  -1.5240183e-01	   3.2930263e-02	   3.3481459e-02	   3.1355585e-02	   3.0015931e-02	   2.5795623e-02	
   1.6331361e+01	  -1.5238715e-01	   3.2928451e-02	   3.3480161e-02	   3.1351597e-02	   3.0011207e-02	   2.5788924e-02	
   1.6375740e+01	  -1.5237258e-01	   3.2926648e-02	   3.3478921e-02	   3.1347599e-02	   3.0006485e-02	   2.5782263e-02	
   1.6420118e+01	  -1.5235813e-01	   3.2924850e-02	   3.3477754e-02	   3.1343609e-02	   3.0001761e-02	   2.5775648e-02	
   1.6464497e+01	  -1.5234385e-01	   3.2923053e-02	   3.3476667e-02	   3.1339645e-02	   2.9997035e-02	   2.5769083e-02	
   1.6508876e+01	  -1.5232972e-01	   3.2921258e-02	   3.3475658e-02	   3.1335725e-02	   2.9992307e-02	   2.5762569e-02	
   1.6553254e+01	  -1.5231576e-01	   3.2919464e-02	   3.3474710e-02	   3.1331857e-02	   2.9987581e-02	   2.5756104e-02	
   1.6597633e+01	  -1.5230195e-01	   3.2917670e-02	   3.3473804e-02	   3.1328045e-02	   2.9982862e-02	   2.5749683e-02	
   1.6642012e+01	  -1.5228824e-01	   3.2915875e-02	   3.3472916e-02	   3.1324287e-02	   2.9978153e-02	   2.5743300e-02	
   1.6686391e+01	  -1.5227460e-01	   3.2914078e-02	   3.3472021e-02	   3.1320576e-02	   2.9973457e-02	   2.5736948e-02	
   1.6730769e+01	  -1.5226100e-01	   3.2912282e-02	   3.3471104e-02	   3.1316900e-02	   2.9968780e-02	   2.5730618e-02	
   1.6775148e+01	  -1.5224743e-01	   3.2910491e-02	   3.3470155e-02	   3.1313248e-02	   2.9964123e-02	   2.5724307e-02	
   1.6819527e+01	  -1.5223386e-01	   3.2908703e-02	   3.3469169e-02	   3.1309606e-02	   2.9959490e-02	   2.5718008e-02	
   1.6863905e+01	  -1.5222028e-01	   3.2906918e-02	   3.3468148e-02	   3.1305962e-02	   2.9954880e-02	   2.5711721e-02	
   1.6908284e+01	  -1.5220669e-01	   3.2905138e-02	   3.3467099e-02	   3.1302304e-02	   2.9950295e-02	   2.5705443e-02	
   1.6952663e+01	  -1.5219311e-01	   3.2903365e-02	   3.3466037e-02	   3.1298630e-02	   2.9945734e-02	   2.5699179e-02	
   1.6997041e+01	  -1.5217954e-01	   3.2901596e-02	   3.3464971e-02	   3.1294939e-02	   2.9941197e-02	   2.5692929e-02	
   1.7041420e+01	  -1.5216600e-01	   3.2899832e-02	   3.3463914e-02	   3.1291233e-02	   2.9936683e-02	   2.5686698e-02	
   1.7085799e+01	  -1.5215252e-01	   3.2898075e-02	   3.3462876e-02	   3.1287519e-02	   2.9932190e-02	   2.5680490e-02	
   1.7130178e+01	  -1.5213911e-01	   3.2896324e-02	   3.3461864e-02	   3.1283805e-02	   2.9927717e-02	   2.5674309e-02	
   1.7174556e+01	  -1.5212579e-01	   3.2894582e-02	   3.3460880e-02	   3.1280101e-02	   2.9923266e-02	   2.5668158e-02	
   1.7218935e+01	  -1.5211255e-01	   3.2892845e-02	   3.3459920e-02	   3.1276416e-02	   2.9918833e-02	   2.5662040e-02	
   1.7263314e+01	  -1.5209942e-01	   3.2891115e-02	   3.3458978e-02	   3.1272759e-02	   2.9914420e-02	   2.5655955e-02	
   1.7307692e+01	  -1.5208637e-01	   3.2889393e-02	   3.3458046e-02	   3.1269136e-02	   2.9910024e-02	   2.5649904e-02	
   1.7352071e+01	  -1.5207341e-01	   3.2887682e-02	   3.3457118e-02	   3.1265549e-02	   2.9905646e-02	   2.5643885e-02	
   1.7396450e+01	  -1.5206053e-01	   3.2885981e-02	   3.3456182e-02	   3.1261998e-02	   2.9901287e-02	   2.5637898e-02	
   1.7440828e+01	  -1.5204770e-01	   3.2884287e-02	   3.3455232e-02	   3.1258479e-02	   2.9896943e-02	   2.5631939e-02	
   1.7485207e+01	  -1.5203491e-01	   3.2882602e-02	   3.3454262e-02	   3.1254988e-02	   2.9892616e-02	   2.5626007e-02	
   1.7529586e+01	  -1.5202216e-01	   3.2880925e-02	   3.3453274e-02	   3.1251518e-02	   2.9888303e-02	   2.5620100e-02	
   1.7573964e+01	  -1.5200943e-01	   3.2879255e-02	   3.3452270e-02	   3.1248064e-02	   2.9884005e-02	   2.5614214e-02	
   1.7618343e+01	  -1.5199673e-01	   3.2877593e-02	   3.3451254e-02	   3.1244619e-02	   2.9879721e-02	   2.5608351e-02	
   1.7662722e+01	  -1.5198405e-01	   3.2875937e-02	   3.3450233e-02	   3.1241177e-02	   2.9875451e-02	   2.5602510e-02	
   1.7707101e+01	  -1.5197140e-01	   3.2874286e-02	   3.3449217e-02	   3.1237734e-02	   2.9871194e-02	   2.5596690e-02	
   1.7751479e+01	  -1.5195879e-01	   3.2872639e-02	   3.3448212e-02	   3.1234290e-02	   2.9866952e-02	   2.5590892e-02	
   1.7795858e+01	  -1.5194622e-01	   3.2870996e-02	   3.3447226e-02	   3.1230845e-02	   2.9862724e-02	   2.5585118e-02	
   1.7840237e+01	  -1.5193370e-01	   3.2869356e-02	   3.3446263e-02	   3.1227402e-02	   2.9858512e-02	   2.5579369e-02	
   1.7884615e+01	  -1.5192124e-01	   3.2867720e-02	   3.3445323e-02	   3.1223965e-02	   2.9854318e-02	   2.5573645e-02	
   1.7928994e+01	  -1.5190885e-01	   3.2866088e-02	   3.3444407e-02	   3.1220537e-02	   2.9850142e-02	   2.5567948e-02	
   1.7973373e+01	  -1.5189653e-01	   3.2864461e-02	   3.3443511e-02	   3.1217125e-02	   2.9845985e-02	   2.5562277e-02	
   1.8017751e+01	  -1.5188427e-01	   3.2862839e-02	   3.3442628e-02	   3.1213731e-02	   2.9841850e-02	   2.5556634e-02	
   1.8062130e+01	  -1.5187209e-01	   3.2861224e-02	   3.3441753e-02	   3.1210359e-02	   2.9837736e-02	   2.5551017e-02	
   1.8106509e+01	  -1.5185996e-01	   3.2859616e-02	   3.3440879e-02	   3.1207011e-02	   2.9833644e-02	   2.5545425e-02	
   1.8150888e+01	  -1.5184789e-01	   3.2858016e-02	   3.3440000e-02	   3.1203686e-02	   2.9829574e-02	   2.5539860e-02	
   1.8195266e+01	  -1.5183587e-01	   3.2856424e-02	   3.3439112e-02	   3.1200384e-02	   2.9825525e-02	   2.5534318e-02	
   1.8239645e+01	  -1.5182389e-01	   3.2854842e-02	   3.3438211e-02	   3.1197104e-02	   2.9821497e-02	   2.5528800e-02	
   1.8284024e+01	  -1.5181195e-01	   3.2853270e-02	   3.3437297e-02	   3.1193841e-02	   2.9817489e-02	   2.5523306e-02	
   1.8328402e+01	  -1.5180004e-01	   3.2851707e-02	   3.3436372e-02	   3.1190594e-02	   2.9813499e-02	   2.5517834e-02	
   1.8372781e+01	  -1.5178817e-01	   3.2850153e-02	   3.3435439e-02	   3.1187359e-02	   2.9809526e-02	   2.5512386e-02	
   1.8417160e+01	  -1.5177633e-01	   3.2848608e-02	   3.3434503e-02	   3.1184134e-02	   2.9805569e-02	   2.5506962e-02	
   1.8461538e+01	  -1.5176453e-01	   3.2847070e-02	   3.3433568e-02	   3.1180918e-02	   2.9801626e-02	   2.5501561e-02	
   1.8505917e+01	  -1.5175276e-01	   3.2845541e-02	   3.3432639e-02	   3.1177709e-02	   2.9797698e-02	   2.5496184e-02	
   1.8550296e+01	  -1.5174104e-01	   3.2844017e-02	   3.3431720e-02	   3.1174509e-02	   2.9793783e-02	   2.5490833e-02	
   1.8594675e+01	  -1.5172937e-01	   3.2842501e-02	   3.3430815e-02	   3.1171318e-02	   2.9789883e-02	   2.5485508e-02	
   1.8639053e+01	  -1.5171776e-01	   3.2840989e-02	   3.3429926e-02	   3.1168138e-02	   2.9785996e-02	   2.5480208e-02	
   1.8683432e+01	  -1.5170619e-01	   3.2839484e-02	   3.3429052e-02	   3.1164970e-02	   2.9782125e-02	   2.5474934e-02	
   1.8727811e+01	  -1.5169468e-01	   3.2837984e-02	   3.3428193e-02	   3.1161816e-02	   2.9778269e-02	   2.5469686e-02	
   1.8772189e+01	  -1.5168322e-01	   3.2836489e-02	   3.3427346e-02	   3.1158678e-02	   2.9774431e-02	   2.5464463e-02	
   1.8816568e+01	  -1.5167182e-01	   3.2835000e-02	   3.3426508e-02	   3.1155557e-02	   2.9770610e-02	   2.5459266e-02	
   1.8860947e+01	  -1.5166047e-01	   3.2833517e-02	   3.3425677e-02	   3.1152453e-02	   2.9766807e-02	   2.5454092e-02	
   1.8905325e+01	  -1.5164916e-01	   3.2832041e-02	   3.3424848e-02	   3.1149367e-02	   2.9763023e-02	   2.5448943e-02	
   1.8949704e+01	  -1.5163790e-01	   3.2830572e-02	   3.3424020e-02	   3.1146298e-02	   2.9759259e-02	   2.5443816e-02	
   1.8994083e+01	  -1.5162668e-01	   3.2829109e-02	   3.3423190e-02	   3.1143245e-02	   2.9755514e-02	   2.5438712e-02	
   1.9038462e+01	  -1.5161550e-01	   3.2827655e-02	   3.3422358e-02	   3.1140207e-02	   2.9751788e-02	   2.5433630e-02	
   1.9082840e+01	  -1.5160436e-01	   3.2826208e-02	   3.3421523e-02	   3.1137183e-02	   2.9748082e-02	   2.5428571e-02	
   1.9127219e+01	  -1.5159326e-01	   3.2824770e-02	   3.3420687e-02	   3.1134171e-02	   2.9744394e-02	   2.5423534e-02	
   1.9171598e+01	  -1.5158220e-01	   3.2823340e-02	   3.3419851e-02	   3.1131172e-02	   2.9740723e-02	   2.5418519e-02	
   1.9215976e+01	  -1.5157117e-01	   3.2821917e-02	   3.3419016e-02	   3.1128184e-02	   2.9737071e-02	   2.5413527e-02	
   1.9260355e+01	  -1.5156018e-01	   3.2820503e-02	   3.3418185e-02	   3.1125208e-02	   2.9733435e-02	   2.5408559e-02	
   1.9304734e+01	  -1.5154924e-01	   3.2819097e-02	   3.3417358e-02	   3.1122243e-02	   2.9729815e-02	   2.5403614e-02	
   1.9349112e+01	  -1.5153834e-01	   3.2817699e-02	   3.3416538e-02	   3.1119291e-02	   2.9726211e-02	   2.5398693e-02	
   1.9393491e+01	  -1.5152748e-01	   3.2816308e-02	   3.3415725e-02	   3.1116351e-02	   2.9722623e-02	   2.5393797e-02	
   1.9437870e+01	  -1.5151667e-01	   3.2814925e-02	   3.3414920e-02	   3.1113425e-02	   2.9719051e-02	   2.5388925e-02	
   1.9482249e+01	  -1.5150591e-01	   3.2813549e-02	   3.3414123e-02	   3.1110513e-02	   2.9715494e-02	   2.5384077e-02	
   1.9526627e+01	  -1.5149519e-01	   3.2812180e-02	   3.3413333e-02	   3.1107617e-02	   2.9711953e-02	   2.5379253e-02	
   1.9571006e+01	  -1.5148452e-01	   3.2810817e-02	   3.3412549e-02	   3.1104735e-02	   2.9708428e-02	   2.5374454e-02	
   1.9615385e+01	  -1.5147389e-01	   3.2809462e-02	   3.3411771e-02	   3.1101869e-02	   2.9704919e-02	   2.5369678e-02	
   1.9659763e+01	  -1.5146331e-01	   3.2808113e-02	   3.3410998e-02	   3.1099018e-02	   2.9701426e-02	   2.5364925e-02	
   1.9704142e+01	  -1.5145276e-01	   3.2806771e-02	   3.3410229e-02	   3.1096182e-02	   2.9697950e-02	   2.5360195e-02	
   1.9748521e+01	  -1.5144226e-01	   3.2805436e-02	   3.3409464e-02	   3.1093361e-02	   2.9694491e-02	   2.5355487e-02	
   1.9792899e+01	  -1.5143180e-01	   3.2804108e-02	   3.3408702e-02	   3.1090553e-02	   2.9691048e-02	   2.5350801e-02	
   1.9837278e+01	  -1.5142137e-01	   3.2802788e-02	   3.3407943e-02	   3.1087758e-02	   2.9687623e-02	   2.5346138e-02	
   1.9881657e+01	  -1.5141098e-01	   3.2801474e-02	   3.3407188e-02	   3.1084976e-02	   2.9684214e-02	   2.5341497e-02	
   1.9926036e+01	  -1.5140063e-01	   3.2800167e-02	   3.3406437e-02	   3.1082206e-02	   2.9680823e-02	   2.5336877e-02	
   1.9970414e+01	  -1.5139033e-01	   3.2798868e-02	   3.3405690e-02	   3.1079448e-02	   2.9677448e-02	   2.5332280e-02	
   2.0014793e+01	  -1.5138006e-01	   3.2797575e-02	   3.3404948e-02	   3.1076702e-02	   2.9674090e-02	   2.5327704e-02	
   2.0059172e+01	  -1.5136983e-01	   3.2796291e-02	   3.3404210e-02	   3.1073969e-02	   2.9670749e-02	   2.5323151e-02	
   2.0103550e+01	  -1.5135964e-01	   3.2795014e-02	   3.3403478e-02	   3.1071248e-02	   2.9667425e-02	   2.5318620e-02	
   2.0147929e+01	  -1.5134949e-01	   3.2793744e-02	   3.3402751e-02	   3.1068541e-02	   2.9664117e-02	   2.5314112e-02	
   2.0192308e+01	  -1.5133938e-01	   3.2792482e-02	   3.3402029e-02	   3.1065846e-02	   2.9660825e-02	   2.5309626e-02	
   2.0236686e+01	  -1.5132932e-01	   3.2791227e-02	   3.3401311e-02	   3.1063166e-02	   2.9657549e-02	   2.5305162e-02	
   2.0281065e+01	  -1.5131929e-01	   3.2789979e-02	   3.3400598e-02	   3.1060500e-02	   2.9654290e-02	   2.5300721e-02	
   2.0325444e+01	  -1.5130931e-01	   3.2788739e-02	   3.3399889e-02	   3.1057847e-02	   2.9651047e-02	   2.5296302e-02	
   2.0369822e+01	  -1.5129936e-01	   3.2787507e-02	   3.3399185e-02	   3.1055209e-02	   2.9647819e-02	   2.5291906e-02	
   2.0414201e+01	  -1.5128946e-01	   3.2786281e-02	   3.3398484e-02	   3.1052585e-02	   2.9644607e-02	   2.5287531e-02	
   2.0458580e+01	  -1.5127959e-01	   3.2785063e-02	   3.3397787e-02	   3.1049975e-02	   2.9641411e-02	   2.5283178e-02	
   2.0502959e+01	  -1.5126976e-01	   3.2783852e-02	   3.3397094e-02	   3.1047378e-02	   2.9638230e-02	   2.5278848e-02	
   2.0547337e+01	  -1.5125997e-01	   3.2782648e-02	   3.3396405e-02	   3.1044795e-02	   2.9635065e-02	   2.5274538e-02	
   2.0591716e+01	  -1.5125022e-01	   3.2781451e-02	   3.3395720e-02	   3.1042224e-02	   2.9631915e-02	   2.5270250e-02	
   2.0636095e+01	  -1.5124050e-01	   3.2780261e-02	   3.3395040e-02	   3.1039666e-02	   2.9628781e-02	   2.5265984e-02	
   2.0680473e+01	  -1.5123082e-01	   3.2779078e-02	   3.3394366e-02	   3.1037120e-02	   2.9625662e-02	   2.5261738e-02	
   2.0724852e+01	  -1.5122118e-01	   3.2777901e-02	   3.3393696e-02	   3.1034586e-02	   2.9622559e-02	   2.5257514e-02	
   2.0769231e+01	  -1.5121158e-01	   3.2776732e-02	   3.3393032e-02	   3.1032065e-02	   2.9619471e-02	   2.5253311e-02	
   2.0813609e+01	  -1.5120202e-01	   3.2775570e-02	   3.3392373e-02	   3.1029556e-02	   2.9616399e-02	   2.5249130e-02	
   2.0857988e+01	  -1.5119249e-01	   3.2774414e-02	   3.3391719e-02	   3.1027059e-02	   2.9613343e-02	   2.5244969e-02	
   2.0902367e+01	  -1.5118300e-01	   3.2773264e-02	   3.3391070e-02	   3.1024574e-02	   2.9610302e-02	   2.5240829e-02	
   2.0946746e+01	  -1.5117355e-01	   3.2772122e-02	   3.3390425e-02	   3.1022103e-02	   2.9607276e-02	   2.5236710e-02	
   2.0991124e+01	  -1.5116413e-01	   3.2770987e-02	   3.3389786e-02	   3.1019643e-02	   2.9604266e-02	   2.5232612e-02	
   2.1035503e+01	  -1.5115475e-01	   3.2769859e-02	   3.3389152e-02	   3.1017197e-02	   2.9601272e-02	   2.5228535e-02	
   2.1079882e+01	  -1.5114542e-01	   3.2768738e-02	   3.3388521e-02	   3.1014765e-02	   2.9598293e-02	   2.5224479e-02	
   2.1124260e+01	  -1.5113612e-01	   3.2767624e-02	   3.3387895e-02	   3.1012345e-02	   2.9595330e-02	   2.5220444e-02	
   2.1168639e+01	  -1.5112685e-01	   3.2766518e-02	   3.3387273e-02	   3.1009938e-02	   2.9592382e-02	   2.5216429e-02	
   2.1213018e+01	  -1.5111762e-01	   3.2765418e-02	   3.3386654e-02	   3.1007544e-02	   2.9589449e-02	   2.5212435e-02	
   2.1257396e+01	  -1.5110843e-01	   3.2764325e-02	   3.3386040e-02	   3.1005162e-02	   2.9586531e-02	   2.5208460e-02	
   2.1301775e+01	  -1.5109928e-01	   3.2763240e-02	   3.3385429e-02	   3.1002794e-02	   2.9583630e-02	   2.5204509e-02	
   2.1346154e+01	  -1.5109016e-01	   3.2762160e-02	   3.3384822e-02	   3.1000437e-02	   2.9580742e-02	   2.5200574e-02	
   2.1390533e+01	  -1.5108108e-01	   3.2761088e-02	   3.3384219e-02	   3.0998093e-02	   2.9577868e-02	   2.5196661e-02	
   2.1434911e+01	  -1.5107203e-01	   3.2760023e-02	   3.3383620e-02	   3.0995761e-02	   2.9575010e-02	   2.5192768e-02	
   2.1479290e+01	  -1.5106301e-01	   3.2758964e-02	   3.3383026e-02	   3.0993441e-02	   2.9572166e-02	   2.5188896e-02	
   2.1523669e+01	  -1.5105404e-01	   3.2757912e-02	   3.3382436e-02	   3.0991133e-02	   2.9569337e-02	   2.5185043e-02	
   2.1568047e+01	  -1.5104510e-01	   3.2756867e-02	   3.3381851e-02	   3.0988837e-02	   2.9566522e-02	   2.5181210e-02	
   2.1612426e+01	  -1.5103619e-01	   3.2755828e-02	   3.3381271e-02	   3.0986552e-02	   2.9563722e-02	   2.5177398e-02	
   2.1656805e+01	  -1.5102732e-01	   3.2754796e-02	   3.3380695e-02	   3.0984279e-02	   2.9560935e-02	   2.5173603e-02	
   2.1701183e+01	  -1.5101846e-01	   3.2753767e-02	   3.3380122e-02	   3.0982012e-02	   2.9558156e-02	   2.5169820e-02	
   2.1745562e+01	  -1.5100970e-01	   3.2752755e-02	   3.3379561e-02	   3.0979777e-02	   2.9555414e-02	   2.5166088e-02	
   2.1789941e+01	  -1.5100100e-01	   3.2751754e-02	   3.3379008e-02	   3.0977562e-02	   2.9552697e-02	   2.5162388e-02	
   2.1834320e+01	  -1.5099232e-01	   3.2750758e-02	   3.3378458e-02	   3.0975354e-02	   2.9549990e-02	   2.5158702e-02	
   2.1878698e+01	  -1.5098367e-01	   3.2749767e-02	   3.3377911e-02	   3.0973156e-02	   2.9547293e-02	   2.5155031e-02	
   2.1923077e+01	  -1.5097505e-01	   3.2748780e-02	   3.3377367e-02	   3.0970965e-02	   2.9544606e-02	   2.5151372e-02	
   2.1967456e+01	  -1.5096645e-01	   3.2747798e-02	   3.3376826e-02	   3.0968783e-02	   2.9541929e-02	   2.5147728e-02	
   2.2011834e+01	  -1.5095787e-01	   3.2746820e-02	   3.3376289e-02	   3.0966609e-02	   2.9539262e-02	   2.5144097e-02	
   2.2056213e+01	  -1.5094932e-01	   3.2745847e-02	   3.3375754e-02	   3.0964444e-02	   2.9536605e-02	   2.5140479e-02	
   2.2100592e+01	  -1.5094079e-01	   3.2744878e-02	   3.3375222e-02	   3.0962287e-02	   2.9533958e-02	   2.5136875e-02	
   2.2144970e+01	  -1.5093228e-01	   3.2743914e-02	   3.3374693e-02	   3.0960138e-02	   2.9531321e-02	   2.5133285e-02	
   2.2189349e+01	  -1.5092380e-01	   3.2742954e-02	   3.3374167e-02	   3.0957998e-02	   2.9528694e-02	   2.5129707e-02	
   2.2233728e+01	  -1.5091535e-01	   3.2741998e-02	   3.3373643e-02	   3.0955866e-02	   2.9526077e-02	   2.5126143e-02	
   2.2278107e+01	  -1.5090691e-01	   3.2741047e-02	   3.3373122e-02	   3.0953742e-02	   2.9523470e-02	   2.5122592e-02	
   2.2322485e+01	  -1.5089850e-01	   3.2740099e-02	   3.3372603e-02	   3.0951627e-02	   2.9520873e-02	   2.5119054e-02	
   2.2366864e+01	  -1.5089015e-01	   3.2739160e-02	   3.3372090e-02	   3.0949529e-02	   2.9518297e-02	   2.5115544e-02	
   2.2411243e+01	  -1.5088187e-01	   3.2738237e-02	   3.3371586e-02	   3.0947462e-02	   2.9515758e-02	   2.5112082e-02	
   2.2455621e+01	  -1.5087361e-01	   3.2737317e-02	   3.3371080e-02	   3.0945401e-02	   2.9513226e-02	   2.5108631e-02	
   2.2500000e+01	  -1.5086539e-01	   3.2736405e-02	   3.3370576e-02	   3.0943352e-02	   2.9510708e-02	   2.5105198e-02	
   2.2544379e+01	  -1.5085720e-01	   3.2735500e-02	   3.3370077e-02	   3.0941313e-02	   2.9508203e-02	   2.5101783e-02	
   2.2588757e+01	  -1.5084903e-01	   3.2734601e-02	   3.3369582e-02	   3.0939283e-02	   2.9505710e-02	   2.5098384e-02	
   2.2633136e+01	  -1.5084092e-01	   3.2733712e-02	   3.3369094e-02	   3.0937270e-02	   2.9503236e-02	   2.5095013e-02	
   2.2677515e+01	  -1.5083285e-01	   3.2732829e-02	   3.3368611e-02	   3.0935267e-02	   2.9500776e-02	   2.5091661e-02	
   2.2721893e+01	  -1.5082479e-01	   3.2731950e-02	   3.3368130e-02	   3.0933271e-02	   2.9498324e-02	   2.5088319e-02	
   2.2766272e+01	  -1.5081676e-01	   3.2731075e-02	   3.3367654e-02	   3.0931284e-02	   2.9495881e-02	   2.5084992e-02	
   2.2810651e+01	  -1.5080876e-01	   3.2730206e-02	   3.3367181e-02	   3.0929306e-02	   2.9493451e-02	   2.5081681e-02	
   2.2855030e+01	  -1.5080079e-01	   3.2729343e-02	   3.3366714e-02	   3.0927339e-02	   2.9491034e-02	   2.5078388e-02	
   2.2899408e+01	  -1.5079286e-01	   3.2728485e-02	   3.3366252e-02	   3.0925384e-02	   2.9488631e-02	   2.5075116e-02	
   2.2943787e+01	  -1.5078497e-01	   3.2727635e-02	   3.3365796e-02	   3.0923443e-02	   2.9486245e-02	   2.5071866e-02	
   2.2988166e+01	  -1.5077712e-01	   3.2726790e-02	   3.3365345e-02	   3.0921513e-02	   2.9483873e-02	   2.5068636e-02	
   2.3032544e+01	  -1.5076930e-01	   3.2725951e-02	   3.3364899e-02	   3.0919594e-02	   2.9481513e-02	   2.5065423e-02	
   2.3076923e+01	  -1.5076151e-01	   3.2725116e-02	   3.3364456e-02	   3.0917684e-02	   2.9479164e-02	   2.5062225e-02	
   2.3121302e+01	  -1.5075374e-01	   3.2724284e-02	   3.3364017e-02	   3.0915781e-02	   2.9476823e-02	   2.5059039e-02	
   2.3165680e+01	  -1.5074598e-01	   3.2723456e-02	   3.3363579e-02	   3.0913884e-02	   2.9474490e-02	   2.5055862e-02	
   2.3210059e+01	  -1.5073828e-01	   3.2722635e-02	   3.3363148e-02	   3.0912005e-02	   2.9472176e-02	   2.5052714e-02	
   2.3254438e+01	  -1.5073061e-01	   3.2721822e-02	   3.3362718e-02	   3.0910138e-02	   2.9469876e-02	   2.5049582e-02	
   2.3298817e+01	  -1.5072297e-01	   3.2721015e-02	   3.3362290e-02	   3.0908282e-02	   2.9467589e-02	   2.5046466e-02	
   2.3343195e+01	  -1.5071536e-01	   3.2720214e-02	   3.3361863e-02	   3.0906437e-02	   2.9465315e-02	   2.5043367e-02	
   2.3387574e+01	  -1.5070779e-01	   3.2719418e-02	   3.3361439e-02	   3.0904602e-02	   2.9463053e-02	   2.5040283e-02	
   2.3431953e+01	  -1.5070024e-01	   3.2718629e-02	   3.3361016e-02	   3.0902777e-02	   2.9460804e-02	   2.5037217e-02	
   2.3476331e+01	  -1.5069272e-01	   3.2717845e-02	   3.3360597e-02	   3.0900962e-02	   2.9458568e-02	   2.5034166e-02	
   2.3520710e+01	  -1.5068523e-01	   3.2717067e-02	   3.3360181e-02	   3.0899155e-02	   2.9456344e-02	   2.5031131e-02	
   2.3565089e+01	  -1.5067777e-01	   3.2716297e-02	   3.3359771e-02	   3.0897358e-02	   2.9454132e-02	   2.5028109e-02	
   2.3609467e+01	  -1.5067034e-01	   3.2715536e-02	   3.3359369e-02	   3.0895569e-02	   2.9451926e-02	   2.5025092e-02	
   2.3653846e+01	  -1.5066292e-01	   3.2714780e-02	   3.3358975e-02	   3.0893784e-02	   2.9449723e-02	   2.5022078e-02	
   2.3698225e+01	  -1.5065549e-01	   3.2714028e-02	   3.3358592e-02	   3.0892000e-02	   2.9447514e-02	   2.5019057e-02	
   2.3742604e+01	  -1.5064806e-01	   3.2713280e-02	   3.3358219e-02	   3.0890218e-02	   2.9445297e-02	   2.5016025e-02	
   2.3786982e+01	  -1.5064062e-01	   3.2712536e-02	   3.3357853e-02	   3.0888437e-02	   2.9443077e-02	   2.5012986e-02	
   2.3831361e+01	  -1.5063318e-01	   3.2711796e-02	   3.3357492e-02	   3.0886659e-02	   2.9440857e-02	   2.5009940e-02	
   2.3875740e+01	  -1.5062575e-01	   3.2711059e-02	   3.3357138e-02	   3.0884884e-02	   2.9438636e-02	   2.5006888e-02	
   2.3920118e+01	  -1.5061832e-01	   3.2710326e-02	   3.3356788e-02	   3.0883112e-02	   2.9436414e-02	   2.5003829e-02	
   2.3964497e+01	  -1.5061090e-01	   3.2709596e-02	   3.3356443e-02	   3.0881344e-02	   2.9434195e-02	   2.5000765e-02	
   2.4008876e+01	  -1.5060348e-01	   3.2708870e-02	   3.3356101e-02	   3.0879580e-02	   2.9431978e-02	   2.4997694e-02	
   2.4053254e+01	  -1.5059606e-01	   3.2708146e-02	   3.3355763e-02	   3.0877818e-02	   2.9429763e-02	   2.4994619e-02	
   2.4097633e+01	  -1.5058865e-01	   3.2707424e-02	   3.3355426e-02	   3.0876059e-02	   2.9427549e-02	   2.4991542e-02	
   2.4142012e+01	  -1.5058124e-01	   3.2706704e-02	   3.3355091e-02	   3.0874302e-02	   2.9425337e-02	   2.4988461e-02	
   2.4186391e+01	  -1.5057384e-01	   3.2705987e-02	   3.3354759e-02	   3.0872549e-02	   2.9423129e-02	   2.4985378e-02	
   2.4230769e+01	  -1.5056647e-01	   3.2705276e-02	   3.3354433e-02	   3.0870805e-02	   2.9420930e-02	   2.4982292e-02	
   2.4275148e+01	  -1.5055912e-01	   3.2704570e-02	   3.3354111e-02	   3.0869068e-02	   2.9418738e-02	   2.4979206e-02	
   2.4319527e+01	  -1.5055178e-01	   3.2703866e-02	   3.3353792e-02	   3.0867337e-02	   2.9416552e-02	   2.4976123e-02	
   2.4363905e+01	  -1.5054446e-01	   3.2703166e-02	   3.3353476e-02	   3.0865611e-02	   2.9414372e-02	   2.4973043e-02	
   2.4408284e+01	  -1.5053716e-01	   3.2702470e-02	   3.3353164e-02	   3.0863892e-02	   2.9412198e-02	   2.4969965e-02	
   2.4452663e+01	  -1.5052989e-01	   3.2701776e-02	   3.3352855e-02	   3.0862179e-02	   2.9410029e-02	   2.4966893e-02	
   2.4497041e+01	  -1.5052264e-01	   3.2701086e-02	   3.3352548e-02	   3.0860473e-02	   2.9407868e-02	   2.4963827e-02	
   2.4541420e+01	  -1.5051541e-01	   3.2700399e-02	   3.3352244e-02	   3.0858774e-02	   2.9405713e-02	   2.4960767e-02	
   2.4585799e+01	  -1.5050819e-01	   3.2699714e-02	   3.3351942e-02	   3.0857078e-02	   2.9403561e-02	   2.4957710e-02	
   2.4630178e+01	  -1.5050099e-01	   3.2699031e-02	   3.3351642e-02	   3.0855386e-02	   2.9401414e-02	   2.4954656e-02	
   2.4674556e+01	  -1.5049381e-01	   3.2698351e-02	   3.3351345e-02	   3.0853700e-02	   2.9399271e-02	   2.4951608e-02	
   2.4718935e+01	  -1.5048668e-01	   3.2697677e-02	   3.3351054e-02	   3.0852028e-02	   2.9397142e-02	   2.4948576e-02	
   2.4763314e+01	  -1.5047958e-01	   3.2697008e-02	   3.3350767e-02	   3.0850364e-02	   2.9395022e-02	   2.4945555e-02	
   2.4807692e+01	  -1.5047252e-01	   3.2696341e-02	   3.3350482e-02	   3.0848707e-02	   2.9392909e-02	   2.4942543e-02	
   2.4852071e+01	  -1.5046547e-01	   3.2695677e-02	   3.3350199e-02	   3.0847057e-02	   2.9390803e-02	   2.4939540e-02	
   2.4896450e+01	  -1.5045846e-01	   3.2695016e-02	   3.3349918e-02	   3.0845414e-02	   2.9388704e-02	   2.4936547e-02	
   2.4940828e+01	  -1.5045147e-01	   3.2694358e-02	   3.3349638e-02	   3.0843778e-02	   2.9386613e-02	   2.4933564e-02	
   2.4985207e+01	  -1.5044451e-01	   3.2693703e-02	   3.3349360e-02	   3.0842150e-02	   2.9384531e-02	   2.4930593e-02	
   2.5029586e+01	  -1.5043758e-01	   3.2693050e-02	   3.3349083e-02	   3.0840528e-02	   2.9382457e-02	   2.4927631e-02	
   2.5073964e+01	  -1.5043066e-01	   3.2692399e-02	   3.3348807e-02	   3.0838911e-02	   2.9380386e-02	   2.4924675e-02	
   2.5118343e+01	  -1.5042376e-01	   3.2691750e-02	   3.3348532e-02	   3.0837297e-02	   2.9378322e-02	   2.4921726e-02	
   2.5162722e+01	  -1.5041688e-01	   3.2691104e-02	   3.3348259e-02	   3.0835690e-02	   2.9376263e-02	   2.4918785e-02	
   2.5207101e+01	  -1.5041004e-01	   3.2690460e-02	   3.3347988e-02	   3.0834088e-02	   2.9374213e-02	   2.4915854e-02	
   2.5251479e+01	  -1.5040321e-01	   3.2689819e-02	   3.3347718e-02	   3.0832494e-02	   2.9372171e-02	   2.4912934e-02	
   2.5295858e+01	  -1.5039642e-01	   3.2689179e-02	   3.3347448e-02	   3.0830905e-02	   2.9370136e-02	   2.4910027e-02	
   2.5340237e+01	  -1.5038965e-01	   3.2688541e-02	   3.3347177e-02	   3.0829324e-02	   2.9368110e-02	   2.4907138e-02	
   2.5384615e+01	  -1.5038292e-01	   3.2687900e-02	   3.3346899e-02	   3.0827751e-02	   2.9366098e-02	   2.4904273e-02	
   2.5428994e+01	  -1.5037622e-01	   3.2687258e-02	   3.3346613e-02	   3.0826189e-02	   2.9364103e-02	   2.4901437e-02	
   2.5473373e+01	  -1.5036958e-01	   3.2686618e-02	   3.3346320e-02	   3.0824639e-02	   2.9362130e-02	   2.4898632e-02	
   2.5517751e+01	  -1.5036301e-01	   3.2685982e-02	   3.3346024e-02	   3.0823106e-02	   2.9360183e-02	   2.4895863e-02	
   2.5562130e+01	  -1.5035650e-01	   3.2685353e-02	   3.3345725e-02	   3.0821588e-02	   2.9358264e-02	   2.4893132e-02	
   2.5606509e+01	  -1.5035007e-01	   3.2684729e-02	   3.3345425e-02	   3.0820087e-02	   2.9356371e-02	   2.4890438e-02	
   2.5650888e+01	  -1.5034369e-01	   3.2684107e-02	   3.3345123e-02	   3.0818600e-02	   2.9354503e-02	   2.4887782e-02	
   2.5695266e+01	  -1.5033739e-01	   3.2683489e-02	   3.3344820e-02	   3.0817126e-02	   2.9352658e-02	   2.4885164e-02	
   2.5739645e+01	  -1.5033114e-01	   3.2682876e-02	   3.3344518e-02	   3.0815666e-02	   2.9350832e-02	   2.4882583e-02	
   2.5784024e+01	  -1.5032495e-01	   3.2682266e-02	   3.3344217e-02	   3.0814219e-02	   2.9349026e-02	   2.4880038e-02	
   2.5828402e+01	  -1.5031882e-01	   3.2681660e-02	   3.3343918e-02	   3.0812783e-02	   2.9347237e-02	   2.4877530e-02	
   2.5872781e+01	  -1.5031273e-01	   3.2681056e-02	   3.3343618e-02	   3.0811359e-02	   2.9345463e-02	   2.4875056e-02	
   2.5917160e+01	  -1.5030669e-01	   3.2680456e-02	   3.3343318e-02	   3.0809946e-02	   2.9343703e-02	   2.4872616e-02	
   2.5961538e+01	  -1.5030070e-01	   3.2679861e-02	   3.3343021e-02	   3.0808543e-02	   2.9341958e-02	   2.4870207e-02	
   2.6005917e+01	  -1.5029477e-01	   3.2679271e-02	   3.3342726e-02	   3.0807152e-02	   2.9340227e-02	   2.4867829e-02	
   2.6050296e+01	  -1.5028887e-01	   3.2678686e-02	   3.3342432e-02	   3.0805771e-02	   2.9338510e-02	   2.4865479e-02	
   2.6094675e+01	  -1.5028302e-01	   3.2678103e-02	   3.3342138e-02	   3.0804399e-02	   2.9336806e-02	   2.4863157e-02	
   2.6139053e+01	  -1.5027720e-01	   3.2677525e-02	   3.3341843e-02	   3.0803037e-02	   2.9335116e-02	   2.4860861e-02	
   2.6183432e+01	  -1.5027142e-01	   3.2676951e-02	   3.3341549e-02	   3.0801684e-02	   2.9333439e-02	   2.4858587e-02	
   2.6227811e+01	  -1.5026568e-01	   3.2676381e-02	   3.3341256e-02	   3.0800340e-02	   2.9331775e-02	   2.4856336e-02	
   2.6272189e+01	  -1.5025997e-01	   3.2675816e-02	   3.3340962e-02	   3.0799005e-02	   2.9330125e-02	   2.4854106e-02	
   2.6316568e+01	  -1.5025428e-01	   3.2675253e-02	   3.3340666e-02	   3.0797678e-02	   2.9328487e-02	   2.4851896e-02	
   2.6360947e+01	  -1.5024862e-01	   3.2674693e-02	   3.3340369e-02	   3.0796358e-02	   2.9326861e-02	   2.4849704e-02	
   2.6405325e+01	  -1.5024299e-01	   3.2674137e-02	   3.3340071e-02	   3.0795045e-02	   2.9325248e-02	   2.4847528e-02	
   2.6449704e+01	  -1.5023739e-01	   3.2673585e-02	   3.3339775e-02	   3.0793740e-02	   2.9323646e-02	   2.4845370e-02	
   2.6494083e+01	  -1.5023181e-01	   3.2673037e-02	   3.3339479e-02	   3.0792442e-02	   2.9322056e-02	   2.4843227e-02	
   2.6538462e+01	  -1.5022625e-01	   3.2672492e-02	   3.3339181e-02	   3.0791150e-02	   2.9320478e-02	   2.4841099e-02	
   2.6582840e+01	  -1.5022072e-01	   3.2671949e-02	   3.3338884e-02	   3.0789865e-02	   2.9318910e-02	   2.4838986e-02	
   2.6627219e+01	  -1.5021521e-01	   3.2671411e-02	   3.3338589e-02	   3.0788587e-02	   2.9317353e-02	   2.4836887e-02	
   2.6671598e+01	  -1.5020972e-01	   3.2670878e-02	   3.3338296e-02	   3.0787315e-02	   2.9315806e-02	   2.4834802e-02	
   2.6715976e+01	  -1.5020427e-01	   3.2670349e-02	   3.3338007e-02	   3.0786051e-02	   2.9314269e-02	   2.4832732e-02	
   2.6760355e+01	  -1.5019883e-01	   3.2669823e-02	   3.3337718e-02	   3.0784794e-02	   2.9312742e-02	   2.4830675e-02	
   2.6804734e+01	  -1.5019341e-01	   3.2669300e-02	   3.3337430e-02	   3.0783543e-02	   2.9311224e-02	   2.4828631e-02	
   2.6849112e+01	  -1.5018802e-01	   3.2668781e-02	   3.3337147e-02	   3.0782299e-02	   2.9309714e-02	   2.4826601e-02	
   2.6893491e+01	  -1.5018266e-01	   3.2668267e-02	   3.3336869e-02	   3.0781064e-02	   2.9308212e-02	   2.4824586e-02	
   2.6937870e+01	  -1.5017733e-01	   3.2667759e-02	   3.3336595e-02	   3.0779836e-02	   2.9306720e-02	   2.4822584e-02	
   2.6982249e+01	  -1.5017201e-01	   3.2667253e-02	   3.3336324e-02	   3.0778616e-02	   2.9305235e-02	   2.4820595e-02	
   2.7026627e+01	  -1.5016673e-01	   3.2666751e-02	   3.3336055e-02	   3.0777404e-02	   2.9303759e-02	   2.4818620e-02	
   2.7071006e+01	  -1.5016147e-01	   3.2666254e-02	   3.3335792e-02	   3.0776200e-02	   2.9302291e-02	   2.4816659e-02	
   2.7115385e+01	  -1.5015624e-01	   3.2665762e-02	   3.3335532e-02	   3.0775005e-02	   2.9300832e-02	   2.4814711e-02	
   2.7159763e+01	  -1.5015103e-01	   3.2665275e-02	   3.3335277e-02	   3.0773818e-02	   2.9299383e-02	   2.4812777e-02	
   2.7204142e+01	  -1.5014585e-01	   3.2664790e-02	   3.3335021e-02	   3.0772639e-02	   2.9297942e-02	   2.4810856e-02	
   2.7248521e+01	  -1.5014069e-01	   3.2664309e-02	   3.3334767e-02	   3.0771467e-02	   2.9296510e-02	   2.4808947e-02	
   2.7292899e+01	  -1.5013555e-01	   3.2663832e-02	   3.3334515e-02	   3.0770303e-02	   2.9295087e-02	   2.4807051e-02	
   2.7337278e+01	  -1.5013044e-01	   3.2663360e-02	   3.3334266e-02	   3.0769147e-02	   2.9293673e-02	   2.4805168e-02	
   2.7381657e+01	  -1.5012536e-01	   3.2662893e-02	   3.3334019e-02	   3.0767999e-02	   2.9292269e-02	   2.4803298e-02	
   2.7426036e+01	  -1.5012031e-01	   3.2662430e-02	   3.3333776e-02	   3.0766858e-02	   2.9290874e-02	   2.4801441e-02	
   2.7470414e+01	  -1.5011528e-01	   3.2661972e-02	   3.3333535e-02	   3.0765726e-02	   2.9289490e-02	   2.4799596e-02	
   2.7514793e+01	  -1.5011027e-01	   3.2661518e-02	   3.3333296e-02	   3.0764602e-02	   2.9288115e-02	   2.4797763e-02	
   2.7559172e+01	  -1.5010529e-01	   3.2661068e-02	   3.3333060e-02	   3.0763484e-02	   2.9286749e-02	   2.4795943e-02	
   2.7603550e+01	  -1.5010034e-01	   3.2660622e-02	   3.3332825e-02	   3.0762375e-02	   2.9285393e-02	   2.4794135e-02	
   2.7647929e+01	  -1.5009540e-01	   3.2660179e-02	   3.3332592e-02	   3.0761273e-02	   2.9284045e-02	   2.4792338e-02	
   2.7692308e+01	  -1.5009049e-01	   3.2659741e-02	   3.3332361e-02	   3.0760178e-02	   2.9282706e-02	   2.4790554e-02	
   2.7736686e+01	  -1.5008561e-01	   3.2659306e-02	   3.3332131e-02	   3.0759089e-02	   2.9281375e-02	   2.4788781e-02	
   2.7781065e+01	  -1.5008074e-01	   3.2658874e-02	   3.3331903e-02	   3.0758008e-02	   2.9280052e-02	   2.4787020e-02	
   2.7825444e+01	  -1.5007589e-01	   3.2658447e-02	   3.3331677e-02	   3.0756934e-02	   2.9278737e-02	   2.4785271e-02	
   2.7869822e+01	  -1.5007107e-01	   3.2658022e-02	   3.3331454e-02	   3.0755867e-02	   2.9277429e-02	   2.4783533e-02	
   2.7914201e+01	  -1.5006627e-01	   3.2657602e-02	   3.3331233e-02	   3.0754807e-02	   2.9276129e-02	   2.4781806e-02	
   2.7958580e+01	  -1.5006149e-01	   3.2657185e-02	   3.3331015e-02	   3.0753754e-02	   2.9274837e-02	   2.4780090e-02	
   2.8002959e+01	  -1.5005674e-01	   3.2656771e-02	   3.3330799e-02	   3.0752707e-02	   2.9273553e-02	   2.4778385e-02	
   2.8047337e+01	  -1.5005200e-01	   3.2656361e-02	   3.3330586e-02	   3.0751668e-02	   2.9272277e-02	   2.4776691e-02	
   2.8091716e+01	  -1.5004729e-01	   3.2655954e-02	   3.3330376e-02	   3.0750635e-02	   2.9271009e-02	   2.4775008e-02	
   2.8136095e+01	  -1.5004260e-01	   3.2655550e-02	   3.3330168e-02	   3.0749608e-02	   2.9269749e-02	   2.4773335e-02	
   2.8180473e+01	  -1.5003793e-01	   3.2655150e-02	   3.3329963e-02	   3.0748588e-02	   2.9268497e-02	   2.4771673e-02	
   2.8224852e+01	  -1.5003328e-01	   3.2654753e-02	   3.3329761e-02	   3.0747575e-02	   2.9267253e-02	   2.4770022e-02	
   2.8269231e+01	  -1.5002866e-01	   3.2654360e-02	   3.3329562e-02	   3.0746568e-02	   2.9266017e-02	   2.4768381e-02	
   2.8313609e+01	  -1.5002406e-01	   3.2653971e-02	   3.3329366e-02	   3.0745568e-02	   2.9264790e-02	   2.4766750e-02	
   2.8357988e+01	  -1.5001948e-01	   3.2653585e-02	   3.3329171e-02	   3.0744575e-02	   2.9263571e-02	   2.4765130e-02	
   2.8402367e+01	  -1.5001493e-01	   3.2653202e-02	   3.3328979e-02	   3.0743588e-02	   2.9262360e-02	   2.4763520e-02	
   2.8446746e+01	  -1.5001039e-01	   3.2652823e-02	   3.3328789e-02	   3.0742607e-02	   2.9261156e-02	   2.4761921e-02	
   2.8491124e+01	  -1.5000588e-01	   3.2652448e-02	   3.3328601e-02	   3.0741633e-02	   2.9259961e-02	   2.4760331e-02	
   2.8535503e+01	  -1.5000138e-01	   3.2652076e-02	   3.3328414e-02	   3.0740666e-02	   2.9258773e-02	   2.4758752e-02	
   2.8579882e+01	  -1.4999691e-01	   3.2651707e-02	   3.3328229e-02	   3.0739704e-02	   2.9257592e-02	   2.4757183e-02	
   2.8624260e+01	  -1.4999246e-01	   3.2651341e-02	   3.3328046e-02	   3.0738750e-02	   2.9256419e-02	   2.4755624e-02	
   2.8668639e+01	  -1.4998803e-01	   3.2650979e-02	   3.3327864e-02	   3.0737801e-02	   2.9255253e-02	   2.4754075e-02	
   2.8713018e+01	  -1.4998362e-01	   3.2650619e-02	   3.3327684e-02	   3.0736859e-02	   2.9254094e-02	   2.4752536e-02	
   2.8757396e+01	  -1.4997923e-01	   3.2650263e-02	   3.3327505e-02	   3.0735923e-02	   2.9252943e-02	   2.4751006e-02	
   2.8801775e+01	  -1.4997486e-01	   3.2649910e-02	   3.3327328e-02	   3.0734993e-02	   2.9251798e-02	   2.4749487e-02	
   2.8846154e+01	  -1.4997051e-01	   3.2649560e-02	   3.3327153e-02	   3.0734070e-02	   2.9250660e-02	   2.4747977e-02	
   2.8890533e+01	  -1.4996617e-01	   3.2649213e-02	   3.3326980e-02	   3.0733152e-02	   2.9249530e-02	   2.4746476e-02	
   2.8934911e+01	  -1.4996186e-01	   3.2648868e-02	   3.3326808e-02	   3.0732240e-02	   2.9248406e-02	   2.4744986e-02	
   2.8979290e+01	  -1.4995757e-01	   3.2648527e-02	   3.3326639e-02	   3.0731335e-02	   2.9247289e-02	   2.4743504e-02	
   2.9023669e+01	  -1.4995330e-01	   3.2648189e-02	   3.3326472e-02	   3.0730435e-02	   2.9246180e-02	   2.4742032e-02	
   2.9068047e+01	  -1.4994905e-01	   3.2647853e-02	   3.3326307e-02	   3.0729540e-02	   2.9245077e-02	   2.4740570e-02	
   2.9112426e+01	  -1.4994482e-01	   3.2647521e-02	   3.3326143e-02	   3.0728652e-02	   2.9243981e-02	   2.4739116e-02	
   2.9156805e+01	  -1.4994061e-01	   3.2647191e-02	   3.3325982e-02	   3.0727769e-02	   2.9242893e-02	   2.4737672e-02	
   2.9201183e+01	  -1.4993642e-01	   3.2646864e-02	   3.3325822e-02	   3.0726892e-02	   2.9241811e-02	   2.4736237e-02	
   2.9245562e+01	  -1.4993225e-01	   3.2646540e-02	   3.3325665e-02	   3.0726020e-02	   2.9240736e-02	   2.4734811e-02	
   2.9289941e+01	  -1.4992810e-01	   3.2646219e-02	   3.3325510e-02	   3.0725155e-02	   2.9239668e-02	   2.4733394e-02	
   2.9334320e+01	  -1.4992397e-01	   3.2645901e-02	   3.3325356e-02	   3.0724294e-02	   2.9238607e-02	   2.4731986e-02	
   2.9378698e+01	  -1.4991986e-01	   3.2645585e-02	   3.3325205e-02	   3.0723440e-02	   2.9237552e-02	   2.4730587e-02	
   2.9423077e+01	  -1.4991577e-01	   3.2645272e-02	   3.3325055e-02	   3.0722591e-02	   2.9236505e-02	   2.4729197e-02	
   2.9467456e+01	  -1.4991169e-01	   3.2644962e-02	   3.3324907e-02	   3.0721747e-02	   2.9235464e-02	   2.4727816e-02	
   2.9511834e+01	  -1.4990764e-01	   3.2644655e-02	   3.3324760e-02	   3.0720909e-02	   2.9234430e-02	   2.4726444e-02	
   2.9556213e+01	  -1.4990361e-01	   3.2644351e-02	   3.3324615e-02	   3.0720077e-02	   2.9233402e-02	   2.4725080e-02	
   2.9600592e+01	  -1.4989960e-01	   3.2644049e-02	   3.3324471e-02	   3.0719250e-02	   2.9232380e-02	   2.4723725e-02	
   2.9644970e+01	  -1.4989560e-01	   3.2643750e-02	   3.3324329e-02	   3.0718429e-02	   2.9231366e-02	   2.4722379e-02	
   2.9689349e+01	  -1.4989162e-01	   3.2643453e-02	   3.3324188e-02	   3.0717613e-02	   2.9230357e-02	   2.4721041e-02	
   2.9733728e+01	  -1.4988767e-01	   3.2643159e-02	   3.3324048e-02	   3.0716802e-02	   2.9229355e-02	   2.4719712e-02	
   2.9778107e+01	  -1.4988373e-01	   3.2642868e-02	   3.3323910e-02	   3.0715997e-02	   2.9228359e-02	   2.4718391e-02	
   2.9822485e+01	  -1.4987981e-01	   3.2642579e-02	   3.3323772e-02	   3.0715197e-02	   2.9227370e-02	   2.4717079e-02	
   2.9866864e+01	  -1.4987591e-01	   3.2642293e-02	   3.3323637e-02	   3.0714402e-02	   2.9226386e-02	   2.4715775e-02	
   2.9911243e+01	  -1.4987203e-01	   3.2642009e-02	   3.3323502e-02	   3.0713613e-02	   2.9225409e-02	   2.4714480e-02	
   2.9955621e+01	  -1.4986817e-01	   3.2641728e-02	   3.3323370e-02	   3.0712829e-02	   2.9224438e-02	   2.4713193e-02	
   3.0000000e+01	  -1.4986432e-01	   3.2641449e-02	   3.3323238e-02	   3.0712049e-02	   2.9223473e-02	   2.4711914e-02	
   3.0044379e+01	  -1.4986050e-01	   3.2641172e-02	   3.3323109e-02	   3.0711275e-02	   2.9222514e-02	   2.4710644e-02	
   3.0088757e+01	  -1.4985669e-01	   3.2640898e-02	   3.3322980e-02	   3.0710506e-02	   2.9221561e-02	   2.4709381e-02	
   3.0133136e+01	  -1.4985290e-01	   3.2640627e-02	   3.3322853e-02	   3.0709742e-02	   2.9220615e-02	   2.4708127e-02	
   3.0177515e+01	  -1.4984913e-01	   3.2640357e-02	   3.3322728e-02	   3.0708982e-02	   2.9219674e-02	   2.4706881e-02	
   3.0221893e+01	  -1.4984538e-01	   3.2640090e-02	   3.3322604e-02	   3.0708228e-02	   2.9218739e-02	   2.4705643e-02	
   3.0266272e+01	  -1.4984165e-01	   3.2639825e-02	   3.3322481e-02	   3.0707478e-02	   2.9217811e-02	   2.4704413e-02	
   3.0310651e+01	  -1.4983793e-01	   3.2639562e-02	   3.3322360e-02	   3.0706734e-02	   2.9216888e-02	   2.4703191e-02	
   3.0355030e+01	  -1.4983424e-01	   3.2639302e-02	   3.3322240e-02	   3.0705994e-02	   2.9215971e-02	   2.4701976e-02	
   3.0399408e+01	  -1.4983056e-01	   3.2639044e-02	   3.3322121e-02	   3.0705259e-02	   2.9215060e-02	   2.4700770e-02	
   3.0443787e+01	  -1.4982690e-01	   3.2638787e-02	   3.3322003e-02	   3.0704529e-02	   2.9214154e-02	   2.4699571e-02	
   3.0488166e+01	  -1.4982326e-01	   3.2638533e-02	   3.3321886e-02	   3.0703803e-02	   2.9213255e-02	   2.4698380e-02	
   3.0532544e+01	  -1.4981963e-01	   3.2638281e-02	   3.3321771e-02	   3.0703082e-02	   2.9212361e-02	   2.4697196e-02	
   3.0576923e+01	  -1.4981603e-01	   3.2638032e-02	   3.3321657e-02	   3.0702366e-02	   2.9211472e-02	   2.4696021e-02	
   3.0621302e+01	  -1.4981244e-01	   3.2637784e-02	   3.3321544e-02	   3.0701654e-02	   2.9210590e-02	   2.4694853e-02	
   3.0665680e+01	  -1.4980887e-01	   3.2637539e-02	   3.3321432e-02	   3.0700947e-02	   2.9209712e-02	   2.4693692e-02	
   3.0710059e+01	  -1.4980532e-01	   3.2637296e-02	   3.3321322e-02	   3.0700245e-02	   2.9208841e-02	   2.4692539e-02	
   3.0754438e+01	  -1.4980178e-01	   3.2637054e-02	   3.3321212e-02	   3.0699547e-02	   2.9207975e-02	   2.4691394e-02	
   3.0798817e+01	  -1.4979827e-01	   3.2636815e-02	   3.3321104e-02	   3.0698854e-02	   2.9207115e-02	   2.4690256e-02	
   3.0843195e+01	  -1.4979477e-01	   3.2636578e-02	   3.3320997e-02	   3.0698165e-02	   2.9206259e-02	   2.4689125e-02	
   3.0887574e+01	  -1.4979130e-01	   3.2636345e-02	   3.3320891e-02	   3.0697484e-02	   2.9205414e-02	   2.4688008e-02	
   3.0931953e+01	  -1.4978785e-01	   3.2636112e-02	   3.3320786e-02	   3.0696807e-02	   2.9204572e-02	   2.4686896e-02	
   3.0976331e+01	  -1.4978441e-01	   3.2635882e-02	   3.3320682e-02	   3.0696132e-02	   2.9203734e-02	   2.4685789e-02	
   3.1020710e+01	  -1.4978098e-01	   3.2635652e-02	   3.3320579e-02	   3.0695461e-02	   2.9202900e-02	   2.4684687e-02	
   3.1065089e+01	  -1.4977756e-01	   3.2635424e-02	   3.3320476e-02	   3.0694793e-02	   2.9202070e-02	   2.4683590e-02	
   3.1109467e+01	  -1.4977416e-01	   3.2635198e-02	   3.3320374e-02	   3.0694128e-02	   2.9201244e-02	   2.4682500e-02	
   3.1153846e+01	  -1.4977078e-01	   3.2634974e-02	   3.3320273e-02	   3.0693469e-02	   2.9200424e-02	   2.4681417e-02	
   3.1198225e+01	  -1.4976742e-01	   3.2634752e-02	   3.3320173e-02	   3.0692816e-02	   2.9199613e-02	   2.4680346e-02	
   3.1242604e+01	  -1.4976408e-01	   3.2634532e-02	   3.3320074e-02	   3.0692166e-02	   2.9198805e-02	   2.4679280e-02	
   3.1286982e+01	  -1.4976075e-01	   3.2634314e-02	   3.3319975e-02	   3.0691521e-02	   2.9198003e-02	   2.4678222e-02	
   3.1331361e+01	  -1.4975745e-01	   3.2634098e-02	   3.3319878e-02	   3.0690880e-02	   2.9197206e-02	   2.4677171e-02	
   3.1375740e+01	  -1.4975416e-01	   3.2633883e-02	   3.3319781e-02	   3.0690243e-02	   2.9196414e-02	   2.4676126e-02	
   3.1420118e+01	  -1.4975089e-01	   3.2633670e-02	   3.3319686e-02	   3.0689610e-02	   2.9195627e-02	   2.4675088e-02	
   3.1464497e+01	  -1.4974763e-01	   3.2633459e-02	   3.3319591e-02	   3.0688981e-02	   2.9194845e-02	   2.4674058e-02	
   3.1508876e+01	  -1.4974439e-01	   3.2633249e-02	   3.3319497e-02	   3.0688356e-02	   2.9194068e-02	   2.4673034e-02	
   3.1553254e+01	  -1.4974117e-01	   3.2633042e-02	   3.3319404e-02	   3.0687735e-02	   2.9193295e-02	   2.4672016e-02	
   3.1597633e+01	  -1.4973797e-01	   3.2632835e-02	   3.3319312e-02	   3.0687119e-02	   2.9192528e-02	   2.4671006e-02	
   3.1642012e+01	  -1.4973478e-01	   3.2632631e-02	   3.3319221e-02	   3.0686506e-02	   2.9191765e-02	   2.4670002e-02	
   3.1686391e+01	  -1.4973161e-01	   3.2632428e-02	   3.3319131e-02	   3.0685898e-02	   2.9191010e-02	   2.4669008e-02	
   3.1730769e+01	  -1.4972847e-01	   3.2632228e-02	   3.3319042e-02	   3.0685295e-02	   2.9190260e-02	   2.4668021e-02	
   3.1775148e+01	  -1.4972534e-01	   3.2632029e-02	   3.3318954e-02	   3.0684695e-02	   2.9189513e-02	   2.4667039e-02	
   3.1819527e+01	  -1.4972222e-01	   3.2631831e-02	   3.3318866e-02	   3.0684098e-02	   2.9188769e-02	   2.4666061e-02	
   3.1863905e+01	  -1.4971911e-01	   3.2631634e-02	   3.3318778e-02	   3.0683503e-02	   2.9188029e-02	   2.4665088e-02	
   3.1908284e+01	  -1.4971602e-01	   3.2631438e-02	   3.3318692e-02	   3.0682911e-02	   2.9187293e-02	   2.4664121e-02	
   3.1952663e+01	  -1.4971294e-01	   3.2631244e-02	   3.3318605e-02	   3.0682323e-02	   2.9186561e-02	   2.4663159e-02	
   3.1997041e+01	  -1.4970988e-01	   3.2631052e-02	   3.3318520e-02	   3.0681741e-02	   2.9185837e-02	   2.4662208e-02	
   3.2041420e+01	  -1.4970685e-01	   3.2630861e-02	   3.3318435e-02	   3.0681163e-02	   2.9185117e-02	   2.4661264e-02	
   3.2085799e+01	  -1.4970383e-01	   3.2630672e-02	   3.3318350e-02	   3.0680588e-02	   2.9184402e-02	   2.4660325e-02	
   3.2130178e+01	  -1.4970082e-01	   3.2630484e-02	   3.3318266e-02	   3.0680017e-02	   2.9183690e-02	   2.4659392e-02	
   3.2174556e+01	  -1.4969783e-01	   3.2630298e-02	   3.3318182e-02	   3.0679449e-02	   2.9182984e-02	   2.4658466e-02	
   3.2218935e+01	  -1.4969486e-01	   3.2630113e-02	   3.3318099e-02	   3.0678886e-02	   2.9182282e-02	   2.4657545e-02	
   3.2263314e+01	  -1.4969190e-01	   3.2629930e-02	   3.3318017e-02	   3.0678325e-02	   2.9181584e-02	   2.4656631e-02	
   3.2307692e+01	  -1.4968896e-01	   3.2629747e-02	   3.3317935e-02	   3.0677768e-02	   2.9180891e-02	   2.4655723e-02	
   3.2352071e+01	  -1.4968603e-01	   3.2629567e-02	   3.3317853e-02	   3.0677215e-02	   2.9180202e-02	   2.4654821e-02	
   3.2396450e+01	  -1.4968312e-01	   3.2629387e-02	   3.3317772e-02	   3.0676665e-02	   2.9179517e-02	   2.4653926e-02	
   3.2440828e+01	  -1.4968023e-01	   3.2629209e-02	   3.3317692e-02	   3.0676119e-02	   2.9178837e-02	   2.4653036e-02	
   3.2485207e+01	  -1.4967735e-01	   3.2629032e-02	   3.3317612e-02	   3.0675576e-02	   2.9178160e-02	   2.4652152e-02	
   3.2529586e+01	  -1.4967449e-01	   3.2628856e-02	   3.3317532e-02	   3.0675036e-02	   2.9177488e-02	   2.4651274e-02	
   3.2573964e+01	  -1.4967165e-01	   3.2628682e-02	   3.3317454e-02	   3.0674500e-02	   2.9176821e-02	   2.4650402e-02	
   3.2618343e+01	  -1.4966882e-01	   3.2628509e-02	   3.3317376e-02	   3.0673967e-02	   2.9176157e-02	   2.4649536e-02	
   3.2662722e+01	  -1.4966600e-01	   3.2628337e-02	   3.3317298e-02	   3.0673438e-02	   2.9175498e-02	   2.4648675e-02	
   3.2707101e+01	  -1.4966321e-01	   3.2628166e-02	   3.3317221e-02	   3.0672911e-02	   2.9174843e-02	   2.4647821e-02	
   3.2751479e+01	  -1.4966042e-01	   3.2627997e-02	   3.3317145e-02	   3.0672388e-02	   2.9174192e-02	   2.4646972e-02	
   3.2795858e+01	  -1.4965766e-01	   3.2627828e-02	   3.3317068e-02	   3.0671869e-02	   2.9173544e-02	   2.4646129e-02	
   3.2840237e+01	  -1.4965491e-01	   3.2627661e-02	   3.3316992e-02	   3.0671352e-02	   2.9172902e-02	   2.4645292e-02	
   3.2884615e+01	  -1.4965217e-01	   3.2627495e-02	   3.3316917e-02	   3.0670839e-02	   2.9172263e-02	   2.4644460e-02	
   3.2928994e+01	  -1.4964945e-01	   3.2627330e-02	   3.3316842e-02	   3.0670329e-02	   2.9171628e-02	   2.4643634e-02	
   3.2973373e+01	  -1.4964674e-01	   3.2627166e-02	   3.3316767e-02	   3.0669822e-02	   2.9170996e-02	   2.4642813e-02	
   3.3017751e+01	  -1.4964406e-01	   3.2627003e-02	   3.3316692e-02	   3.0669318e-02	   2.9170369e-02	   2.4641998e-02	
   3.3062130e+01	  -1.4964138e-01	   3.2626842e-02	   3.3316617e-02	   3.0668818e-02	   2.9169746e-02	   2.4641189e-02	
   3.3106509e+01	  -1.4963872e-01	   3.2626681e-02	   3.3316543e-02	   3.0668320e-02	   2.9169127e-02	   2.4640385e-02	
   3.3150888e+01	  -1.4963608e-01	   3.2626522e-02	   3.3316470e-02	   3.0667826e-02	   2.9168511e-02	   2.4639587e-02	
   3.3195266e+01	  -1.4963345e-01	   3.2626364e-02	   3.3316396e-02	   3.0667335e-02	   2.9167900e-02	   2.4638794e-02	
   3.3239645e+01	  -1.4963083e-01	   3.2626206e-02	   3.3316323e-02	   3.0666846e-02	   2.9167292e-02	   2.4638006e-02	
   3.3284024e+01	  -1.4962824e-01	   3.2626050e-02	   3.3316250e-02	   3.0666361e-02	   2.9166688e-02	   2.4637224e-02	
   3.3328402e+01	  -1.4962565e-01	   3.2625895e-02	   3.3316177e-02	   3.0665879e-02	   2.9166088e-02	   2.4636447e-02	
   3.3372781e+01	  -1.4962308e-01	   3.2625740e-02	   3.3316105e-02	   3.0665400e-02	   2.9165492e-02	   2.4635675e-02	
   3.3417160e+01	  -1.4962053e-01	   3.2625587e-02	   3.3316033e-02	   3.0664923e-02	   2.9164899e-02	   2.4634909e-02	
   3.3461538e+01	  -1.4961799e-01	   3.2625435e-02	   3.3315961e-02	   3.0664450e-02	   2.9164310e-02	   2.4634147e-02	
   3.3505917e+01	  -1.4961546e-01	   3.2625283e-02	   3.3315889e-02	   3.0663979e-02	   2.9163724e-02	   2.4633391e-02	
   3.3550296e+01	  -1.4961295e-01	   3.2625133e-02	   3.3315817e-02	   3.0663512e-02	   2.9163142e-02	   2.4632641e-02	
   3.3594675e+01	  -1.4961046e-01	   3.2624983e-02	   3.3315746e-02	   3.0663047e-02	   2.9162564e-02	   2.4631895e-02	
   3.3639053e+01	  -1.4960798e-01	   3.2624835e-02	   3.3315675e-02	   3.0662585e-02	   2.9161989e-02	   2.4631154e-02	
   3.3683432e+01	  -1.4960551e-01	   3.2624687e-02	   3.3315605e-02	   3.0662126e-02	   2.9161418e-02	   2.4630419e-02	
   3.3727811e+01	  -1.4960306e-01	   3.2624540e-02	   3.3315534e-02	   3.0661669e-02	   2.9160851e-02	   2.4629688e-02	
   3.3772189e+01	  -1.4960063e-01	   3.2624394e-02	   3.3315464e-02	   3.0661216e-02	   2.9160286e-02	   2.4628963e-02	
   3.3816568e+01	  -1.4959820e-01	   3.2624249e-02	   3.3315393e-02	   3.0660765e-02	   2.9159726e-02	   2.4628242e-02	
   3.3860947e+01	  -1.4959580e-01	   3.2624104e-02	   3.3315323e-02	   3.0660317e-02	   2.9159169e-02	   2.4627527e-02	
   3.3905325e+01	  -1.4959340e-01	   3.2623961e-02	   3.3315253e-02	   3.0659871e-02	   2.9158615e-02	   2.4626816e-02	
   3.3949704e+01	  -1.4959102e-01	   3.2623818e-02	   3.3315184e-02	   3.0659428e-02	   2.9158065e-02	   2.4626110e-02	
   3.3994083e+01	  -1.4958866e-01	   3.2623676e-02	   3.3315114e-02	   3.0658988e-02	   2.9157518e-02	   2.4625409e-02	
   3.4038462e+01	  -1.4958631e-01	   3.2623535e-02	   3.3315045e-02	   3.0658551e-02	   2.9156974e-02	   2.4624713e-02	
   3.4082840e+01	  -1.4958397e-01	   3.2623395e-02	   3.3314975e-02	   3.0658116e-02	   2.9156434e-02	   2.4624022e-02	
   3.4127219e+01	  -1.4958165e-01	   3.2623255e-02	   3.3314906e-02	   3.0657684e-02	   2.9155897e-02	   2.4623335e-02	
   3.4171598e+01	  -1.4957934e-01	   3.2623117e-02	   3.3314836e-02	   3.0657254e-02	   2.9155364e-02	   2.4622654e-02	
   3.4215976e+01	  -1.4957705e-01	   3.2622979e-02	   3.3314767e-02	   3.0656827e-02	   2.9154833e-02	   2.4621976e-02	
   3.4260355e+01	  -1.4957477e-01	   3.2622841e-02	   3.3314698e-02	   3.0656403e-02	   2.9154306e-02	   2.4621304e-02	
   3.4304734e+01	  -1.4957250e-01	   3.2622705e-02	   3.3314629e-02	   3.0655981e-02	   2.9153783e-02	   2.4620636e-02	
   3.4349112e+01	  -1.4957025e-01	   3.2622569e-02	   3.3314559e-02	   3.0655562e-02	   2.9153262e-02	   2.4619973e-02	
   3.4393491e+01	  -1.4956801e-01	   3.2622434e-02	   3.3314491e-02	   3.0655145e-02	   2.9152745e-02	   2.4619315e-02	
   3.4437870e+01	  -1.4956578e-01	   3.2622300e-02	   3.3314422e-02	   3.0654730e-02	   2.9152230e-02	   2.4618661e-02	
   3.4482249e+01	  -1.4956357e-01	   3.2622166e-02	   3.3314353e-02	   3.0654318e-02	   2.9151719e-02	   2.4618011e-02	
   3.4526627e+01	  -1.4956137e-01	   3.2622033e-02	   3.3314284e-02	   3.0653909e-02	   2.9151211e-02	   2.4617366e-02	
   3.4571006e+01	  -1.4955919e-01	   3.2621901e-02	   3.3314215e-02	   3.0653502e-02	   2.9150706e-02	   2.4616726e-02	
   3.4615385e+01	  -1.4955702e-01	   3.2621769e-02	   3.3314146e-02	   3.0653097e-02	   2.9150205e-02	   2.4616090e-02	
   3.4659763e+01	  -1.4955486e-01	   3.2621638e-02	   3.3314077e-02	   3.0652695e-02	   2.9149706e-02	   2.4615458e-02	
   3.4704142e+01	  -1.4955272e-01	   3.2621507e-02	   3.3314008e-02	   3.0652295e-02	   2.9149210e-02	   2.4614831e-02	
   3.4748521e+01	  -1.4955059e-01	   3.2621378e-02	   3.3313939e-02	   3.0651897e-02	   2.9148717e-02	   2.4614208e-02	
   3.4792899e+01	  -1.4954847e-01	   3.2621249e-02	   3.3313871e-02	   3.0651502e-02	   2.9148228e-02	   2.4613589e-02	
   3.4837278e+01	  -1.4954637e-01	   3.2621120e-02	   3.3313802e-02	   3.0651109e-02	   2.9147741e-02	   2.4612975e-02	
   3.4881657e+01	  -1.4954428e-01	   3.2620992e-02	   3.3313733e-02	   3.0650718e-02	   2.9147257e-02	   2.4612365e-02	
   3.4926036e+01	  -1.4954220e-01	   3.2620864e-02	   3.3313664e-02	   3.0650330e-02	   2.9146776e-02	   2.4611760e-02	
   3.4970414e+01	  -1.4954013e-01	   3.2620737e-02	   3.3313594e-02	   3.0649944e-02	   2.9146298e-02	   2.4611158e-02	
   3.5014793e+01	  -1.4953808e-01	   3.2620611e-02	   3.3313525e-02	   3.0649560e-02	   2.9145823e-02	   2.4610561e-02	
   3.5059172e+01	  -1.4953604e-01	   3.2620485e-02	   3.3313456e-02	   3.0649178e-02	   2.9145351e-02	   2.4609968e-02	
   3.5103550e+01	  -1.4953402e-01	   3.2620360e-02	   3.3313387e-02	   3.0648799e-02	   2.9144881e-02	   2.4609379e-02	
   3.5147929e+01	  -1.4953201e-01	   3.2620235e-02	   3.3313318e-02	   3.0648421e-02	   2.9144415e-02	   2.4608794e-02	
   3.5192308e+01	  -1.4953001e-01	   3.2620111e-02	   3.3313249e-02	   3.0648046e-02	   2.9143951e-02	   2.4608213e-02	
   3.5236686e+01	  -1.4952802e-01	   3.2619988e-02	   3.3313181e-02	   3.0647673e-02	   2.9143491e-02	   2.4607637e-02	
   3.5281065e+01	  -1.4952605e-01	   3.2619865e-02	   3.3313112e-02	   3.0647303e-02	   2.9143033e-02	   2.4607065e-02	
   3.5325444e+01	  -1.4952409e-01	   3.2619743e-02	   3.3313043e-02	   3.0646935e-02	   2.9142578e-02	   2.4606496e-02	
   3.5369822e+01	  -1.4952215e-01	   3.2619621e-02	   3.3312974e-02	   3.0646568e-02	   2.9142125e-02	   2.4605932e-02	
   3.5414201e+01	  -1.4952021e-01	   3.2619499e-02	   3.3312905e-02	   3.0646204e-02	   2.9141676e-02	   2.4605371e-02	
   3.5458580e+01	  -1.4951829e-01	   3.2619378e-02	   3.3312835e-02	   3.0645842e-02	   2.9141229e-02	   2.4604815e-02	
   3.5502959e+01	  -1.4951638e-01	   3.2619258e-02	   3.3312765e-02	   3.0645482e-02	   2.9140784e-02	   2.4604262e-02	
   3.5547337e+01	  -1.4951448e-01	   3.2619138e-02	   3.3312695e-02	   3.0645124e-02	   2.9140343e-02	   2.4603714e-02	
   3.5591716e+01	  -1.4951260e-01	   3.2619018e-02	   3.3312625e-02	   3.0644768e-02	   2.9139904e-02	   2.4603169e-02	
   3.5636095e+01	  -1.4951073e-01	   3.2618899e-02	   3.3312555e-02	   3.0644414e-02	   2.9139468e-02	   2.4602628e-02	
   3.5680473e+01	  -1.4950888e-01	   3.2618781e-02	   3.3312485e-02	   3.0644064e-02	   2.9139036e-02	   2.4602094e-02	
   3.5724852e+01	  -1.4950704e-01	   3.2618663e-02	   3.3312415e-02	   3.0643715e-02	   2.9138606e-02	   2.4601563e-02	
   3.5769231e+01	  -1.4950520e-01	   3.2618546e-02	   3.3312344e-02	   3.0643368e-02	   2.9138178e-02	   2.4601034e-02	
   3.5813609e+01	  -1.4950338e-01	   3.2618429e-02	   3.3312274e-02	   3.0643022e-02	   2.9137752e-02	   2.4600508e-02	
   3.5857988e+01	  -1.4950157e-01	   3.2618312e-02	   3.3312204e-02	   3.0642678e-02	   2.9137328e-02	   2.4599985e-02	
   3.5902367e+01	  -1.4949976e-01	   3.2618195e-02	   3.3312133e-02	   3.0642335e-02	   2.9136906e-02	   2.4599464e-02	
   3.5946746e+01	  -1.4949797e-01	   3.2618080e-02	   3.3312063e-02	   3.0641995e-02	   2.9136487e-02	   2.4598949e-02	
   3.5991124e+01	  -1.4949620e-01	   3.2617964e-02	   3.3311992e-02	   3.0641657e-02	   2.9136072e-02	   2.4598440e-02	
   3.6035503e+01	  -1.4949444e-01	   3.2617849e-02	   3.3311921e-02	   3.0641322e-02	   2.9135660e-02	   2.4597933e-02	
   3.6079882e+01	  -1.4949269e-01	   3.2617735e-02	   3.3311850e-02	   3.0640988e-02	   2.9135249e-02	   2.4597430e-02	
   3.6124260e+01	  -1.4949096e-01	   3.2617620e-02	   3.3311779e-02	   3.0640656e-02	   2.9134841e-02	   2.4596930e-02	
   3.6168639e+01	  -1.4948923e-01	   3.2617507e-02	   3.3311708e-02	   3.0640325e-02	   2.9134436e-02	   2.4596434e-02	
   3.6213018e+01	  -1.4948752e-01	   3.2617393e-02	   3.3311636e-02	   3.0639998e-02	   2.9134033e-02	   2.4595943e-02	
   3.6257396e+01	  -1.4948582e-01	   3.2617280e-02	   3.3311564e-02	   3.0639671e-02	   2.9133633e-02	   2.4595454e-02	
   3.6301775e+01	  -1.4948413e-01	   3.2617168e-02	   3.3311493e-02	   3.0639347e-02	   2.9133234e-02	   2.4594968e-02	
   3.6346154e+01	  -1.4948245e-01	   3.2617056e-02	   3.3311421e-02	   3.0639024e-02	   2.9132839e-02	   2.4594486e-02	
   3.6390533e+01	  -1.4948079e-01	   3.2616944e-02	   3.3311349e-02	   3.0638703e-02	   2.9132445e-02	   2.4594008e-02	
   3.6434911e+01	  -1.4947913e-01	   3.2616833e-02	   3.3311277e-02	   3.0638385e-02	   2.9132055e-02	   2.4593534e-02	
   3.6479290e+01	  -1.4947749e-01	   3.2616722e-02	   3.3311205e-02	   3.0638067e-02	   2.9131666e-02	   2.4593062e-02	
   3.6523669e+01	  -1.4947586e-01	   3.2616611e-02	   3.3311132e-02	   3.0637752e-02	   2.9131280e-02	   2.4592595e-02	
   3.6568047e+01	  -1.4947424e-01	   3.2616500e-02	   3.3311059e-02	   3.0637438e-02	   2.9130896e-02	   2.4592130e-02	
   3.6612426e+01	  -1.4947263e-01	   3.2616389e-02	   3.3310985e-02	   3.0637126e-02	   2.9130514e-02	   2.4591669e-02	
   3.6656805e+01	  -1.4947103e-01	   3.2616278e-02	   3.3310912e-02	   3.0636816e-02	   2.9130135e-02	   2.4591212e-02	
   3.6701183e+01	  -1.4946944e-01	   3.2616168e-02	   3.3310838e-02	   3.0636507e-02	   2.9129757e-02	   2.4590758e-02	
   3.6745562e+01	  -1.4946787e-01	   3.2616059e-02	   3.3310764e-02	   3.0636200e-02	   2.9129382e-02	   2.4590307e-02	
   3.6789941e+01	  -1.4946631e-01	   3.2615950e-02	   3.3310692e-02	   3.0635896e-02	   2.9129010e-02	   2.4589860e-02	
   3.6834320e+01	  -1.4946476e-01	   3.2615843e-02	   3.3310621e-02	   3.0635593e-02	   2.9128640e-02	   2.4589416e-02	
   3.6878698e+01	  -1.4946323e-01	   3.2615736e-02	   3.3310551e-02	   3.0635293e-02	   2.9128273e-02	   2.4588976e-02	
   3.6923077e+01	  -1.4946171e-01	   3.2615630e-02	   3.3310482e-02	   3.0634994e-02	   2.9127909e-02	   2.4588539e-02	
   3.6967456e+01	  -1.4946021e-01	   3.2615526e-02	   3.3310414e-02	   3.0634699e-02	   2.9127548e-02	   2.4588107e-02	
   3.7011834e+01	  -1.4945872e-01	   3.2615423e-02	   3.3310348e-02	   3.0634405e-02	   2.9127189e-02	   2.4587678e-02	
   3.7056213e+01	  -1.4945724e-01	   3.2615320e-02	   3.3310280e-02	   3.0634113e-02	   2.9126833e-02	   2.4587252e-02	
   3.7100592e+01	  -1.4945578e-01	   3.2615217e-02	   3.3310211e-02	   3.0633824e-02	   2.9126480e-02	   2.4586829e-02	
   3.7144970e+01	  -1.4945432e-01	   3.2615115e-02	   3.3310142e-02	   3.0633536e-02	   2.9126130e-02	   2.4586410e-02	
   3.7189349e+01	  -1.4945287e-01	   3.2615012e-02	   3.3310069e-02	   3.0633250e-02	   2.9125781e-02	   2.4585994e-02	
   3.7233728e+01	  -1.4945143e-01	   3.2614908e-02	   3.3309993e-02	   3.0632965e-02	   2.9125434e-02	   2.4585581e-02	
   3.7278107e+01	  -1.4944999e-01	   3.2614804e-02	   3.3309914e-02	   3.0632681e-02	   2.9125089e-02	   2.4585171e-02	
   3.7322485e+01	  -1.4944856e-01	   3.2614700e-02	   3.3309833e-02	   3.0632399e-02	   2.9124745e-02	   2.4584764e-02	
   3.7366864e+01	  -1.4944714e-01	   3.2614595e-02	   3.3309749e-02	   3.0632117e-02	   2.9124402e-02	   2.4584359e-02	
   3.7411243e+01	  -1.4944572e-01	   3.2614490e-02	   3.3309663e-02	   3.0631836e-02	   2.9124061e-02	   2.4583957e-02	
   3.7455621e+01	  -1.4944431e-01	   3.2614384e-02	   3.3309577e-02	   3.0631557e-02	   2.9123721e-02	   2.4583558e-02	
   3.7500000e+01	  -1.4944291e-01	   3.2614278e-02	   3.3309493e-02	   3.0631278e-02	   2.9123382e-02	   2.4583161e-02	
   3.7544379e+01	  -1.4944151e-01	   3.2614172e-02	   3.3309408e-02	   3.0631000e-02	   2.9123044e-02	   2.4582767e-02	
   3.7588757e+01	  -1.4944014e-01	   3.2614066e-02	   3.3309326e-02	   3.0630725e-02	   2.9122709e-02	   2.4582378e-02	
   3.7633136e+01	  -1.4943878e-01	   3.2613962e-02	   3.3309248e-02	   3.0630452e-02	   2.9122378e-02	   2.4581992e-02	
   3.7677515e+01	  -1.4943744e-01	   3.2613859e-02	   3.3309170e-02	   3.0630180e-02	   2.9122048e-02	   2.4581610e-02	
   3.7721893e+01	  -1.4943611e-01	   3.2613755e-02	   3.3309094e-02	   3.0629910e-02	   2.9121721e-02	   2.4581230e-02	
   3.7766272e+01	  -1.4943478e-01	   3.2613653e-02	   3.3309019e-02	   3.0629641e-02	   2.9121395e-02	   2.4580853e-02	
   3.7810651e+01	  -1.4943347e-01	   3.2613551e-02	   3.3308946e-02	   3.0629373e-02	   2.9121071e-02	   2.4580478e-02	
   3.7855030e+01	  -1.4943217e-01	   3.2613450e-02	   3.3308877e-02	   3.0629107e-02	   2.9120749e-02	   2.4580105e-02	
   3.7899408e+01	  -1.4943088e-01	   3.2613349e-02	   3.3308811e-02	   3.0628842e-02	   2.9120429e-02	   2.4579734e-02	
   3.7943787e+01	  -1.4942962e-01	   3.2613250e-02	   3.3308749e-02	   3.0628581e-02	   2.9120115e-02	   2.4579370e-02	
   3.7988166e+01	  -1.4942837e-01	   3.2613151e-02	   3.3308683e-02	   3.0628320e-02	   2.9119803e-02	   2.4579007e-02	
   3.8032544e+01	  -1.4942711e-01	   3.2613051e-02	   3.3308613e-02	   3.0628061e-02	   2.9119492e-02	   2.4578648e-02	
   3.8076923e+01	  -1.4942587e-01	   3.2612951e-02	   3.3308539e-02	   3.0627803e-02	   2.9119184e-02	   2.4578290e-02	
   3.8121302e+01	  -1.4942462e-01	   3.2612851e-02	   3.3308461e-02	   3.0627546e-02	   2.9118876e-02	   2.4577935e-02	
   3.8165680e+01	  -1.4942339e-01	   3.2612751e-02	   3.3308379e-02	   3.0627290e-02	   2.9118570e-02	   2.4577583e-02	
   3.8210059e+01	  -1.4942215e-01	   3.2612652e-02	   3.3308294e-02	   3.0627036e-02	   2.9118264e-02	   2.4577233e-02	
   3.8254438e+01	  -1.4942093e-01	   3.2612552e-02	   3.3308208e-02	   3.0626783e-02	   2.9117960e-02	   2.4576885e-02	
   3.8298817e+01	  -1.4941971e-01	   3.2612452e-02	   3.3308120e-02	   3.0626532e-02	   2.9117657e-02	   2.4576540e-02	
   3.8343195e+01	  -1.4941850e-01	   3.2612352e-02	   3.3308031e-02	   3.0626282e-02	   2.9117356e-02	   2.4576198e-02	
   3.8387574e+01	  -1.4941730e-01	   3.2612252e-02	   3.3307942e-02	   3.0626034e-02	   2.9117056e-02	   2.4575859e-02	
   3.8431953e+01	  -1.4941611e-01	   3.2612152e-02	   3.3307855e-02	   3.0625787e-02	   2.9116757e-02	   2.4575522e-02	
   3.8476331e+01	  -1.4941493e-01	   3.2612052e-02	   3.3307769e-02	   3.0625542e-02	   2.9116461e-02	   2.4575188e-02	
   3.8520710e+01	  -1.4941376e-01	   3.2611952e-02	   3.3307684e-02	   3.0625298e-02	   2.9116167e-02	   2.4574857e-02	
   3.8565089e+01	  -1.4941261e-01	   3.2611852e-02	   3.3307601e-02	   3.0625055e-02	   2.9115874e-02	   2.4574528e-02	
   3.8609467e+01	  -1.4941146e-01	   3.2611753e-02	   3.3307520e-02	   3.0624813e-02	   2.9115584e-02	   2.4574203e-02	
   3.8653846e+01	  -1.4941033e-01	   3.2611654e-02	   3.3307441e-02	   3.0624572e-02	   2.9115296e-02	   2.4573879e-02	
   3.8698225e+01	  -1.4940921e-01	   3.2611556e-02	   3.3307363e-02	   3.0624333e-02	   2.9115010e-02	   2.4573559e-02	
   3.8742604e+01	  -1.4940810e-01	   3.2611459e-02	   3.3307286e-02	   3.0624095e-02	   2.9114725e-02	   2.4573241e-02	
   3.8786982e+01	  -1.4940699e-01	   3.2611362e-02	   3.3307210e-02	   3.0623858e-02	   2.9114443e-02	   2.4572926e-02	
   3.8831361e+01	  -1.4940590e-01	   3.2611266e-02	   3.3307134e-02	   3.0623623e-02	   2.9114163e-02	   2.4572614e-02	
   3.8875740e+01	  -1.4940482e-01	   3.2611170e-02	   3.3307057e-02	   3.0623389e-02	   2.9113885e-02	   2.4572304e-02	
   3.8920118e+01	  -1.4940375e-01	   3.2611074e-02	   3.3306980e-02	   3.0623156e-02	   2.9113608e-02	   2.4571997e-02	
   3.8964497e+01	  -1.4940269e-01	   3.2610978e-02	   3.3306902e-02	   3.0622926e-02	   2.9113334e-02	   2.4571692e-02	
   3.9008876e+01	  -1.4940163e-01	   3.2610883e-02	   3.3306823e-02	   3.0622696e-02	   2.9113061e-02	   2.4571389e-02	
   3.9053254e+01	  -1.4940058e-01	   3.2610788e-02	   3.3306742e-02	   3.0622468e-02	   2.9112790e-02	   2.4571090e-02	
   3.9097633e+01	  -1.4939954e-01	   3.2610693e-02	   3.3306660e-02	   3.0622242e-02	   2.9112520e-02	   2.4570792e-02	
   3.9142012e+01	  -1.4939851e-01	   3.2610598e-02	   3.3306577e-02	   3.0622018e-02	   2.9112253e-02	   2.4570498e-02	
   3.9186391e+01	  -1.4939748e-01	   3.2610503e-02	   3.3306493e-02	   3.0621794e-02	   2.9111987e-02	   2.4570206e-02	
   3.9230769e+01	  -1.4939647e-01	   3.2610409e-02	   3.3306408e-02	   3.0621573e-02	   2.9111723e-02	   2.4569916e-02	
   3.9275148e+01	  -1.4939546e-01	   3.2610314e-02	   3.3306322e-02	   3.0621353e-02	   2.9111461e-02	   2.4569629e-02	
   3.9319527e+01	  -1.4939446e-01	   3.2610219e-02	   3.3306236e-02	   3.0621133e-02	   2.9111200e-02	   2.4569344e-02	
   3.9363905e+01	  -1.4939346e-01	   3.2610122e-02	   3.3306149e-02	   3.0620914e-02	   2.9110939e-02	   2.4569061e-02	
   3.9408284e+01	  -1.4939246e-01	   3.2610026e-02	   3.3306065e-02	   3.0620693e-02	   2.9110677e-02	   2.4568779e-02	
   3.9452663e+01	  -1.4939147e-01	   3.2609930e-02	   3.3305983e-02	   3.0620473e-02	   2.9110414e-02	   2.4568498e-02	
   3.9497041e+01	  -1.4939048e-01	   3.2609834e-02	   3.3305903e-02	   3.0620252e-02	   2.9110149e-02	   2.4568216e-02	
   3.9541420e+01	  -1.4938949e-01	   3.2609740e-02	   3.3305826e-02	   3.0620032e-02	   2.9109884e-02	   2.4567934e-02	
   3.9585799e+01	  -1.4938850e-01	   3.2609646e-02	   3.3305751e-02	   3.0619811e-02	   2.9109619e-02	   2.4567652e-02	
   3.9630178e+01	  -1.4938752e-01	   3.2609553e-02	   3.3305677e-02	   3.0619592e-02	   2.9109354e-02	   2.4567370e-02	
   3.9674556e+01	  -1.4938655e-01	   3.2609463e-02	   3.3305604e-02	   3.0619374e-02	   2.9109091e-02	   2.4567086e-02	
   3.9718935e+01	  -1.4938558e-01	   3.2609373e-02	   3.3305532e-02	   3.0619157e-02	   2.9108829e-02	   2.4566802e-02	
   3.9763314e+01	  -1.4938461e-01	   3.2609284e-02	   3.3305460e-02	   3.0618941e-02	   2.9108568e-02	   2.4566518e-02	
   3.9807692e+01	  -1.4938365e-01	   3.2609196e-02	   3.3305389e-02	   3.0618726e-02	   2.9108308e-02	   2.4566234e-02	
   3.9852071e+01	  -1.4938269e-01	   3.2609108e-02	   3.3305318e-02	   3.0618512e-02	   2.9108049e-02	   2.4565950e-02	
   3.9896450e+01	  -1.4938173e-01	   3.2609021e-02	   3.3305248e-02	   3.0618299e-02	   2.9107792e-02	   2.4565666e-02	
   3.9940828e+01	  -1.4938078e-01	   3.2608933e-02	   3.3305178e-02	   3.0618088e-02	   2.9107537e-02	   2.4565383e-02	
   3.9985207e+01	  -1.4937984e-01	   3.2608846e-02	   3.3305109e-02	   3.0617878e-02	   2.9107283e-02	   2.4565099e-02	
   4.0029586e+01	  -1.4937890e-01	   3.2608759e-02	   3.3305041e-02	   3.0617668e-02	   2.9107031e-02	   2.4564816e-02	
   4.0073964e+01	  -1.4937796e-01	   3.2608673e-02	   3.3304973e-02	   3.0617461e-02	   2.9106781e-02	   2.4564534e-02	
   4.0118343e+01	  -1.4937703e-01	   3.2608587e-02	   3.3304904e-02	   3.0617254e-02	   2.9106532e-02	   2.4564252e-02	
   4.0162722e+01	  -1.4937610e-01	   3.2608502e-02	   3.3304836e-02	   3.0617050e-02	   2.9106285e-02	   2.4563973e-02	
   4.0207101e+01	  -1.4937519e-01	   3.2608417e-02	   3.3304767e-02	   3.0616848e-02	   2.9106039e-02	   2.4563696e-02	
   4.0251479e+01	  -1.4937427e-01	   3.2608333e-02	   3.3304698e-02	   3.0616646e-02	   2.9105795e-02	   2.4563419e-02	
   4.0295858e+01	  -1.4937336e-01	   3.2608248e-02	   3.3304629e-02	   3.0616446e-02	   2.9105552e-02	   2.4563144e-02	
   4.0340237e+01	  -1.4937246e-01	   3.2608165e-02	   3.3304560e-02	   3.0616248e-02	   2.9105311e-02	   2.4562871e-02	
   4.0384615e+01	  -1.4937156e-01	   3.2608083e-02	   3.3304490e-02	   3.0616052e-02	   2.9105072e-02	   2.4562600e-02	
   4.0428994e+01	  -1.4937068e-01	   3.2608004e-02	   3.3304421e-02	   3.0615859e-02	   2.9104835e-02	   2.4562331e-02	
   4.0473373e+01	  -1.4936980e-01	   3.2607927e-02	   3.3304350e-02	   3.0615669e-02	   2.9104602e-02	   2.4562065e-02	
   4.0517751e+01	  -1.4936894e-01	   3.2607851e-02	   3.3304279e-02	   3.0615482e-02	   2.9104371e-02	   2.4561801e-02	
   4.0562130e+01	  -1.4936808e-01	   3.2607777e-02	   3.3304208e-02	   3.0615296e-02	   2.9104142e-02	   2.4561540e-02	
   4.0606509e+01	  -1.4936723e-01	   3.2607705e-02	   3.3304137e-02	   3.0615113e-02	   2.9103915e-02	   2.4561280e-02	
   4.0650888e+01	  -1.4936639e-01	   3.2607635e-02	   3.3304065e-02	   3.0614932e-02	   2.9103690e-02	   2.4561023e-02	
   4.0695266e+01	  -1.4936555e-01	   3.2607566e-02	   3.3303994e-02	   3.0614753e-02	   2.9103468e-02	   2.4560767e-02	
   4.0739645e+01	  -1.4936473e-01	   3.2607501e-02	   3.3303922e-02	   3.0614577e-02	   2.9103248e-02	   2.4560514e-02	
   4.0784024e+01	  -1.4936393e-01	   3.2607438e-02	   3.3303850e-02	   3.0614405e-02	   2.9103034e-02	   2.4560264e-02	
   4.0828402e+01	  -1.4936313e-01	   3.2607376e-02	   3.3303780e-02	   3.0614235e-02	   2.9102821e-02	   2.4560017e-02	
   4.0872781e+01	  -1.4936234e-01	   3.2607313e-02	   3.3303713e-02	   3.0614066e-02	   2.9102610e-02	   2.4559772e-02	
   4.0917160e+01	  -1.4936156e-01	   3.2607250e-02	   3.3303652e-02	   3.0613898e-02	   2.9102399e-02	   2.4559530e-02	
   4.0961538e+01	  -1.4936079e-01	   3.2607184e-02	   3.3303596e-02	   3.0613730e-02	   2.9102189e-02	   2.4559291e-02	
   4.1005917e+01	  -1.4936002e-01	   3.2607117e-02	   3.3303547e-02	   3.0613562e-02	   2.9101978e-02	   2.4559056e-02	
   4.1050296e+01	  -1.4935927e-01	   3.2607048e-02	   3.3303503e-02	   3.0613393e-02	   2.9101767e-02	   2.4558824e-02	
   4.1094675e+01	  -1.4935851e-01	   3.2606977e-02	   3.3303463e-02	   3.0613223e-02	   2.9101555e-02	   2.4558595e-02	
   4.1139053e+01	  -1.4935777e-01	   3.2606906e-02	   3.3303425e-02	   3.0613054e-02	   2.9101345e-02	   2.4558370e-02	
   4.1183432e+01	  -1.4935703e-01	   3.2606835e-02	   3.3303389e-02	   3.0612884e-02	   2.9101136e-02	   2.4558147e-02	
   4.1227811e+01	  -1.4935629e-01	   3.2606763e-02	   3.3303354e-02	   3.0612715e-02	   2.9100928e-02	   2.4557926e-02	
   4.1272189e+01	  -1.4935556e-01	   3.2606692e-02	   3.3303317e-02	   3.0612547e-02	   2.9100721e-02	   2.4557707e-02	
   4.1316568e+01	  -1.4935483e-01	   3.2606623e-02	   3.3303277e-02	   3.0612382e-02	   2.9100519e-02	   2.4557491e-02	
   4.1360947e+01	  -1.4935411e-01	   3.2606555e-02	   3.3303234e-02	   3.0612218e-02	   2.9100320e-02	   2.4557276e-02	
   4.1405325e+01	  -1.4935340e-01	   3.2606487e-02	   3.3303189e-02	   3.0612055e-02	   2.9100123e-02	   2.4557064e-02	
   4.1449704e+01	  -1.4935269e-01	   3.2606421e-02	   3.3303140e-02	   3.0611894e-02	   2.9099929e-02	   2.4556854e-02	
   4.1494083e+01	  -1.4935199e-01	   3.2606357e-02	   3.3303089e-02	   3.0611735e-02	   2.9099738e-02	   2.4556646e-02	
   4.1538462e+01	  -1.4935129e-01	   3.2606295e-02	   3.3303034e-02	   3.0611579e-02	   2.9099551e-02	   2.4556438e-02	
   4.1582840e+01	  -1.4935061e-01	   3.2606238e-02	   3.3302971e-02	   3.0611428e-02	   2.9099371e-02	   2.4556234e-02	
   4.1627219e+01	  -1.4934993e-01	   3.2606183e-02	   3.3302906e-02	   3.0611281e-02	   2.9099193e-02	   2.4556031e-02	
   4.1671598e+01	  -1.4934927e-01	   3.2606129e-02	   3.3302840e-02	   3.0611138e-02	   2.9099019e-02	   2.4555830e-02	
   4.1715976e+01	  -1.4934861e-01	   3.2606077e-02	   3.3302775e-02	   3.0610997e-02	   2.9098846e-02	   2.4555632e-02	
   4.1760355e+01	  -1.4934796e-01	   3.2606026e-02	   3.3302710e-02	   3.0610859e-02	   2.9098673e-02	   2.4555437e-02	
   4.1804734e+01	  -1.4934732e-01	   3.2605974e-02	   3.3302647e-02	   3.0610722e-02	   2.9098500e-02	   2.4555244e-02	
   4.1849112e+01	  -1.4934668e-01	   3.2605922e-02	   3.3302586e-02	   3.0610586e-02	   2.9098326e-02	   2.4555053e-02	
   4.1893491e+01	  -1.4934605e-01	   3.2605870e-02	   3.3302529e-02	   3.0610450e-02	   2.9098152e-02	   2.4554865e-02	
   4.1937870e+01	  -1.4934542e-01	   3.2605819e-02	   3.3302476e-02	   3.0610314e-02	   2.9097978e-02	   2.4554680e-02	
   4.1982249e+01	  -1.4934480e-01	   3.2605767e-02	   3.3302426e-02	   3.0610178e-02	   2.9097805e-02	   2.4554497e-02	
   4.2026627e+01	  -1.4934418e-01	   3.2605713e-02	   3.3302378e-02	   3.0610042e-02	   2.9097634e-02	   2.4554316e-02	
   4.2071006e+01	  -1.4934358e-01	   3.2605659e-02	   3.3302333e-02	   3.0609906e-02	   2.9097463e-02	   2.4554137e-02	
   4.2115385e+01	  -1.4934297e-01	   3.2605604e-02	   3.3302289e-02	   3.0609771e-02	   2.9097295e-02	   2.4553961e-02	
   4.2159763e+01	  -1.4934238e-01	   3.2605549e-02	   3.3302248e-02	   3.0609636e-02	   2.9097129e-02	   2.4553787e-02	
   4.2204142e+01	  -1.4934179e-01	   3.2605493e-02	   3.3302207e-02	   3.0609501e-02	   2.9096965e-02	   2.4553615e-02	
   4.2248521e+01	  -1.4934120e-01	   3.2605437e-02	   3.3302166e-02	   3.0609368e-02	   2.9096803e-02	   2.4553446e-02	
   4.2292899e+01	  -1.4934062e-01	   3.2605381e-02	   3.3302125e-02	   3.0609237e-02	   2.9096644e-02	   2.4553279e-02	
   4.2337278e+01	  -1.4934005e-01	   3.2605325e-02	   3.3302082e-02	   3.0609107e-02	   2.9096487e-02	   2.4553115e-02	
   4.2381657e+01	  -1.4933949e-01	   3.2605271e-02	   3.3302038e-02	   3.0608979e-02	   2.9096332e-02	   2.4552952e-02	
   4.2426036e+01	  -1.4933893e-01	   3.2605217e-02	   3.3301992e-02	   3.0608853e-02	   2.9096179e-02	   2.4552793e-02	
   4.2470414e+01	  -1.4933838e-01	   3.2605166e-02	   3.3301943e-02	   3.0608731e-02	   2.9096029e-02	   2.4552637e-02	
   4.2514793e+01	  -1.4933784e-01	   3.2605116e-02	   3.3301892e-02	   3.0608610e-02	   2.9095881e-02	   2.4552484e-02	
   4.2559172e+01	  -1.4933730e-01	   3.2605068e-02	   3.3301842e-02	   3.0608492e-02	   2.9095734e-02	   2.4552333e-02	
   4.2603550e+01	  -1.4933677e-01	   3.2605021e-02	   3.3301791e-02	   3.0608375e-02	   2.9095590e-02	   2.4552185e-02	
   4.2647929e+01	  -1.4933625e-01	   3.2604975e-02	   3.3301740e-02	   3.0608259e-02	   2.9095448e-02	   2.4552038e-02	
   4.2692308e+01	  -1.4933573e-01	   3.2604928e-02	   3.3301688e-02	   3.0608144e-02	   2.9095306e-02	   2.4551894e-02	
   4.2736686e+01	  -1.4933522e-01	   3.2604882e-02	   3.3301635e-02	   3.0608030e-02	   2.9095166e-02	   2.4551752e-02	
   4.2781065e+01	  -1.4933471e-01	   3.2604836e-02	   3.3301583e-02	   3.0607917e-02	   2.9095026e-02	   2.4551611e-02	
   4.2825444e+01	  -1.4933420e-01	   3.2604793e-02	   3.3301532e-02	   3.0607806e-02	   2.9094888e-02	   2.4551472e-02	
   4.2869822e+01	  -1.4933371e-01	   3.2604749e-02	   3.3301483e-02	   3.0607696e-02	   2.9094753e-02	   2.4551335e-02	
   4.2914201e+01	  -1.4933316e-01	   3.2604691e-02	   3.3301421e-02	   3.0607576e-02	   2.9094609e-02	   2.4551196e-02	
   4.2958580e+01	  -1.4933261e-01	   3.2604634e-02	   3.3301353e-02	   3.0607455e-02	   2.9094463e-02	   2.4551056e-02	
   4.3002959e+01	  -1.4933207e-01	   3.2604583e-02	   3.3301281e-02	   3.0607337e-02	   2.9094318e-02	   2.4550915e-02	
   4.3047337e+01	  -1.4933155e-01	   3.2604537e-02	   3.3301205e-02	   3.0607227e-02	   2.9094179e-02	   2.4550777e-02	
   4.3091716e+01	  -1.4933104e-01	   3.2604490e-02	   3.3301133e-02	   3.0607121e-02	   2.9094045e-02	   2.4550643e-02	
   4.3136095e+01	  -1.4933054e-01	   3.2604444e-02	   3.3301073e-02	   3.0607015e-02	   2.9093913e-02	   2.4550511e-02	
   4.3180473e+01	  -1.4933005e-01	   3.2604394e-02	   3.3301021e-02	   3.0606908e-02	   2.9093780e-02	   2.4550382e-02	
   4.3224852e+01	  -1.4932959e-01	   3.2604345e-02	   3.3300985e-02	   3.0606801e-02	   2.9093649e-02	   2.4550258e-02	
   4.3269231e+01	  -1.4932915e-01	   3.2604298e-02	   3.3300957e-02	   3.0606695e-02	   2.9093520e-02	   2.4550138e-02	
   4.3313609e+01	  -1.4932871e-01	   3.2604253e-02	   3.3300933e-02	   3.0606591e-02	   2.9093394e-02	   2.4550021e-02	
   4.3357988e+01	  -1.4932829e-01	   3.2604210e-02	   3.3300912e-02	   3.0606489e-02	   2.9093270e-02	   2.4549907e-02	
   4.3402367e+01	  -1.4932789e-01	   3.2604169e-02	   3.3300892e-02	   3.0606389e-02	   2.9093148e-02	   2.4549795e-02	
   4.3446746e+01	  -1.4932749e-01	   3.2604131e-02	   3.3300870e-02	   3.0606292e-02	   2.9093031e-02	   2.4549687e-02	
   4.3491124e+01	  -1.4932710e-01	   3.2604095e-02	   3.3300846e-02	   3.0606198e-02	   2.9092917e-02	   2.4549581e-02	
   4.3535503e+01	  -1.4932672e-01	   3.2604060e-02	   3.3300821e-02	   3.0606106e-02	   2.9092804e-02	   2.4549476e-02	
   4.3579882e+01	  -1.4932633e-01	   3.2604025e-02	   3.3300793e-02	   3.0606014e-02	   2.9092693e-02	   2.4549373e-02	
   4.3624260e+01	  -1.4932595e-01	   3.2603991e-02	   3.3300759e-02	   3.0605925e-02	   2.9092584e-02	   2.4549272e-02	
   4.3668639e+01	  -1.4932558e-01	   3.2603957e-02	   3.3300717e-02	   3.0605840e-02	   2.9092479e-02	   2.4549175e-02	
   4.3713018e+01	  -1.4932520e-01	   3.2603924e-02	   3.3300670e-02	   3.0605756e-02	   2.9092375e-02	   2.4549079e-02	
   4.3757396e+01	  -1.4932483e-01	   3.2603892e-02	   3.3300622e-02	   3.0605673e-02	   2.9092272e-02	   2.4548986e-02	
   4.3801775e+01	  -1.4932446e-01	   3.2603860e-02	   3.3300571e-02	   3.0605593e-02	   2.9092171e-02	   2.4548894e-02	
   4.3846154e+01	  -1.4932409e-01	   3.2603828e-02	   3.3300519e-02	   3.0605513e-02	   2.9092071e-02	   2.4548804e-02	
   4.3890533e+01	  -1.4932373e-01	   3.2603795e-02	   3.3300466e-02	   3.0605434e-02	   2.9091972e-02	   2.4548717e-02	
   4.3934911e+01	  -1.4932337e-01	   3.2603761e-02	   3.3300413e-02	   3.0605356e-02	   2.9091873e-02	   2.4548631e-02	
   4.3979290e+01	  -1.4932301e-01	   3.2603728e-02	   3.3300359e-02	   3.0605279e-02	   2.9091775e-02	   2.4548546e-02	
   4.4023669e+01	  -1.4932265e-01	   3.2603696e-02	   3.3300306e-02	   3.0605202e-02	   2.9091678e-02	   2.4548462e-02	
   4.4068047e+01	  -1.4932231e-01	   3.2603665e-02	   3.3300257e-02	   3.0605127e-02	   2.9091583e-02	   2.4548381e-02	
   4.4112426e+01	  -1.4932198e-01	   3.2603634e-02	   3.3300212e-02	   3.0605054e-02	   2.9091490e-02	   2.4548304e-02	
   4.4156805e+01	  -1.4932166e-01	   3.2603603e-02	   3.3300168e-02	   3.0604981e-02	   2.9091399e-02	   2.4548228e-02	
   4.4201183e+01	  -1.4932134e-01	   3.2603573e-02	   3.3300128e-02	   3.0604909e-02	   2.9091309e-02	   2.4548154e-02	
   4.4245562e+01	  -1.4932103e-01	   3.2603543e-02	   3.3300089e-02	   3.0604838e-02	   2.9091220e-02	   2.4548083e-02	
   4.4289941e+01	  -1.4932073e-01	   3.2603513e-02	   3.3300052e-02	   3.0604767e-02	   2.9091133e-02	   2.4548013e-02	
   4.4334320e+01	  -1.4932043e-01	   3.2603483e-02	   3.3300014e-02	   3.0604697e-02	   2.9091047e-02	   2.4547945e-02	
   4.4378698e+01	  -1.4932013e-01	   3.2603453e-02	   3.3299978e-02	   3.0604628e-02	   2.9090961e-02	   2.4547879e-02	
   4.4423077e+01	  -1.4931983e-01	   3.2603423e-02	   3.3299942e-02	   3.0604559e-02	   2.9090877e-02	   2.4547814e-02	
   4.4467456e+01	  -1.4931955e-01	   3.2603395e-02	   3.3299907e-02	   3.0604492e-02	   2.9090794e-02	   2.4547750e-02	
   4.4511834e+01	  -1.4931927e-01	   3.2603368e-02	   3.3299873e-02	   3.0604426e-02	   2.9090714e-02	   2.4547690e-02	
   4.4556213e+01	  -1.4931900e-01	   3.2603341e-02	   3.3299840e-02	   3.0604362e-02	   2.9090635e-02	   2.4547632e-02	
   4.4600592e+01	  -1.4931874e-01	   3.2603314e-02	   3.3299806e-02	   3.0604299e-02	   2.9090558e-02	   2.4547576e-02	
   4.4644970e+01	  -1.4931848e-01	   3.2603289e-02	   3.3299771e-02	   3.0604238e-02	   2.9090482e-02	   2.4547522e-02	
   4.4689349e+01	  -1.4931822e-01	   3.2603263e-02	   3.3299736e-02	   3.0604177e-02	   2.9090408e-02	   2.4547469e-02	
   4.4733728e+01	  -1.4931797e-01	   3.2603237e-02	   3.3299700e-02	   3.0604118e-02	   2.9090334e-02	   2.4547418e-02	
   4.4778107e+01	  -1.4931772e-01	   3.2603211e-02	   3.3299662e-02	   3.0604058e-02	   2.9090262e-02	   2.4547369e-02	
   4.4822485e+01	  -1.4931747e-01	   3.2603186e-02	   3.3299624e-02	   3.0604000e-02	   2.9090190e-02	   2.4547321e-02	
   4.4866864e+01	  -1.4931722e-01	   3.2603161e-02	   3.3299585e-02	   3.0603943e-02	   2.9090118e-02	   2.4547274e-02	
   4.4911243e+01	  -1.4931698e-01	   3.2603137e-02	   3.3299548e-02	   3.0603887e-02	   2.9090049e-02	   2.4547229e-02	
   4.4955621e+01	  -1.4931675e-01	   3.2603113e-02	   3.3299509e-02	   3.0603833e-02	   2.9089982e-02	   2.4547187e-02	
   4.5000000e+01	  -1.4931652e-01	   3.2603090e-02	   3.3299472e-02	   3.0603780e-02	   2.9089916e-02	   2.4547146e-02	
   4.5044379e+01	  -1.4931630e-01	   3.2603068e-02	   3.3299434e-02	   3.0603728e-02	   2.9089851e-02	   2.4547107e-02	
   4.5088757e+01	  -1.4931609e-01	   3.2603046e-02	   3.3299397e-02	   3.0603677e-02	   2.9089787e-02	   2.4547070e-02	
   4.5133136e+01	  -1.4931587e-01	   3.2603023e-02	   3.3299359e-02	   3.0603626e-02	   2.9089724e-02	   2.4547034e-02	
   4.5177515e+01	  -1.4931565e-01	   3.2602999e-02	   3.3299322e-02	   3.0603575e-02	   2.9089660e-02	   2.4546999e-02	
   4.5221893e+01	  -1.4931544e-01	   3.2602976e-02	   3.3299285e-02	   3.0603524e-02	   2.9089598e-02	   2.4546966e-02	
   4.5266272e+01	  -1.4931525e-01	   3.2602959e-02	   3.3299246e-02	   3.0603481e-02	   2.9089543e-02	   2.4546937e-02	
   4.5310651e+01	  -1.4931508e-01	   3.2602948e-02	   3.3299206e-02	   3.0603443e-02	   2.9089491e-02	   2.4546908e-02	
   4.5355030e+01	  -1.4931493e-01	   3.2602939e-02	   3.3299164e-02	   3.0603410e-02	   2.9089446e-02	   2.4546884e-02	
   4.5399408e+01	  -1.4931479e-01	   3.2602930e-02	   3.3299119e-02	   3.0603383e-02	   2.9089411e-02	   2.4546872e-02	
   4.5443787e+01	  -1.4931467e-01	   3.2602922e-02	   3.3299068e-02	   3.0603359e-02	   2.9089381e-02	   2.4546864e-02	
   4.5488166e+01	  -1.4931456e-01	   3.2602914e-02	   3.3299013e-02	   3.0603339e-02	   2.9089357e-02	   2.4546860e-02	
   4.5532544e+01	  -1.4931450e-01	   3.2602905e-02	   3.3298959e-02	   3.0603326e-02	   2.9089351e-02	   2.4546859e-02	
   4.5576923e+01	  -1.4931445e-01	   3.2602896e-02	   3.3298904e-02	   3.0603317e-02	   2.9089351e-02	   2.4546874e-02	
   4.5621302e+01	  -1.4931442e-01	   3.2602887e-02	   3.3298848e-02	   3.0603309e-02	   2.9089351e-02	   2.4546900e-02	
   4.5665680e+01	  -1.4931440e-01	   3.2602877e-02	   3.3298791e-02	   3.0603305e-02	   2.9089353e-02	   2.4546929e-02	
   4.5710059e+01	  -1.4931439e-01	   3.2602864e-02	   3.3298734e-02	   3.0603301e-02	   2.9089362e-02	   2.4546963e-02	
   4.5754438e+01	  -1.4931440e-01	   3.2602850e-02	   3.3298677e-02	   3.0603299e-02	   2.9089374e-02	   2.4547005e-02	
   4.5798817e+01	  -1.4931442e-01	   3.2602832e-02	   3.3298619e-02	   3.0603298e-02	   2.9089389e-02	   2.4547057e-02	
   4.5843195e+01	  -1.4931446e-01	   3.2602812e-02	   3.3298562e-02	   3.0603298e-02	   2.9089405e-02	   2.4547119e-02	
   4.5887574e+01	  -1.4931451e-01	   3.2602790e-02	   3.3298505e-02	   3.0603298e-02	   2.9089422e-02	   2.4547189e-02	
   4.5931953e+01	  -1.4931457e-01	   3.2602766e-02	   3.3298448e-02	   3.0603299e-02	   2.9089438e-02	   2.4547269e-02	
   4.5976331e+01	  -1.4931464e-01	   3.2602740e-02	   3.3298391e-02	   3.0603299e-02	   2.9089454e-02	   2.4547357e-02	
   4.6020710e+01	  -1.4931472e-01	   3.2602712e-02	   3.3298333e-02	   3.0603299e-02	   2.9089470e-02	   2.4547452e-02	
   4.6065089e+01	  -1.4931480e-01	   3.2602682e-02	   3.3298274e-02	   3.0603298e-02	   2.9089485e-02	   2.4547553e-02	
   4.6109467e+01	  -1.4931489e-01	   3.2602651e-02	   3.3298212e-02	   3.0603297e-02	   2.9089500e-02	   2.4547660e-02	
   4.6153846e+01	  -1.4931499e-01	   3.2602620e-02	   3.3298146e-02	   3.0603296e-02	   2.9089516e-02	   2.4547772e-02	
   4.6198225e+01	  -1.4931509e-01	   3.2602587e-02	   3.3298077e-02	   3.0603294e-02	   2.9089532e-02	   2.4547888e-02	
   4.6242604e+01	  -1.4931519e-01	   3.2602554e-02	   3.3298004e-02	   3.0603291e-02	   2.9089549e-02	   2.4548006e-02	
   4.6286982e+01	  -1.4931530e-01	   3.2602521e-02	   3.3297927e-02	   3.0603288e-02	   2.9089568e-02	   2.4548125e-02	
   4.6331361e+01	  -1.4931540e-01	   3.2602487e-02	   3.3297846e-02	   3.0603285e-02	   2.9089587e-02	   2.4548246e-02	
   4.6375740e+01	  -1.4931550e-01	   3.2602453e-02	   3.3297761e-02	   3.0603281e-02	   2.9089606e-02	   2.4548367e-02	
   4.6420118e+01	  -1.4931561e-01	   3.2602419e-02	   3.3297673e-02	   3.0603277e-02	   2.9089627e-02	   2.4548487e-02	
   4.6464497e+01	  -1.4931571e-01	   3.2602386e-02	   3.3297583e-02	   3.0603272e-02	   2.9089647e-02	   2.4548607e-02	
   4.6508876e+01	  -1.4931582e-01	   3.2602352e-02	   3.3297492e-02	   3.0603266e-02	   2.9089668e-02	   2.4548726e-02	
   4.6553254e+01	  -1.4931593e-01	   3.2602318e-02	   3.3297400e-02	   3.0603260e-02	   2.9089688e-02	   2.4548843e-02	
   4.6597633e+01	  -1.4931603e-01	   3.2602285e-02	   3.3297307e-02	   3.0603254e-02	   2.9089708e-02	   2.4548959e-02	
   4.6642012e+01	  -1.4931614e-01	   3.2602251e-02	   3.3297216e-02	   3.0603246e-02	   2.9089727e-02	   2.4549072e-02	
   4.6686391e+01	  -1.4931625e-01	   3.2602218e-02	   3.3297126e-02	   3.0603239e-02	   2.9089745e-02	   2.4549185e-02	
   4.6730769e+01	  -1.4931636e-01	   3.2602184e-02	   3.3297038e-02	   3.0603230e-02	   2.9089762e-02	   2.4549295e-02	
   4.6775148e+01	  -1.4931647e-01	   3.2602150e-02	   3.3296952e-02	   3.0603221e-02	   2.9089778e-02	   2.4549404e-02	
   4.6819527e+01	  -1.4931658e-01	   3.2602116e-02	   3.3296868e-02	   3.0603211e-02	   2.9089793e-02	   2.4549512e-02	
   4.6863905e+01	  -1.4931670e-01	   3.2602081e-02	   3.3296786e-02	   3.0603200e-02	   2.9089807e-02	   2.4549618e-02	
   4.6908284e+01	  -1.4931681e-01	   3.2602047e-02	   3.3296706e-02	   3.0603189e-02	   2.9089820e-02	   2.4549723e-02	
   4.6952663e+01	  -1.4931693e-01	   3.2602013e-02	   3.3296627e-02	   3.0603178e-02	   2.9089832e-02	   2.4549827e-02	
   4.6997041e+01	  -1.4931705e-01	   3.2601978e-02	   3.3296550e-02	   3.0603167e-02	   2.9089842e-02	   2.4549930e-02	
   4.7041420e+01	  -1.4931717e-01	   3.2601944e-02	   3.3296474e-02	   3.0603156e-02	   2.9089852e-02	   2.4550033e-02	
   4.7085799e+01	  -1.4931730e-01	   3.2601910e-02	   3.3296399e-02	   3.0603145e-02	   2.9089861e-02	   2.4550134e-02	
   4.7130178e+01	  -1.4931742e-01	   3.2601877e-02	   3.3296323e-02	   3.0603135e-02	   2.9089870e-02	   2.4550234e-02	
   4.7174556e+01	  -1.4931755e-01	   3.2601844e-02	   3.3296248e-02	   3.0603125e-02	   2.9089878e-02	   2.4550334e-02	
   4.7218935e+01	  -1.4931768e-01	   3.2601811e-02	   3.3296171e-02	   3.0603116e-02	   2.9089886e-02	   2.4550433e-02	
   4.7263314e+01	  -1.4931781e-01	   3.2601779e-02	   3.3296095e-02	   3.0603107e-02	   2.9089894e-02	   2.4550531e-02	
   4.7307692e+01	  -1.4931794e-01	   3.2601747e-02	   3.3296017e-02	   3.0603098e-02	   2.9089902e-02	   2.4550629e-02	
   4.7352071e+01	  -1.4931807e-01	   3.2601715e-02	   3.3295939e-02	   3.0603090e-02	   2.9089910e-02	   2.4550726e-02	
   4.7396450e+01	  -1.4931820e-01	   3.2601684e-02	   3.3295860e-02	   3.0603083e-02	   2.9089918e-02	   2.4550821e-02	
   4.7440828e+01	  -1.4931833e-01	   3.2601653e-02	   3.3295780e-02	   3.0603076e-02	   2.9089927e-02	   2.4550916e-02	
   4.7485207e+01	  -1.4931847e-01	   3.2601622e-02	   3.3295701e-02	   3.0603069e-02	   2.9089935e-02	   2.4551011e-02	
   4.7529586e+01	  -1.4931861e-01	   3.2601591e-02	   3.3295621e-02	   3.0603062e-02	   2.9089944e-02	   2.4551104e-02	
   4.7573964e+01	  -1.4931874e-01	   3.2601561e-02	   3.3295542e-02	   3.0603056e-02	   2.9089953e-02	   2.4551197e-02	
   4.7618343e+01	  -1.4931888e-01	   3.2601531e-02	   3.3295463e-02	   3.0603049e-02	   2.9089962e-02	   2.4551289e-02	
   4.7662722e+01	  -1.4931902e-01	   3.2601500e-02	   3.3295385e-02	   3.0603043e-02	   2.9089971e-02	   2.4551380e-02	
   4.7707101e+01	  -1.4931916e-01	   3.2601470e-02	   3.3295308e-02	   3.0603036e-02	   2.9089979e-02	   2.4551471e-02	
   4.7751479e+01	  -1.4931931e-01	   3.2601440e-02	   3.3295232e-02	   3.0603030e-02	   2.9089987e-02	   2.4551560e-02	
   4.7795858e+01	  -1.4931945e-01	   3.2601410e-02	   3.3295157e-02	   3.0603024e-02	   2.9089995e-02	   2.4551650e-02	
   4.7840237e+01	  -1.4931960e-01	   3.2601379e-02	   3.3295084e-02	   3.0603018e-02	   2.9090002e-02	   2.4551738e-02	
   4.7884615e+01	  -1.4931974e-01	   3.2601349e-02	   3.3295011e-02	   3.0603011e-02	   2.9090009e-02	   2.4551826e-02	
   4.7928994e+01	  -1.4931989e-01	   3.2601319e-02	   3.3294940e-02	   3.0603006e-02	   2.9090016e-02	   2.4551914e-02	
   4.7973373e+01	  -1.4932004e-01	   3.2601290e-02	   3.3294870e-02	   3.0603000e-02	   2.9090022e-02	   2.4552001e-02	
   4.8017751e+01	  -1.4932019e-01	   3.2601260e-02	   3.3294800e-02	   3.0602994e-02	   2.9090028e-02	   2.4552088e-02	
   4.8062130e+01	  -1.4932034e-01	   3.2601230e-02	   3.3294732e-02	   3.0602989e-02	   2.9090034e-02	   2.4552174e-02	
   4.8106509e+01	  -1.4932050e-01	   3.2601201e-02	   3.3294663e-02	   3.0602984e-02	   2.9090040e-02	   2.4552259e-02	
   4.8150888e+01	  -1.4932065e-01	   3.2601173e-02	   3.3294595e-02	   3.0602979e-02	   2.9090047e-02	   2.4552344e-02	
   4.8195266e+01	  -1.4932081e-01	   3.2601144e-02	   3.3294527e-02	   3.0602975e-02	   2.9090054e-02	   2.4552429e-02	
   4.8239645e+01	  -1.4932097e-01	   3.2601116e-02	   3.3294458e-02	   3.0602971e-02	   2.9090062e-02	   2.4552513e-02	
   4.8284024e+01	  -1.4932113e-01	   3.2601089e-02	   3.3294390e-02	   3.0602968e-02	   2.9090070e-02	   2.4552597e-02	
   4.8328402e+01	  -1.4932129e-01	   3.2601063e-02	   3.3294322e-02	   3.0602965e-02	   2.9090079e-02	   2.4552680e-02	
   4.8372781e+01	  -1.4932145e-01	   3.2601036e-02	   3.3294254e-02	   3.0602962e-02	   2.9090088e-02	   2.4552763e-02	
   4.8417160e+01	  -1.4932161e-01	   3.2601010e-02	   3.3294186e-02	   3.0602960e-02	   2.9090097e-02	   2.4552846e-02	
   4.8461538e+01	  -1.4932178e-01	   3.2600983e-02	   3.3294118e-02	   3.0602957e-02	   2.9090107e-02	   2.4552929e-02	
   4.8505917e+01	  -1.4932194e-01	   3.2600956e-02	   3.3294051e-02	   3.0602955e-02	   2.9090116e-02	   2.4553011e-02	
   4.8550296e+01	  -1.4932210e-01	   3.2600929e-02	   3.3293985e-02	   3.0602953e-02	   2.9090126e-02	   2.4553094e-02	
   4.8594675e+01	  -1.4932227e-01	   3.2600901e-02	   3.3293919e-02	   3.0602951e-02	   2.9090135e-02	   2.4553177e-02	
   4.8639053e+01	  -1.4932243e-01	   3.2600873e-02	   3.3293853e-02	   3.0602949e-02	   2.9090145e-02	   2.4553259e-02	
   4.8683432e+01	  -1.4932260e-01	   3.2600845e-02	   3.3293788e-02	   3.0602947e-02	   2.9090155e-02	   2.4553342e-02	
   4.8727811e+01	  -1.4932276e-01	   3.2600816e-02	   3.3293722e-02	   3.0602945e-02	   2.9090164e-02	   2.4553424e-02	
   4.8772189e+01	  -1.4932293e-01	   3.2600787e-02	   3.3293656e-02	   3.0602943e-02	   2.9090174e-02	   2.4553507e-02	
   4.8816568e+01	  -1.4932309e-01	   3.2600758e-02	   3.3293590e-02	   3.0602942e-02	   2.9090183e-02	   2.4553589e-02	
   4.8860947e+01	  -1.4932325e-01	   3.2600728e-02	   3.3293523e-02	   3.0602940e-02	   2.9090191e-02	   2.4553671e-02	
   4.8905325e+01	  -1.4932341e-01	   3.2600697e-02	   3.3293456e-02	   3.0602939e-02	   2.9090200e-02	   2.4553754e-02	
   4.8949704e+01	  -1.4932357e-01	   3.2600667e-02	   3.3293389e-02	   3.0602937e-02	   2.9090208e-02	   2.4553836e-02	
   4.8994083e+01	  -1.4932373e-01	   3.2600637e-02	   3.3293321e-02	   3.0602936e-02	   2.9090217e-02	   2.4553918e-02	
   4.9038462e+01	  -1.4932389e-01	   3.2600609e-02	   3.3293253e-02	   3.0602935e-02	   2.9090227e-02	   2.4554000e-02	
   4.9082840e+01	  -1.4932406e-01	   3.2600584e-02	   3.3293185e-02	   3.0602935e-02	   2.9090238e-02	   2.4554081e-02	
   4.9127219e+01	  -1.4932423e-01	   3.2600559e-02	   3.3293116e-02	   3.0602937e-02	   2.9090249e-02	   2.4554161e-02	
   4.9171598e+01	  -1.4932439e-01	   3.2600535e-02	   3.3293046e-02	   3.0602941e-02	   2.9090262e-02	   2.4554242e-02	
   4.9215976e+01	  -1.4932457e-01	   3.2600512e-02	   3.3292976e-02	   3.0602945e-02	   2.9090276e-02	   2.4554322e-02	
   4.9260355e+01	  -1.4932474e-01	   3.2600491e-02	   3.3292907e-02	   3.0602951e-02	   2.9090291e-02	   2.4554401e-02	
   4.9304734e+01	  -1.4932492e-01	   3.2600472e-02	   3.3292837e-02	   3.0602958e-02	   2.9090306e-02	   2.4554481e-02	
   4.9349112e+01	  -1.4932510e-01	   3.2600456e-02	   3.3292768e-02	   3.0602965e-02	   2.9090323e-02	   2.4554560e-02	
   4.9393491e+01	  -1.4932529e-01	   3.2600442e-02	   3.3292698e-02	   3.0602975e-02	   2.9090343e-02	   2.4554638e-02	
   4.9437870e+01	  -1.4932548e-01	   3.2600430e-02	   3.3292630e-02	   3.0602987e-02	   2.9090365e-02	   2.4554716e-02	
   4.9482249e+01	  -1.4932568e-01	   3.2600418e-02	   3.3292565e-02	   3.0603000e-02	   2.9090388e-02	   2.4554795e-02	
   4.9526627e+01	  -1.4932589e-01	   3.2600406e-02	   3.3292505e-02	   3.0603013e-02	   2.9090410e-02	   2.4554874e-02	
   4.9571006e+01	  -1.4932609e-01	   3.2600393e-02	   3.3292449e-02	   3.0603025e-02	   2.9090432e-02	   2.4554954e-02	
   4.9615385e+01	  -1.4932630e-01	   3.2600379e-02	   3.3292399e-02	   3.0603037e-02	   2.9090453e-02	   2.4555035e-02	
   4.9659763e+01	  -1.4932651e-01	   3.2600363e-02	   3.3292354e-02	   3.0603047e-02	   2.9090472e-02	   2.4555118e-02	
   4.9704142e+01	  -1.4932673e-01	   3.2600345e-02	   3.3292314e-02	   3.0603056e-02	   2.9090490e-02	   2.4555202e-02	
   4.9748521e+01	  -1.4932694e-01	   3.2600327e-02	   3.3292276e-02	   3.0603064e-02	   2.9090506e-02	   2.4555288e-02	
   4.9792899e+01	  -1.4932715e-01	   3.2600308e-02	   3.3292238e-02	   3.0603072e-02	   2.9090522e-02	   2.4555374e-02	
   4.9837278e+01	  -1.4932736e-01	   3.2600288e-02	   3.3292202e-02	   3.0603080e-02	   2.9090538e-02	   2.4555460e-02	
   4.9881657e+01	  -1.4932757e-01	   3.2600268e-02	   3.3292165e-02	   3.0603087e-02	   2.9090553e-02	   2.4555547e-02	
   4.9926036e+01	  -1.4932778e-01	   3.2600249e-02	   3.3292128e-02	   3.0603094e-02	   2.9090570e-02	   2.4555635e-02	
   4.9970414e+01	  -1.4932799e-01	   3.2600231e-02	   3.3292088e-02	   3.0603103e-02	   2.9090588e-02	   2.4555723e-02	
   5.0014793e+01	  -1.4932820e-01	   3.2600213e-02	   3.3292045e-02	   3.0603113e-02	   2.9090607e-02	   2.4555810e-02	
   5.0059172e+01	  -1.4932841e-01	   3.2600195e-02	   3.3292001e-02	   3.0603124e-02	   2.9090627e-02	   2.4555899e-02	
   5.0103550e+01	  -1.4932862e-01	   3.2600179e-02	   3.3291956e-02	   3.0603137e-02	   2.9090649e-02	   2.4555987e-02	
   5.0147929e+01	  -1.4932884e-01	   3.2600165e-02	   3.3291909e-02	   3.0603150e-02	   2.9090673e-02	   2.4556076e-02	
   5.0192308e+01	  -1.4932906e-01	   3.2600155e-02	   3.3291862e-02	   3.0603166e-02	   2.9090700e-02	   2.4556166e-02	
   5.0236686e+01	  -1.4932928e-01	   3.2600144e-02	   3.3291810e-02	   3.0603185e-02	   2.9090729e-02	   2.4556255e-02	
   5.0281065e+01	  -1.4932951e-01	   3.2600135e-02	   3.3291759e-02	   3.0603207e-02	   2.9090760e-02	   2.4556346e-02	
   5.0325444e+01	  -1.4932976e-01	   3.2600129e-02	   3.3291710e-02	   3.0603231e-02	   2.9090795e-02	   2.4556437e-02	
   5.0369822e+01	  -1.4933002e-01	   3.2600126e-02	   3.3291668e-02	   3.0603258e-02	   2.9090832e-02	   2.4556530e-02	
   5.0414201e+01	  -1.4933029e-01	   3.2600130e-02	   3.3291629e-02	   3.0603289e-02	   2.9090872e-02	   2.4556625e-02	
   5.0458580e+01	  -1.4933059e-01	   3.2600141e-02	   3.3291590e-02	   3.0603325e-02	   2.9090917e-02	   2.4556721e-02	
   5.0502959e+01	  -1.4933090e-01	   3.2600155e-02	   3.3291556e-02	   3.0603365e-02	   2.9090965e-02	   2.4556819e-02	
   5.0547337e+01	  -1.4933123e-01	   3.2600172e-02	   3.3291536e-02	   3.0603408e-02	   2.9091016e-02	   2.4556919e-02	
   5.0591716e+01	  -1.4933158e-01	   3.2600191e-02	   3.3291533e-02	   3.0603453e-02	   2.9091071e-02	   2.4557023e-02	
   5.0636095e+01	  -1.4933196e-01	   3.2600216e-02	   3.3291533e-02	   3.0603503e-02	   2.9091130e-02	   2.4557129e-02	
   5.0680473e+01	  -1.4933236e-01	   3.2600248e-02	   3.3291533e-02	   3.0603558e-02	   2.9091193e-02	   2.4557239e-02	
   5.0724852e+01	  -1.4933277e-01	   3.2600283e-02	   3.3291534e-02	   3.0603615e-02	   2.9091259e-02	   2.4557351e-02	
   5.0769231e+01	  -1.4933319e-01	   3.2600317e-02	   3.3291534e-02	   3.0603674e-02	   2.9091327e-02	   2.4557465e-02	
   5.0813609e+01	  -1.4933361e-01	   3.2600354e-02	   3.3291534e-02	   3.0603734e-02	   2.9091397e-02	   2.4557582e-02	
   5.0857988e+01	  -1.4933405e-01	   3.2600396e-02	   3.3291533e-02	   3.0603799e-02	   2.9091471e-02	   2.4557702e-02	
   5.0902367e+01	  -1.4933449e-01	   3.2600439e-02	   3.3291532e-02	   3.0603864e-02	   2.9091546e-02	   2.4557824e-02	
   5.0946746e+01	  -1.4933492e-01	   3.2600475e-02	   3.3291530e-02	   3.0603929e-02	   2.9091621e-02	   2.4557947e-02	
   5.0991124e+01	  -1.4933531e-01	   3.2600500e-02	   3.3291528e-02	   3.0603990e-02	   2.9091691e-02	   2.4558069e-02	
   5.1035503e+01	  -1.4933567e-01	   3.2600515e-02	   3.3291513e-02	   3.0604049e-02	   2.9091758e-02	   2.4558191e-02	
   5.1079882e+01	  -1.4933601e-01	   3.2600528e-02	   3.3291468e-02	   3.0604107e-02	   2.9091825e-02	   2.4558314e-02	
   5.1124260e+01	  -1.4933633e-01	   3.2600538e-02	   3.3291404e-02	   3.0604163e-02	   2.9091890e-02	   2.4558436e-02	
   5.1168639e+01	  -1.4933663e-01	   3.2600546e-02	   3.3291329e-02	   3.0604215e-02	   2.9091950e-02	   2.4558557e-02	
   5.1213018e+01	  -1.4933689e-01	   3.2600549e-02	   3.3291254e-02	   3.0604260e-02	   2.9092002e-02	   2.4558675e-02	
   5.1257396e+01	  -1.4933711e-01	   3.2600543e-02	   3.3291173e-02	   3.0604300e-02	   2.9092048e-02	   2.4558790e-02	
   5.1301775e+01	  -1.4933730e-01	   3.2600526e-02	   3.3291074e-02	   3.0604336e-02	   2.9092089e-02	   2.4558904e-02	
   5.1346154e+01	  -1.4933747e-01	   3.2600501e-02	   3.3290967e-02	   3.0604370e-02	   2.9092127e-02	   2.4559015e-02	
   5.1390533e+01	  -1.4933764e-01	   3.2600474e-02	   3.3290864e-02	   3.0604399e-02	   2.9092162e-02	   2.4559125e-02	
   5.1434911e+01	  -1.4933781e-01	   3.2600448e-02	   3.3290776e-02	   3.0604426e-02	   2.9092195e-02	   2.4559233e-02	
   5.1479290e+01	  -1.4933799e-01	   3.2600424e-02	   3.3290702e-02	   3.0604448e-02	   2.9092226e-02	   2.4559338e-02	
   5.1523669e+01	  -1.4933816e-01	   3.2600396e-02	   3.3290625e-02	   3.0604468e-02	   2.9092253e-02	   2.4559442e-02	
   5.1568047e+01	  -1.4933833e-01	   3.2600368e-02	   3.3290556e-02	   3.0604486e-02	   2.9092279e-02	   2.4559544e-02	
   5.1612426e+01	  -1.4933851e-01	   3.2600344e-02	   3.3290504e-02	   3.0604503e-02	   2.9092305e-02	   2.4559646e-02	
   5.1656805e+01	  -1.4933871e-01	   3.2600328e-02	   3.3290481e-02	   3.0604521e-02	   2.9092334e-02	   2.4559746e-02	
   5.1701183e+01	  -1.4933894e-01	   3.2600319e-02	   3.3290484e-02	   3.0604539e-02	   2.9092367e-02	   2.4559847e-02	
   5.1745562e+01	  -1.4933920e-01	   3.2600312e-02	   3.3290496e-02	   3.0604556e-02	   2.9092402e-02	   2.4559947e-02	
   5.1789941e+01	  -1.4933948e-01	   3.2600306e-02	   3.3290510e-02	   3.0604574e-02	   2.9092439e-02	   2.4560046e-02	
   5.1834320e+01	  -1.4933976e-01	   3.2600302e-02	   3.3290523e-02	   3.0604592e-02	   2.9092478e-02	   2.4560145e-02	
   5.1878698e+01	  -1.4934002e-01	   3.2600297e-02	   3.3290530e-02	   3.0604610e-02	   2.9092516e-02	   2.4560243e-02	
   5.1923077e+01	  -1.4934028e-01	   3.2600292e-02	   3.3290529e-02	   3.0604630e-02	   2.9092554e-02	   2.4560340e-02	
   5.1967456e+01	  -1.4934054e-01	   3.2600288e-02	   3.3290525e-02	   3.0604649e-02	   2.9092594e-02	   2.4560437e-02	
   5.2011834e+01	  -1.4934080e-01	   3.2600285e-02	   3.3290518e-02	   3.0604670e-02	   2.9092635e-02	   2.4560533e-02	
   5.2056213e+01	  -1.4934105e-01	   3.2600282e-02	   3.3290509e-02	   3.0604691e-02	   2.9092675e-02	   2.4560628e-02	
   5.2100592e+01	  -1.4934129e-01	   3.2600278e-02	   3.3290497e-02	   3.0604713e-02	   2.9092715e-02	   2.4560723e-02	
   5.2144970e+01	  -1.4934151e-01	   3.2600273e-02	   3.3290484e-02	   3.0604735e-02	   2.9092752e-02	   2.4560817e-02	
   5.2189349e+01	  -1.4934170e-01	   3.2600268e-02	   3.3290468e-02	   3.0604759e-02	   2.9092786e-02	   2.4560910e-02	
   5.2233728e+01	  -1.4934187e-01	   3.2600261e-02	   3.3290438e-02	   3.0604783e-02	   2.9092818e-02	   2.4561003e-02	
   5.2278107e+01	  -1.4934203e-01	   3.2600251e-02	   3.3290381e-02	   3.0604809e-02	   2.9092849e-02	   2.4561094e-02	
   5.2322485e+01	  -1.4934218e-01	   3.2600239e-02	   3.3290302e-02	   3.0604835e-02	   2.9092880e-02	   2.4561185e-02	
   5.2366864e+01	  -1.4934232e-01	   3.2600225e-02	   3.3290207e-02	   3.0604863e-02	   2.9092908e-02	   2.4561275e-02	
   5.2411243e+01	  -1.4934245e-01	   3.2600210e-02	   3.3290100e-02	   3.0604891e-02	   2.9092935e-02	   2.4561365e-02	
   5.2455621e+01	  -1.4934255e-01	   3.2600195e-02	   3.3289986e-02	   3.0604921e-02	   2.9092958e-02	   2.4561454e-02	
   5.2500000e+01	  -1.4934264e-01	   3.2600179e-02	   3.3289871e-02	   3.0604950e-02	   2.9092978e-02	   2.4561542e-02	
   5.2544379e+01	  -1.4934270e-01	   3.2600161e-02	   3.3289731e-02	   3.0604983e-02	   2.9092993e-02	   2.4561630e-02	
   5.2588757e+01	  -1.4934279e-01	   3.2600149e-02	   3.3289609e-02	   3.0605019e-02	   2.9093010e-02	   2.4561718e-02	
   5.2633136e+01	  -1.4934292e-01	   3.2600140e-02	   3.3289508e-02	   3.0605058e-02	   2.9093033e-02	   2.4561809e-02	
   5.2677515e+01	  -1.4934308e-01	   3.2600135e-02	   3.3289431e-02	   3.0605098e-02	   2.9093063e-02	   2.4561901e-02	
   5.2721893e+01	  -1.4934327e-01	   3.2600135e-02	   3.3289378e-02	   3.0605139e-02	   2.9093100e-02	   2.4561995e-02	
   5.2766272e+01	  -1.4934351e-01	   3.2600139e-02	   3.3289350e-02	   3.0605180e-02	   2.9093144e-02	   2.4562091e-02	
   5.2810651e+01	  -1.4934378e-01	   3.2600147e-02	   3.3289344e-02	   3.0605220e-02	   2.9093194e-02	   2.4562189e-02	
   5.2855030e+01	  -1.4934407e-01	   3.2600160e-02	   3.3289358e-02	   3.0605260e-02	   2.9093249e-02	   2.4562289e-02	
   5.2899408e+01	  -1.4934439e-01	   3.2600177e-02	   3.3289386e-02	   3.0605299e-02	   2.9093308e-02	   2.4562391e-02	
   5.2943787e+01	  -1.4934472e-01	   3.2600196e-02	   3.3289423e-02	   3.0605338e-02	   2.9093370e-02	   2.4562494e-02	
   5.2988166e+01	  -1.4934506e-01	   3.2600217e-02	   3.3289460e-02	   3.0605379e-02	   2.9093432e-02	   2.4562600e-02	
   5.3032544e+01	  -1.4934540e-01	   3.2600240e-02	   3.3289499e-02	   3.0605420e-02	   2.9093496e-02	   2.4562707e-02	
   5.3076923e+01	  -1.4934575e-01	   3.2600263e-02	   3.3289538e-02	   3.0605461e-02	   2.9093561e-02	   2.4562815e-02	
   5.3121302e+01	  -1.4934609e-01	   3.2600286e-02	   3.3289573e-02	   3.0605504e-02	   2.9093625e-02	   2.4562925e-02	
   5.3165680e+01	  -1.4934642e-01	   3.2600306e-02	   3.3289601e-02	   3.0605547e-02	   2.9093688e-02	   2.4563034e-02	
   5.3210059e+01	  -1.4934673e-01	   3.2600323e-02	   3.3289617e-02	   3.0605593e-02	   2.9093748e-02	   2.4563145e-02	
   5.3254438e+01	  -1.4934701e-01	   3.2600336e-02	   3.3289616e-02	   3.0605642e-02	   2.9093804e-02	   2.4563256e-02	
   5.3298817e+01	  -1.4934726e-01	   3.2600345e-02	   3.3289578e-02	   3.0605695e-02	   2.9093855e-02	   2.4563369e-02	
   5.3343195e+01	  -1.4934750e-01	   3.2600351e-02	   3.3289527e-02	   3.0605751e-02	   2.9093906e-02	   2.4563483e-02	
   5.3387574e+01	  -1.4934771e-01	   3.2600354e-02	   3.3289458e-02	   3.0605810e-02	   2.9093956e-02	   2.4563597e-02	
   5.3431953e+01	  -1.4934792e-01	   3.2600356e-02	   3.3289381e-02	   3.0605870e-02	   2.9094007e-02	   2.4563711e-02	
   5.3476331e+01	  -1.4934813e-01	   3.2600358e-02	   3.3289300e-02	   3.0605932e-02	   2.9094059e-02	   2.4563827e-02	
   5.3520710e+01	  -1.4934834e-01	   3.2600362e-02	   3.3289220e-02	   3.0605993e-02	   2.9094115e-02	   2.4563945e-02	
   5.3565089e+01	  -1.4934857e-01	   3.2600368e-02	   3.3289146e-02	   3.0606053e-02	   2.9094172e-02	   2.4564063e-02	
   5.3609467e+01	  -1.4934881e-01	   3.2600378e-02	   3.3289081e-02	   3.0606112e-02	   2.9094233e-02	   2.4564184e-02	
   5.3653846e+01	  -1.4934907e-01	   3.2600391e-02	   3.3289026e-02	   3.0606170e-02	   2.9094296e-02	   2.4564305e-02	
   5.3698225e+01	  -1.4934934e-01	   3.2600408e-02	   3.3288983e-02	   3.0606225e-02	   2.9094362e-02	   2.4564427e-02	
   5.3742604e+01	  -1.4934963e-01	   3.2600427e-02	   3.3288953e-02	   3.0606279e-02	   2.9094430e-02	   2.4564551e-02	
   5.3786982e+01	  -1.4934993e-01	   3.2600448e-02	   3.3288934e-02	   3.0606332e-02	   2.9094500e-02	   2.4564675e-02	
   5.3831361e+01	  -1.4935024e-01	   3.2600469e-02	   3.3288925e-02	   3.0606383e-02	   2.9094570e-02	   2.4564799e-02	
   5.3875740e+01	  -1.4935056e-01	   3.2600490e-02	   3.3288925e-02	   3.0606434e-02	   2.9094640e-02	   2.4564924e-02	
   5.3920118e+01	  -1.4935089e-01	   3.2600510e-02	   3.3288932e-02	   3.0606485e-02	   2.9094711e-02	   2.4565050e-02	
   5.3964497e+01	  -1.4935122e-01	   3.2600527e-02	   3.3288941e-02	   3.0606537e-02	   2.9094780e-02	   2.4565178e-02	
   5.4008876e+01	  -1.4935155e-01	   3.2600544e-02	   3.3288954e-02	   3.0606590e-02	   2.9094850e-02	   2.4565306e-02	
   5.4053254e+01	  -1.4935188e-01	   3.2600560e-02	   3.3288967e-02	   3.0606642e-02	   2.9094919e-02	   2.4565434e-02	
   5.4097633e+01	  -1.4935221e-01	   3.2600575e-02	   3.3288979e-02	   3.0606696e-02	   2.9094988e-02	   2.4565563e-02	
   5.4142012e+01	  -1.4935254e-01	   3.2600589e-02	   3.3288989e-02	   3.0606752e-02	   2.9095056e-02	   2.4565693e-02	
   5.4186391e+01	  -1.4935287e-01	   3.2600600e-02	   3.3288994e-02	   3.0606809e-02	   2.9095124e-02	   2.4565824e-02	
   5.4230769e+01	  -1.4935318e-01	   3.2600608e-02	   3.3288991e-02	   3.0606869e-02	   2.9095191e-02	   2.4565956e-02	
   5.4275148e+01	  -1.4935349e-01	   3.2600615e-02	   3.3288974e-02	   3.0606933e-02	   2.9095257e-02	   2.4566089e-02	
   5.4319527e+01	  -1.4935379e-01	   3.2600624e-02	   3.3288952e-02	   3.0606998e-02	   2.9095325e-02	   2.4566224e-02	
   5.4363905e+01	  -1.4935410e-01	   3.2600635e-02	   3.3288919e-02	   3.0607066e-02	   2.9095394e-02	   2.4566360e-02	
   5.4408284e+01	  -1.4935440e-01	   3.2600652e-02	   3.3288880e-02	   3.0607134e-02	   2.9095466e-02	   2.4566497e-02	
   5.4452663e+01	  -1.4935472e-01	   3.2600673e-02	   3.3288837e-02	   3.0607203e-02	   2.9095541e-02	   2.4566635e-02	
   5.4497041e+01	  -1.4935503e-01	   3.2600698e-02	   3.3288792e-02	   3.0607272e-02	   2.9095618e-02	   2.4566774e-02	
   5.4541420e+01	  -1.4935535e-01	   3.2600726e-02	   3.3288746e-02	   3.0607341e-02	   2.9095697e-02	   2.4566913e-02	
   5.4585799e+01	  -1.4935568e-01	   3.2600756e-02	   3.3288701e-02	   3.0607409e-02	   2.9095777e-02	   2.4567054e-02	
   5.4630178e+01	  -1.4935600e-01	   3.2600787e-02	   3.3288660e-02	   3.0607476e-02	   2.9095857e-02	   2.4567194e-02	
   5.4674556e+01	  -1.4935633e-01	   3.2600818e-02	   3.3288623e-02	   3.0607542e-02	   2.9095937e-02	   2.4567335e-02	
   5.4718935e+01	  -1.4935666e-01	   3.2600846e-02	   3.3288591e-02	   3.0607607e-02	   2.9096016e-02	   2.4567475e-02	
   5.4763314e+01	  -1.4935699e-01	   3.2600872e-02	   3.3288565e-02	   3.0607671e-02	   2.9096093e-02	   2.4567616e-02	
   5.4807692e+01	  -1.4935732e-01	   3.2600894e-02	   3.3288545e-02	   3.0607734e-02	   2.9096169e-02	   2.4567757e-02	
   5.4852071e+01	  -1.4935765e-01	   3.2600913e-02	   3.3288531e-02	   3.0607796e-02	   2.9096243e-02	   2.4567897e-02	
   5.4896450e+01	  -1.4935798e-01	   3.2600928e-02	   3.3288523e-02	   3.0607858e-02	   2.9096315e-02	   2.4568038e-02	
   5.4940828e+01	  -1.4935831e-01	   3.2600941e-02	   3.3288518e-02	   3.0607919e-02	   2.9096386e-02	   2.4568179e-02	
   5.4985207e+01	  -1.4935864e-01	   3.2600951e-02	   3.3288516e-02	   3.0607981e-02	   2.9096456e-02	   2.4568319e-02	
   5.5029586e+01	  -1.4935897e-01	   3.2600961e-02	   3.3288517e-02	   3.0608043e-02	   2.9096527e-02	   2.4568460e-02	
   5.5073964e+01	  -1.4935931e-01	   3.2600970e-02	   3.3288517e-02	   3.0608106e-02	   2.9096598e-02	   2.4568601e-02	
   5.5118343e+01	  -1.4935964e-01	   3.2600981e-02	   3.3288516e-02	   3.0608169e-02	   2.9096670e-02	   2.4568742e-02	
   5.5162722e+01	  -1.4935998e-01	   3.2600993e-02	   3.3288513e-02	   3.0608233e-02	   2.9096744e-02	   2.4568883e-02	
   5.5207101e+01	  -1.4936032e-01	   3.2601008e-02	   3.3288507e-02	   3.0608298e-02	   2.9096819e-02	   2.4569025e-02	
   5.5251479e+01	  -1.4936066e-01	   3.2601026e-02	   3.3288497e-02	   3.0608364e-02	   2.9096896e-02	   2.4569167e-02	
   5.5295858e+01	  -1.4936100e-01	   3.2601047e-02	   3.3288483e-02	   3.0608431e-02	   2.9096974e-02	   2.4569309e-02	
   5.5340237e+01	  -1.4936134e-01	   3.2601070e-02	   3.3288465e-02	   3.0608499e-02	   2.9097054e-02	   2.4569452e-02	
   5.5384615e+01	  -1.4936168e-01	   3.2601096e-02	   3.3288443e-02	   3.0608567e-02	   2.9097134e-02	   2.4569595e-02	
   5.5428994e+01	  -1.4936203e-01	   3.2601123e-02	   3.3288418e-02	   3.0608636e-02	   2.9097216e-02	   2.4569738e-02	
   5.5473373e+01	  -1.4936237e-01	   3.2601152e-02	   3.3288391e-02	   3.0608705e-02	   2.9097297e-02	   2.4569881e-02	
   5.5517751e+01	  -1.4936271e-01	   3.2601180e-02	   3.3288363e-02	   3.0608774e-02	   2.9097378e-02	   2.4570025e-02	
   5.5562130e+01	  -1.4936305e-01	   3.2601208e-02	   3.3288335e-02	   3.0608844e-02	   2.9097459e-02	   2.4570169e-02	
   5.5606509e+01	  -1.4936339e-01	   3.2601235e-02	   3.3288307e-02	   3.0608914e-02	   2.9097539e-02	   2.4570313e-02	
   5.5650888e+01	  -1.4936372e-01	   3.2601260e-02	   3.3288281e-02	   3.0608983e-02	   2.9097618e-02	   2.4570457e-02	
   5.5695266e+01	  -1.4936406e-01	   3.2601284e-02	   3.3288257e-02	   3.0609053e-02	   2.9097697e-02	   2.4570602e-02	
   5.5739645e+01	  -1.4936440e-01	   3.2601306e-02	   3.3288236e-02	   3.0609122e-02	   2.9097775e-02	   2.4570746e-02	
   5.5784024e+01	  -1.4936474e-01	   3.2601327e-02	   3.3288218e-02	   3.0609191e-02	   2.9097852e-02	   2.4570891e-02	
   5.5828402e+01	  -1.4936507e-01	   3.2601346e-02	   3.3288203e-02	   3.0609260e-02	   2.9097928e-02	   2.4571035e-02	
   5.5872781e+01	  -1.4936541e-01	   3.2601365e-02	   3.3288191e-02	   3.0609329e-02	   2.9098004e-02	   2.4571180e-02	
   5.5917160e+01	  -1.4936576e-01	   3.2601383e-02	   3.3288182e-02	   3.0609397e-02	   2.9098081e-02	   2.4571324e-02	
   5.5961538e+01	  -1.4936610e-01	   3.2601400e-02	   3.3288174e-02	   3.0609466e-02	   2.9098157e-02	   2.4571468e-02	
   5.6005917e+01	  -1.4936644e-01	   3.2601419e-02	   3.3288167e-02	   3.0609534e-02	   2.9098234e-02	   2.4571613e-02	
   5.6050296e+01	  -1.4936679e-01	   3.2601438e-02	   3.3288160e-02	   3.0609603e-02	   2.9098311e-02	   2.4571757e-02	
   5.6094675e+01	  -1.4936714e-01	   3.2601457e-02	   3.3288153e-02	   3.0609671e-02	   2.9098389e-02	   2.4571901e-02	
   5.6139053e+01	  -1.4936748e-01	   3.2601478e-02	   3.3288145e-02	   3.0609740e-02	   2.9098467e-02	   2.4572045e-02	
   5.6183432e+01	  -1.4936783e-01	   3.2601500e-02	   3.3288136e-02	   3.0609809e-02	   2.9098546e-02	   2.4572188e-02	
   5.6227811e+01	  -1.4936818e-01	   3.2601523e-02	   3.3288124e-02	   3.0609877e-02	   2.9098625e-02	   2.4572332e-02	
   5.6272189e+01	  -1.4936852e-01	   3.2601547e-02	   3.3288111e-02	   3.0609947e-02	   2.9098705e-02	   2.4572476e-02	
   5.6316568e+01	  -1.4936887e-01	   3.2601571e-02	   3.3288096e-02	   3.0610016e-02	   2.9098785e-02	   2.4572620e-02	
   5.6360947e+01	  -1.4936921e-01	   3.2601596e-02	   3.3288080e-02	   3.0610086e-02	   2.9098866e-02	   2.4572763e-02	
   5.6405325e+01	  -1.4936955e-01	   3.2601621e-02	   3.3288062e-02	   3.0610156e-02	   2.9098946e-02	   2.4572907e-02	
   5.6449704e+01	  -1.4936990e-01	   3.2601646e-02	   3.3288044e-02	   3.0610227e-02	   2.9099027e-02	   2.4573051e-02	
   5.6494083e+01	  -1.4937024e-01	   3.2601671e-02	   3.3288025e-02	   3.0610297e-02	   2.9099108e-02	   2.4573195e-02	
   5.6538462e+01	  -1.4937058e-01	   3.2601696e-02	   3.3288006e-02	   3.0610368e-02	   2.9099189e-02	   2.4573339e-02	
   5.6582840e+01	  -1.4937093e-01	   3.2601720e-02	   3.3287987e-02	   3.0610440e-02	   2.9099269e-02	   2.4573484e-02	
   5.6627219e+01	  -1.4937127e-01	   3.2601744e-02	   3.3287970e-02	   3.0610511e-02	   2.9099350e-02	   2.4573628e-02	
   5.6671598e+01	  -1.4937161e-01	   3.2601768e-02	   3.3287954e-02	   3.0610583e-02	   2.9099430e-02	   2.4573772e-02	
   5.6715976e+01	  -1.4937196e-01	   3.2601791e-02	   3.3287939e-02	   3.0610654e-02	   2.9099509e-02	   2.4573917e-02	
   5.6760355e+01	  -1.4937230e-01	   3.2601814e-02	   3.3287925e-02	   3.0610726e-02	   2.9099589e-02	   2.4574061e-02	
   5.6804734e+01	  -1.4937265e-01	   3.2601837e-02	   3.3287912e-02	   3.0610797e-02	   2.9099668e-02	   2.4574205e-02	
   5.6849112e+01	  -1.4937299e-01	   3.2601860e-02	   3.3287901e-02	   3.0610869e-02	   2.9099746e-02	   2.4574349e-02	
   5.6893491e+01	  -1.4937334e-01	   3.2601883e-02	   3.3287890e-02	   3.0610940e-02	   2.9099825e-02	   2.4574492e-02	
   5.6937870e+01	  -1.4937368e-01	   3.2601906e-02	   3.3287880e-02	   3.0611010e-02	   2.9099904e-02	   2.4574636e-02	
   5.6982249e+01	  -1.4937403e-01	   3.2601929e-02	   3.3287870e-02	   3.0611081e-02	   2.9099982e-02	   2.4574779e-02	
   5.7026627e+01	  -1.4937437e-01	   3.2601952e-02	   3.3287861e-02	   3.0611152e-02	   2.9100060e-02	   2.4574922e-02	
   5.7071006e+01	  -1.4937472e-01	   3.2601976e-02	   3.3287851e-02	   3.0611222e-02	   2.9100139e-02	   2.4575065e-02	
   5.7115385e+01	  -1.4937506e-01	   3.2602000e-02	   3.3287841e-02	   3.0611293e-02	   2.9100218e-02	   2.4575208e-02	
   5.7159763e+01	  -1.4937540e-01	   3.2602024e-02	   3.3287831e-02	   3.0611364e-02	   2.9100297e-02	   2.4575350e-02	
   5.7204142e+01	  -1.4937575e-01	   3.2602048e-02	   3.3287819e-02	   3.0611435e-02	   2.9100377e-02	   2.4575492e-02	
   5.7248521e+01	  -1.4937609e-01	   3.2602072e-02	   3.3287808e-02	   3.0611505e-02	   2.9100456e-02	   2.4575634e-02	
   5.7292899e+01	  -1.4937643e-01	   3.2602096e-02	   3.3287795e-02	   3.0611577e-02	   2.9100536e-02	   2.4575776e-02	
   5.7337278e+01	  -1.4937678e-01	   3.2602120e-02	   3.3287782e-02	   3.0611648e-02	   2.9100616e-02	   2.4575918e-02	
   5.7381657e+01	  -1.4937712e-01	   3.2602145e-02	   3.3287769e-02	   3.0611719e-02	   2.9100696e-02	   2.4576060e-02	
   5.7426036e+01	  -1.4937746e-01	   3.2602169e-02	   3.3287756e-02	   3.0611791e-02	   2.9100777e-02	   2.4576202e-02	
   5.7470414e+01	  -1.4937780e-01	   3.2602194e-02	   3.3287743e-02	   3.0611863e-02	   2.9100857e-02	   2.4576344e-02	
   5.7514793e+01	  -1.4937814e-01	   3.2602219e-02	   3.3287730e-02	   3.0611935e-02	   2.9100937e-02	   2.4576486e-02	
   5.7559172e+01	  -1.4937849e-01	   3.2602244e-02	   3.3287717e-02	   3.0612007e-02	   2.9101017e-02	   2.4576627e-02	
   5.7603550e+01	  -1.4937883e-01	   3.2602268e-02	   3.3287705e-02	   3.0612079e-02	   2.9101097e-02	   2.4576769e-02	
   5.7647929e+01	  -1.4937917e-01	   3.2602293e-02	   3.3287693e-02	   3.0612151e-02	   2.9101177e-02	   2.4576910e-02	
   5.7692308e+01	  -1.4937951e-01	   3.2602318e-02	   3.3287681e-02	   3.0612223e-02	   2.9101256e-02	   2.4577051e-02	
   5.7736686e+01	  -1.4937985e-01	   3.2602343e-02	   3.3287669e-02	   3.0612295e-02	   2.9101336e-02	   2.4577192e-02	
   5.7781065e+01	  -1.4938019e-01	   3.2602368e-02	   3.3287658e-02	   3.0612367e-02	   2.9101415e-02	   2.4577333e-02	
   5.7825444e+01	  -1.4938053e-01	   3.2602393e-02	   3.3287647e-02	   3.0612439e-02	   2.9101494e-02	   2.4577474e-02	
   5.7869822e+01	  -1.4938087e-01	   3.2602418e-02	   3.3287637e-02	   3.0612510e-02	   2.9101572e-02	   2.4577614e-02	
   5.7914201e+01	  -1.4938121e-01	   3.2602443e-02	   3.3287628e-02	   3.0612582e-02	   2.9101650e-02	   2.4577754e-02	
   5.7958580e+01	  -1.4938155e-01	   3.2602468e-02	   3.3287619e-02	   3.0612653e-02	   2.9101728e-02	   2.4577894e-02	
   5.8002959e+01	  -1.4938189e-01	   3.2602493e-02	   3.3287610e-02	   3.0612725e-02	   2.9101806e-02	   2.4578034e-02	
   5.8047337e+01	  -1.4938223e-01	   3.2602518e-02	   3.3287601e-02	   3.0612796e-02	   2.9101884e-02	   2.4578173e-02	
   5.8091716e+01	  -1.4938257e-01	   3.2602543e-02	   3.3287592e-02	   3.0612867e-02	   2.9101962e-02	   2.4578312e-02	
   5.8136095e+01	  -1.4938291e-01	   3.2602568e-02	   3.3287583e-02	   3.0612939e-02	   2.9102040e-02	   2.4578451e-02	
   5.8180473e+01	  -1.4938324e-01	   3.2602593e-02	   3.3287573e-02	   3.0613010e-02	   2.9102118e-02	   2.4578589e-02	
   5.8224852e+01	  -1.4938358e-01	   3.2602618e-02	   3.3287564e-02	   3.0613082e-02	   2.9102197e-02	   2.4578728e-02	
   5.8269231e+01	  -1.4938392e-01	   3.2602643e-02	   3.3287554e-02	   3.0613154e-02	   2.9102276e-02	   2.4578866e-02	
   5.8313609e+01	  -1.4938425e-01	   3.2602668e-02	   3.3287544e-02	   3.0613225e-02	   2.9102355e-02	   2.4579004e-02	
   5.8357988e+01	  -1.4938459e-01	   3.2602693e-02	   3.3287534e-02	   3.0613297e-02	   2.9102434e-02	   2.4579141e-02	
   5.8402367e+01	  -1.4938493e-01	   3.2602718e-02	   3.3287523e-02	   3.0613369e-02	   2.9102513e-02	   2.4579279e-02	
   5.8446746e+01	  -1.4938526e-01	   3.2602744e-02	   3.3287513e-02	   3.0613441e-02	   2.9102591e-02	   2.4579416e-02	
   5.8491124e+01	  -1.4938560e-01	   3.2602769e-02	   3.3287503e-02	   3.0613512e-02	   2.9102670e-02	   2.4579553e-02	
   5.8535503e+01	  -1.4938593e-01	   3.2602795e-02	   3.3287493e-02	   3.0613584e-02	   2.9102748e-02	   2.4579690e-02	
   5.8579882e+01	  -1.4938626e-01	   3.2602821e-02	   3.3287483e-02	   3.0613656e-02	   2.9102826e-02	   2.4579827e-02	
   5.8624260e+01	  -1.4938660e-01	   3.2602847e-02	   3.3287474e-02	   3.0613728e-02	   2.9102904e-02	   2.4579963e-02	
   5.8668639e+01	  -1.4938693e-01	   3.2602873e-02	   3.3287464e-02	   3.0613799e-02	   2.9102982e-02	   2.4580100e-02	
   5.8713018e+01	  -1.4938726e-01	   3.2602898e-02	   3.3287455e-02	   3.0613871e-02	   2.9103060e-02	   2.4580236e-02	
   5.8757396e+01	  -1.4938759e-01	   3.2602924e-02	   3.3287446e-02	   3.0613942e-02	   2.9103137e-02	   2.4580371e-02	
   5.8801775e+01	  -1.4938793e-01	   3.2602950e-02	   3.3287437e-02	   3.0614014e-02	   2.9103214e-02	   2.4580507e-02	
   5.8846154e+01	  -1.4938826e-01	   3.2602976e-02	   3.3287429e-02	   3.0614085e-02	   2.9103291e-02	   2.4580642e-02	
   5.8890533e+01	  -1.4938859e-01	   3.2603002e-02	   3.3287422e-02	   3.0614156e-02	   2.9103367e-02	   2.4580777e-02	
   5.8934911e+01	  -1.4938892e-01	   3.2603028e-02	   3.3287414e-02	   3.0614227e-02	   2.9103443e-02	   2.4580911e-02	
   5.8979290e+01	  -1.4938925e-01	   3.2603054e-02	   3.3287407e-02	   3.0614298e-02	   2.9103519e-02	   2.4581046e-02	
   5.9023669e+01	  -1.4938957e-01	   3.2603079e-02	   3.3287399e-02	   3.0614370e-02	   2.9103595e-02	   2.4581179e-02	
   5.9068047e+01	  -1.4938990e-01	   3.2603105e-02	   3.3287392e-02	   3.0614441e-02	   2.9103672e-02	   2.4581313e-02	
   5.9112426e+01	  -1.4939023e-01	   3.2603130e-02	   3.3287384e-02	   3.0614512e-02	   2.9103748e-02	   2.4581446e-02	
   5.9156805e+01	  -1.4939056e-01	   3.2603156e-02	   3.3287377e-02	   3.0614583e-02	   2.9103824e-02	   2.4581579e-02	
   5.9201183e+01	  -1.4939088e-01	   3.2603181e-02	   3.3287369e-02	   3.0614654e-02	   2.9103901e-02	   2.4581712e-02	
   5.9245562e+01	  -1.4939121e-01	   3.2603207e-02	   3.3287361e-02	   3.0614725e-02	   2.9103977e-02	   2.4581844e-02	
   5.9289941e+01	  -1.4939153e-01	   3.2603233e-02	   3.3287353e-02	   3.0614795e-02	   2.9104053e-02	   2.4581976e-02	
   5.9334320e+01	  -1.4939186e-01	   3.2603259e-02	   3.3287345e-02	   3.0614866e-02	   2.9104129e-02	   2.4582107e-02	
   5.9378698e+01	  -1.4939218e-01	   3.2603285e-02	   3.3287337e-02	   3.0614937e-02	   2.9104205e-02	   2.4582239e-02	
   5.9423077e+01	  -1.4939250e-01	   3.2603311e-02	   3.3287329e-02	   3.0615008e-02	   2.9104281e-02	   2.4582370e-02	
   5.9467456e+01	  -1.4939283e-01	   3.2603337e-02	   3.3287321e-02	   3.0615078e-02	   2.9104357e-02	   2.4582500e-02	
   5.9511834e+01	  -1.4939315e-01	   3.2603363e-02	   3.3287314e-02	   3.0615149e-02	   2.9104432e-02	   2.4582631e-02	
   5.9556213e+01	  -1.4939347e-01	   3.2603389e-02	   3.3287306e-02	   3.0615219e-02	   2.9104507e-02	   2.4582761e-02	
   5.9600592e+01	  -1.4939379e-01	   3.2603416e-02	   3.3287299e-02	   3.0615290e-02	   2.9104582e-02	   2.4582890e-02	
   5.9644970e+01	  -1.4939411e-01	   3.2603442e-02	   3.3287292e-02	   3.0615360e-02	   2.9104657e-02	   2.4583020e-02	
   5.9689349e+01	  -1.4939443e-01	   3.2603468e-02	   3.3287285e-02	   3.0615430e-02	   2.9104731e-02	   2.4583149e-02	
   5.9733728e+01	  -1.4939475e-01	   3.2603494e-02	   3.3287278e-02	   3.0615500e-02	   2.9104805e-02	   2.4583278e-02	
   5.9778107e+01	  -1.4939506e-01	   3.2603520e-02	   3.3287271e-02	   3.0615570e-02	   2.9104879e-02	   2.4583406e-02	
   5.9822485e+01	  -1.4939538e-01	   3.2603546e-02	   3.3287265e-02	   3.0615640e-02	   2.9104952e-02	   2.4583534e-02	
   5.9866864e+01	  -1.4939569e-01	   3.2603573e-02	   3.3287258e-02	   3.0615710e-02	   2.9105026e-02	   2.4583662e-02	
   5.9911243e+01	  -1.4939601e-01	   3.2603599e-02	   3.3287252e-02	   3.0615780e-02	   2.9105099e-02	   2.4583789e-02	
   5.9955621e+01	  -1.4939632e-01	   3.2603625e-02	   3.3287247e-02	   3.0615850e-02	   2.9105172e-02	   2.4583916e-02	
   6.0000000e+01	  -1.4939664e-01	   3.2603651e-02	   3.3287241e-02	   3.0615919e-02	   2.9105245e-02	   2.4584042e-02	


==> PlotData_coordinated/ACC_Voltage.txt <==
   0.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   4.4378698e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   8.8757396e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3313609e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.7751479e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.2189349e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.6627219e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.1065089e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.5502959e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.9940828e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   4.4378698e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   4.8816568e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   5.3254438e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   5.7692308e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   6.2130178e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   6.6568047e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   7.1005917e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   7.5443787e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   7.9881657e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   8.4319527e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   8.8757396e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   9.3195266e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   9.7633136e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0207101e+00	   9.9958728e-01	   9.9995070e-01	   9.9994780e-01	   9.9998815e-01	   9.9999254e-01	   9.9999673e-01	
   1.0650888e+00	   9.9851936e-01	   9.9972767e-01	   9.9971854e-01	   9.9989933e-01	   9.9993398e-01	   9.9996139e-01	
   1.1094675e+00	   9.9756898e-01	   9.9945788e-01	   9.9944897e-01	   9.9976406e-01	   9.9984257e-01	   9.9989978e-01	
   1.1538462e+00	   9.9672536e-01	   9.9916622e-01	   9.9915808e-01	   9.9959331e-01	   9.9972138e-01	   9.9981788e-01	
   1.1982249e+00	   9.9597266e-01	   9.9886775e-01	   9.9885515e-01	   9.9939674e-01	   9.9957401e-01	   9.9972068e-01	
   1.2426036e+00	   9.9529756e-01	   9.9857111e-01	   9.9854510e-01	   9.9918239e-01	   9.9940449e-01	   9.9961222e-01	
   1.2869822e+00	   9.9469064e-01	   9.9828076e-01	   9.9823085e-01	   9.9895652e-01	   9.9921710e-01	   9.9949552e-01	
   1.3313609e+00	   9.9414581e-01	   9.9799840e-01	   9.9791442e-01	   9.9872369e-01	   9.9901595e-01	   9.9937261e-01	
   1.3757396e+00	   9.9365823e-01	   9.9772403e-01	   9.9759741e-01	   9.9848693e-01	   9.9880470e-01	   9.9924461e-01	
   1.4201183e+00	   9.9322326e-01	   9.9745657e-01	   9.9728117e-01	   9.9824801e-01	   9.9858639e-01	   9.9911191e-01	
   1.4644970e+00	   9.9283490e-01	   9.9719433e-01	   9.9696680e-01	   9.9800773e-01	   9.9836328e-01	   9.9897432e-01	
   1.5088757e+00	   9.9248536e-01	   9.9693521e-01	   9.9665509e-01	   9.9776610e-01	   9.9813686e-01	   9.9883120e-01	
   1.5532544e+00	   9.9216490e-01	   9.9667699e-01	   9.9634644e-01	   9.9752261e-01	   9.9790785e-01	   9.9868168e-01	
   1.5976331e+00	   9.9186376e-01	   9.9641768e-01	   9.9604092e-01	   9.9727652e-01	   9.9767634e-01	   9.9852480e-01	
   1.6420118e+00	   9.9157117e-01	   9.9615533e-01	   9.9573834e-01	   9.9702693e-01	   9.9744205e-01	   9.9835958e-01	
   1.6863905e+00	   9.9127804e-01	   9.9588852e-01	   9.9543834e-01	   9.9677304e-01	   9.9720452e-01	   9.9818525e-01	
   1.7307692e+00	   9.9097638e-01	   9.9561618e-01	   9.9514055e-01	   9.9651421e-01	   9.9696317e-01	   9.9800116e-01	
   1.7751479e+00	   9.9066182e-01	   9.9533811e-01	   9.9484469e-01	   9.9625025e-01	   9.9671769e-01	   9.9780721e-01	
   1.8195266e+00	   9.9033158e-01	   9.9505439e-01	   9.9455070e-01	   9.9598107e-01	   9.9646779e-01	   9.9760325e-01	
   1.8639053e+00	   9.8998658e-01	   9.9476601e-01	   9.9425877e-01	   9.9570718e-01	   9.9621358e-01	   9.9738975e-01	
   1.9082840e+00	   9.8963094e-01	   9.9447459e-01	   9.9396944e-01	   9.9542950e-01	   9.9595549e-01	   9.9716752e-01	
   1.9526627e+00	   9.8927125e-01	   9.9418221e-01	   9.9368355e-01	   9.9514934e-01	   9.9569430e-01	   9.9693769e-01	
   1.9970414e+00	   9.8891513e-01	   9.9389115e-01	   9.9340204e-01	   9.9486821e-01	   9.9543099e-01	   9.9670159e-01	
   2.0414201e+00	   9.8857127e-01	   9.9360394e-01	   9.9312600e-01	   9.9458793e-01	   9.9516679e-01	   9.9646087e-01	
   2.0857988e+00	   9.8824635e-01	   9.9332249e-01	   9.9285619e-01	   9.9431002e-01	   9.9490276e-01	   9.9621691e-01	
   2.1301775e+00	   9.8794525e-01	   9.9304831e-01	   9.9259305e-01	   9.9403585e-01	   9.9463989e-01	   9.9597108e-01	
   2.1745562e+00	   9.8767087e-01	   9.9278239e-01	   9.9233671e-01	   9.9376653e-01	   9.9437901e-01	   9.9572462e-01	
   2.2189349e+00	   9.8742375e-01	   9.9252503e-01	   9.9208673e-01	   9.9350284e-01	   9.9412076e-01	   9.9547859e-01	
   2.2633136e+00	   9.8720058e-01	   9.9227553e-01	   9.9184202e-01	   9.9324490e-01	   9.9386534e-01	   9.9523362e-01	
   2.3076923e+00	   9.8699564e-01	   9.9203258e-01	   9.9160115e-01	   9.9299233e-01	   9.9361265e-01	   9.9498999e-01	
   2.3520710e+00	   9.8680299e-01	   9.9179469e-01	   9.9136266e-01	   9.9274455e-01	   9.9336248e-01	   9.9474780e-01	
   2.3964497e+00	   9.8661486e-01	   9.9155985e-01	   9.9112468e-01	   9.9250055e-01	   9.9311437e-01	   9.9450691e-01	
   2.4408284e+00	   9.8642285e-01	   9.9132584e-01	   9.9088542e-01	   9.9225903e-01	   9.9286771e-01	   9.9426694e-01	
   2.4852071e+00	   9.8622141e-01	   9.9109110e-01	   9.9064375e-01	   9.9201889e-01	   9.9262202e-01	   9.9402754e-01	
   2.5295858e+00	   9.8600592e-01	   9.9085436e-01	   9.9039885e-01	   9.9177919e-01	   9.9237693e-01	   9.9378839e-01	
   2.5739645e+00	   9.8577347e-01	   9.9061477e-01	   9.9015039e-01	   9.9153912e-01	   9.9213215e-01	   9.9354920e-01	
   2.6183432e+00	   9.8552446e-01	   9.9037221e-01	   9.8989887e-01	   9.9129821e-01	   9.9188765e-01	   9.9330987e-01	
   2.6627219e+00	   9.8526074e-01	   9.9012719e-01	   9.8964522e-01	   9.9105653e-01	   9.9164361e-01	   9.9307051e-01	
   2.7071006e+00	   9.8498509e-01	   9.8988034e-01	   9.8939049e-01	   9.9081421e-01	   9.9140027e-01	   9.9283126e-01	
   2.7514793e+00	   9.8470384e-01	   9.8963324e-01	   9.8913675e-01	   9.9057200e-01	   9.9115819e-01	   9.9259257e-01	
   2.7958580e+00	   9.8442205e-01	   9.8938723e-01	   9.8888560e-01	   9.9033069e-01	   9.9091786e-01	   9.9235491e-01	
   2.8402367e+00	   9.8414427e-01	   9.8914349e-01	   9.8863843e-01	   9.9009101e-01	   9.9067972e-01	   9.9211869e-01	
   2.8846154e+00	   9.8387564e-01	   9.8890342e-01	   9.8839682e-01	   9.8985395e-01	   9.9044429e-01	   9.9188449e-01	
   2.9289941e+00	   9.8361846e-01	   9.8866748e-01	   9.8816114e-01	   9.8962000e-01	   9.9021168e-01	   9.9165254e-01	
   2.9733728e+00	   9.8337470e-01	   9.8843631e-01	   9.8793209e-01	   9.8938966e-01	   9.8998214e-01	   9.9142316e-01	
   3.0177515e+00	   9.8314424e-01	   9.8820966e-01	   9.8770907e-01	   9.8916307e-01	   9.8975550e-01	   9.9119644e-01	
   3.0621302e+00	   9.8292629e-01	   9.8798739e-01	   9.8749182e-01	   9.8894021e-01	   9.8953167e-01	   9.9097234e-01	
   3.1065089e+00	   9.8271739e-01	   9.8776836e-01	   9.8727858e-01	   9.8872052e-01	   9.8931009e-01	   9.9075061e-01	
   3.1508876e+00	   9.8251549e-01	   9.8755203e-01	   9.8706855e-01	   9.8850362e-01	   9.8909050e-01	   9.9053102e-01	
   3.1952663e+00	   9.8231588e-01	   9.8733700e-01	   9.8685966e-01	   9.8828860e-01	   9.8887224e-01	   9.9031311e-01	
   3.2396450e+00	   9.8211594e-01	   9.8712259e-01	   9.8665079e-01	   9.8807481e-01	   9.8865500e-01	   9.9009654e-01	
   3.2840237e+00	   9.8191270e-01	   9.8690796e-01	   9.8644067e-01	   9.8786159e-01	   9.8843835e-01	   9.8988097e-01	
   3.3284024e+00	   9.8170469e-01	   9.8669280e-01	   9.8622856e-01	   9.8764836e-01	   9.8822215e-01	   9.8966609e-01	
   3.3727811e+00	   9.8149032e-01	   9.8647672e-01	   9.8601379e-01	   9.8743478e-01	   9.8800622e-01	   9.8945174e-01	
   3.4171598e+00	   9.8127110e-01	   9.8626037e-01	   9.8579693e-01	   9.8722093e-01	   9.8779088e-01	   9.8923797e-01	
   3.4615385e+00	   9.8104663e-01	   9.8604366e-01	   9.8557778e-01	   9.8700666e-01	   9.8757607e-01	   9.8902472e-01	
   3.5059172e+00	   9.8082084e-01	   9.8582798e-01	   9.8535814e-01	   9.8679279e-01	   9.8736253e-01	   9.8881242e-01	
   3.5502959e+00	   9.8059405e-01	   9.8561344e-01	   9.8513812e-01	   9.8657935e-01	   9.8715030e-01	   9.8860110e-01	
   3.5946746e+00	   9.8037085e-01	   9.8540157e-01	   9.8492014e-01	   9.8636760e-01	   9.8694023e-01	   9.8839140e-01	
   3.6390533e+00	   9.8015154e-01	   9.8519243e-01	   9.8470434e-01	   9.8615759e-01	   9.8673236e-01	   9.8818336e-01	
   3.6834320e+00	   9.7993950e-01	   9.8498714e-01	   9.8449295e-01	   9.8595062e-01	   9.8652739e-01	   9.8797765e-01	
   3.7278107e+00	   9.7973419e-01	   9.8478546e-01	   9.8428570e-01	   9.8574650e-01	   9.8632515e-01	   9.8777415e-01	
   3.7721893e+00	   9.7953633e-01	   9.8458753e-01	   9.8408378e-01	   9.8554600e-01	   9.8612590e-01	   9.8757323e-01	
   3.8165680e+00	   9.7934586e-01	   9.8439337e-01	   9.8388712e-01	   9.8534907e-01	   9.8592962e-01	   9.8737488e-01	
   3.8609467e+00	   9.7916031e-01	   9.8420204e-01	   9.8369524e-01	   9.8515552e-01	   9.8573593e-01	   9.8717900e-01	
   3.9053254e+00	   9.7897980e-01	   9.8401355e-01	   9.8350820e-01	   9.8496541e-01	   9.8554482e-01	   9.8698557e-01	
   3.9497041e+00	   9.7880087e-01	   9.8382671e-01	   9.8332446e-01	   9.8477793e-01	   9.8535569e-01	   9.8679424e-01	
   3.9940828e+00	   9.7862301e-01	   9.8364133e-01	   9.8314392e-01	   9.8459301e-01	   9.8516845e-01	   9.8660494e-01	
   4.0384615e+00	   9.7844426e-01	   9.8345679e-01	   9.8296505e-01	   9.8440986e-01	   9.8498267e-01	   9.8641734e-01	
   4.0828402e+00	   9.7826343e-01	   9.8327268e-01	   9.8278734e-01	   9.8422817e-01	   9.8479815e-01	   9.8623129e-01	
   4.1272189e+00	   9.7808085e-01	   9.8308919e-01	   9.8261013e-01	   9.8404763e-01	   9.8461489e-01	   9.8604673e-01	
   4.1715976e+00	   9.7789582e-01	   9.8290611e-01	   9.8243270e-01	   9.8386785e-01	   9.8443272e-01	   9.8586350e-01	
   4.2159763e+00	   9.7770986e-01	   9.8272405e-01	   9.8225528e-01	   9.8368899e-01	   9.8425192e-01	   9.8568177e-01	
   4.2603550e+00	   9.7752379e-01	   9.8254335e-01	   9.8207758e-01	   9.8351094e-01	   9.8407260e-01	   9.8550156e-01	
   4.3047337e+00	   9.7733886e-01	   9.8236445e-01	   9.8190014e-01	   9.8333403e-01	   9.8389502e-01	   9.8532307e-01	
   4.3491124e+00	   9.7715724e-01	   9.8218818e-01	   9.8172346e-01	   9.8315861e-01	   9.8371961e-01	   9.8514660e-01	
   4.3934911e+00	   9.7697899e-01	   9.8201452e-01	   9.8154781e-01	   9.8298483e-01	   9.8354637e-01	   9.8497215e-01	
   4.4378698e+00	   9.7680641e-01	   9.8184428e-01	   9.8137432e-01	   9.8281337e-01	   9.8337585e-01	   9.8480018e-01	
   4.4822485e+00	   9.7663885e-01	   9.8167723e-01	   9.8120287e-01	   9.8264415e-01	   9.8320788e-01	   9.8463057e-01	
   4.5266272e+00	   9.7647695e-01	   9.8151351e-01	   9.8103456e-01	   9.8247776e-01	   9.8304271e-01	   9.8446361e-01	
   4.5710059e+00	   9.7632041e-01	   9.8135301e-01	   9.8086920e-01	   9.8231409e-01	   9.8288024e-01	   9.8429919e-01	
   4.6153846e+00	   9.7616763e-01	   9.8119507e-01	   9.8070721e-01	   9.8215324e-01	   9.8272026e-01	   9.8413727e-01	
   4.6597633e+00	   9.7601873e-01	   9.8103973e-01	   9.8054856e-01	   9.8199521e-01	   9.8256276e-01	   9.8397782e-01	
   4.7041420e+00	   9.7587142e-01	   9.8088613e-01	   9.8039297e-01	   9.8183969e-01	   9.8240731e-01	   9.8382056e-01	
   4.7485207e+00	   9.7572536e-01	   9.8073412e-01	   9.8024041e-01	   9.8168662e-01	   9.8225381e-01	   9.8366542e-01	
   4.7928994e+00	   9.7557952e-01	   9.8058342e-01	   9.8009049e-01	   9.8153575e-01	   9.8210210e-01	   9.8351226e-01	
   4.8372781e+00	   9.7543299e-01	   9.8043368e-01	   9.7994292e-01	   9.8138682e-01	   9.8195193e-01	   9.8336087e-01	
   4.8816568e+00	   9.7528626e-01	   9.8028511e-01	   9.7979753e-01	   9.8123977e-01	   9.8180337e-01	   9.8321125e-01	
   4.9260355e+00	   9.7513921e-01	   9.8013785e-01	   9.7965401e-01	   9.8109445e-01	   9.8165644e-01	   9.8306336e-01	
   4.9704142e+00	   9.7499189e-01	   9.7999185e-01	   9.7951240e-01	   9.8095086e-01	   9.8151111e-01	   9.8291718e-01	
   5.0147929e+00	   9.7484624e-01	   9.7984805e-01	   9.7937268e-01	   9.8080920e-01	   9.8136788e-01	   9.8277300e-01	
   5.0591716e+00	   9.7470186e-01	   9.7970626e-01	   9.7923474e-01	   9.8066935e-01	   9.8122659e-01	   9.8263068e-01	
   5.1035503e+00	   9.7456040e-01	   9.7956717e-01	   9.7909884e-01	   9.8053165e-01	   9.8108769e-01	   9.8249058e-01	
   5.1479290e+00	   9.7442305e-01	   9.7943131e-01	   9.7896510e-01	   9.8039630e-01	   9.8095149e-01	   9.8235288e-01	
   5.1923077e+00	   9.7428943e-01	   9.7929845e-01	   9.7883348e-01	   9.8026325e-01	   9.8081787e-01	   9.8221752e-01	
   5.2366864e+00	   9.7416089e-01	   9.7916912e-01	   9.7870434e-01	   9.8013294e-01	   9.8068728e-01	   9.8208491e-01	
   5.2810651e+00	   9.7403702e-01	   9.7904314e-01	   9.7857755e-01	   9.8000520e-01	   9.8055956e-01	   9.8195488e-01	
   5.3254438e+00	   9.7391718e-01	   9.7892014e-01	   9.7845315e-01	   9.7988012e-01	   9.8043463e-01	   9.8182752e-01	
   5.3698225e+00	   9.7380154e-01	   9.7880014e-01	   9.7833117e-01	   9.7975771e-01	   9.8031252e-01	   9.8170283e-01	
   5.4142012e+00	   9.7368890e-01	   9.7868261e-01	   9.7821141e-01	   9.7963776e-01	   9.8019293e-01	   9.8158065e-01	
   5.4585799e+00	   9.7357794e-01	   9.7856692e-01	   9.7809375e-01	   9.7952013e-01	   9.8007555e-01	   9.8146085e-01	
   5.5029586e+00	   9.7346891e-01	   9.7845312e-01	   9.7797808e-01	   9.7940469e-01	   9.7996033e-01	   9.8134332e-01	
   5.5473373e+00	   9.7336016e-01	   9.7834053e-01	   9.7786422e-01	   9.7929115e-01	   9.7984684e-01	   9.8122780e-01	
   5.5917160e+00	   9.7325146e-01	   9.7822901e-01	   9.7775207e-01	   9.7917943e-01	   9.7973498e-01	   9.8111424e-01	
   5.6360947e+00	   9.7314303e-01	   9.7811869e-01	   9.7764170e-01	   9.7906949e-01	   9.7962475e-01	   9.8100258e-01	
   5.6804734e+00	   9.7303449e-01	   9.7800946e-01	   9.7753310e-01	   9.7896118e-01	   9.7951597e-01	   9.8089268e-01	
   5.7248521e+00	   9.7292596e-01	   9.7790134e-01	   9.7742621e-01	   9.7885450e-01	   9.7940865e-01	   9.8078452e-01	
   5.7692308e+00	   9.7281904e-01	   9.7779520e-01	   9.7732159e-01	   9.7874980e-01	   9.7930321e-01	   9.8067834e-01	
   5.8136095e+00	   9.7271331e-01	   9.7769078e-01	   9.7721903e-01	   9.7864690e-01	   9.7919947e-01	   9.8057399e-01	
   5.8579882e+00	   9.7261000e-01	   9.7758873e-01	   9.7711892e-01	   9.7854615e-01	   9.7909783e-01	   9.8047174e-01	
   5.9023669e+00	   9.7251061e-01	   9.7748983e-01	   9.7702174e-01	   9.7844794e-01	   9.7899875e-01	   9.8037187e-01	
   5.9467456e+00	   9.7241443e-01	   9.7739366e-01	   9.7692718e-01	   9.7835203e-01	   9.7890196e-01	   9.8027417e-01	
   5.9911243e+00	   9.7232304e-01	   9.7730116e-01	   9.7683593e-01	   9.7825919e-01	   9.7880832e-01	   9.8017933e-01	
   6.0355030e+00	   9.7223616e-01	   9.7721206e-01	   9.7674772e-01	   9.7816913e-01	   9.7871750e-01	   9.8008705e-01	
   6.0798817e+00	   9.7215304e-01	   9.7712596e-01	   9.7666223e-01	   9.7808166e-01	   9.7862935e-01	   9.7999720e-01	
   6.1242604e+00	   9.7207363e-01	   9.7704297e-01	   9.7657958e-01	   9.7799711e-01	   9.7854420e-01	   9.7991014e-01	
   6.1686391e+00	   9.7199820e-01	   9.7696324e-01	   9.7649990e-01	   9.7791557e-01	   9.7846215e-01	   9.7982596e-01	
   6.2130178e+00	   9.7192571e-01	   9.7688609e-01	   9.7642261e-01	   9.7783650e-01	   9.7838263e-01	   9.7974416e-01	
   6.2573964e+00	   9.7185479e-01	   9.7681063e-01	   9.7634697e-01	   9.7775935e-01	   9.7830509e-01	   9.7966429e-01	
   6.3017751e+00	   9.7178583e-01	   9.7673757e-01	   9.7627372e-01	   9.7768503e-01	   9.7823045e-01	   9.7958733e-01	
   6.3461538e+00	   9.7171662e-01	   9.7666544e-01	   9.7620162e-01	   9.7761231e-01	   9.7815746e-01	   9.7951220e-01	
   6.3905325e+00	   9.7164714e-01	   9.7659422e-01	   9.7613064e-01	   9.7754113e-01	   9.7808603e-01	   9.7943888e-01	
   6.4349112e+00	   9.7157761e-01	   9.7652400e-01	   9.7606078e-01	   9.7747142e-01	   9.7801611e-01	   9.7936732e-01	
   6.4792899e+00	   9.7150846e-01	   9.7645491e-01	   9.7599215e-01	   9.7740318e-01	   9.7794769e-01	   9.7929746e-01	
   6.5236686e+00	   9.7144023e-01	   9.7638724e-01	   9.7592494e-01	   9.7733650e-01	   9.7788084e-01	   9.7922938e-01	
   6.5680473e+00	   9.7137360e-01	   9.7632131e-01	   9.7585943e-01	   9.7727152e-01	   9.7781571e-01	   9.7916315e-01	
   6.6124260e+00	   9.7130921e-01	   9.7625746e-01	   9.7579590e-01	   9.7720844e-01	   9.7775245e-01	   9.7909889e-01	
   6.6568047e+00	   9.7124765e-01	   9.7619599e-01	   9.7573465e-01	   9.7714744e-01	   9.7769124e-01	   9.7903672e-01	
   6.7011834e+00	   9.7118937e-01	   9.7613717e-01	   9.7567596e-01	   9.7708871e-01	   9.7763225e-01	   9.7897675e-01	
   6.7455621e+00	   9.7113460e-01	   9.7608116e-01	   9.7562000e-01	   9.7703241e-01	   9.7757561e-01	   9.7891910e-01	
   6.7899408e+00	   9.7108345e-01	   9.7602806e-01	   9.7556691e-01	   9.7697865e-01	   9.7752143e-01	   9.7886383e-01	
   6.8343195e+00	   9.7103576e-01	   9.7597781e-01	   9.7551670e-01	   9.7692747e-01	   9.7746974e-01	   9.7881098e-01	
   6.8786982e+00	   9.7099123e-01	   9.7593030e-01	   9.7546932e-01	   9.7687887e-01	   9.7742054e-01	   9.7876054e-01	
   6.9230769e+00	   9.7094988e-01	   9.7588574e-01	   9.7542506e-01	   9.7683319e-01	   9.7737417e-01	   9.7871286e-01	
   6.9674556e+00	   9.7091050e-01	   9.7584308e-01	   9.7538279e-01	   9.7678940e-01	   9.7732965e-01	   9.7866698e-01	
   7.0118343e+00	   9.7087277e-01	   9.7580231e-01	   9.7534256e-01	   9.7674768e-01	   9.7728718e-01	   9.7862313e-01	
   7.0562130e+00	   9.7083678e-01	   9.7576371e-01	   9.7530469e-01	   9.7670842e-01	   9.7724717e-01	   9.7858172e-01	
   7.1005917e+00	   9.7080235e-01	   9.7572694e-01	   9.7526879e-01	   9.7667116e-01	   9.7720915e-01	   9.7854228e-01	
   7.1449704e+00	   9.7076921e-01	   9.7569188e-01	   9.7523465e-01	   9.7663585e-01	   9.7717314e-01	   9.7850486e-01	
   7.1893491e+00	   9.7073701e-01	   9.7565836e-01	   9.7520208e-01	   9.7660239e-01	   9.7713906e-01	   9.7846940e-01	
   7.2337278e+00	   9.7070578e-01	   9.7562626e-01	   9.7517098e-01	   9.7657056e-01	   9.7710669e-01	   9.7843565e-01	
   7.2781065e+00	   9.7067602e-01	   9.7559588e-01	   9.7514148e-01	   9.7654056e-01	   9.7707624e-01	   9.7840383e-01	
   7.3224852e+00	   9.7064768e-01	   9.7556715e-01	   9.7511346e-01	   9.7651226e-01	   9.7704764e-01	   9.7837388e-01	
   7.3668639e+00	   9.7062052e-01	   9.7553983e-01	   9.7508675e-01	   9.7648546e-01	   9.7702062e-01	   9.7834552e-01	
   7.4112426e+00	   9.7059569e-01	   9.7551463e-01	   9.7506192e-01	   9.7646061e-01	   9.7699564e-01	   9.7831921e-01	
   7.4556213e+00	   9.7057312e-01	   9.7549143e-01	   9.7503882e-01	   9.7643757e-01	   9.7697255e-01	   9.7829479e-01	
   7.5000000e+00	   9.7055227e-01	   9.7546986e-01	   9.7501718e-01	   9.7641604e-01	   9.7695103e-01	   9.7827197e-01	
   7.5443787e+00	   9.7053482e-01	   9.7545112e-01	   9.7499821e-01	   9.7639704e-01	   9.7693201e-01	   9.7825165e-01	
   7.5887574e+00	   9.7052052e-01	   9.7543506e-01	   9.7498180e-01	   9.7638046e-01	   9.7691536e-01	   9.7823373e-01	
   7.6331361e+00	   9.7050778e-01	   9.7542053e-01	   9.7496686e-01	   9.7636534e-01	   9.7690017e-01	   9.7821730e-01	
   7.6775148e+00	   9.7049730e-01	   9.7540793e-01	   9.7495383e-01	   9.7635197e-01	   9.7688668e-01	   9.7820260e-01	
   7.7218935e+00	   9.7048977e-01	   9.7539767e-01	   9.7494319e-01	   9.7634072e-01	   9.7687514e-01	   9.7818987e-01	
   7.7662722e+00	   9.7048508e-01	   9.7539012e-01	   9.7493536e-01	   9.7633209e-01	   9.7686610e-01	   9.7817972e-01	
   7.8106509e+00	   9.7048209e-01	   9.7538442e-01	   9.7492966e-01	   9.7632544e-01	   9.7685889e-01	   9.7817148e-01	
   7.8550296e+00	   9.7048046e-01	   9.7538043e-01	   9.7492597e-01	   9.7632073e-01	   9.7685350e-01	   9.7816513e-01	
   7.8994083e+00	   9.7048006e-01	   9.7537797e-01	   9.7492410e-01	   9.7631782e-01	   9.7684984e-01	   9.7816058e-01	
   7.9437870e+00	   9.7048060e-01	   9.7537712e-01	   9.7492419e-01	   9.7631679e-01	   9.7684784e-01	   9.7815760e-01	
   7.9881657e+00	   9.7048224e-01	   9.7537765e-01	   9.7492533e-01	   9.7631736e-01	   9.7684812e-01	   9.7815757e-01	
   8.0325444e+00	   9.7048536e-01	   9.7538001e-01	   9.7492873e-01	   9.7631993e-01	   9.7684996e-01	   9.7815858e-01	
   8.0769231e+00	   9.7048957e-01	   9.7538348e-01	   9.7493346e-01	   9.7632369e-01	   9.7685273e-01	   9.7816018e-01	
   8.1213018e+00	   9.7049476e-01	   9.7538782e-01	   9.7493895e-01	   9.7632831e-01	   9.7685651e-01	   9.7816277e-01	
   8.1656805e+00	   9.7050220e-01	   9.7539469e-01	   9.7494667e-01	   9.7633551e-01	   9.7686325e-01	   9.7816847e-01	
   8.2100592e+00	   9.7051148e-01	   9.7540343e-01	   9.7495608e-01	   9.7634455e-01	   9.7687202e-01	   9.7817620e-01	
   8.2544379e+00	   9.7052213e-01	   9.7541327e-01	   9.7496653e-01	   9.7635457e-01	   9.7688173e-01	   9.7818473e-01	
   8.2988166e+00	   9.7053543e-01	   9.7542539e-01	   9.7497892e-01	   9.7636664e-01	   9.7689367e-01	   9.7819536e-01	
   8.3431953e+00	   9.7055105e-01	   9.7543958e-01	   9.7499313e-01	   9.7638059e-01	   9.7690761e-01	   9.7820795e-01	
   8.3875740e+00	   9.7056825e-01	   9.7545516e-01	   9.7500867e-01	   9.7639583e-01	   9.7692284e-01	   9.7822179e-01	
   8.4319527e+00	   9.7058798e-01	   9.7547293e-01	   9.7502619e-01	   9.7641303e-01	   9.7694006e-01	   9.7823760e-01	
   8.4763314e+00	   9.7061007e-01	   9.7549280e-01	   9.7504564e-01	   9.7643215e-01	   9.7695923e-01	   9.7825538e-01	
   8.5207101e+00	   9.7063356e-01	   9.7551408e-01	   9.7506654e-01	   9.7645268e-01	   9.7697974e-01	   9.7827456e-01	
   8.5650888e+00	   9.7065875e-01	   9.7553704e-01	   9.7508918e-01	   9.7647488e-01	   9.7700181e-01	   9.7829541e-01	
   8.6094675e+00	   9.7068582e-01	   9.7556190e-01	   9.7511374e-01	   9.7649895e-01	   9.7702568e-01	   9.7831817e-01	
   8.6538462e+00	   9.7071417e-01	   9.7558821e-01	   9.7513988e-01	   9.7652456e-01	   9.7705102e-01	   9.7834248e-01	
   8.6982249e+00	   9.7074349e-01	   9.7561580e-01	   9.7516750e-01	   9.7655164e-01	   9.7707770e-01	   9.7836826e-01	
   8.7426036e+00	   9.7077399e-01	   9.7564482e-01	   9.7519673e-01	   9.7658029e-01	   9.7710584e-01	   9.7839564e-01	
   8.7869822e+00	   9.7080559e-01	   9.7567514e-01	   9.7522740e-01	   9.7661037e-01	   9.7713533e-01	   9.7842446e-01	
   8.8313609e+00	   9.7083823e-01	   9.7570665e-01	   9.7525936e-01	   9.7664173e-01	   9.7716607e-01	   9.7845457e-01	
   8.8757396e+00	   9.7087186e-01	   9.7573925e-01	   9.7529248e-01	   9.7667426e-01	   9.7719798e-01	   9.7848584e-01	
   8.9201183e+00	   9.7090652e-01	   9.7577321e-01	   9.7532716e-01	   9.7670834e-01	   9.7723139e-01	   9.7851867e-01	
   8.9644970e+00	   9.7094236e-01	   9.7580857e-01	   9.7536341e-01	   9.7674400e-01	   9.7726631e-01	   9.7855308e-01	
   9.0088757e+00	   9.7097950e-01	   9.7584528e-01	   9.7540104e-01	   9.7678105e-01	   9.7730265e-01	   9.7858889e-01	
   9.0532544e+00	   9.7101806e-01	   9.7588329e-01	   9.7543990e-01	   9.7681933e-01	   9.7734029e-01	   9.7862591e-01	
   9.0976331e+00	   9.7105820e-01	   9.7592264e-01	   9.7547997e-01	   9.7685885e-01	   9.7737927e-01	   9.7866415e-01	
   9.1420118e+00	   9.7110004e-01	   9.7596358e-01	   9.7552158e-01	   9.7689994e-01	   9.7741993e-01	   9.7870393e-01	
   9.1863905e+00	   9.7114353e-01	   9.7600605e-01	   9.7556465e-01	   9.7694249e-01	   9.7746213e-01	   9.7874519e-01	
   9.2307692e+00	   9.7118864e-01	   9.7604996e-01	   9.7560906e-01	   9.7698640e-01	   9.7750576e-01	   9.7878778e-01	
   9.2751479e+00	   9.7123532e-01	   9.7609523e-01	   9.7565469e-01	   9.7703153e-01	   9.7755067e-01	   9.7883159e-01	
   9.3195266e+00	   9.7128404e-01	   9.7614221e-01	   9.7570181e-01	   9.7707815e-01	   9.7759719e-01	   9.7887687e-01	
   9.3639053e+00	   9.7133484e-01	   9.7619094e-01	   9.7575049e-01	   9.7712635e-01	   9.7764541e-01	   9.7892373e-01	
   9.4082840e+00	   9.7138729e-01	   9.7624117e-01	   9.7580057e-01	   9.7717594e-01	   9.7769508e-01	   9.7897198e-01	
   9.4526627e+00	   9.7144096e-01	   9.7629264e-01	   9.7585184e-01	   9.7722674e-01	   9.7774594e-01	   9.7902146e-01	
   9.4970414e+00	   9.7149563e-01	   9.7634521e-01	   9.7590423e-01	   9.7727866e-01	   9.7779786e-01	   9.7907210e-01	
   9.5414201e+00	   9.7155201e-01	   9.7639944e-01	   9.7595820e-01	   9.7733217e-01	   9.7785137e-01	   9.7912434e-01	
   9.5857988e+00	   9.7160980e-01	   9.7645508e-01	   9.7601354e-01	   9.7738705e-01	   9.7790624e-01	   9.7917799e-01	
   9.6301775e+00	   9.7166846e-01	   9.7651172e-01	   9.7606989e-01	   9.7744296e-01	   9.7796209e-01	   9.7923271e-01	
   9.6745562e+00	   9.7172747e-01	   9.7656895e-01	   9.7612694e-01	   9.7749958e-01	   9.7801855e-01	   9.7928816e-01	
   9.7189349e+00	   9.7178717e-01	   9.7662726e-01	   9.7618522e-01	   9.7755745e-01	   9.7807610e-01	   9.7934494e-01	
   9.7633136e+00	   9.7184730e-01	   9.7668649e-01	   9.7624464e-01	   9.7761648e-01	   9.7813465e-01	   9.7940295e-01	
   9.8076923e+00	   9.7190757e-01	   9.7674626e-01	   9.7630481e-01	   9.7767630e-01	   9.7819387e-01	   9.7946180e-01	
   9.8520710e+00	   9.7196822e-01	   9.7680669e-01	   9.7636581e-01	   9.7773698e-01	   9.7825386e-01	   9.7952154e-01	
   9.8964497e+00	   9.7202969e-01	   9.7686798e-01	   9.7642775e-01	   9.7779861e-01	   9.7831478e-01	   9.7958221e-01	
   9.9408284e+00	   9.7209213e-01	   9.7693017e-01	   9.7649061e-01	   9.7786113e-01	   9.7837662e-01	   9.7964377e-01	
   9.9852071e+00	   9.7215606e-01	   9.7699353e-01	   9.7655461e-01	   9.7792475e-01	   9.7843963e-01	   9.7970638e-01	
   1.0029586e+01	   9.7222159e-01	   9.7705816e-01	   9.7661978e-01	   9.7798948e-01	   9.7850384e-01	   9.7977005e-01	
   1.0073964e+01	   9.7228882e-01	   9.7712410e-01	   9.7668618e-01	   9.7805536e-01	   9.7856931e-01	   9.7983481e-01	
   1.0118343e+01	   9.7235776e-01	   9.7719139e-01	   9.7675381e-01	   9.7812241e-01	   9.7863606e-01	   9.7990069e-01	
   1.0162722e+01	   9.7242828e-01	   9.7725999e-01	   9.7682267e-01	   9.7819062e-01	   9.7870405e-01	   9.7996767e-01	
   1.0207101e+01	   9.7250023e-01	   9.7732984e-01	   9.7689270e-01	   9.7825997e-01	   9.7877325e-01	   9.8003577e-01	
   1.0251479e+01	   9.7257335e-01	   9.7740081e-01	   9.7696380e-01	   9.7833036e-01	   9.7884354e-01	   9.8010490e-01	
   1.0295858e+01	   9.7264742e-01	   9.7747278e-01	   9.7703589e-01	   9.7840175e-01	   9.7891484e-01	   9.8017503e-01	
   1.0340237e+01	   9.7272222e-01	   9.7754563e-01	   9.7710887e-01	   9.7847406e-01	   9.7898706e-01	   9.8024610e-01	
   1.0384615e+01	   9.7279768e-01	   9.7761941e-01	   9.7718278e-01	   9.7854737e-01	   9.7906025e-01	   9.8031822e-01	
   1.0428994e+01	   9.7287351e-01	   9.7769370e-01	   9.7725722e-01	   9.7862125e-01	   9.7913399e-01	   9.8039094e-01	
   1.0473373e+01	   9.7294971e-01	   9.7776858e-01	   9.7733227e-01	   9.7869580e-01	   9.7920837e-01	   9.8046438e-01	
   1.0517751e+01	   9.7302627e-01	   9.7784408e-01	   9.7740797e-01	   9.7877109e-01	   9.7928342e-01	   9.8053861e-01	
   1.0562130e+01	   9.7310318e-01	   9.7792018e-01	   9.7748429e-01	   9.7884709e-01	   9.7935914e-01	   9.8061360e-01	
   1.0606509e+01	   9.7318063e-01	   9.7799689e-01	   9.7756123e-01	   9.7892375e-01	   9.7943548e-01	   9.8068928e-01	
   1.0650888e+01	   9.7325864e-01	   9.7807420e-01	   9.7763876e-01	   9.7900104e-01	   9.7951242e-01	   9.8076560e-01	
   1.0695266e+01	   9.7333714e-01	   9.7815209e-01	   9.7771689e-01	   9.7907898e-01	   9.7958997e-01	   9.8084262e-01	
   1.0739645e+01	   9.7341644e-01	   9.7823070e-01	   9.7779572e-01	   9.7915762e-01	   9.7966822e-01	   9.8092033e-01	
   1.0784024e+01	   9.7349675e-01	   9.7831011e-01	   9.7787533e-01	   9.7923699e-01	   9.7974722e-01	   9.8099876e-01	
   1.0828402e+01	   9.7357799e-01	   9.7839030e-01	   9.7795568e-01	   9.7931709e-01	   9.7982694e-01	   9.8107792e-01	
   1.0872781e+01	   9.7366020e-01	   9.7847129e-01	   9.7803683e-01	   9.7939793e-01	   9.7990744e-01	   9.8115781e-01	
   1.0917160e+01	   9.7374351e-01	   9.7855318e-01	   9.7811887e-01	   9.7947958e-01	   9.7998876e-01	   9.8123846e-01	
   1.0961538e+01	   9.7382801e-01	   9.7863602e-01	   9.7820184e-01	   9.7956208e-01	   9.8007098e-01	   9.8131994e-01	
   1.1005917e+01	   9.7391344e-01	   9.7871964e-01	   9.7828560e-01	   9.7964529e-01	   9.8015393e-01	   9.8140212e-01	
   1.1050296e+01	   9.7399964e-01	   9.7880393e-01	   9.7837004e-01	   9.7972912e-01	   9.8023753e-01	   9.8148489e-01	
   1.1094675e+01	   9.7408695e-01	   9.7888923e-01	   9.7845553e-01	   9.7981389e-01	   9.8032211e-01	   9.8156858e-01	
   1.1139053e+01	   9.7417469e-01	   9.7897510e-01	   9.7854164e-01	   9.7989927e-01	   9.8040730e-01	   9.8165288e-01	
   1.1183432e+01	   9.7426270e-01	   9.7906145e-01	   9.7862828e-01	   9.7998520e-01	   9.8049302e-01	   9.8173775e-01	
   1.1227811e+01	   9.7435086e-01	   9.7914819e-01	   9.7871536e-01	   9.8007162e-01	   9.8057921e-01	   9.8182313e-01	
   1.1272189e+01	   9.7443910e-01	   9.7923524e-01	   9.7880278e-01	   9.8015844e-01	   9.8066579e-01	   9.8190893e-01	
   1.1316568e+01	   9.7452748e-01	   9.7932263e-01	   9.7889054e-01	   9.8024569e-01	   9.8075278e-01	   9.8199520e-01	
   1.1360947e+01	   9.7461597e-01	   9.7941030e-01	   9.7897856e-01	   9.8033327e-01	   9.8084008e-01	   9.8208183e-01	
   1.1405325e+01	   9.7470466e-01	   9.7949821e-01	   9.7906681e-01	   9.8042114e-01	   9.8092768e-01	   9.8216876e-01	
   1.1449704e+01	   9.7479371e-01	   9.7958645e-01	   9.7915532e-01	   9.8050933e-01	   9.8101559e-01	   9.8225601e-01	
   1.1494083e+01	   9.7488304e-01	   9.7967499e-01	   9.7924408e-01	   9.8059783e-01	   9.8110381e-01	   9.8234360e-01	
   1.1538462e+01	   9.7497272e-01	   9.7976384e-01	   9.7933310e-01	   9.8068665e-01	   9.8119236e-01	   9.8243151e-01	
   1.1582840e+01	   9.7506293e-01	   9.7985308e-01	   9.7942245e-01	   9.8077577e-01	   9.8128123e-01	   9.8251974e-01	
   1.1627219e+01	   9.7515370e-01	   9.7994270e-01	   9.7951213e-01	   9.8086521e-01	   9.8137043e-01	   9.8260827e-01	
   1.1671598e+01	   9.7524498e-01	   9.8003268e-01	   9.7960212e-01	   9.8095497e-01	   9.8145997e-01	   9.8269713e-01	
   1.1715976e+01	   9.7533674e-01	   9.8012303e-01	   9.7969249e-01	   9.8104503e-01	   9.8154982e-01	   9.8278629e-01	
   1.1760355e+01	   9.7542907e-01	   9.8021379e-01	   9.7978325e-01	   9.8113543e-01	   9.8164002e-01	   9.8287577e-01	
   1.1804734e+01	   9.7552189e-01	   9.8030492e-01	   9.7987437e-01	   9.8122613e-01	   9.8173053e-01	   9.8296557e-01	
   1.1849112e+01	   9.7561494e-01	   9.8039629e-01	   9.7996580e-01	   9.8131708e-01	   9.8182129e-01	   9.8305561e-01	
   1.1893491e+01	   9.7570822e-01	   9.8048792e-01	   9.8005754e-01	   9.8140829e-01	   9.8191229e-01	   9.8314592e-01	
   1.1937870e+01	   9.7580176e-01	   9.8057981e-01	   9.8014959e-01	   9.8149975e-01	   9.8200355e-01	   9.8323649e-01	
   1.1982249e+01	   9.7589529e-01	   9.8067180e-01	   9.8024180e-01	   9.8159136e-01	   9.8209493e-01	   9.8332721e-01	
   1.2026627e+01	   9.7598870e-01	   9.8076387e-01	   9.8033418e-01	   9.8168310e-01	   9.8218642e-01	   9.8341809e-01	
   1.2071006e+01	   9.7608193e-01	   9.8085595e-01	   9.8042664e-01	   9.8177496e-01	   9.8227800e-01	   9.8350908e-01	
   1.2115385e+01	   9.7617492e-01	   9.8094798e-01	   9.8051907e-01	   9.8186684e-01	   9.8236959e-01	   9.8360012e-01	
   1.2159763e+01	   9.7626771e-01	   9.8103994e-01	   9.8061146e-01	   9.8195874e-01	   9.8246118e-01	   9.8369117e-01	
   1.2204142e+01	   9.7636041e-01	   9.8113188e-01	   9.8070377e-01	   9.8205063e-01	   9.8255277e-01	   9.8378221e-01	
   1.2248521e+01	   9.7645309e-01	   9.8122380e-01	   9.8079603e-01	   9.8214253e-01	   9.8264438e-01	   9.8387325e-01	
   1.2292899e+01	   9.7654585e-01	   9.8131575e-01	   9.8088825e-01	   9.8223443e-01	   9.8273601e-01	   9.8396429e-01	
   1.2337278e+01	   9.7663878e-01	   9.8140775e-01	   9.8098045e-01	   9.8232633e-01	   9.8282767e-01	   9.8405532e-01	
   1.2381657e+01	   9.7673180e-01	   9.8149977e-01	   9.8107263e-01	   9.8241824e-01	   9.8291935e-01	   9.8414635e-01	
   1.2426036e+01	   9.7682496e-01	   9.8159184e-01	   9.8116480e-01	   9.8251015e-01	   9.8301106e-01	   9.8423738e-01	
   1.2470414e+01	   9.7691831e-01	   9.8168398e-01	   9.8125700e-01	   9.8260207e-01	   9.8310279e-01	   9.8432840e-01	
   1.2514793e+01	   9.7701201e-01	   9.8177622e-01	   9.8134923e-01	   9.8269398e-01	   9.8319457e-01	   9.8441943e-01	
   1.2559172e+01	   9.7710582e-01	   9.8186850e-01	   9.8144148e-01	   9.8278588e-01	   9.8328634e-01	   9.8451045e-01	
   1.2603550e+01	   9.7719961e-01	   9.8196076e-01	   9.8153373e-01	   9.8287774e-01	   9.8337807e-01	   9.8460144e-01	
   1.2647929e+01	   9.7729327e-01	   9.8205292e-01	   9.8162595e-01	   9.8296952e-01	   9.8346971e-01	   9.8469238e-01	
   1.2692308e+01	   9.7738671e-01	   9.8214495e-01	   9.8171807e-01	   9.8306118e-01	   9.8356121e-01	   9.8478324e-01	
   1.2736686e+01	   9.7747984e-01	   9.8223678e-01	   9.8181007e-01	   9.8315270e-01	   9.8365254e-01	   9.8487397e-01	
   1.2781065e+01	   9.7757262e-01	   9.8232839e-01	   9.8190189e-01	   9.8324404e-01	   9.8374367e-01	   9.8496455e-01	
   1.2825444e+01	   9.7766503e-01	   9.8241976e-01	   9.8199351e-01	   9.8333520e-01	   9.8383458e-01	   9.8505496e-01	
   1.2869822e+01	   9.7775709e-01	   9.8251086e-01	   9.8208489e-01	   9.8342614e-01	   9.8392527e-01	   9.8514516e-01	
   1.2914201e+01	   9.7784884e-01	   9.8260172e-01	   9.8217604e-01	   9.8351688e-01	   9.8401573e-01	   9.8523515e-01	
   1.2958580e+01	   9.7794034e-01	   9.8269236e-01	   9.8226697e-01	   9.8360741e-01	   9.8410599e-01	   9.8532494e-01	
   1.3002959e+01	   9.7803158e-01	   9.8278272e-01	   9.8235759e-01	   9.8369766e-01	   9.8419597e-01	   9.8541442e-01	
   1.3047337e+01	   9.7812262e-01	   9.8287286e-01	   9.8244797e-01	   9.8378770e-01	   9.8428574e-01	   9.8550369e-01	
   1.3091716e+01	   9.7821354e-01	   9.8296285e-01	   9.8253819e-01	   9.8387757e-01	   9.8437536e-01	   9.8559278e-01	
   1.3136095e+01	   9.7830437e-01	   9.8305270e-01	   9.8262823e-01	   9.8396728e-01	   9.8446483e-01	   9.8568169e-01	
   1.3180473e+01	   9.7839515e-01	   9.8314239e-01	   9.8271808e-01	   9.8405678e-01	   9.8455413e-01	   9.8577039e-01	
   1.3224852e+01	   9.7848581e-01	   9.8323184e-01	   9.8280762e-01	   9.8414599e-01	   9.8464316e-01	   9.8585876e-01	
   1.3269231e+01	   9.7857635e-01	   9.8332110e-01	   9.8289697e-01	   9.8423498e-01	   9.8473200e-01	   9.8594693e-01	
   1.3313609e+01	   9.7866669e-01	   9.8341014e-01	   9.8298609e-01	   9.8432373e-01	   9.8482060e-01	   9.8603485e-01	
   1.3357988e+01	   9.7875676e-01	   9.8349891e-01	   9.8307495e-01	   9.8441219e-01	   9.8490893e-01	   9.8612251e-01	
   1.3402367e+01	   9.7884650e-01	   9.8358738e-01	   9.8316353e-01	   9.8450036e-01	   9.8499696e-01	   9.8620989e-01	
   1.3446746e+01	   9.7893581e-01	   9.8367549e-01	   9.8325177e-01	   9.8458819e-01	   9.8508464e-01	   9.8629695e-01	
   1.3491124e+01	   9.7902470e-01	   9.8376324e-01	   9.8333967e-01	   9.8467567e-01	   9.8517198e-01	   9.8638369e-01	
   1.3535503e+01	   9.7911310e-01	   9.8385058e-01	   9.8342718e-01	   9.8476279e-01	   9.8525892e-01	   9.8647008e-01	
   1.3579882e+01	   9.7920102e-01	   9.8393751e-01	   9.8351430e-01	   9.8484952e-01	   9.8534546e-01	   9.8655611e-01	
   1.3624260e+01	   9.7928846e-01	   9.8402403e-01	   9.8360101e-01	   9.8493586e-01	   9.8543160e-01	   9.8664175e-01	
   1.3668639e+01	   9.7937545e-01	   9.8411012e-01	   9.8368730e-01	   9.8502180e-01	   9.8551734e-01	   9.8672700e-01	
   1.3713018e+01	   9.7946201e-01	   9.8419581e-01	   9.8377317e-01	   9.8510735e-01	   9.8560266e-01	   9.8681186e-01	
   1.3757396e+01	   9.7954819e-01	   9.8428111e-01	   9.8385865e-01	   9.8519251e-01	   9.8568760e-01	   9.8689632e-01	
   1.3801775e+01	   9.7963400e-01	   9.8436602e-01	   9.8394373e-01	   9.8527728e-01	   9.8577215e-01	   9.8698039e-01	
   1.3846154e+01	   9.7971950e-01	   9.8445056e-01	   9.8402842e-01	   9.8536166e-01	   9.8585632e-01	   9.8706406e-01	
   1.3890533e+01	   9.7980467e-01	   9.8453474e-01	   9.8411274e-01	   9.8544566e-01	   9.8594012e-01	   9.8714734e-01	
   1.3934911e+01	   9.7988952e-01	   9.8461855e-01	   9.8419668e-01	   9.8552927e-01	   9.8602354e-01	   9.8723023e-01	
   1.3979290e+01	   9.7997404e-01	   9.8470199e-01	   9.8428024e-01	   9.8561250e-01	   9.8610658e-01	   9.8731272e-01	
   1.4023669e+01	   9.8005817e-01	   9.8478503e-01	   9.8436340e-01	   9.8569530e-01	   9.8618921e-01	   9.8739480e-01	
   1.4068047e+01	   9.8014192e-01	   9.8486766e-01	   9.8444617e-01	   9.8577770e-01	   9.8627144e-01	   9.8747647e-01	
   1.4112426e+01	   9.8022522e-01	   9.8494987e-01	   9.8452852e-01	   9.8585967e-01	   9.8635325e-01	   9.8755772e-01	
   1.4156805e+01	   9.8030805e-01	   9.8503162e-01	   9.8461042e-01	   9.8594119e-01	   9.8643461e-01	   9.8763853e-01	
   1.4201183e+01	   9.8039038e-01	   9.8511291e-01	   9.8469186e-01	   9.8602225e-01	   9.8651552e-01	   9.8771889e-01	
   1.4245562e+01	   9.8047218e-01	   9.8519370e-01	   9.8477283e-01	   9.8610283e-01	   9.8659595e-01	   9.8779879e-01	
   1.4289941e+01	   9.8055342e-01	   9.8527398e-01	   9.8485328e-01	   9.8618292e-01	   9.8667587e-01	   9.8787819e-01	
   1.4334320e+01	   9.8063415e-01	   9.8535379e-01	   9.8493326e-01	   9.8626254e-01	   9.8675532e-01	   9.8795714e-01	
   1.4378698e+01	   9.8071431e-01	   9.8543306e-01	   9.8501269e-01	   9.8634164e-01	   9.8683425e-01	   9.8803558e-01	
   1.4423077e+01	   9.8079395e-01	   9.8551181e-01	   9.8509161e-01	   9.8642023e-01	   9.8691267e-01	   9.8811351e-01	
   1.4467456e+01	   9.8087307e-01	   9.8559006e-01	   9.8517001e-01	   9.8649832e-01	   9.8699059e-01	   9.8819095e-01	
   1.4511834e+01	   9.8095169e-01	   9.8566781e-01	   9.8524789e-01	   9.8657591e-01	   9.8706800e-01	   9.8826787e-01	
   1.4556213e+01	   9.8102982e-01	   9.8574505e-01	   9.8532527e-01	   9.8665299e-01	   9.8714490e-01	   9.8834429e-01	
   1.4600592e+01	   9.8110746e-01	   9.8582179e-01	   9.8540213e-01	   9.8672956e-01	   9.8722130e-01	   9.8842021e-01	
   1.4644970e+01	   9.8118463e-01	   9.8589803e-01	   9.8547849e-01	   9.8680563e-01	   9.8729720e-01	   9.8849561e-01	
   1.4689349e+01	   9.8126130e-01	   9.8597377e-01	   9.8555434e-01	   9.8688118e-01	   9.8737258e-01	   9.8857051e-01	
   1.4733728e+01	   9.8133749e-01	   9.8604901e-01	   9.8562969e-01	   9.8695622e-01	   9.8744746e-01	   9.8864490e-01	
   1.4778107e+01	   9.8141317e-01	   9.8612373e-01	   9.8570453e-01	   9.8703074e-01	   9.8752182e-01	   9.8871877e-01	
   1.4822485e+01	   9.8148833e-01	   9.8619793e-01	   9.8577885e-01	   9.8710474e-01	   9.8759566e-01	   9.8879212e-01	
   1.4866864e+01	   9.8156294e-01	   9.8627159e-01	   9.8585264e-01	   9.8717820e-01	   9.8766897e-01	   9.8886494e-01	
   1.4911243e+01	   9.8163700e-01	   9.8634472e-01	   9.8592591e-01	   9.8725113e-01	   9.8774174e-01	   9.8893724e-01	
   1.4955621e+01	   9.8171049e-01	   9.8641729e-01	   9.8599862e-01	   9.8732351e-01	   9.8781397e-01	   9.8900898e-01	
   1.5000000e+01	   9.8178341e-01	   9.8648931e-01	   9.8607079e-01	   9.8739535e-01	   9.8788565e-01	   9.8908020e-01	
   1.5044379e+01	   9.8185574e-01	   9.8656076e-01	   9.8614240e-01	   9.8746662e-01	   9.8795676e-01	   9.8915085e-01	
   1.5088757e+01	   9.8192749e-01	   9.8663164e-01	   9.8621344e-01	   9.8753734e-01	   9.8802732e-01	   9.8922095e-01	
   1.5133136e+01	   9.8199865e-01	   9.8670196e-01	   9.8628390e-01	   9.8760749e-01	   9.8809732e-01	   9.8929049e-01	
   1.5177515e+01	   9.8206923e-01	   9.8677171e-01	   9.8635380e-01	   9.8767707e-01	   9.8816675e-01	   9.8935946e-01	
   1.5221893e+01	   9.8213924e-01	   9.8684088e-01	   9.8642311e-01	   9.8774609e-01	   9.8823561e-01	   9.8942787e-01	
   1.5266272e+01	   9.8220867e-01	   9.8690949e-01	   9.8649185e-01	   9.8781454e-01	   9.8830390e-01	   9.8949571e-01	
   1.5310651e+01	   9.8227754e-01	   9.8697753e-01	   9.8656002e-01	   9.8788242e-01	   9.8837163e-01	   9.8956298e-01	
   1.5355030e+01	   9.8234584e-01	   9.8704500e-01	   9.8662761e-01	   9.8794973e-01	   9.8843879e-01	   9.8962968e-01	
   1.5399408e+01	   9.8241357e-01	   9.8711189e-01	   9.8669462e-01	   9.8801646e-01	   9.8850537e-01	   9.8969580e-01	
   1.5443787e+01	   9.8248075e-01	   9.8717822e-01	   9.8676107e-01	   9.8808262e-01	   9.8857139e-01	   9.8976137e-01	
   1.5488166e+01	   9.8254734e-01	   9.8724398e-01	   9.8682693e-01	   9.8814820e-01	   9.8863683e-01	   9.8982635e-01	
   1.5532544e+01	   9.8261337e-01	   9.8730916e-01	   9.8689222e-01	   9.8821321e-01	   9.8870169e-01	   9.8989076e-01	
   1.5576923e+01	   9.8267881e-01	   9.8737376e-01	   9.8695693e-01	   9.8827763e-01	   9.8876597e-01	   9.8995460e-01	
   1.5621302e+01	   9.8274365e-01	   9.8743777e-01	   9.8702106e-01	   9.8834148e-01	   9.8882967e-01	   9.9001786e-01	
   1.5665680e+01	   9.8280790e-01	   9.8750120e-01	   9.8708461e-01	   9.8840473e-01	   9.8889278e-01	   9.9008053e-01	
   1.5710059e+01	   9.8287155e-01	   9.8756403e-01	   9.8714756e-01	   9.8846739e-01	   9.8895530e-01	   9.9014262e-01	
   1.5754438e+01	   9.8293459e-01	   9.8762627e-01	   9.8720993e-01	   9.8852946e-01	   9.8901724e-01	   9.9020413e-01	
   1.5798817e+01	   9.8299702e-01	   9.8768790e-01	   9.8727169e-01	   9.8859094e-01	   9.8907857e-01	   9.9026504e-01	
   1.5843195e+01	   9.8305885e-01	   9.8774895e-01	   9.8733287e-01	   9.8865183e-01	   9.8913932e-01	   9.9032537e-01	
   1.5887574e+01	   9.8312007e-01	   9.8780940e-01	   9.8739344e-01	   9.8871212e-01	   9.8919947e-01	   9.9038510e-01	
   1.5931953e+01	   9.8318069e-01	   9.8786925e-01	   9.8745342e-01	   9.8877183e-01	   9.8925903e-01	   9.9044425e-01	
   1.5976331e+01	   9.8324071e-01	   9.8792850e-01	   9.8751280e-01	   9.8883093e-01	   9.8931799e-01	   9.9050279e-01	
   1.6020710e+01	   9.8330013e-01	   9.8798716e-01	   9.8757158e-01	   9.8888944e-01	   9.8937636e-01	   9.9056075e-01	
   1.6065089e+01	   9.8335895e-01	   9.8804523e-01	   9.8762977e-01	   9.8894736e-01	   9.8943414e-01	   9.9061812e-01	
   1.6109467e+01	   9.8341718e-01	   9.8810270e-01	   9.8768736e-01	   9.8900468e-01	   9.8949133e-01	   9.9067489e-01	
   1.6153846e+01	   9.8347481e-01	   9.8815958e-01	   9.8774435e-01	   9.8906141e-01	   9.8954792e-01	   9.9073107e-01	
   1.6198225e+01	   9.8353185e-01	   9.8821587e-01	   9.8780075e-01	   9.8911754e-01	   9.8960392e-01	   9.9078665e-01	
   1.6242604e+01	   9.8358830e-01	   9.8827156e-01	   9.8785655e-01	   9.8917309e-01	   9.8965933e-01	   9.9084165e-01	
   1.6286982e+01	   9.8364414e-01	   9.8832666e-01	   9.8791176e-01	   9.8922803e-01	   9.8971415e-01	   9.9089606e-01	
   1.6331361e+01	   9.8369939e-01	   9.8838116e-01	   9.8796637e-01	   9.8928238e-01	   9.8976837e-01	   9.9094987e-01	
   1.6375740e+01	   9.8375403e-01	   9.8843507e-01	   9.8802038e-01	   9.8933613e-01	   9.8982199e-01	   9.9100309e-01	
   1.6420118e+01	   9.8380806e-01	   9.8848837e-01	   9.8807380e-01	   9.8938929e-01	   9.8987502e-01	   9.9105572e-01	
   1.6464497e+01	   9.8386150e-01	   9.8854108e-01	   9.8812662e-01	   9.8944185e-01	   9.8992746e-01	   9.9110776e-01	
   1.6508876e+01	   9.8391432e-01	   9.8859319e-01	   9.8817884e-01	   9.8949381e-01	   9.8997929e-01	   9.9115920e-01	
   1.6553254e+01	   9.8396654e-01	   9.8864470e-01	   9.8823046e-01	   9.8954517e-01	   9.9003053e-01	   9.9121005e-01	
   1.6597633e+01	   9.8401815e-01	   9.8869561e-01	   9.8828148e-01	   9.8959594e-01	   9.9008117e-01	   9.9126030e-01	
   1.6642012e+01	   9.8406916e-01	   9.8874593e-01	   9.8833191e-01	   9.8964612e-01	   9.9013122e-01	   9.9130997e-01	
   1.6686391e+01	   9.8411957e-01	   9.8879565e-01	   9.8838174e-01	   9.8969570e-01	   9.9018067e-01	   9.9135905e-01	
   1.6730769e+01	   9.8416939e-01	   9.8884477e-01	   9.8843097e-01	   9.8974469e-01	   9.9022954e-01	   9.9140753e-01	
   1.6775148e+01	   9.8421861e-01	   9.8889331e-01	   9.8847962e-01	   9.8979309e-01	   9.9027781e-01	   9.9145543e-01	
   1.6819527e+01	   9.8426723e-01	   9.8894126e-01	   9.8852767e-01	   9.8984090e-01	   9.9032550e-01	   9.9150274e-01	
   1.6863905e+01	   9.8431527e-01	   9.8898862e-01	   9.8857513e-01	   9.8988813e-01	   9.9037260e-01	   9.9154946e-01	
   1.6908284e+01	   9.8436271e-01	   9.8903539e-01	   9.8862201e-01	   9.8993476e-01	   9.9041911e-01	   9.9159560e-01	
   1.6952663e+01	   9.8440957e-01	   9.8908158e-01	   9.8866830e-01	   9.8998082e-01	   9.9046505e-01	   9.9164117e-01	
   1.6997041e+01	   9.8445584e-01	   9.8912719e-01	   9.8871401e-01	   9.9002629e-01	   9.9051040e-01	   9.9168614e-01	
   1.7041420e+01	   9.8450153e-01	   9.8917221e-01	   9.8875914e-01	   9.9007118e-01	   9.9055517e-01	   9.9173054e-01	
   1.7085799e+01	   9.8454663e-01	   9.8921665e-01	   9.8880368e-01	   9.9011548e-01	   9.9059936e-01	   9.9177437e-01	
   1.7130178e+01	   9.8459114e-01	   9.8926051e-01	   9.8884764e-01	   9.9015921e-01	   9.9064297e-01	   9.9181761e-01	
   1.7174556e+01	   9.8463506e-01	   9.8930379e-01	   9.8889102e-01	   9.9020235e-01	   9.9068599e-01	   9.9186028e-01	
   1.7218935e+01	   9.8467841e-01	   9.8934650e-01	   9.8893383e-01	   9.9024493e-01	   9.9072846e-01	   9.9190238e-01	
   1.7263314e+01	   9.8472117e-01	   9.8938862e-01	   9.8897605e-01	   9.9028692e-01	   9.9077033e-01	   9.9194390e-01	
   1.7307692e+01	   9.8476335e-01	   9.8943017e-01	   9.8901771e-01	   9.9032835e-01	   9.9081164e-01	   9.9198485e-01	
   1.7352071e+01	   9.8480495e-01	   9.8947115e-01	   9.8905878e-01	   9.9036920e-01	   9.9085238e-01	   9.9202524e-01	
   1.7396450e+01	   9.8484598e-01	   9.8951156e-01	   9.8909929e-01	   9.9040948e-01	   9.9089255e-01	   9.9206505e-01	
   1.7440828e+01	   9.8488643e-01	   9.8955139e-01	   9.8913922e-01	   9.9044919e-01	   9.9093215e-01	   9.9210430e-01	
   1.7485207e+01	   9.8492631e-01	   9.8959067e-01	   9.8917859e-01	   9.9048834e-01	   9.9097118e-01	   9.9214299e-01	
   1.7529586e+01	   9.8496561e-01	   9.8962936e-01	   9.8921738e-01	   9.9052691e-01	   9.9100965e-01	   9.9218111e-01	
   1.7573964e+01	   9.8500437e-01	   9.8966752e-01	   9.8925563e-01	   9.9056495e-01	   9.9104757e-01	   9.9221869e-01	
   1.7618343e+01	   9.8504256e-01	   9.8970511e-01	   9.8929331e-01	   9.9060241e-01	   9.9108492e-01	   9.9225570e-01	
   1.7662722e+01	   9.8508018e-01	   9.8974214e-01	   9.8933044e-01	   9.9063932e-01	   9.9112172e-01	   9.9229217e-01	
   1.7707101e+01	   9.8511725e-01	   9.8977861e-01	   9.8936701e-01	   9.9067568e-01	   9.9115797e-01	   9.9232808e-01	
   1.7751479e+01	   9.8515376e-01	   9.8981454e-01	   9.8940303e-01	   9.9071148e-01	   9.9119367e-01	   9.9236344e-01	
   1.7795858e+01	   9.8518972e-01	   9.8984992e-01	   9.8943849e-01	   9.9074674e-01	   9.9122882e-01	   9.9239825e-01	
   1.7840237e+01	   9.8522513e-01	   9.8988475e-01	   9.8947342e-01	   9.9078145e-01	   9.9126342e-01	   9.9243253e-01	
   1.7884615e+01	   9.8525999e-01	   9.8991903e-01	   9.8950779e-01	   9.9081562e-01	   9.9129748e-01	   9.9246626e-01	
   1.7928994e+01	   9.8529431e-01	   9.8995278e-01	   9.8954163e-01	   9.9084925e-01	   9.9133101e-01	   9.9249946e-01	
   1.7973373e+01	   9.8532808e-01	   9.8998598e-01	   9.8957493e-01	   9.9088233e-01	   9.9136399e-01	   9.9253212e-01	
   1.8017751e+01	   9.8536130e-01	   9.9001865e-01	   9.8960769e-01	   9.9091489e-01	   9.9139644e-01	   9.9256424e-01	
   1.8062130e+01	   9.8539399e-01	   9.9005078e-01	   9.8963991e-01	   9.9094691e-01	   9.9142836e-01	   9.9259584e-01	
   1.8106509e+01	   9.8542615e-01	   9.9008239e-01	   9.8967160e-01	   9.9097840e-01	   9.9145975e-01	   9.9262690e-01	
   1.8150888e+01	   9.8545777e-01	   9.9011346e-01	   9.8970277e-01	   9.9100936e-01	   9.9149061e-01	   9.9265745e-01	
   1.8195266e+01	   9.8548886e-01	   9.9014401e-01	   9.8973340e-01	   9.9103980e-01	   9.9152094e-01	   9.9268747e-01	
   1.8239645e+01	   9.8551943e-01	   9.9017404e-01	   9.8976352e-01	   9.9106972e-01	   9.9155076e-01	   9.9271697e-01	
   1.8284024e+01	   9.8554947e-01	   9.9020355e-01	   9.8979311e-01	   9.9109912e-01	   9.9158006e-01	   9.9274596e-01	
   1.8328402e+01	   9.8557899e-01	   9.9023254e-01	   9.8982219e-01	   9.9112800e-01	   9.9160884e-01	   9.9277443e-01	
   1.8372781e+01	   9.8560800e-01	   9.9026102e-01	   9.8985075e-01	   9.9115637e-01	   9.9163711e-01	   9.9280239e-01	
   1.8417160e+01	   9.8563649e-01	   9.9028899e-01	   9.8987881e-01	   9.9118423e-01	   9.9166488e-01	   9.9282985e-01	
   1.8461538e+01	   9.8566447e-01	   9.9031645e-01	   9.8990635e-01	   9.9121159e-01	   9.9169214e-01	   9.9285680e-01	
   1.8505917e+01	   9.8569195e-01	   9.9034341e-01	   9.8993340e-01	   9.9123844e-01	   9.9171889e-01	   9.9288326e-01	
   1.8550296e+01	   9.8571892e-01	   9.9036987e-01	   9.8995994e-01	   9.9126479e-01	   9.9174515e-01	   9.9290921e-01	
   1.8594675e+01	   9.8574539e-01	   9.9039583e-01	   9.8998598e-01	   9.9129065e-01	   9.9177091e-01	   9.9293467e-01	
   1.8639053e+01	   9.8577136e-01	   9.9042130e-01	   9.9001153e-01	   9.9131602e-01	   9.9179618e-01	   9.9295964e-01	
   1.8683432e+01	   9.8579684e-01	   9.9044627e-01	   9.9003659e-01	   9.9134089e-01	   9.9182096e-01	   9.9298413e-01	
   1.8727811e+01	   9.8582182e-01	   9.9047076e-01	   9.9006116e-01	   9.9136528e-01	   9.9184525e-01	   9.9300813e-01	
   1.8772189e+01	   9.8584632e-01	   9.9049477e-01	   9.9008525e-01	   9.9138918e-01	   9.9186906e-01	   9.9303165e-01	
   1.8816568e+01	   9.8587033e-01	   9.9051829e-01	   9.9010885e-01	   9.9141260e-01	   9.9189239e-01	   9.9305469e-01	
   1.8860947e+01	   9.8589386e-01	   9.9054134e-01	   9.9013198e-01	   9.9143555e-01	   9.9191525e-01	   9.9307725e-01	
   1.8905325e+01	   9.8591691e-01	   9.9056391e-01	   9.9015463e-01	   9.9145803e-01	   9.9193763e-01	   9.9309935e-01	
   1.8949704e+01	   9.8593949e-01	   9.9058601e-01	   9.9017681e-01	   9.9148003e-01	   9.9195954e-01	   9.9312098e-01	
   1.8994083e+01	   9.8596160e-01	   9.9060765e-01	   9.9019852e-01	   9.9150157e-01	   9.9198099e-01	   9.9314214e-01	
   1.9038462e+01	   9.8598324e-01	   9.9062882e-01	   9.9021977e-01	   9.9152264e-01	   9.9200197e-01	   9.9316284e-01	
   1.9082840e+01	   9.8600442e-01	   9.9064953e-01	   9.9024056e-01	   9.9154326e-01	   9.9202250e-01	   9.9318309e-01	
   1.9127219e+01	   9.8602513e-01	   9.9066979e-01	   9.9026090e-01	   9.9156342e-01	   9.9204257e-01	   9.9320288e-01	
   1.9171598e+01	   9.8604539e-01	   9.9068959e-01	   9.9028077e-01	   9.9158313e-01	   9.9206219e-01	   9.9322222e-01	
   1.9215976e+01	   9.8606520e-01	   9.9070894e-01	   9.9030020e-01	   9.9160239e-01	   9.9208136e-01	   9.9324112e-01	
   1.9260355e+01	   9.8608456e-01	   9.9072785e-01	   9.9031918e-01	   9.9162120e-01	   9.9210009e-01	   9.9325957e-01	
   1.9304734e+01	   9.8610347e-01	   9.9074631e-01	   9.9033772e-01	   9.9163957e-01	   9.9211838e-01	   9.9327758e-01	
   1.9349112e+01	   9.8612194e-01	   9.9076434e-01	   9.9035582e-01	   9.9165751e-01	   9.9213622e-01	   9.9329516e-01	
   1.9393491e+01	   9.8613997e-01	   9.9078193e-01	   9.9037349e-01	   9.9167501e-01	   9.9215364e-01	   9.9331231e-01	
   1.9437870e+01	   9.8615757e-01	   9.9079909e-01	   9.9039072e-01	   9.9169208e-01	   9.9217062e-01	   9.9332902e-01	
   1.9482249e+01	   9.8617474e-01	   9.9081582e-01	   9.9040753e-01	   9.9170872e-01	   9.9218718e-01	   9.9334532e-01	
   1.9526627e+01	   9.8619147e-01	   9.9083213e-01	   9.9042391e-01	   9.9172494e-01	   9.9220331e-01	   9.9336119e-01	
   1.9571006e+01	   9.8620779e-01	   9.9084802e-01	   9.9043987e-01	   9.9174074e-01	   9.9221903e-01	   9.9337664e-01	
   1.9615385e+01	   9.8622368e-01	   9.9086349e-01	   9.9045541e-01	   9.9175612e-01	   9.9223433e-01	   9.9339168e-01	
   1.9659763e+01	   9.8623916e-01	   9.9087854e-01	   9.9047054e-01	   9.9177109e-01	   9.9224922e-01	   9.9340631e-01	
   1.9704142e+01	   9.8625422e-01	   9.9089319e-01	   9.9048525e-01	   9.9178565e-01	   9.9226369e-01	   9.9342053e-01	
   1.9748521e+01	   9.8626887e-01	   9.9090743e-01	   9.9049957e-01	   9.9179981e-01	   9.9227777e-01	   9.9343435e-01	
   1.9792899e+01	   9.8628312e-01	   9.9092127e-01	   9.9051347e-01	   9.9181356e-01	   9.9229144e-01	   9.9344777e-01	
   1.9837278e+01	   9.8629697e-01	   9.9093471e-01	   9.9052699e-01	   9.9182692e-01	   9.9230472e-01	   9.9346079e-01	
   1.9881657e+01	   9.8631042e-01	   9.9094776e-01	   9.9054010e-01	   9.9183988e-01	   9.9231760e-01	   9.9347342e-01	
   1.9926036e+01	   9.8632348e-01	   9.9096041e-01	   9.9055283e-01	   9.9185246e-01	   9.9233010e-01	   9.9348567e-01	
   1.9970414e+01	   9.8633614e-01	   9.9097268e-01	   9.9056516e-01	   9.9186464e-01	   9.9234220e-01	   9.9349753e-01	
   2.0014793e+01	   9.8634842e-01	   9.9098457e-01	   9.9057712e-01	   9.9187645e-01	   9.9235393e-01	   9.9350901e-01	
   2.0059172e+01	   9.8636032e-01	   9.9099608e-01	   9.9058869e-01	   9.9188787e-01	   9.9236528e-01	   9.9352011e-01	
   2.0103550e+01	   9.8637184e-01	   9.9100721e-01	   9.9059989e-01	   9.9189893e-01	   9.9237625e-01	   9.9353084e-01	
   2.0147929e+01	   9.8638298e-01	   9.9101797e-01	   9.9061071e-01	   9.9190960e-01	   9.9238685e-01	   9.9354120e-01	
   2.0192308e+01	   9.8639375e-01	   9.9102836e-01	   9.9062117e-01	   9.9191992e-01	   9.9239709e-01	   9.9355119e-01	
   2.0236686e+01	   9.8640416e-01	   9.9103838e-01	   9.9063126e-01	   9.9192986e-01	   9.9240696e-01	   9.9356082e-01	
   2.0281065e+01	   9.8641420e-01	   9.9104805e-01	   9.9064099e-01	   9.9193945e-01	   9.9241647e-01	   9.9357010e-01	
   2.0325444e+01	   9.8642388e-01	   9.9105735e-01	   9.9065036e-01	   9.9194868e-01	   9.9242562e-01	   9.9357902e-01	
   2.0369822e+01	   9.8643320e-01	   9.9106631e-01	   9.9065938e-01	   9.9195756e-01	   9.9243443e-01	   9.9358758e-01	
   2.0414201e+01	   9.8644217e-01	   9.9107491e-01	   9.9066805e-01	   9.9196609e-01	   9.9244288e-01	   9.9359581e-01	
   2.0458580e+01	   9.8645079e-01	   9.9108317e-01	   9.9067637e-01	   9.9197427e-01	   9.9245099e-01	   9.9360368e-01	
   2.0502959e+01	   9.8645907e-01	   9.9109109e-01	   9.9068435e-01	   9.9198211e-01	   9.9245876e-01	   9.9361122e-01	
   2.0547337e+01	   9.8646700e-01	   9.9109867e-01	   9.9069199e-01	   9.9198962e-01	   9.9246619e-01	   9.9361842e-01	
   2.0591716e+01	   9.8647460e-01	   9.9110591e-01	   9.9069930e-01	   9.9199679e-01	   9.9247329e-01	   9.9362529e-01	
   2.0636095e+01	   9.8648187e-01	   9.9111282e-01	   9.9070627e-01	   9.9200363e-01	   9.9248006e-01	   9.9363183e-01	
   2.0680473e+01	   9.8648880e-01	   9.9111941e-01	   9.9071292e-01	   9.9201014e-01	   9.9248650e-01	   9.9363805e-01	
   2.0724852e+01	   9.8649541e-01	   9.9112567e-01	   9.9071925e-01	   9.9201634e-01	   9.9249262e-01	   9.9364395e-01	
   2.0769231e+01	   9.8650170e-01	   9.9113161e-01	   9.9072525e-01	   9.9202221e-01	   9.9249842e-01	   9.9364953e-01	
   2.0813609e+01	   9.8650766e-01	   9.9113724e-01	   9.9073094e-01	   9.9202776e-01	   9.9250391e-01	   9.9365479e-01	
   2.0857988e+01	   9.8651332e-01	   9.9114256e-01	   9.9073631e-01	   9.9203301e-01	   9.9250908e-01	   9.9365975e-01	
   2.0902367e+01	   9.8651866e-01	   9.9114756e-01	   9.9074138e-01	   9.9203795e-01	   9.9251395e-01	   9.9366440e-01	
   2.0946746e+01	   9.8652369e-01	   9.9115226e-01	   9.9074614e-01	   9.9204258e-01	   9.9251851e-01	   9.9366874e-01	
   2.0991124e+01	   9.8652842e-01	   9.9115666e-01	   9.9075060e-01	   9.9204691e-01	   9.9252277e-01	   9.9367279e-01	
   2.1035503e+01	   9.8653285e-01	   9.9116077e-01	   9.9075476e-01	   9.9205095e-01	   9.9252674e-01	   9.9367654e-01	
   2.1079882e+01	   9.8653698e-01	   9.9116458e-01	   9.9075863e-01	   9.9205469e-01	   9.9253042e-01	   9.9368000e-01	
   2.1124260e+01	   9.8654082e-01	   9.9116810e-01	   9.9076220e-01	   9.9205814e-01	   9.9253380e-01	   9.9368318e-01	
   2.1168639e+01	   9.8654438e-01	   9.9117133e-01	   9.9076549e-01	   9.9206131e-01	   9.9253690e-01	   9.9368607e-01	
   2.1213018e+01	   9.8654764e-01	   9.9117428e-01	   9.9076850e-01	   9.9206419e-01	   9.9253972e-01	   9.9368867e-01	
   2.1257396e+01	   9.8655063e-01	   9.9117696e-01	   9.9077124e-01	   9.9206681e-01	   9.9254226e-01	   9.9369101e-01	
   2.1301775e+01	   9.8655331e-01	   9.9117933e-01	   9.9077366e-01	   9.9206911e-01	   9.9254450e-01	   9.9369305e-01	
   2.1346154e+01	   9.8655577e-01	   9.9118147e-01	   9.9077586e-01	   9.9207119e-01	   9.9254652e-01	   9.9369486e-01	
   2.1390533e+01	   9.8655792e-01	   9.9118331e-01	   9.9077776e-01	   9.9207297e-01	   9.9254823e-01	   9.9369637e-01	
   2.1434911e+01	   9.8655983e-01	   9.9118492e-01	   9.9077942e-01	   9.9207452e-01	   9.9254971e-01	   9.9369765e-01	
   2.1479290e+01	   9.8656144e-01	   9.9118623e-01	   9.9078079e-01	   9.9207576e-01	   9.9255089e-01	   9.9369863e-01	
   2.1523669e+01	   9.8656283e-01	   9.9118733e-01	   9.9078194e-01	   9.9207680e-01	   9.9255187e-01	   9.9369941e-01	
   2.1568047e+01	   9.8656392e-01	   9.9118812e-01	   9.9078278e-01	   9.9207752e-01	   9.9255252e-01	   9.9369983e-01	
   2.1612426e+01	   9.8656481e-01	   9.9118875e-01	   9.9078346e-01	   9.9207809e-01	   9.9255301e-01	   9.9370008e-01	
   2.1656805e+01	   9.8656537e-01	   9.9118894e-01	   9.9078373e-01	   9.9207823e-01	   9.9255312e-01	   9.9370011e-01	
   2.1701183e+01	   9.8656576e-01	   9.9118897e-01	   9.9078382e-01	   9.9207820e-01	   9.9255303e-01	   9.9369984e-01	
   2.1745562e+01	   9.8656587e-01	   9.9118897e-01	   9.9078384e-01	   9.9207814e-01	   9.9255288e-01	   9.9369941e-01	
   2.1789941e+01	   9.8656563e-01	   9.9118868e-01	   9.9078355e-01	   9.9207779e-01	   9.9255245e-01	   9.9369871e-01	
   2.1834320e+01	   9.8656510e-01	   9.9118802e-01	   9.9078292e-01	   9.9207709e-01	   9.9255166e-01	   9.9369769e-01	
   2.1878698e+01	   9.8656429e-01	   9.9118704e-01	   9.9078198e-01	   9.9207605e-01	   9.9255055e-01	   9.9369637e-01	
   2.1923077e+01	   9.8656324e-01	   9.9118576e-01	   9.9078074e-01	   9.9207472e-01	   9.9254915e-01	   9.9369478e-01	
   2.1967456e+01	   9.8656196e-01	   9.9118421e-01	   9.9077924e-01	   9.9207311e-01	   9.9254750e-01	   9.9369294e-01	
   2.2011834e+01	   9.8656048e-01	   9.9118243e-01	   9.9077752e-01	   9.9207128e-01	   9.9254561e-01	   9.9369089e-01	
   2.2056213e+01	   9.8655883e-01	   9.9118045e-01	   9.9077560e-01	   9.9206924e-01	   9.9254352e-01	   9.9368864e-01	
   2.2100592e+01	   9.8655703e-01	   9.9117830e-01	   9.9077352e-01	   9.9206704e-01	   9.9254127e-01	   9.9368623e-01	
   2.2144970e+01	   9.8655510e-01	   9.9117602e-01	   9.9077130e-01	   9.9206469e-01	   9.9253888e-01	   9.9368369e-01	
   2.2189349e+01	   9.8655307e-01	   9.9117362e-01	   9.9076897e-01	   9.9206224e-01	   9.9253638e-01	   9.9368103e-01	
   2.2233728e+01	   9.8655097e-01	   9.9117116e-01	   9.9076657e-01	   9.9205972e-01	   9.9253381e-01	   9.9367830e-01	
   2.2278107e+01	   9.8654880e-01	   9.9116865e-01	   9.9076413e-01	   9.9205716e-01	   9.9253119e-01	   9.9367551e-01	
   2.2322485e+01	   9.8654661e-01	   9.9116614e-01	   9.9076168e-01	   9.9205458e-01	   9.9252855e-01	   9.9367269e-01	
   2.2366864e+01	   9.8654413e-01	   9.9116336e-01	   9.9075896e-01	   9.9205175e-01	   9.9252566e-01	   9.9366961e-01	
   2.2411243e+01	   9.8654090e-01	   9.9115989e-01	   9.9075553e-01	   9.9204823e-01	   9.9252208e-01	   9.9366586e-01	
   2.2455621e+01	   9.8653760e-01	   9.9115634e-01	   9.9075203e-01	   9.9204463e-01	   9.9251842e-01	   9.9366202e-01	
   2.2500000e+01	   9.8653412e-01	   9.9115261e-01	   9.9074834e-01	   9.9204084e-01	   9.9251458e-01	   9.9365801e-01	
   2.2544379e+01	   9.8653046e-01	   9.9114869e-01	   9.9074448e-01	   9.9203688e-01	   9.9251056e-01	   9.9365381e-01	
   2.2588757e+01	   9.8652663e-01	   9.9114462e-01	   9.9074045e-01	   9.9203276e-01	   9.9250638e-01	   9.9364946e-01	
   2.2633136e+01	   9.8652256e-01	   9.9114030e-01	   9.9073618e-01	   9.9202838e-01	   9.9250196e-01	   9.9364486e-01	
   2.2677515e+01	   9.8651830e-01	   9.9113580e-01	   9.9073172e-01	   9.9202383e-01	   9.9249734e-01	   9.9364008e-01	
   2.2721893e+01	   9.8651390e-01	   9.9113117e-01	   9.9072714e-01	   9.9201915e-01	   9.9249261e-01	   9.9363518e-01	
   2.2766272e+01	   9.8650938e-01	   9.9112640e-01	   9.9072242e-01	   9.9201434e-01	   9.9248774e-01	   9.9363014e-01	
   2.2810651e+01	   9.8650472e-01	   9.9112151e-01	   9.9071757e-01	   9.9200939e-01	   9.9248274e-01	   9.9362497e-01	
   2.2855030e+01	   9.8649992e-01	   9.9111647e-01	   9.9071257e-01	   9.9200430e-01	   9.9247760e-01	   9.9361967e-01	
   2.2899408e+01	   9.8649497e-01	   9.9111128e-01	   9.9070744e-01	   9.9199907e-01	   9.9247231e-01	   9.9361421e-01	
   2.2943787e+01	   9.8648982e-01	   9.9110590e-01	   9.9070210e-01	   9.9199364e-01	   9.9246683e-01	   9.9360856e-01	
   2.2988166e+01	   9.8648447e-01	   9.9110032e-01	   9.9069656e-01	   9.9198801e-01	   9.9246114e-01	   9.9360271e-01	
   2.3032544e+01	   9.8647895e-01	   9.9109457e-01	   9.9069086e-01	   9.9198221e-01	   9.9245530e-01	   9.9359670e-01	
   2.3076923e+01	   9.8647330e-01	   9.9108869e-01	   9.9068502e-01	   9.9197629e-01	   9.9244932e-01	   9.9359057e-01	
   2.3121302e+01	   9.8646755e-01	   9.9108273e-01	   9.9067910e-01	   9.9197028e-01	   9.9244326e-01	   9.9358434e-01	
   2.3165680e+01	   9.8646175e-01	   9.9107670e-01	   9.9067312e-01	   9.9196420e-01	   9.9243713e-01	   9.9357806e-01	
   2.3210059e+01	   9.8645573e-01	   9.9107045e-01	   9.9066691e-01	   9.9195791e-01	   9.9243079e-01	   9.9357155e-01	
   2.3254438e+01	   9.8644956e-01	   9.9106407e-01	   9.9066057e-01	   9.9195148e-01	   9.9242430e-01	   9.9356491e-01	
   2.3298817e+01	   9.8644326e-01	   9.9105755e-01	   9.9065410e-01	   9.9194492e-01	   9.9241769e-01	   9.9355815e-01	
   2.3343195e+01	   9.8643684e-01	   9.9105091e-01	   9.9064750e-01	   9.9193824e-01	   9.9241096e-01	   9.9355125e-01	
   2.3387574e+01	   9.8643029e-01	   9.9104415e-01	   9.9064078e-01	   9.9193143e-01	   9.9240410e-01	   9.9354424e-01	
   2.3431953e+01	   9.8642362e-01	   9.9103726e-01	   9.9063394e-01	   9.9192450e-01	   9.9239712e-01	   9.9353711e-01	
   2.3476331e+01	   9.8641683e-01	   9.9103026e-01	   9.9062697e-01	   9.9191745e-01	   9.9239002e-01	   9.9352985e-01	
   2.3520710e+01	   9.8640992e-01	   9.9102314e-01	   9.9061990e-01	   9.9191029e-01	   9.9238281e-01	   9.9352249e-01	
   2.3565089e+01	   9.8640289e-01	   9.9101590e-01	   9.9061270e-01	   9.9190301e-01	   9.9237548e-01	   9.9351501e-01	
   2.3609467e+01	   9.8639575e-01	   9.9100856e-01	   9.9060540e-01	   9.9189562e-01	   9.9236804e-01	   9.9350742e-01	
   2.3653846e+01	   9.8638851e-01	   9.9100111e-01	   9.9059799e-01	   9.9188813e-01	   9.9236050e-01	   9.9349973e-01	
   2.3698225e+01	   9.8638111e-01	   9.9099350e-01	   9.9059043e-01	   9.9188048e-01	   9.9235280e-01	   9.9349188e-01	
   2.3742604e+01	   9.8637354e-01	   9.9098573e-01	   9.9058269e-01	   9.9187267e-01	   9.9234494e-01	   9.9348386e-01	
   2.3786982e+01	   9.8636586e-01	   9.9097784e-01	   9.9057485e-01	   9.9186474e-01	   9.9233696e-01	   9.9347573e-01	
   2.3831361e+01	   9.8635809e-01	   9.9096986e-01	   9.9056691e-01	   9.9185672e-01	   9.9232889e-01	   9.9346751e-01	
   2.3875740e+01	   9.8635021e-01	   9.9096178e-01	   9.9055887e-01	   9.9184859e-01	   9.9232071e-01	   9.9345918e-01	
   2.3920118e+01	   9.8634223e-01	   9.9095359e-01	   9.9055073e-01	   9.9184037e-01	   9.9231243e-01	   9.9345075e-01	
   2.3964497e+01	   9.8633414e-01	   9.9094530e-01	   9.9054248e-01	   9.9183203e-01	   9.9230405e-01	   9.9344221e-01	
   2.4008876e+01	   9.8632593e-01	   9.9093689e-01	   9.9053410e-01	   9.9182358e-01	   9.9229555e-01	   9.9343355e-01	
   2.4053254e+01	   9.8631763e-01	   9.9092839e-01	   9.9052565e-01	   9.9181504e-01	   9.9228696e-01	   9.9342481e-01	
   2.4097633e+01	   9.8630929e-01	   9.9091985e-01	   9.9051715e-01	   9.9180646e-01	   9.9227832e-01	   9.9341602e-01	
   2.4142012e+01	   9.8630088e-01	   9.9091123e-01	   9.9050857e-01	   9.9179780e-01	   9.9226962e-01	   9.9340716e-01	
   2.4186391e+01	   9.8629237e-01	   9.9090253e-01	   9.9049991e-01	   9.9178905e-01	   9.9226082e-01	   9.9339820e-01	
   2.4230769e+01	   9.8628367e-01	   9.9089363e-01	   9.9049105e-01	   9.9178011e-01	   9.9225183e-01	   9.9338906e-01	
   2.4275148e+01	   9.8627485e-01	   9.9088461e-01	   9.9048208e-01	   9.9177106e-01	   9.9224272e-01	   9.9337979e-01	
   2.4319527e+01	   9.8626594e-01	   9.9087550e-01	   9.9047300e-01	   9.9176190e-01	   9.9223352e-01	   9.9337044e-01	
   2.4363905e+01	   9.8625692e-01	   9.9086629e-01	   9.9046384e-01	   9.9175266e-01	   9.9222422e-01	   9.9336098e-01	
   2.4408284e+01	   9.8624781e-01	   9.9085698e-01	   9.9045457e-01	   9.9174331e-01	   9.9221482e-01	   9.9335143e-01	
   2.4452663e+01	   9.8623859e-01	   9.9084757e-01	   9.9044520e-01	   9.9173386e-01	   9.9220532e-01	   9.9334178e-01	
   2.4497041e+01	   9.8622926e-01	   9.9083804e-01	   9.9043572e-01	   9.9172430e-01	   9.9219571e-01	   9.9333201e-01	
   2.4541420e+01	   9.8621982e-01	   9.9082842e-01	   9.9042613e-01	   9.9171463e-01	   9.9218599e-01	   9.9332214e-01	
   2.4585799e+01	   9.8621033e-01	   9.9081874e-01	   9.9041649e-01	   9.9170491e-01	   9.9217623e-01	   9.9331222e-01	
   2.4630178e+01	   9.8620078e-01	   9.9080900e-01	   9.9040679e-01	   9.9169514e-01	   9.9216640e-01	   9.9330224e-01	
   2.4674556e+01	   9.8619116e-01	   9.9079919e-01	   9.9039703e-01	   9.9168529e-01	   9.9215650e-01	   9.9329219e-01	
   2.4718935e+01	   9.8618136e-01	   9.9078919e-01	   9.9038707e-01	   9.9167526e-01	   9.9214642e-01	   9.9328196e-01	
   2.4763314e+01	   9.8617143e-01	   9.9077908e-01	   9.9037700e-01	   9.9166511e-01	   9.9213622e-01	   9.9327161e-01	
   2.4807692e+01	   9.8616140e-01	   9.9076887e-01	   9.9036683e-01	   9.9165486e-01	   9.9212593e-01	   9.9326117e-01	
   2.4852071e+01	   9.8615128e-01	   9.9075857e-01	   9.9035656e-01	   9.9164452e-01	   9.9211554e-01	   9.9325063e-01	
   2.4896450e+01	   9.8614106e-01	   9.9074817e-01	   9.9034620e-01	   9.9163408e-01	   9.9210506e-01	   9.9323999e-01	
   2.4940828e+01	   9.8613074e-01	   9.9073767e-01	   9.9033575e-01	   9.9162355e-01	   9.9209448e-01	   9.9322926e-01	
   2.4985207e+01	   9.8612031e-01	   9.9072706e-01	   9.9032518e-01	   9.9161291e-01	   9.9208378e-01	   9.9321843e-01	
   2.5029586e+01	   9.8610978e-01	   9.9071635e-01	   9.9031451e-01	   9.9160216e-01	   9.9207299e-01	   9.9320749e-01	
   2.5073964e+01	   9.8609919e-01	   9.9070559e-01	   9.9030378e-01	   9.9159137e-01	   9.9206215e-01	   9.9319650e-01	
   2.5118343e+01	   9.8608854e-01	   9.9069477e-01	   9.9029300e-01	   9.9158051e-01	   9.9205124e-01	   9.9318545e-01	
   2.5162722e+01	   9.8607782e-01	   9.9068387e-01	   9.9028215e-01	   9.9156958e-01	   9.9204027e-01	   9.9317432e-01	
   2.5207101e+01	   9.8606701e-01	   9.9067288e-01	   9.9027119e-01	   9.9155856e-01	   9.9202920e-01	   9.9316311e-01	
   2.5251479e+01	   9.8605609e-01	   9.9066180e-01	   9.9026014e-01	   9.9154743e-01	   9.9201803e-01	   9.9315179e-01	
   2.5295858e+01	   9.8604508e-01	   9.9065061e-01	   9.9024900e-01	   9.9153622e-01	   9.9200677e-01	   9.9314039e-01	
   2.5340237e+01	   9.8603397e-01	   9.9063934e-01	   9.9023776e-01	   9.9152491e-01	   9.9199541e-01	   9.9312889e-01	
   2.5384615e+01	   9.8602276e-01	   9.9062796e-01	   9.9022642e-01	   9.9151350e-01	   9.9198395e-01	   9.9311729e-01	
   2.5428994e+01	   9.8601145e-01	   9.9061649e-01	   9.9021499e-01	   9.9150200e-01	   9.9197241e-01	   9.9310561e-01	
   2.5473373e+01	   9.8600006e-01	   9.9060493e-01	   9.9020346e-01	   9.9149040e-01	   9.9196077e-01	   9.9309383e-01	
   2.5517751e+01	   9.8598856e-01	   9.9059327e-01	   9.9019184e-01	   9.9147872e-01	   9.9194904e-01	   9.9308197e-01	
   2.5562130e+01	   9.8597697e-01	   9.9058153e-01	   9.9018014e-01	   9.9146694e-01	   9.9193722e-01	   9.9307001e-01	
   2.5606509e+01	   9.8596530e-01	   9.9056970e-01	   9.9016834e-01	   9.9145508e-01	   9.9192532e-01	   9.9305798e-01	
   2.5650888e+01	   9.8595353e-01	   9.9055778e-01	   9.9015646e-01	   9.9144313e-01	   9.9191333e-01	   9.9304586e-01	
   2.5695266e+01	   9.8594168e-01	   9.9054578e-01	   9.9014449e-01	   9.9143110e-01	   9.9190126e-01	   9.9303366e-01	
   2.5739645e+01	   9.8592975e-01	   9.9053370e-01	   9.9013244e-01	   9.9141899e-01	   9.9188911e-01	   9.9302139e-01	
   2.5784024e+01	   9.8591773e-01	   9.9052154e-01	   9.9012031e-01	   9.9140680e-01	   9.9187688e-01	   9.9300904e-01	
   2.5828402e+01	   9.8590564e-01	   9.9050931e-01	   9.9010811e-01	   9.9139454e-01	   9.9186457e-01	   9.9299661e-01	
   2.5872781e+01	   9.8589347e-01	   9.9049699e-01	   9.9009583e-01	   9.9138220e-01	   9.9185220e-01	   9.9298412e-01	
   2.5917160e+01	   9.8588122e-01	   9.9048461e-01	   9.9008348e-01	   9.9136979e-01	   9.9183975e-01	   9.9297155e-01	
   2.5961538e+01	   9.8586891e-01	   9.9047216e-01	   9.9007106e-01	   9.9135731e-01	   9.9182723e-01	   9.9295892e-01	
   2.6005917e+01	   9.8585652e-01	   9.9045964e-01	   9.9005857e-01	   9.9134476e-01	   9.9181465e-01	   9.9294622e-01	
   2.6050296e+01	   9.8584407e-01	   9.9044706e-01	   9.9004602e-01	   9.9133215e-01	   9.9180200e-01	   9.9293347e-01	
   2.6094675e+01	   9.8583156e-01	   9.9043441e-01	   9.9003340e-01	   9.9131948e-01	   9.9178929e-01	   9.9292065e-01	
   2.6139053e+01	   9.8581898e-01	   9.9042171e-01	   9.9002072e-01	   9.9130674e-01	   9.9177652e-01	   9.9290777e-01	
   2.6183432e+01	   9.8580634e-01	   9.9040894e-01	   9.9000799e-01	   9.9129395e-01	   9.9176370e-01	   9.9289484e-01	
   2.6227811e+01	   9.8579365e-01	   9.9039612e-01	   9.8999520e-01	   9.9128111e-01	   9.9175082e-01	   9.9288185e-01	
   2.6272189e+01	   9.8578090e-01	   9.9038325e-01	   9.8998235e-01	   9.9126821e-01	   9.9173788e-01	   9.9286881e-01	
   2.6316568e+01	   9.8576810e-01	   9.9037032e-01	   9.8996945e-01	   9.9125525e-01	   9.9172490e-01	   9.9285572e-01	
   2.6360947e+01	   9.8575525e-01	   9.9035734e-01	   9.8995650e-01	   9.9124225e-01	   9.9171186e-01	   9.9284258e-01	
   2.6405325e+01	   9.8574235e-01	   9.9034432e-01	   9.8994351e-01	   9.9122921e-01	   9.9169878e-01	   9.9282940e-01	
   2.6449704e+01	   9.8572940e-01	   9.9033126e-01	   9.8993047e-01	   9.9121611e-01	   9.9168566e-01	   9.9281618e-01	
   2.6494083e+01	   9.8571641e-01	   9.9031814e-01	   9.8991738e-01	   9.9120298e-01	   9.9167249e-01	   9.9280291e-01	
   2.6538462e+01	   9.8570337e-01	   9.9030499e-01	   9.8990426e-01	   9.9118980e-01	   9.9165928e-01	   9.9278960e-01	
   2.6582840e+01	   9.8569030e-01	   9.9029180e-01	   9.8989110e-01	   9.9117659e-01	   9.9164603e-01	   9.9277625e-01	
   2.6627219e+01	   9.8567719e-01	   9.9027858e-01	   9.8987790e-01	   9.9116334e-01	   9.9163275e-01	   9.9276287e-01	
   2.6671598e+01	   9.8566405e-01	   9.9026532e-01	   9.8986466e-01	   9.9115005e-01	   9.9161943e-01	   9.9274946e-01	
   2.6715976e+01	   9.8565087e-01	   9.9025202e-01	   9.8985139e-01	   9.9113673e-01	   9.9160608e-01	   9.9273601e-01	
   2.6760355e+01	   9.8563766e-01	   9.9023870e-01	   9.8983810e-01	   9.9112339e-01	   9.9159270e-01	   9.9272254e-01	
   2.6804734e+01	   9.8562442e-01	   9.9022534e-01	   9.8982477e-01	   9.9111001e-01	   9.9157930e-01	   9.9270904e-01	
   2.6849112e+01	   9.8561115e-01	   9.9021197e-01	   9.8981141e-01	   9.9109661e-01	   9.9156586e-01	   9.9269551e-01	
   2.6893491e+01	   9.8559786e-01	   9.9019856e-01	   9.8979804e-01	   9.9108318e-01	   9.9155241e-01	   9.9268196e-01	
   2.6937870e+01	   9.8558454e-01	   9.9018514e-01	   9.8978464e-01	   9.9106973e-01	   9.9153893e-01	   9.9266839e-01	
   2.6982249e+01	   9.8557120e-01	   9.9017169e-01	   9.8977122e-01	   9.9105626e-01	   9.9152543e-01	   9.9265480e-01	
   2.7026627e+01	   9.8555784e-01	   9.9015823e-01	   9.8975778e-01	   9.9104278e-01	   9.9151191e-01	   9.9264119e-01	
   2.7071006e+01	   9.8554447e-01	   9.9014475e-01	   9.8974432e-01	   9.9102927e-01	   9.9149838e-01	   9.9262756e-01	
   2.7115385e+01	   9.8553108e-01	   9.9013125e-01	   9.8973085e-01	   9.9101575e-01	   9.9148483e-01	   9.9261393e-01	
   2.7159763e+01	   9.8551768e-01	   9.9011774e-01	   9.8971736e-01	   9.9100222e-01	   9.9147127e-01	   9.9260028e-01	
   2.7204142e+01	   9.8550426e-01	   9.9010422e-01	   9.8970387e-01	   9.9098868e-01	   9.9145770e-01	   9.9258662e-01	
   2.7248521e+01	   9.8549084e-01	   9.9009069e-01	   9.8969036e-01	   9.9097513e-01	   9.9144412e-01	   9.9257295e-01	
   2.7292899e+01	   9.8547740e-01	   9.9007716e-01	   9.8967685e-01	   9.9096158e-01	   9.9143053e-01	   9.9255928e-01	
   2.7337278e+01	   9.8546396e-01	   9.9006362e-01	   9.8966334e-01	   9.9094802e-01	   9.9141694e-01	   9.9254560e-01	
   2.7381657e+01	   9.8545052e-01	   9.9005007e-01	   9.8964981e-01	   9.9093445e-01	   9.9140335e-01	   9.9253192e-01	
   2.7426036e+01	   9.8543707e-01	   9.9003653e-01	   9.8963629e-01	   9.9092088e-01	   9.9138975e-01	   9.9251824e-01	
   2.7470414e+01	   9.8542363e-01	   9.9002298e-01	   9.8962277e-01	   9.9090732e-01	   9.9137616e-01	   9.9250456e-01	
   2.7514793e+01	   9.8541018e-01	   9.9000944e-01	   9.8960925e-01	   9.9089375e-01	   9.9136256e-01	   9.9249088e-01	
   2.7559172e+01	   9.8539674e-01	   9.8999590e-01	   9.8959573e-01	   9.9088019e-01	   9.9134897e-01	   9.9247721e-01	
   2.7603550e+01	   9.8538330e-01	   9.8998236e-01	   9.8958222e-01	   9.9086664e-01	   9.9133539e-01	   9.9246354e-01	
   2.7647929e+01	   9.8536987e-01	   9.8996883e-01	   9.8956871e-01	   9.9085309e-01	   9.9132181e-01	   9.9244988e-01	
   2.7692308e+01	   9.8535644e-01	   9.8995531e-01	   9.8955521e-01	   9.9083955e-01	   9.9130825e-01	   9.9243623e-01	
   2.7736686e+01	   9.8534303e-01	   9.8994180e-01	   9.8954173e-01	   9.9082602e-01	   9.9129469e-01	   9.9242260e-01	
   2.7781065e+01	   9.8532962e-01	   9.8992831e-01	   9.8952825e-01	   9.9081250e-01	   9.9128114e-01	   9.9240897e-01	
   2.7825444e+01	   9.8531623e-01	   9.8991482e-01	   9.8951479e-01	   9.9079900e-01	   9.9126761e-01	   9.9239536e-01	
   2.7869822e+01	   9.8530286e-01	   9.8990135e-01	   9.8950134e-01	   9.9078551e-01	   9.9125410e-01	   9.9238177e-01	
   2.7914201e+01	   9.8528950e-01	   9.8988790e-01	   9.8948791e-01	   9.9077204e-01	   9.9124060e-01	   9.9236819e-01	
   2.7958580e+01	   9.8527616e-01	   9.8987447e-01	   9.8947450e-01	   9.9075859e-01	   9.9122712e-01	   9.9235463e-01	
   2.8002959e+01	   9.8526283e-01	   9.8986106e-01	   9.8946111e-01	   9.9074516e-01	   9.9121367e-01	   9.9234110e-01	
   2.8047337e+01	   9.8524953e-01	   9.8984767e-01	   9.8944774e-01	   9.9073175e-01	   9.9120023e-01	   9.9232758e-01	
   2.8091716e+01	   9.8523626e-01	   9.8983430e-01	   9.8943440e-01	   9.9071836e-01	   9.9118682e-01	   9.9231409e-01	
   2.8136095e+01	   9.8522300e-01	   9.8982096e-01	   9.8942108e-01	   9.9070500e-01	   9.9117343e-01	   9.9230063e-01	
   2.8180473e+01	   9.8520977e-01	   9.8980764e-01	   9.8940778e-01	   9.9069167e-01	   9.9116007e-01	   9.9228719e-01	
   2.8224852e+01	   9.8519657e-01	   9.8979435e-01	   9.8939451e-01	   9.9067836e-01	   9.9114674e-01	   9.9227379e-01	
   2.8269231e+01	   9.8518340e-01	   9.8978109e-01	   9.8938128e-01	   9.9066509e-01	   9.9113344e-01	   9.9226041e-01	
   2.8313609e+01	   9.8517026e-01	   9.8976787e-01	   9.8936807e-01	   9.9065184e-01	   9.9112016e-01	   9.9224706e-01	
   2.8357988e+01	   9.8515715e-01	   9.8975467e-01	   9.8935489e-01	   9.9063863e-01	   9.9110692e-01	   9.9223375e-01	
   2.8402367e+01	   9.8514407e-01	   9.8974151e-01	   9.8934175e-01	   9.9062545e-01	   9.9109372e-01	   9.9222047e-01	
   2.8446746e+01	   9.8513103e-01	   9.8972838e-01	   9.8932864e-01	   9.9061230e-01	   9.9108055e-01	   9.9220722e-01	
   2.8491124e+01	   9.8511802e-01	   9.8971529e-01	   9.8931557e-01	   9.9059919e-01	   9.9106741e-01	   9.9219402e-01	
   2.8535503e+01	   9.8510505e-01	   9.8970223e-01	   9.8930254e-01	   9.9058612e-01	   9.9105432e-01	   9.9218085e-01	
   2.8579882e+01	   9.8509212e-01	   9.8968922e-01	   9.8928954e-01	   9.9057309e-01	   9.9104126e-01	   9.9216772e-01	
   2.8624260e+01	   9.8507922e-01	   9.8967625e-01	   9.8927659e-01	   9.9056010e-01	   9.9102825e-01	   9.9215463e-01	
   2.8668639e+01	   9.8506637e-01	   9.8966331e-01	   9.8926368e-01	   9.9054715e-01	   9.9101527e-01	   9.9214159e-01	
   2.8713018e+01	   9.8505357e-01	   9.8965042e-01	   9.8925081e-01	   9.9053424e-01	   9.9100234e-01	   9.9212858e-01	
   2.8757396e+01	   9.8504080e-01	   9.8963758e-01	   9.8923798e-01	   9.9052138e-01	   9.9098945e-01	   9.9211563e-01	
   2.8801775e+01	   9.8502808e-01	   9.8962478e-01	   9.8922520e-01	   9.9050857e-01	   9.9097661e-01	   9.9210272e-01	
   2.8846154e+01	   9.8501541e-01	   9.8961203e-01	   9.8921247e-01	   9.9049580e-01	   9.9096382e-01	   9.9208985e-01	
   2.8890533e+01	   9.8500278e-01	   9.8959932e-01	   9.8919978e-01	   9.9048307e-01	   9.9095107e-01	   9.9207704e-01	
   2.8934911e+01	   9.8499021e-01	   9.8958666e-01	   9.8918714e-01	   9.9047040e-01	   9.9093838e-01	   9.9206427e-01	
   2.8979290e+01	   9.8497768e-01	   9.8957406e-01	   9.8917456e-01	   9.9045778e-01	   9.9092573e-01	   9.9205156e-01	
   2.9023669e+01	   9.8496520e-01	   9.8956150e-01	   9.8916202e-01	   9.9044521e-01	   9.9091314e-01	   9.9203890e-01	
   2.9068047e+01	   9.8495278e-01	   9.8954900e-01	   9.8914954e-01	   9.9043269e-01	   9.9090060e-01	   9.9202629e-01	
   2.9112426e+01	   9.8494041e-01	   9.8953656e-01	   9.8913711e-01	   9.9042023e-01	   9.9088811e-01	   9.9201373e-01	
   2.9156805e+01	   9.8492809e-01	   9.8952416e-01	   9.8912473e-01	   9.9040782e-01	   9.9087568e-01	   9.9200124e-01	
   2.9201183e+01	   9.8491583e-01	   9.8951183e-01	   9.8911242e-01	   9.9039547e-01	   9.9086330e-01	   9.9198879e-01	
   2.9245562e+01	   9.8490363e-01	   9.8949955e-01	   9.8910015e-01	   9.9038317e-01	   9.9085098e-01	   9.9197641e-01	
   2.9289941e+01	   9.8489148e-01	   9.8948732e-01	   9.8908795e-01	   9.9037094e-01	   9.9083872e-01	   9.9196408e-01	
   2.9334320e+01	   9.8487940e-01	   9.8947516e-01	   9.8907581e-01	   9.9035876e-01	   9.9082652e-01	   9.9195182e-01	
   2.9378698e+01	   9.8486737e-01	   9.8946306e-01	   9.8906372e-01	   9.9034664e-01	   9.9081438e-01	   9.9193961e-01	
   2.9423077e+01	   9.8485540e-01	   9.8945102e-01	   9.8905170e-01	   9.9033458e-01	   9.9080230e-01	   9.9192747e-01	
   2.9467456e+01	   9.8484350e-01	   9.8943904e-01	   9.8903974e-01	   9.9032259e-01	   9.9079028e-01	   9.9191538e-01	
   2.9511834e+01	   9.8483166e-01	   9.8942712e-01	   9.8902784e-01	   9.9031066e-01	   9.9077833e-01	   9.9190337e-01	
   2.9556213e+01	   9.8481988e-01	   9.8941527e-01	   9.8901600e-01	   9.9029879e-01	   9.9076644e-01	   9.9189141e-01	
   2.9600592e+01	   9.8480816e-01	   9.8940348e-01	   9.8900423e-01	   9.9028699e-01	   9.9075461e-01	   9.9187953e-01	
   2.9644970e+01	   9.8479652e-01	   9.8939176e-01	   9.8899253e-01	   9.9027525e-01	   9.9074286e-01	   9.9186771e-01	
   2.9689349e+01	   9.8478493e-01	   9.8938011e-01	   9.8898089e-01	   9.9026358e-01	   9.9073116e-01	   9.9185595e-01	
   2.9733728e+01	   9.8477342e-01	   9.8936852e-01	   9.8896932e-01	   9.9025198e-01	   9.9071954e-01	   9.9184427e-01	
   2.9778107e+01	   9.8476197e-01	   9.8935700e-01	   9.8895782e-01	   9.9024045e-01	   9.9070798e-01	   9.9183265e-01	
   2.9822485e+01	   9.8475060e-01	   9.8934555e-01	   9.8894639e-01	   9.9022898e-01	   9.9069650e-01	   9.9182110e-01	
   2.9866864e+01	   9.8473929e-01	   9.8933417e-01	   9.8893503e-01	   9.9021759e-01	   9.9068508e-01	   9.9180963e-01	
   2.9911243e+01	   9.8472805e-01	   9.8932286e-01	   9.8892374e-01	   9.9020627e-01	   9.9067374e-01	   9.9179822e-01	
   2.9955621e+01	   9.8471689e-01	   9.8931163e-01	   9.8891252e-01	   9.9019502e-01	   9.9066247e-01	   9.9178689e-01	
   3.0000000e+01	   9.8470579e-01	   9.8930046e-01	   9.8890137e-01	   9.9018384e-01	   9.9065127e-01	   9.9177563e-01	
   3.0044379e+01	   9.8469477e-01	   9.8928937e-01	   9.8889030e-01	   9.9017273e-01	   9.9064014e-01	   9.9176444e-01	
   3.0088757e+01	   9.8468383e-01	   9.8927836e-01	   9.8887930e-01	   9.9016170e-01	   9.9062909e-01	   9.9175333e-01	
   3.0133136e+01	   9.8467295e-01	   9.8926741e-01	   9.8886837e-01	   9.9015075e-01	   9.9061811e-01	   9.9174229e-01	
   3.0177515e+01	   9.8466216e-01	   9.8925655e-01	   9.8885752e-01	   9.9013987e-01	   9.9060721e-01	   9.9173133e-01	
   3.0221893e+01	   9.8465144e-01	   9.8924576e-01	   9.8884674e-01	   9.9012906e-01	   9.9059638e-01	   9.9172045e-01	
   3.0266272e+01	   9.8464079e-01	   9.8923504e-01	   9.8883605e-01	   9.9011833e-01	   9.9058563e-01	   9.9170964e-01	
   3.0310651e+01	   9.8463022e-01	   9.8922441e-01	   9.8882543e-01	   9.9010768e-01	   9.9057496e-01	   9.9169891e-01	
   3.0355030e+01	   9.8461973e-01	   9.8921385e-01	   9.8881488e-01	   9.9009711e-01	   9.9056437e-01	   9.9168826e-01	
   3.0399408e+01	   9.8460932e-01	   9.8920337e-01	   9.8880442e-01	   9.9008662e-01	   9.9055385e-01	   9.9167769e-01	
   3.0443787e+01	   9.8459899e-01	   9.8919297e-01	   9.8879404e-01	   9.9007620e-01	   9.9054342e-01	   9.9166720e-01	
   3.0488166e+01	   9.8458874e-01	   9.8918265e-01	   9.8878373e-01	   9.9006587e-01	   9.9053306e-01	   9.9165679e-01	
   3.0532544e+01	   9.8457856e-01	   9.8917241e-01	   9.8877351e-01	   9.9005561e-01	   9.9052279e-01	   9.9164646e-01	
   3.0576923e+01	   9.8456847e-01	   9.8916225e-01	   9.8876336e-01	   9.9004544e-01	   9.9051260e-01	   9.9163621e-01	
   3.0621302e+01	   9.8455846e-01	   9.8915217e-01	   9.8875330e-01	   9.9003535e-01	   9.9050248e-01	   9.9162604e-01	
   3.0665680e+01	   9.8454853e-01	   9.8914217e-01	   9.8874332e-01	   9.9002534e-01	   9.9049245e-01	   9.9161595e-01	
   3.0710059e+01	   9.8453868e-01	   9.8913226e-01	   9.8873342e-01	   9.9001541e-01	   9.9048251e-01	   9.9160595e-01	
   3.0754438e+01	   9.8452892e-01	   9.8912243e-01	   9.8872361e-01	   9.9000557e-01	   9.9047264e-01	   9.9159603e-01	
   3.0798817e+01	   9.8451924e-01	   9.8911268e-01	   9.8871387e-01	   9.8999581e-01	   9.9046286e-01	   9.9158620e-01	
   3.0843195e+01	   9.8450963e-01	   9.8910301e-01	   9.8870422e-01	   9.8998612e-01	   9.9045316e-01	   9.9157644e-01	
   3.0887574e+01	   9.8450019e-01	   9.8909349e-01	   9.8869472e-01	   9.8997659e-01	   9.9044361e-01	   9.9156684e-01	
   3.0931953e+01	   9.8449080e-01	   9.8908404e-01	   9.8868528e-01	   9.8996713e-01	   9.9043412e-01	   9.9155730e-01	
   3.0976331e+01	   9.8448146e-01	   9.8907464e-01	   9.8867589e-01	   9.8995771e-01	   9.9042469e-01	   9.9154781e-01	
   3.1020710e+01	   9.8447219e-01	   9.8906530e-01	   9.8866657e-01	   9.8994837e-01	   9.9041532e-01	   9.9153839e-01	
   3.1065089e+01	   9.8446299e-01	   9.8905603e-01	   9.8865732e-01	   9.8993908e-01	   9.9040602e-01	   9.9152904e-01	
   3.1109467e+01	   9.8445386e-01	   9.8904683e-01	   9.8864813e-01	   9.8992987e-01	   9.9039679e-01	   9.9151975e-01	
   3.1153846e+01	   9.8444482e-01	   9.8903774e-01	   9.8863905e-01	   9.8992076e-01	   9.9038766e-01	   9.9151057e-01	
   3.1198225e+01	   9.8443592e-01	   9.8902877e-01	   9.8863010e-01	   9.8991178e-01	   9.9037866e-01	   9.9150152e-01	
   3.1242604e+01	   9.8442710e-01	   9.8901988e-01	   9.8862122e-01	   9.8990288e-01	   9.9036973e-01	   9.9149254e-01	
   3.1286982e+01	   9.8441836e-01	   9.8901107e-01	   9.8861243e-01	   9.8989406e-01	   9.9036090e-01	   9.9148366e-01	
   3.1331361e+01	   9.8440970e-01	   9.8900236e-01	   9.8860373e-01	   9.8988533e-01	   9.9035215e-01	   9.9147486e-01	
   3.1375740e+01	   9.8440114e-01	   9.8899373e-01	   9.8859512e-01	   9.8987669e-01	   9.9034349e-01	   9.9146615e-01	
   3.1420118e+01	   9.8439267e-01	   9.8898519e-01	   9.8858659e-01	   9.8986814e-01	   9.9033492e-01	   9.9145752e-01	
   3.1464497e+01	   9.8438428e-01	   9.8897674e-01	   9.8857815e-01	   9.8985967e-01	   9.9032643e-01	   9.9144899e-01	
   3.1508876e+01	   9.8437598e-01	   9.8896837e-01	   9.8856980e-01	   9.8985130e-01	   9.9031804e-01	   9.9144055e-01	
   3.1553254e+01	   9.8436777e-01	   9.8896010e-01	   9.8856155e-01	   9.8984301e-01	   9.9030974e-01	   9.9143219e-01	
   3.1597633e+01	   9.8435965e-01	   9.8895191e-01	   9.8855337e-01	   9.8983481e-01	   9.9030152e-01	   9.9142393e-01	
   3.1642012e+01	   9.8435161e-01	   9.8894381e-01	   9.8854529e-01	   9.8982670e-01	   9.9029339e-01	   9.9141575e-01	
   3.1686391e+01	   9.8434371e-01	   9.8893585e-01	   9.8853734e-01	   9.8981872e-01	   9.9028539e-01	   9.9140770e-01	
   3.1730769e+01	   9.8433591e-01	   9.8892798e-01	   9.8852948e-01	   9.8981084e-01	   9.9027749e-01	   9.9139976e-01	
   3.1775148e+01	   9.8432816e-01	   9.8892018e-01	   9.8852169e-01	   9.8980302e-01	   9.9026966e-01	   9.9139187e-01	
   3.1819527e+01	   9.8432049e-01	   9.8891244e-01	   9.8851397e-01	   9.8979527e-01	   9.9026189e-01	   9.9138405e-01	
   3.1863905e+01	   9.8431288e-01	   9.8890476e-01	   9.8850631e-01	   9.8978759e-01	   9.9025418e-01	   9.9137630e-01	
   3.1908284e+01	   9.8430534e-01	   9.8889716e-01	   9.8849872e-01	   9.8977997e-01	   9.9024655e-01	   9.9136862e-01	
   3.1952663e+01	   9.8429788e-01	   9.8888964e-01	   9.8849122e-01	   9.8977244e-01	   9.9023900e-01	   9.9136103e-01	
   3.1997041e+01	   9.8429058e-01	   9.8888227e-01	   9.8848386e-01	   9.8976506e-01	   9.9023160e-01	   9.9135358e-01	
   3.2041420e+01	   9.8428336e-01	   9.8887500e-01	   9.8847659e-01	   9.8975777e-01	   9.9022429e-01	   9.9134622e-01	
   3.2085799e+01	   9.8427623e-01	   9.8886780e-01	   9.8846941e-01	   9.8975056e-01	   9.9021707e-01	   9.9133895e-01	
   3.2130178e+01	   9.8426918e-01	   9.8886069e-01	   9.8846232e-01	   9.8974344e-01	   9.9020993e-01	   9.9133177e-01	
   3.2174556e+01	   9.8426223e-01	   9.8885368e-01	   9.8845531e-01	   9.8973641e-01	   9.9020288e-01	   9.9132467e-01	
   3.2218935e+01	   9.8425536e-01	   9.8884675e-01	   9.8844840e-01	   9.8972947e-01	   9.9019593e-01	   9.9131767e-01	
   3.2263314e+01	   9.8424859e-01	   9.8883991e-01	   9.8844158e-01	   9.8972263e-01	   9.9018906e-01	   9.9131076e-01	
   3.2307692e+01	   9.8424191e-01	   9.8883317e-01	   9.8843485e-01	   9.8971587e-01	   9.9018229e-01	   9.9130394e-01	
   3.2352071e+01	   9.8423532e-01	   9.8882652e-01	   9.8842821e-01	   9.8970920e-01	   9.9017561e-01	   9.9129721e-01	
   3.2396450e+01	   9.8422881e-01	   9.8881995e-01	   9.8842166e-01	   9.8970263e-01	   9.9016901e-01	   9.9129058e-01	
   3.2440828e+01	   9.8422240e-01	   9.8881348e-01	   9.8841519e-01	   9.8969614e-01	   9.9016251e-01	   9.9128403e-01	
   3.2485207e+01	   9.8421608e-01	   9.8880709e-01	   9.8840882e-01	   9.8968974e-01	   9.9015610e-01	   9.9127757e-01	
   3.2529586e+01	   9.8420984e-01	   9.8880080e-01	   9.8840254e-01	   9.8968344e-01	   9.9014977e-01	   9.9127120e-01	
   3.2573964e+01	   9.8420370e-01	   9.8879459e-01	   9.8839635e-01	   9.8967722e-01	   9.9014354e-01	   9.9126492e-01	
   3.2618343e+01	   9.8419765e-01	   9.8878848e-01	   9.8839025e-01	   9.8967109e-01	   9.9013739e-01	   9.9125874e-01	
   3.2662722e+01	   9.8419168e-01	   9.8878245e-01	   9.8838424e-01	   9.8966506e-01	   9.9013134e-01	   9.9125264e-01	
   3.2707101e+01	   9.8418581e-01	   9.8877652e-01	   9.8837831e-01	   9.8965911e-01	   9.9012538e-01	   9.9124663e-01	
   3.2751479e+01	   9.8418003e-01	   9.8877067e-01	   9.8837248e-01	   9.8965325e-01	   9.9011950e-01	   9.9124071e-01	
   3.2795858e+01	   9.8417433e-01	   9.8876492e-01	   9.8836674e-01	   9.8964748e-01	   9.9011372e-01	   9.9123489e-01	
   3.2840237e+01	   9.8416872e-01	   9.8875925e-01	   9.8836108e-01	   9.8964180e-01	   9.9010802e-01	   9.9122915e-01	
   3.2884615e+01	   9.8416321e-01	   9.8875367e-01	   9.8835551e-01	   9.8963621e-01	   9.9010241e-01	   9.9122350e-01	
   3.2928994e+01	   9.8415778e-01	   9.8874818e-01	   9.8835004e-01	   9.8963071e-01	   9.9009690e-01	   9.9121794e-01	
   3.2973373e+01	   9.8415244e-01	   9.8874278e-01	   9.8834465e-01	   9.8962530e-01	   9.9009147e-01	   9.9121247e-01	
   3.3017751e+01	   9.8414718e-01	   9.8873747e-01	   9.8833935e-01	   9.8961997e-01	   9.9008613e-01	   9.9120708e-01	
   3.3062130e+01	   9.8414202e-01	   9.8873224e-01	   9.8833413e-01	   9.8961474e-01	   9.9008087e-01	   9.9120179e-01	
   3.3106509e+01	   9.8413694e-01	   9.8872710e-01	   9.8832901e-01	   9.8960959e-01	   9.9007571e-01	   9.9119658e-01	
   3.3150888e+01	   9.8413195e-01	   9.8872205e-01	   9.8832397e-01	   9.8960453e-01	   9.9007063e-01	   9.9119146e-01	
   3.3195266e+01	   9.8412705e-01	   9.8871709e-01	   9.8831902e-01	   9.8959955e-01	   9.9006564e-01	   9.9118643e-01	
   3.3239645e+01	   9.8412224e-01	   9.8871222e-01	   9.8831416e-01	   9.8959467e-01	   9.9006074e-01	   9.9118149e-01	
   3.3284024e+01	   9.8411751e-01	   9.8870743e-01	   9.8830938e-01	   9.8958987e-01	   9.9005592e-01	   9.9117663e-01	
   3.3328402e+01	   9.8411287e-01	   9.8870273e-01	   9.8830469e-01	   9.8958515e-01	   9.9005119e-01	   9.9117186e-01	
   3.3372781e+01	   9.8410831e-01	   9.8869811e-01	   9.8830009e-01	   9.8958053e-01	   9.9004655e-01	   9.9116718e-01	
   3.3417160e+01	   9.8410384e-01	   9.8869358e-01	   9.8829557e-01	   9.8957598e-01	   9.9004199e-01	   9.9116258e-01	
   3.3461538e+01	   9.8409946e-01	   9.8868914e-01	   9.8829114e-01	   9.8957153e-01	   9.9003752e-01	   9.9115807e-01	
   3.3505917e+01	   9.8409516e-01	   9.8868478e-01	   9.8828679e-01	   9.8956716e-01	   9.9003314e-01	   9.9115365e-01	
   3.3550296e+01	   9.8409095e-01	   9.8868051e-01	   9.8828253e-01	   9.8956287e-01	   9.9002884e-01	   9.9114931e-01	
   3.3594675e+01	   9.8408682e-01	   9.8867632e-01	   9.8827836e-01	   9.8955868e-01	   9.9002462e-01	   9.9114506e-01	
   3.3639053e+01	   9.8408277e-01	   9.8867222e-01	   9.8827426e-01	   9.8955456e-01	   9.9002049e-01	   9.9114089e-01	
   3.3683432e+01	   9.8407881e-01	   9.8866820e-01	   9.8827025e-01	   9.8955053e-01	   9.9001644e-01	   9.9113680e-01	
   3.3727811e+01	   9.8407494e-01	   9.8866426e-01	   9.8826633e-01	   9.8954658e-01	   9.9001248e-01	   9.9113280e-01	
   3.3772189e+01	   9.8407114e-01	   9.8866041e-01	   9.8826249e-01	   9.8954272e-01	   9.9000860e-01	   9.9112888e-01	
   3.3816568e+01	   9.8406743e-01	   9.8865664e-01	   9.8825873e-01	   9.8953893e-01	   9.9000481e-01	   9.9112505e-01	
   3.3860947e+01	   9.8406381e-01	   9.8865295e-01	   9.8825505e-01	   9.8953524e-01	   9.9000109e-01	   9.9112130e-01	
   3.3905325e+01	   9.8406026e-01	   9.8864935e-01	   9.8825146e-01	   9.8953162e-01	   9.8999746e-01	   9.9111763e-01	
   3.3949704e+01	   9.8405680e-01	   9.8864582e-01	   9.8824795e-01	   9.8952809e-01	   9.8999391e-01	   9.9111404e-01	
   3.3994083e+01	   9.8405341e-01	   9.8864238e-01	   9.8824452e-01	   9.8952463e-01	   9.8999044e-01	   9.9111053e-01	
   3.4038462e+01	   9.8405011e-01	   9.8863902e-01	   9.8824117e-01	   9.8952126e-01	   9.8998706e-01	   9.9110711e-01	
   3.4082840e+01	   9.8404689e-01	   9.8863574e-01	   9.8823790e-01	   9.8951797e-01	   9.8998375e-01	   9.9110377e-01	
   3.4127219e+01	   9.8404375e-01	   9.8863254e-01	   9.8823471e-01	   9.8951476e-01	   9.8998053e-01	   9.9110051e-01	
   3.4171598e+01	   9.8404069e-01	   9.8862942e-01	   9.8823160e-01	   9.8951163e-01	   9.8997738e-01	   9.9109732e-01	
   3.4215976e+01	   9.8403770e-01	   9.8862638e-01	   9.8822857e-01	   9.8950857e-01	   9.8997431e-01	   9.9109422e-01	
   3.4260355e+01	   9.8403480e-01	   9.8862342e-01	   9.8822562e-01	   9.8950560e-01	   9.8997132e-01	   9.9109120e-01	
   3.4304734e+01	   9.8403198e-01	   9.8862053e-01	   9.8822275e-01	   9.8950270e-01	   9.8996842e-01	   9.9108825e-01	
   3.4349112e+01	   9.8402923e-01	   9.8861773e-01	   9.8821995e-01	   9.8949989e-01	   9.8996558e-01	   9.9108538e-01	
   3.4393491e+01	   9.8402656e-01	   9.8861500e-01	   9.8821724e-01	   9.8949715e-01	   9.8996283e-01	   9.9108259e-01	
   3.4437870e+01	   9.8402397e-01	   9.8861235e-01	   9.8821459e-01	   9.8949449e-01	   9.8996015e-01	   9.9107988e-01	
   3.4482249e+01	   9.8402145e-01	   9.8860977e-01	   9.8821203e-01	   9.8949190e-01	   9.8995755e-01	   9.9107725e-01	
   3.4526627e+01	   9.8401901e-01	   9.8860728e-01	   9.8820954e-01	   9.8948939e-01	   9.8995503e-01	   9.9107469e-01	
   3.4571006e+01	   9.8401664e-01	   9.8860485e-01	   9.8820713e-01	   9.8948695e-01	   9.8995258e-01	   9.9107220e-01	
   3.4615385e+01	   9.8401435e-01	   9.8860250e-01	   9.8820479e-01	   9.8948460e-01	   9.8995021e-01	   9.9106980e-01	
   3.4659763e+01	   9.8401214e-01	   9.8860023e-01	   9.8820253e-01	   9.8948231e-01	   9.8994791e-01	   9.9106746e-01	
   3.4704142e+01	   9.8401000e-01	   9.8859803e-01	   9.8820034e-01	   9.8948010e-01	   9.8994569e-01	   9.9106520e-01	
   3.4748521e+01	   9.8400793e-01	   9.8859591e-01	   9.8819822e-01	   9.8947796e-01	   9.8994353e-01	   9.9106302e-01	
   3.4792899e+01	   9.8400593e-01	   9.8859385e-01	   9.8819618e-01	   9.8947590e-01	   9.8994146e-01	   9.9106091e-01	
   3.4837278e+01	   9.8400401e-01	   9.8859187e-01	   9.8819421e-01	   9.8947391e-01	   9.8993945e-01	   9.9105887e-01	
   3.4881657e+01	   9.8400216e-01	   9.8858996e-01	   9.8819231e-01	   9.8947199e-01	   9.8993752e-01	   9.9105690e-01	
   3.4926036e+01	   9.8400038e-01	   9.8858813e-01	   9.8819049e-01	   9.8947014e-01	   9.8993566e-01	   9.9105501e-01	
   3.4970414e+01	   9.8399867e-01	   9.8858636e-01	   9.8818873e-01	   9.8946836e-01	   9.8993387e-01	   9.9105318e-01	
   3.5014793e+01	   9.8399703e-01	   9.8858467e-01	   9.8818704e-01	   9.8946665e-01	   9.8993215e-01	   9.9105143e-01	
   3.5059172e+01	   9.8399546e-01	   9.8858304e-01	   9.8818543e-01	   9.8946502e-01	   9.8993050e-01	   9.9104975e-01	
   3.5103550e+01	   9.8399396e-01	   9.8858148e-01	   9.8818388e-01	   9.8946345e-01	   9.8992891e-01	   9.9104813e-01	
   3.5147929e+01	   9.8399253e-01	   9.8858000e-01	   9.8818240e-01	   9.8946195e-01	   9.8992740e-01	   9.9104659e-01	
   3.5192308e+01	   9.8399117e-01	   9.8857858e-01	   9.8818099e-01	   9.8946052e-01	   9.8992596e-01	   9.9104511e-01	
   3.5236686e+01	   9.8398987e-01	   9.8857722e-01	   9.8817965e-01	   9.8945916e-01	   9.8992458e-01	   9.9104370e-01	
   3.5281065e+01	   9.8398864e-01	   9.8857594e-01	   9.8817838e-01	   9.8945786e-01	   9.8992327e-01	   9.9104236e-01	
   3.5325444e+01	   9.8398748e-01	   9.8857472e-01	   9.8817717e-01	   9.8945663e-01	   9.8992203e-01	   9.9104109e-01	
   3.5369822e+01	   9.8398638e-01	   9.8857357e-01	   9.8817602e-01	   9.8945547e-01	   9.8992085e-01	   9.9103988e-01	
   3.5414201e+01	   9.8398535e-01	   9.8857248e-01	   9.8817494e-01	   9.8945437e-01	   9.8991974e-01	   9.9103874e-01	
   3.5458580e+01	   9.8398439e-01	   9.8857146e-01	   9.8817393e-01	   9.8945333e-01	   9.8991870e-01	   9.9103766e-01	
   3.5502959e+01	   9.8398348e-01	   9.8857050e-01	   9.8817298e-01	   9.8945236e-01	   9.8991771e-01	   9.9103665e-01	
   3.5547337e+01	   9.8398264e-01	   9.8856960e-01	   9.8817210e-01	   9.8945146e-01	   9.8991679e-01	   9.9103570e-01	
   3.5591716e+01	   9.8398187e-01	   9.8856877e-01	   9.8817127e-01	   9.8945061e-01	   9.8991594e-01	   9.9103481e-01	
   3.5636095e+01	   9.8398115e-01	   9.8856799e-01	   9.8817051e-01	   9.8944983e-01	   9.8991514e-01	   9.9103398e-01	
   3.5680473e+01	   9.8398055e-01	   9.8856734e-01	   9.8816986e-01	   9.8944916e-01	   9.8991446e-01	   9.9103327e-01	
   3.5724852e+01	   9.8397997e-01	   9.8856671e-01	   9.8816924e-01	   9.8944852e-01	   9.8991381e-01	   9.9103259e-01	
   3.5769231e+01	   9.8397944e-01	   9.8856612e-01	   9.8816866e-01	   9.8944792e-01	   9.8991320e-01	   9.9103195e-01	
   3.5813609e+01	   9.8397895e-01	   9.8856558e-01	   9.8816812e-01	   9.8944736e-01	   9.8991263e-01	   9.9103135e-01	
   3.5857988e+01	   9.8397851e-01	   9.8856509e-01	   9.8816764e-01	   9.8944686e-01	   9.8991212e-01	   9.9103081e-01	
   3.5902367e+01	   9.8397814e-01	   9.8856466e-01	   9.8816722e-01	   9.8944642e-01	   9.8991166e-01	   9.9103032e-01	
   3.5946746e+01	   9.8397784e-01	   9.8856430e-01	   9.8816688e-01	   9.8944605e-01	   9.8991128e-01	   9.9102991e-01	
   3.5991124e+01	   9.8397761e-01	   9.8856401e-01	   9.8816660e-01	   9.8944576e-01	   9.8991097e-01	   9.9102958e-01	
   3.6035503e+01	   9.8397743e-01	   9.8856378e-01	   9.8816637e-01	   9.8944551e-01	   9.8991072e-01	   9.9102929e-01	
   3.6079882e+01	   9.8397730e-01	   9.8856360e-01	   9.8816620e-01	   9.8944532e-01	   9.8991051e-01	   9.9102906e-01	
   3.6124260e+01	   9.8397723e-01	   9.8856347e-01	   9.8816608e-01	   9.8944518e-01	   9.8991037e-01	   9.9102888e-01	
   3.6168639e+01	   9.8397721e-01	   9.8856340e-01	   9.8816602e-01	   9.8944510e-01	   9.8991027e-01	   9.9102876e-01	
   3.6213018e+01	   9.8397726e-01	   9.8856340e-01	   9.8816603e-01	   9.8944510e-01	   9.8991026e-01	   9.9102873e-01	
   3.6257396e+01	   9.8397736e-01	   9.8856346e-01	   9.8816609e-01	   9.8944514e-01	   9.8991030e-01	   9.9102874e-01	
   3.6301775e+01	   9.8397751e-01	   9.8856354e-01	   9.8816619e-01	   9.8944521e-01	   9.8991035e-01	   9.9102877e-01	
   3.6346154e+01	   9.8397768e-01	   9.8856365e-01	   9.8816631e-01	   9.8944531e-01	   9.8991043e-01	   9.9102880e-01	
   3.6390533e+01	   9.8397793e-01	   9.8856384e-01	   9.8816651e-01	   9.8944549e-01	   9.8991060e-01	   9.9102894e-01	
   3.6434911e+01	   9.8397824e-01	   9.8856411e-01	   9.8816678e-01	   9.8944574e-01	   9.8991085e-01	   9.9102916e-01	
   3.6479290e+01	   9.8397859e-01	   9.8856441e-01	   9.8816709e-01	   9.8944603e-01	   9.8991112e-01	   9.9102941e-01	
   3.6523669e+01	   9.8397899e-01	   9.8856475e-01	   9.8816743e-01	   9.8944636e-01	   9.8991144e-01	   9.9102970e-01	
   3.6568047e+01	   9.8397945e-01	   9.8856515e-01	   9.8816785e-01	   9.8944676e-01	   9.8991183e-01	   9.9103006e-01	
   3.6612426e+01	   9.8397995e-01	   9.8856560e-01	   9.8816831e-01	   9.8944719e-01	   9.8991225e-01	   9.9103046e-01	
   3.6656805e+01	   9.8398049e-01	   9.8856609e-01	   9.8816880e-01	   9.8944767e-01	   9.8991272e-01	   9.9103090e-01	
   3.6701183e+01	   9.8398109e-01	   9.8856663e-01	   9.8816935e-01	   9.8944820e-01	   9.8991324e-01	   9.9103140e-01	
   3.6745562e+01	   9.8398173e-01	   9.8856722e-01	   9.8816995e-01	   9.8944879e-01	   9.8991381e-01	   9.9103194e-01	
   3.6789941e+01	   9.8398241e-01	   9.8856785e-01	   9.8817059e-01	   9.8944941e-01	   9.8991442e-01	   9.9103252e-01	
   3.6834320e+01	   9.8398315e-01	   9.8856854e-01	   9.8817128e-01	   9.8945008e-01	   9.8991508e-01	   9.9103316e-01	
   3.6878698e+01	   9.8398393e-01	   9.8856926e-01	   9.8817202e-01	   9.8945080e-01	   9.8991579e-01	   9.9103384e-01	
   3.6923077e+01	   9.8398475e-01	   9.8857003e-01	   9.8817279e-01	   9.8945155e-01	   9.8991654e-01	   9.9103456e-01	
   3.6967456e+01	   9.8398561e-01	   9.8857084e-01	   9.8817361e-01	   9.8945235e-01	   9.8991733e-01	   9.9103532e-01	
   3.7011834e+01	   9.8398652e-01	   9.8857170e-01	   9.8817448e-01	   9.8945320e-01	   9.8991816e-01	   9.9103614e-01	
   3.7056213e+01	   9.8398747e-01	   9.8857260e-01	   9.8817538e-01	   9.8945409e-01	   9.8991904e-01	   9.9103699e-01	
   3.7100592e+01	   9.8398846e-01	   9.8857354e-01	   9.8817633e-01	   9.8945502e-01	   9.8991996e-01	   9.9103788e-01	
   3.7144970e+01	   9.8398949e-01	   9.8857452e-01	   9.8817732e-01	   9.8945599e-01	   9.8992092e-01	   9.9103882e-01	
   3.7189349e+01	   9.8399056e-01	   9.8857554e-01	   9.8817835e-01	   9.8945700e-01	   9.8992192e-01	   9.9103980e-01	
   3.7233728e+01	   9.8399167e-01	   9.8857660e-01	   9.8817942e-01	   9.8945805e-01	   9.8992296e-01	   9.9104081e-01	
   3.7278107e+01	   9.8399282e-01	   9.8857770e-01	   9.8818053e-01	   9.8945914e-01	   9.8992404e-01	   9.9104187e-01	
   3.7322485e+01	   9.8399401e-01	   9.8857884e-01	   9.8818167e-01	   9.8946027e-01	   9.8992516e-01	   9.9104296e-01	
   3.7366864e+01	   9.8399524e-01	   9.8858002e-01	   9.8818285e-01	   9.8946143e-01	   9.8992632e-01	   9.9104409e-01	
   3.7411243e+01	   9.8399650e-01	   9.8858123e-01	   9.8818408e-01	   9.8946264e-01	   9.8992751e-01	   9.9104526e-01	
   3.7455621e+01	   9.8399781e-01	   9.8858248e-01	   9.8818533e-01	   9.8946388e-01	   9.8992874e-01	   9.9104647e-01	
   3.7500000e+01	   9.8399914e-01	   9.8858376e-01	   9.8818662e-01	   9.8946515e-01	   9.8993001e-01	   9.9104771e-01	
   3.7544379e+01	   9.8400051e-01	   9.8858508e-01	   9.8818795e-01	   9.8946646e-01	   9.8993131e-01	   9.9104899e-01	
   3.7588757e+01	   9.8400192e-01	   9.8858644e-01	   9.8818932e-01	   9.8946781e-01	   9.8993265e-01	   9.9105030e-01	
   3.7633136e+01	   9.8400337e-01	   9.8858785e-01	   9.8819073e-01	   9.8946921e-01	   9.8993403e-01	   9.9105167e-01	
   3.7677515e+01	   9.8400486e-01	   9.8858929e-01	   9.8819218e-01	   9.8947063e-01	   9.8993545e-01	   9.9105306e-01	
   3.7721893e+01	   9.8400638e-01	   9.8859076e-01	   9.8819365e-01	   9.8947209e-01	   9.8993690e-01	   9.9105449e-01	
   3.7766272e+01	   9.8400792e-01	   9.8859225e-01	   9.8819515e-01	   9.8947358e-01	   9.8993838e-01	   9.9105594e-01	
   3.7810651e+01	   9.8400949e-01	   9.8859377e-01	   9.8819668e-01	   9.8947509e-01	   9.8993988e-01	   9.9105742e-01	
   3.7855030e+01	   9.8401108e-01	   9.8859531e-01	   9.8819822e-01	   9.8947661e-01	   9.8994139e-01	   9.9105891e-01	
   3.7899408e+01	   9.8401268e-01	   9.8859686e-01	   9.8819979e-01	   9.8947816e-01	   9.8994293e-01	   9.9106043e-01	
   3.7943787e+01	   9.8401434e-01	   9.8859848e-01	   9.8820141e-01	   9.8947977e-01	   9.8994453e-01	   9.9106200e-01	
   3.7988166e+01	   9.8401603e-01	   9.8860012e-01	   9.8820306e-01	   9.8948140e-01	   9.8994615e-01	   9.9106360e-01	
   3.8032544e+01	   9.8401775e-01	   9.8860179e-01	   9.8820474e-01	   9.8948306e-01	   9.8994780e-01	   9.9106523e-01	
   3.8076923e+01	   9.8401949e-01	   9.8860349e-01	   9.8820644e-01	   9.8948475e-01	   9.8994948e-01	   9.9106689e-01	
   3.8121302e+01	   9.8402127e-01	   9.8860521e-01	   9.8820817e-01	   9.8948646e-01	   9.8995119e-01	   9.9106858e-01	
   3.8165680e+01	   9.8402307e-01	   9.8860697e-01	   9.8820993e-01	   9.8948821e-01	   9.8995292e-01	   9.9107029e-01	
   3.8210059e+01	   9.8402489e-01	   9.8860874e-01	   9.8821172e-01	   9.8948997e-01	   9.8995468e-01	   9.9107203e-01	
   3.8254438e+01	   9.8402674e-01	   9.8861055e-01	   9.8821353e-01	   9.8949177e-01	   9.8995647e-01	   9.9107379e-01	
   3.8298817e+01	   9.8402862e-01	   9.8861238e-01	   9.8821536e-01	   9.8949359e-01	   9.8995828e-01	   9.9107558e-01	
   3.8343195e+01	   9.8403052e-01	   9.8861423e-01	   9.8821722e-01	   9.8949543e-01	   9.8996011e-01	   9.9107740e-01	
   3.8387574e+01	   9.8403244e-01	   9.8861611e-01	   9.8821911e-01	   9.8949730e-01	   9.8996197e-01	   9.9107924e-01	
   3.8431953e+01	   9.8403439e-01	   9.8861801e-01	   9.8822101e-01	   9.8949919e-01	   9.8996386e-01	   9.9108110e-01	
   3.8476331e+01	   9.8403636e-01	   9.8861993e-01	   9.8822294e-01	   9.8950110e-01	   9.8996576e-01	   9.9108298e-01	
   3.8520710e+01	   9.8403835e-01	   9.8862188e-01	   9.8822489e-01	   9.8950304e-01	   9.8996769e-01	   9.9108489e-01	
   3.8565089e+01	   9.8404036e-01	   9.8862384e-01	   9.8822687e-01	   9.8950500e-01	   9.8996964e-01	   9.9108682e-01	
   3.8609467e+01	   9.8404240e-01	   9.8862583e-01	   9.8822886e-01	   9.8950697e-01	   9.8997161e-01	   9.9108877e-01	
   3.8653846e+01	   9.8404445e-01	   9.8862784e-01	   9.8823087e-01	   9.8950897e-01	   9.8997360e-01	   9.9109074e-01	
   3.8698225e+01	   9.8404652e-01	   9.8862987e-01	   9.8823291e-01	   9.8951099e-01	   9.8997561e-01	   9.9109273e-01	
   3.8742604e+01	   9.8404861e-01	   9.8863191e-01	   9.8823496e-01	   9.8951303e-01	   9.8997764e-01	   9.9109474e-01	
   3.8786982e+01	   9.8405072e-01	   9.8863398e-01	   9.8823703e-01	   9.8951508e-01	   9.8997969e-01	   9.9109677e-01	
   3.8831361e+01	   9.8405285e-01	   9.8863606e-01	   9.8823912e-01	   9.8951716e-01	   9.8998175e-01	   9.9109881e-01	
   3.8875740e+01	   9.8405499e-01	   9.8863816e-01	   9.8824123e-01	   9.8951925e-01	   9.8998383e-01	   9.9110088e-01	
   3.8920118e+01	   9.8405716e-01	   9.8864028e-01	   9.8824335e-01	   9.8952136e-01	   9.8998594e-01	   9.9110296e-01	
   3.8964497e+01	   9.8405933e-01	   9.8864241e-01	   9.8824549e-01	   9.8952348e-01	   9.8998805e-01	   9.9110506e-01	
   3.9008876e+01	   9.8406153e-01	   9.8864456e-01	   9.8824764e-01	   9.8952562e-01	   9.8999018e-01	   9.9110717e-01	
   3.9053254e+01	   9.8406373e-01	   9.8864673e-01	   9.8824981e-01	   9.8952778e-01	   9.8999233e-01	   9.9110930e-01	
   3.9097633e+01	   9.8406596e-01	   9.8864890e-01	   9.8825200e-01	   9.8952995e-01	   9.8999450e-01	   9.9111145e-01	
   3.9142012e+01	   9.8406819e-01	   9.8865110e-01	   9.8825420e-01	   9.8953213e-01	   9.8999667e-01	   9.9111361e-01	
   3.9186391e+01	   9.8407044e-01	   9.8865331e-01	   9.8825641e-01	   9.8953433e-01	   9.8999886e-01	   9.9111578e-01	
   3.9230769e+01	   9.8407270e-01	   9.8865553e-01	   9.8825864e-01	   9.8953654e-01	   9.9000107e-01	   9.9111796e-01	
   3.9275148e+01	   9.8407498e-01	   9.8865776e-01	   9.8826087e-01	   9.8953877e-01	   9.9000328e-01	   9.9112016e-01	
   3.9319527e+01	   9.8407727e-01	   9.8866000e-01	   9.8826312e-01	   9.8954100e-01	   9.9000551e-01	   9.9112237e-01	
   3.9363905e+01	   9.8407956e-01	   9.8866226e-01	   9.8826539e-01	   9.8954325e-01	   9.9000775e-01	   9.9112460e-01	
   3.9408284e+01	   9.8408187e-01	   9.8866453e-01	   9.8826766e-01	   9.8954551e-01	   9.9001000e-01	   9.9112683e-01	
   3.9452663e+01	   9.8408419e-01	   9.8866680e-01	   9.8826994e-01	   9.8954778e-01	   9.9001227e-01	   9.9112908e-01	
   3.9497041e+01	   9.8408653e-01	   9.8866909e-01	   9.8827224e-01	   9.8955006e-01	   9.9001454e-01	   9.9113133e-01	
   3.9541420e+01	   9.8408887e-01	   9.8867139e-01	   9.8827454e-01	   9.8955235e-01	   9.9001682e-01	   9.9113360e-01	
   3.9585799e+01	   9.8409122e-01	   9.8867370e-01	   9.8827686e-01	   9.8955465e-01	   9.9001912e-01	   9.9113588e-01	
   3.9630178e+01	   9.8409358e-01	   9.8867602e-01	   9.8827919e-01	   9.8955696e-01	   9.9002142e-01	   9.9113816e-01	
   3.9674556e+01	   9.8409596e-01	   9.8867836e-01	   9.8828153e-01	   9.8955929e-01	   9.9002374e-01	   9.9114047e-01	
   3.9718935e+01	   9.8409835e-01	   9.8868071e-01	   9.8828388e-01	   9.8956163e-01	   9.9002607e-01	   9.9114278e-01	
   3.9763314e+01	   9.8410074e-01	   9.8868306e-01	   9.8828624e-01	   9.8956397e-01	   9.9002841e-01	   9.9114510e-01	
   3.9807692e+01	   9.8410314e-01	   9.8868542e-01	   9.8828860e-01	   9.8956632e-01	   9.9003075e-01	   9.9114742e-01	
   3.9852071e+01	   9.8410555e-01	   9.8868779e-01	   9.8829098e-01	   9.8956868e-01	   9.9003311e-01	   9.9114976e-01	
   3.9896450e+01	   9.8410797e-01	   9.8869017e-01	   9.8829336e-01	   9.8957105e-01	   9.9003547e-01	   9.9115210e-01	
   3.9940828e+01	   9.8411041e-01	   9.8869256e-01	   9.8829576e-01	   9.8957343e-01	   9.9003784e-01	   9.9115446e-01	
   3.9985207e+01	   9.8411285e-01	   9.8869496e-01	   9.8829816e-01	   9.8957583e-01	   9.9004023e-01	   9.9115683e-01	
   4.0029586e+01	   9.8411530e-01	   9.8869737e-01	   9.8830058e-01	   9.8957823e-01	   9.9004262e-01	   9.9115920e-01	
   4.0073964e+01	   9.8411776e-01	   9.8869979e-01	   9.8830300e-01	   9.8958064e-01	   9.9004503e-01	   9.9116159e-01	
   4.0118343e+01	   9.8412023e-01	   9.8870222e-01	   9.8830544e-01	   9.8958306e-01	   9.9004744e-01	   9.9116399e-01	
   4.0162722e+01	   9.8412271e-01	   9.8870466e-01	   9.8830788e-01	   9.8958549e-01	   9.9004987e-01	   9.9116639e-01	
   4.0207101e+01	   9.8412520e-01	   9.8870710e-01	   9.8831034e-01	   9.8958793e-01	   9.9005230e-01	   9.9116881e-01	
   4.0251479e+01	   9.8412770e-01	   9.8870956e-01	   9.8831280e-01	   9.8959038e-01	   9.9005474e-01	   9.9117123e-01	
   4.0295858e+01	   9.8413020e-01	   9.8871203e-01	   9.8831527e-01	   9.8959284e-01	   9.9005719e-01	   9.9117366e-01	
   4.0340237e+01	   9.8413272e-01	   9.8871450e-01	   9.8831775e-01	   9.8959530e-01	   9.9005965e-01	   9.9117611e-01	
   4.0384615e+01	   9.8413524e-01	   9.8871698e-01	   9.8832024e-01	   9.8959778e-01	   9.9006212e-01	   9.9117856e-01	
   4.0428994e+01	   9.8413777e-01	   9.8871948e-01	   9.8832274e-01	   9.8960026e-01	   9.9006460e-01	   9.9118102e-01	
   4.0473373e+01	   9.8414031e-01	   9.8872198e-01	   9.8832524e-01	   9.8960275e-01	   9.9006708e-01	   9.9118349e-01	
   4.0517751e+01	   9.8414286e-01	   9.8872449e-01	   9.8832776e-01	   9.8960526e-01	   9.9006958e-01	   9.9118597e-01	
   4.0562130e+01	   9.8414542e-01	   9.8872701e-01	   9.8833028e-01	   9.8960777e-01	   9.9007208e-01	   9.9118846e-01	
   4.0606509e+01	   9.8414799e-01	   9.8872954e-01	   9.8833282e-01	   9.8961029e-01	   9.9007460e-01	   9.9119095e-01	
   4.0650888e+01	   9.8415056e-01	   9.8873207e-01	   9.8833536e-01	   9.8961282e-01	   9.9007712e-01	   9.9119346e-01	
   4.0695266e+01	   9.8415314e-01	   9.8873461e-01	   9.8833790e-01	   9.8961535e-01	   9.9007964e-01	   9.9119597e-01	
   4.0739645e+01	   9.8415573e-01	   9.8873716e-01	   9.8834045e-01	   9.8961789e-01	   9.9008218e-01	   9.9119848e-01	
   4.0784024e+01	   9.8415833e-01	   9.8873972e-01	   9.8834302e-01	   9.8962044e-01	   9.9008472e-01	   9.9120101e-01	
   4.0828402e+01	   9.8416093e-01	   9.8874229e-01	   9.8834559e-01	   9.8962300e-01	   9.9008728e-01	   9.9120355e-01	
   4.0872781e+01	   9.8416354e-01	   9.8874486e-01	   9.8834817e-01	   9.8962557e-01	   9.9008984e-01	   9.9120610e-01	
   4.0917160e+01	   9.8416616e-01	   9.8874745e-01	   9.8835076e-01	   9.8962815e-01	   9.9009241e-01	   9.9120865e-01	
   4.0961538e+01	   9.8416879e-01	   9.8875004e-01	   9.8835336e-01	   9.8963073e-01	   9.9009498e-01	   9.9121121e-01	
   4.1005917e+01	   9.8417143e-01	   9.8875264e-01	   9.8835596e-01	   9.8963332e-01	   9.9009757e-01	   9.9121378e-01	
   4.1050296e+01	   9.8417407e-01	   9.8875525e-01	   9.8835857e-01	   9.8963592e-01	   9.9010016e-01	   9.9121636e-01	
   4.1094675e+01	   9.8417672e-01	   9.8875786e-01	   9.8836119e-01	   9.8963853e-01	   9.9010276e-01	   9.9121894e-01	
   4.1139053e+01	   9.8417938e-01	   9.8876048e-01	   9.8836382e-01	   9.8964114e-01	   9.9010537e-01	   9.9122154e-01	
   4.1183432e+01	   9.8418205e-01	   9.8876311e-01	   9.8836646e-01	   9.8964377e-01	   9.9010799e-01	   9.9122414e-01	
   4.1227811e+01	   9.8418472e-01	   9.8876575e-01	   9.8836910e-01	   9.8964640e-01	   9.9011061e-01	   9.9122675e-01	
   4.1272189e+01	   9.8418740e-01	   9.8876839e-01	   9.8837175e-01	   9.8964903e-01	   9.9011324e-01	   9.9122937e-01	
   4.1316568e+01	   9.8419009e-01	   9.8877104e-01	   9.8837440e-01	   9.8965168e-01	   9.9011588e-01	   9.9123199e-01	
   4.1360947e+01	   9.8419278e-01	   9.8877370e-01	   9.8837707e-01	   9.8965433e-01	   9.9011853e-01	   9.9123462e-01	
   4.1405325e+01	   9.8419548e-01	   9.8877637e-01	   9.8837974e-01	   9.8965699e-01	   9.9012118e-01	   9.9123726e-01	
   4.1449704e+01	   9.8419819e-01	   9.8877905e-01	   9.8838242e-01	   9.8965966e-01	   9.9012384e-01	   9.9123991e-01	
   4.1494083e+01	   9.8420091e-01	   9.8878173e-01	   9.8838510e-01	   9.8966233e-01	   9.9012651e-01	   9.9124256e-01	
   4.1538462e+01	   9.8420363e-01	   9.8878441e-01	   9.8838779e-01	   9.8966500e-01	   9.9012918e-01	   9.9124522e-01	
   4.1582840e+01	   9.8420635e-01	   9.8878710e-01	   9.8839049e-01	   9.8966769e-01	   9.9013186e-01	   9.9124789e-01	
   4.1627219e+01	   9.8420909e-01	   9.8878980e-01	   9.8839319e-01	   9.8967039e-01	   9.9013455e-01	   9.9125056e-01	
   4.1671598e+01	   9.8421183e-01	   9.8879251e-01	   9.8839590e-01	   9.8967309e-01	   9.9013725e-01	   9.9125324e-01	
   4.1715976e+01	   9.8421458e-01	   9.8879523e-01	   9.8839862e-01	   9.8967579e-01	   9.9013995e-01	   9.9125593e-01	
   4.1760355e+01	   9.8421733e-01	   9.8879795e-01	   9.8840134e-01	   9.8967851e-01	   9.9014265e-01	   9.9125862e-01	
   4.1804734e+01	   9.8422009e-01	   9.8880067e-01	   9.8840408e-01	   9.8968123e-01	   9.9014537e-01	   9.9126133e-01	
   4.1849112e+01	   9.8422286e-01	   9.8880340e-01	   9.8840681e-01	   9.8968395e-01	   9.9014809e-01	   9.9126403e-01	
   4.1893491e+01	   9.8422563e-01	   9.8880614e-01	   9.8840956e-01	   9.8968668e-01	   9.9015082e-01	   9.9126675e-01	
   4.1937870e+01	   9.8422841e-01	   9.8880889e-01	   9.8841230e-01	   9.8968942e-01	   9.9015355e-01	   9.9126947e-01	
   4.1982249e+01	   9.8423119e-01	   9.8881164e-01	   9.8841506e-01	   9.8969217e-01	   9.9015629e-01	   9.9127220e-01	
   4.2026627e+01	   9.8423398e-01	   9.8881440e-01	   9.8841782e-01	   9.8969492e-01	   9.9015904e-01	   9.9127493e-01	
   4.2071006e+01	   9.8423678e-01	   9.8881716e-01	   9.8842059e-01	   9.8969768e-01	   9.9016179e-01	   9.9127767e-01	
   4.2115385e+01	   9.8423958e-01	   9.8881993e-01	   9.8842336e-01	   9.8970044e-01	   9.9016455e-01	   9.9128041e-01	
   4.2159763e+01	   9.8424239e-01	   9.8882271e-01	   9.8842614e-01	   9.8970321e-01	   9.9016731e-01	   9.9128317e-01	
   4.2204142e+01	   9.8424520e-01	   9.8882549e-01	   9.8842893e-01	   9.8970598e-01	   9.9017008e-01	   9.9128592e-01	
   4.2248521e+01	   9.8424802e-01	   9.8882828e-01	   9.8843172e-01	   9.8970877e-01	   9.9017286e-01	   9.9128869e-01	
   4.2292899e+01	   9.8425084e-01	   9.8883107e-01	   9.8843452e-01	   9.8971155e-01	   9.9017564e-01	   9.9129146e-01	
   4.2337278e+01	   9.8425367e-01	   9.8883387e-01	   9.8843732e-01	   9.8971434e-01	   9.9017843e-01	   9.9129423e-01	
   4.2381657e+01	   9.8425651e-01	   9.8883667e-01	   9.8844013e-01	   9.8971714e-01	   9.9018122e-01	   9.9129702e-01	
   4.2426036e+01	   9.8425935e-01	   9.8883948e-01	   9.8844294e-01	   9.8971995e-01	   9.9018402e-01	   9.9129980e-01	
   4.2470414e+01	   9.8426220e-01	   9.8884230e-01	   9.8844577e-01	   9.8972276e-01	   9.9018683e-01	   9.9130260e-01	
   4.2514793e+01	   9.8426506e-01	   9.8884513e-01	   9.8844860e-01	   9.8972558e-01	   9.9018964e-01	   9.9130540e-01	
   4.2559172e+01	   9.8426792e-01	   9.8884796e-01	   9.8845143e-01	   9.8972840e-01	   9.9019246e-01	   9.9130821e-01	
   4.2603550e+01	   9.8427078e-01	   9.8885080e-01	   9.8845427e-01	   9.8973123e-01	   9.9019529e-01	   9.9131103e-01	
   4.2647929e+01	   9.8427365e-01	   9.8885364e-01	   9.8845711e-01	   9.8973407e-01	   9.9019812e-01	   9.9131385e-01	
   4.2692308e+01	   9.8427653e-01	   9.8885648e-01	   9.8845996e-01	   9.8973691e-01	   9.9020095e-01	   9.9131667e-01	
   4.2736686e+01	   9.8427941e-01	   9.8885933e-01	   9.8846282e-01	   9.8973975e-01	   9.9020379e-01	   9.9131950e-01	
   4.2781065e+01	   9.8428229e-01	   9.8886219e-01	   9.8846567e-01	   9.8974260e-01	   9.9020663e-01	   9.9132233e-01	
   4.2825444e+01	   9.8428518e-01	   9.8886505e-01	   9.8846853e-01	   9.8974545e-01	   9.9020948e-01	   9.9132517e-01	
   4.2869822e+01	   9.8428807e-01	   9.8886791e-01	   9.8847140e-01	   9.8974831e-01	   9.9021233e-01	   9.9132801e-01	
   4.2914201e+01	   9.8429097e-01	   9.8887078e-01	   9.8847427e-01	   9.8975117e-01	   9.9021519e-01	   9.9133086e-01	
   4.2958580e+01	   9.8429388e-01	   9.8887365e-01	   9.8847715e-01	   9.8975404e-01	   9.9021806e-01	   9.9133371e-01	
   4.3002959e+01	   9.8429679e-01	   9.8887653e-01	   9.8848003e-01	   9.8975691e-01	   9.9022092e-01	   9.9133657e-01	
   4.3047337e+01	   9.8429970e-01	   9.8887941e-01	   9.8848292e-01	   9.8975979e-01	   9.9022380e-01	   9.9133943e-01	
   4.3091716e+01	   9.8430261e-01	   9.8888230e-01	   9.8848581e-01	   9.8976267e-01	   9.9022667e-01	   9.9134230e-01	
   4.3136095e+01	   9.8430553e-01	   9.8888519e-01	   9.8848870e-01	   9.8976555e-01	   9.9022955e-01	   9.9134517e-01	
   4.3180473e+01	   9.8430845e-01	   9.8888808e-01	   9.8849160e-01	   9.8976844e-01	   9.9023243e-01	   9.9134804e-01	
   4.3224852e+01	   9.8431138e-01	   9.8889098e-01	   9.8849450e-01	   9.8977133e-01	   9.9023532e-01	   9.9135092e-01	
   4.3269231e+01	   9.8431432e-01	   9.8889389e-01	   9.8849741e-01	   9.8977423e-01	   9.9023822e-01	   9.9135381e-01	
   4.3313609e+01	   9.8431725e-01	   9.8889680e-01	   9.8850032e-01	   9.8977714e-01	   9.9024112e-01	   9.9135670e-01	
   4.3357988e+01	   9.8432020e-01	   9.8889972e-01	   9.8850324e-01	   9.8978005e-01	   9.9024403e-01	   9.9135960e-01	
   4.3402367e+01	   9.8432314e-01	   9.8890263e-01	   9.8850616e-01	   9.8978296e-01	   9.9024694e-01	   9.9136250e-01	
   4.3446746e+01	   9.8432609e-01	   9.8890556e-01	   9.8850909e-01	   9.8978588e-01	   9.9024985e-01	   9.9136540e-01	
   4.3491124e+01	   9.8432904e-01	   9.8890848e-01	   9.8851202e-01	   9.8978880e-01	   9.9025277e-01	   9.9136831e-01	
   4.3535503e+01	   9.8433200e-01	   9.8891141e-01	   9.8851495e-01	   9.8979172e-01	   9.9025569e-01	   9.9137122e-01	
   4.3579882e+01	   9.8433496e-01	   9.8891434e-01	   9.8851789e-01	   9.8979465e-01	   9.9025861e-01	   9.9137414e-01	
   4.3624260e+01	   9.8433792e-01	   9.8891728e-01	   9.8852083e-01	   9.8979758e-01	   9.9026154e-01	   9.9137706e-01	
   4.3668639e+01	   9.8434089e-01	   9.8892022e-01	   9.8852377e-01	   9.8980052e-01	   9.9026447e-01	   9.9137998e-01	
   4.3713018e+01	   9.8434386e-01	   9.8892317e-01	   9.8852672e-01	   9.8980346e-01	   9.9026741e-01	   9.9138291e-01	
   4.3757396e+01	   9.8434683e-01	   9.8892612e-01	   9.8852967e-01	   9.8980640e-01	   9.9027035e-01	   9.9138584e-01	
   4.3801775e+01	   9.8434981e-01	   9.8892907e-01	   9.8853263e-01	   9.8980935e-01	   9.9027329e-01	   9.9138878e-01	
   4.3846154e+01	   9.8435279e-01	   9.8893203e-01	   9.8853559e-01	   9.8981230e-01	   9.9027624e-01	   9.9139172e-01	
   4.3890533e+01	   9.8435578e-01	   9.8893499e-01	   9.8853855e-01	   9.8981526e-01	   9.9027919e-01	   9.9139466e-01	
   4.3934911e+01	   9.8435877e-01	   9.8893795e-01	   9.8854151e-01	   9.8981821e-01	   9.9028215e-01	   9.9139761e-01	
   4.3979290e+01	   9.8436176e-01	   9.8894092e-01	   9.8854448e-01	   9.8982117e-01	   9.9028510e-01	   9.9140056e-01	
   4.4023669e+01	   9.8436475e-01	   9.8894388e-01	   9.8854745e-01	   9.8982414e-01	   9.9028806e-01	   9.9140351e-01	
   4.4068047e+01	   9.8436774e-01	   9.8894686e-01	   9.8855043e-01	   9.8982710e-01	   9.9029102e-01	   9.9140647e-01	
   4.4112426e+01	   9.8437074e-01	   9.8894983e-01	   9.8855340e-01	   9.8983008e-01	   9.9029399e-01	   9.9140943e-01	
   4.4156805e+01	   9.8437375e-01	   9.8895281e-01	   9.8855639e-01	   9.8983305e-01	   9.9029696e-01	   9.9141239e-01	
   4.4201183e+01	   9.8437675e-01	   9.8895579e-01	   9.8855937e-01	   9.8983603e-01	   9.9029994e-01	   9.9141536e-01	
   4.4245562e+01	   9.8437976e-01	   9.8895878e-01	   9.8856236e-01	   9.8983901e-01	   9.9030292e-01	   9.9141833e-01	
   4.4289941e+01	   9.8438278e-01	   9.8896177e-01	   9.8856535e-01	   9.8984199e-01	   9.9030590e-01	   9.9142130e-01	
   4.4334320e+01	   9.8438579e-01	   9.8896476e-01	   9.8856834e-01	   9.8984498e-01	   9.9030888e-01	   9.9142428e-01	
   4.4378698e+01	   9.8438881e-01	   9.8896776e-01	   9.8857134e-01	   9.8984797e-01	   9.9031187e-01	   9.9142726e-01	
   4.4423077e+01	   9.8439183e-01	   9.8897075e-01	   9.8857434e-01	   9.8985096e-01	   9.9031485e-01	   9.9143024e-01	
   4.4467456e+01	   9.8439485e-01	   9.8897375e-01	   9.8857734e-01	   9.8985395e-01	   9.9031784e-01	   9.9143323e-01	
   4.4511834e+01	   9.8439787e-01	   9.8897675e-01	   9.8858034e-01	   9.8985695e-01	   9.9032084e-01	   9.9143622e-01	
   4.4556213e+01	   9.8440090e-01	   9.8897976e-01	   9.8858335e-01	   9.8985995e-01	   9.9032384e-01	   9.9143921e-01	
   4.4600592e+01	   9.8440393e-01	   9.8898277e-01	   9.8858636e-01	   9.8986296e-01	   9.9032684e-01	   9.9144220e-01	
   4.4644970e+01	   9.8440697e-01	   9.8898578e-01	   9.8858937e-01	   9.8986596e-01	   9.9032984e-01	   9.9144520e-01	
   4.4689349e+01	   9.8441000e-01	   9.8898879e-01	   9.8859239e-01	   9.8986897e-01	   9.9033285e-01	   9.9144820e-01	
   4.4733728e+01	   9.8441304e-01	   9.8899181e-01	   9.8859541e-01	   9.8987198e-01	   9.9033586e-01	   9.9145120e-01	
   4.4778107e+01	   9.8441608e-01	   9.8899482e-01	   9.8859843e-01	   9.8987500e-01	   9.9033887e-01	   9.9145421e-01	
   4.4822485e+01	   9.8441912e-01	   9.8899784e-01	   9.8860145e-01	   9.8987801e-01	   9.9034188e-01	   9.9145722e-01	
   4.4866864e+01	   9.8442216e-01	   9.8900087e-01	   9.8860447e-01	   9.8988103e-01	   9.9034489e-01	   9.9146023e-01	
   4.4911243e+01	   9.8442521e-01	   9.8900389e-01	   9.8860750e-01	   9.8988405e-01	   9.9034791e-01	   9.9146324e-01	
   4.4955621e+01	   9.8442826e-01	   9.8900692e-01	   9.8861053e-01	   9.8988707e-01	   9.9035093e-01	   9.9146625e-01	
   4.5000000e+01	   9.8443131e-01	   9.8900995e-01	   9.8861356e-01	   9.8989010e-01	   9.9035396e-01	   9.9146927e-01	
   4.5044379e+01	   9.8443436e-01	   9.8901298e-01	   9.8861660e-01	   9.8989312e-01	   9.9035698e-01	   9.9147229e-01	
   4.5088757e+01	   9.8443742e-01	   9.8901601e-01	   9.8861963e-01	   9.8989615e-01	   9.9036001e-01	   9.9147531e-01	
   4.5133136e+01	   9.8444048e-01	   9.8901905e-01	   9.8862267e-01	   9.8989919e-01	   9.9036304e-01	   9.9147834e-01	
   4.5177515e+01	   9.8444354e-01	   9.8902209e-01	   9.8862571e-01	   9.8990222e-01	   9.9036607e-01	   9.9148137e-01	
   4.5221893e+01	   9.8444660e-01	   9.8902513e-01	   9.8862875e-01	   9.8990526e-01	   9.9036910e-01	   9.9148440e-01	
   4.5266272e+01	   9.8444966e-01	   9.8902817e-01	   9.8863180e-01	   9.8990830e-01	   9.9037214e-01	   9.9148743e-01	
   4.5310651e+01	   9.8445272e-01	   9.8903122e-01	   9.8863484e-01	   9.8991134e-01	   9.9037518e-01	   9.9149046e-01	
   4.5355030e+01	   9.8445579e-01	   9.8903426e-01	   9.8863789e-01	   9.8991438e-01	   9.9037822e-01	   9.9149350e-01	
   4.5399408e+01	   9.8445885e-01	   9.8903731e-01	   9.8864094e-01	   9.8991742e-01	   9.9038126e-01	   9.9149653e-01	
   4.5443787e+01	   9.8446192e-01	   9.8904036e-01	   9.8864399e-01	   9.8992046e-01	   9.9038430e-01	   9.9149957e-01	
   4.5488166e+01	   9.8446498e-01	   9.8904340e-01	   9.8864703e-01	   9.8992351e-01	   9.9038734e-01	   9.9150261e-01	
   4.5532544e+01	   9.8446804e-01	   9.8904645e-01	   9.8865008e-01	   9.8992655e-01	   9.9039038e-01	   9.9150565e-01	
   4.5576923e+01	   9.8447110e-01	   9.8904949e-01	   9.8865312e-01	   9.8992959e-01	   9.9039342e-01	   9.9150868e-01	
   4.5621302e+01	   9.8447415e-01	   9.8905253e-01	   9.8865616e-01	   9.8993263e-01	   9.9039646e-01	   9.9151172e-01	
   4.5665680e+01	   9.8447721e-01	   9.8905557e-01	   9.8865920e-01	   9.8993566e-01	   9.9039949e-01	   9.9151475e-01	
   4.5710059e+01	   9.8448026e-01	   9.8905861e-01	   9.8866224e-01	   9.8993870e-01	   9.9040253e-01	   9.9151779e-01	
   4.5754438e+01	   9.8448331e-01	   9.8906165e-01	   9.8866528e-01	   9.8994173e-01	   9.9040556e-01	   9.9152082e-01	
   4.5798817e+01	   9.8448635e-01	   9.8906468e-01	   9.8866831e-01	   9.8994476e-01	   9.9040859e-01	   9.9152385e-01	
   4.5843195e+01	   9.8448939e-01	   9.8906770e-01	   9.8867133e-01	   9.8994778e-01	   9.9041161e-01	   9.9152687e-01	
   4.5887574e+01	   9.8449242e-01	   9.8907072e-01	   9.8867435e-01	   9.8995080e-01	   9.9041463e-01	   9.9152989e-01	
   4.5931953e+01	   9.8449545e-01	   9.8907373e-01	   9.8867736e-01	   9.8995381e-01	   9.9041764e-01	   9.9153290e-01	
   4.5976331e+01	   9.8449846e-01	   9.8907674e-01	   9.8868037e-01	   9.8995681e-01	   9.9042064e-01	   9.9153591e-01	
   4.6020710e+01	   9.8450147e-01	   9.8907974e-01	   9.8868337e-01	   9.8995981e-01	   9.9042364e-01	   9.9153891e-01	
   4.6065089e+01	   9.8450447e-01	   9.8908273e-01	   9.8868636e-01	   9.8996279e-01	   9.9042662e-01	   9.9154190e-01	
   4.6109467e+01	   9.8450746e-01	   9.8908571e-01	   9.8868933e-01	   9.8996577e-01	   9.9042960e-01	   9.9154488e-01	
   4.6153846e+01	   9.8451044e-01	   9.8908867e-01	   9.8869230e-01	   9.8996873e-01	   9.9043257e-01	   9.9154785e-01	
   4.6198225e+01	   9.8451341e-01	   9.8909163e-01	   9.8869526e-01	   9.8997169e-01	   9.9043552e-01	   9.9155081e-01	
   4.6242604e+01	   9.8451636e-01	   9.8909458e-01	   9.8869820e-01	   9.8997463e-01	   9.9043847e-01	   9.9155376e-01	
   4.6286982e+01	   9.8451931e-01	   9.8909751e-01	   9.8870114e-01	   9.8997756e-01	   9.9044140e-01	   9.9155670e-01	
   4.6331361e+01	   9.8452224e-01	   9.8910043e-01	   9.8870406e-01	   9.8998048e-01	   9.9044432e-01	   9.9155962e-01	
   4.6375740e+01	   9.8452515e-01	   9.8910334e-01	   9.8870696e-01	   9.8998339e-01	   9.9044722e-01	   9.9156253e-01	
   4.6420118e+01	   9.8452806e-01	   9.8910623e-01	   9.8870985e-01	   9.8998628e-01	   9.9045011e-01	   9.9156543e-01	
   4.6464497e+01	   9.8453094e-01	   9.8910911e-01	   9.8871273e-01	   9.8998915e-01	   9.9045299e-01	   9.9156831e-01	
   4.6508876e+01	   9.8453381e-01	   9.8911197e-01	   9.8871559e-01	   9.8999201e-01	   9.9045585e-01	   9.9157117e-01	
   4.6553254e+01	   9.8453667e-01	   9.8911482e-01	   9.8871844e-01	   9.8999486e-01	   9.9045870e-01	   9.9157403e-01	
   4.6597633e+01	   9.8453951e-01	   9.8911765e-01	   9.8872127e-01	   9.8999768e-01	   9.9046153e-01	   9.9157686e-01	
   4.6642012e+01	   9.8454233e-01	   9.8912046e-01	   9.8872408e-01	   9.9000049e-01	   9.9046434e-01	   9.9157968e-01	
   4.6686391e+01	   9.8454514e-01	   9.8912326e-01	   9.8872687e-01	   9.9000329e-01	   9.9046713e-01	   9.9158248e-01	
   4.6730769e+01	   9.8454792e-01	   9.8912603e-01	   9.8872965e-01	   9.9000606e-01	   9.9046991e-01	   9.9158526e-01	
   4.6775148e+01	   9.8455069e-01	   9.8912879e-01	   9.8873241e-01	   9.9000882e-01	   9.9047266e-01	   9.9158802e-01	
   4.6819527e+01	   9.8455344e-01	   9.8913153e-01	   9.8873514e-01	   9.9001156e-01	   9.9047540e-01	   9.9159076e-01	
   4.6863905e+01	   9.8455617e-01	   9.8913425e-01	   9.8873786e-01	   9.9001427e-01	   9.9047812e-01	   9.9159349e-01	
   4.6908284e+01	   9.8455888e-01	   9.8913695e-01	   9.8874056e-01	   9.9001697e-01	   9.9048082e-01	   9.9159619e-01	
   4.6952663e+01	   9.8456156e-01	   9.8913963e-01	   9.8874324e-01	   9.9001965e-01	   9.9048350e-01	   9.9159887e-01	
   4.6997041e+01	   9.8456423e-01	   9.8914229e-01	   9.8874590e-01	   9.9002231e-01	   9.9048616e-01	   9.9160154e-01	
   4.7041420e+01	   9.8456688e-01	   9.8914493e-01	   9.8874854e-01	   9.9002494e-01	   9.9048880e-01	   9.9160418e-01	
   4.7085799e+01	   9.8456950e-01	   9.8914755e-01	   9.8875115e-01	   9.9002756e-01	   9.9049141e-01	   9.9160680e-01	
   4.7130178e+01	   9.8457210e-01	   9.8915014e-01	   9.8875375e-01	   9.9003015e-01	   9.9049400e-01	   9.9160940e-01	
   4.7174556e+01	   9.8457468e-01	   9.8915272e-01	   9.8875632e-01	   9.9003272e-01	   9.9049658e-01	   9.9161197e-01	
   4.7218935e+01	   9.8457724e-01	   9.8915526e-01	   9.8875887e-01	   9.9003527e-01	   9.9049912e-01	   9.9161453e-01	
   4.7263314e+01	   9.8457977e-01	   9.8915779e-01	   9.8876139e-01	   9.9003779e-01	   9.9050165e-01	   9.9161706e-01	
   4.7307692e+01	   9.8458229e-01	   9.8916030e-01	   9.8876389e-01	   9.9004029e-01	   9.9050415e-01	   9.9161956e-01	
   4.7352071e+01	   9.8458477e-01	   9.8916278e-01	   9.8876637e-01	   9.9004277e-01	   9.9050663e-01	   9.9162205e-01	
   4.7396450e+01	   9.8458724e-01	   9.8916523e-01	   9.8876883e-01	   9.9004522e-01	   9.9050909e-01	   9.9162451e-01	
   4.7440828e+01	   9.8458967e-01	   9.8916766e-01	   9.8877126e-01	   9.9004765e-01	   9.9051152e-01	   9.9162694e-01	
   4.7485207e+01	   9.8459209e-01	   9.8917007e-01	   9.8877367e-01	   9.9005006e-01	   9.9051392e-01	   9.9162935e-01	
   4.7529586e+01	   9.8459448e-01	   9.8917245e-01	   9.8877605e-01	   9.9005244e-01	   9.9051631e-01	   9.9163174e-01	
   4.7573964e+01	   9.8459684e-01	   9.8917481e-01	   9.8877840e-01	   9.9005480e-01	   9.9051866e-01	   9.9163410e-01	
   4.7618343e+01	   9.8459918e-01	   9.8917714e-01	   9.8878074e-01	   9.9005713e-01	   9.9052099e-01	   9.9163644e-01	
   4.7662722e+01	   9.8460149e-01	   9.8917945e-01	   9.8878304e-01	   9.9005943e-01	   9.9052330e-01	   9.9163875e-01	
   4.7707101e+01	   9.8460378e-01	   9.8918173e-01	   9.8878532e-01	   9.9006171e-01	   9.9052558e-01	   9.9164104e-01	
   4.7751479e+01	   9.8460604e-01	   9.8918399e-01	   9.8878758e-01	   9.9006397e-01	   9.9052784e-01	   9.9164330e-01	
   4.7795858e+01	   9.8460828e-01	   9.8918622e-01	   9.8878981e-01	   9.9006619e-01	   9.9053007e-01	   9.9164553e-01	
   4.7840237e+01	   9.8461049e-01	   9.8918842e-01	   9.8879201e-01	   9.9006840e-01	   9.9053227e-01	   9.9164774e-01	
   4.7884615e+01	   9.8461267e-01	   9.8919060e-01	   9.8879418e-01	   9.9007057e-01	   9.9053445e-01	   9.9164992e-01	
   4.7928994e+01	   9.8461482e-01	   9.8919275e-01	   9.8879633e-01	   9.9007272e-01	   9.9053660e-01	   9.9165207e-01	
   4.7973373e+01	   9.8461695e-01	   9.8919488e-01	   9.8879846e-01	   9.9007484e-01	   9.9053872e-01	   9.9165420e-01	
   4.8017751e+01	   9.8461906e-01	   9.8919697e-01	   9.8880055e-01	   9.9007694e-01	   9.9054082e-01	   9.9165630e-01	
   4.8062130e+01	   9.8462113e-01	   9.8919904e-01	   9.8880262e-01	   9.9007901e-01	   9.9054289e-01	   9.9165838e-01	
   4.8106509e+01	   9.8462318e-01	   9.8920109e-01	   9.8880466e-01	   9.9008105e-01	   9.9054493e-01	   9.9166043e-01	
   4.8150888e+01	   9.8462520e-01	   9.8920310e-01	   9.8880668e-01	   9.9008306e-01	   9.9054695e-01	   9.9166245e-01	
   4.8195266e+01	   9.8462719e-01	   9.8920509e-01	   9.8880867e-01	   9.9008505e-01	   9.9054894e-01	   9.9166444e-01	
   4.8239645e+01	   9.8462915e-01	   9.8920705e-01	   9.8881063e-01	   9.9008701e-01	   9.9055090e-01	   9.9166640e-01	
   4.8284024e+01	   9.8463107e-01	   9.8920897e-01	   9.8881254e-01	   9.9008893e-01	   9.9055281e-01	   9.9166833e-01	
   4.8328402e+01	   9.8463298e-01	   9.8921087e-01	   9.8881444e-01	   9.9009083e-01	   9.9055471e-01	   9.9167023e-01	
   4.8372781e+01	   9.8463487e-01	   9.8921275e-01	   9.8881633e-01	   9.9009271e-01	   9.9055660e-01	   9.9167212e-01	
   4.8417160e+01	   9.8463673e-01	   9.8921461e-01	   9.8881818e-01	   9.9009457e-01	   9.9055846e-01	   9.9167399e-01	
   4.8461538e+01	   9.8463857e-01	   9.8921645e-01	   9.8882001e-01	   9.9009640e-01	   9.9056029e-01	   9.9167582e-01	
   4.8505917e+01	   9.8464037e-01	   9.8921824e-01	   9.8882181e-01	   9.9009819e-01	   9.9056209e-01	   9.9167762e-01	
   4.8550296e+01	   9.8464213e-01	   9.8922001e-01	   9.8882357e-01	   9.9009996e-01	   9.9056385e-01	   9.9167939e-01	
   4.8594675e+01	   9.8464388e-01	   9.8922175e-01	   9.8882531e-01	   9.9010170e-01	   9.9056559e-01	   9.9168114e-01	
   4.8639053e+01	   9.8464559e-01	   9.8922346e-01	   9.8882702e-01	   9.9010341e-01	   9.9056731e-01	   9.9168286e-01	
   4.8683432e+01	   9.8464728e-01	   9.8922515e-01	   9.8882871e-01	   9.9010509e-01	   9.9056899e-01	   9.9168455e-01	
   4.8727811e+01	   9.8464894e-01	   9.8922680e-01	   9.8883037e-01	   9.9010675e-01	   9.9057065e-01	   9.9168621e-01	
   4.8772189e+01	   9.8465057e-01	   9.8922843e-01	   9.8883199e-01	   9.9010837e-01	   9.9057228e-01	   9.9168784e-01	
   4.8816568e+01	   9.8465217e-01	   9.8923003e-01	   9.8883359e-01	   9.9010997e-01	   9.9057387e-01	   9.9168944e-01	
   4.8860947e+01	   9.8465374e-01	   9.8923160e-01	   9.8883516e-01	   9.9011154e-01	   9.9057545e-01	   9.9169102e-01	
   4.8905325e+01	   9.8465529e-01	   9.8923314e-01	   9.8883670e-01	   9.9011309e-01	   9.9057699e-01	   9.9169257e-01	
   4.8949704e+01	   9.8465681e-01	   9.8923466e-01	   9.8883822e-01	   9.9011460e-01	   9.9057851e-01	   9.9169410e-01	
   4.8994083e+01	   9.8465830e-01	   9.8923615e-01	   9.8883971e-01	   9.9011609e-01	   9.9058000e-01	   9.9169559e-01	
   4.9038462e+01	   9.8465976e-01	   9.8923761e-01	   9.8884116e-01	   9.9011755e-01	   9.9058146e-01	   9.9169706e-01	
   4.9082840e+01	   9.8466119e-01	   9.8923904e-01	   9.8884259e-01	   9.9011898e-01	   9.9058289e-01	   9.9169849e-01	
   4.9127219e+01	   9.8466259e-01	   9.8924044e-01	   9.8884399e-01	   9.9012038e-01	   9.9058429e-01	   9.9169990e-01	
   4.9171598e+01	   9.8466396e-01	   9.8924181e-01	   9.8884536e-01	   9.9012175e-01	   9.9058566e-01	   9.9170127e-01	
   4.9215976e+01	   9.8466531e-01	   9.8924316e-01	   9.8884670e-01	   9.9012309e-01	   9.9058701e-01	   9.9170262e-01	
   4.9260355e+01	   9.8466663e-01	   9.8924448e-01	   9.8884802e-01	   9.9012441e-01	   9.9058833e-01	   9.9170395e-01	
   4.9304734e+01	   9.8466793e-01	   9.8924578e-01	   9.8884932e-01	   9.9012571e-01	   9.9058963e-01	   9.9170526e-01	
   4.9349112e+01	   9.8466921e-01	   9.8924706e-01	   9.8885060e-01	   9.9012699e-01	   9.9059091e-01	   9.9170654e-01	
   4.9393491e+01	   9.8467045e-01	   9.8924830e-01	   9.8885184e-01	   9.9012823e-01	   9.9059215e-01	   9.9170779e-01	
   4.9437870e+01	   9.8467166e-01	   9.8924951e-01	   9.8885305e-01	   9.9012944e-01	   9.9059336e-01	   9.9170900e-01	
   4.9482249e+01	   9.8467284e-01	   9.8925069e-01	   9.8885423e-01	   9.9013062e-01	   9.9059455e-01	   9.9171020e-01	
   4.9526627e+01	   9.8467400e-01	   9.8925185e-01	   9.8885538e-01	   9.9013178e-01	   9.9059571e-01	   9.9171136e-01	
   4.9571006e+01	   9.8467513e-01	   9.8925298e-01	   9.8885651e-01	   9.9013291e-01	   9.9059684e-01	   9.9171250e-01	
   4.9615385e+01	   9.8467623e-01	   9.8925409e-01	   9.8885762e-01	   9.9013402e-01	   9.9059795e-01	   9.9171361e-01	
   4.9659763e+01	   9.8467731e-01	   9.8925516e-01	   9.8885869e-01	   9.9013509e-01	   9.9059903e-01	   9.9171469e-01	
   4.9704142e+01	   9.8467836e-01	   9.8925622e-01	   9.8885974e-01	   9.9013615e-01	   9.9060008e-01	   9.9171575e-01	
   4.9748521e+01	   9.8467938e-01	   9.8925724e-01	   9.8886077e-01	   9.9013717e-01	   9.9060111e-01	   9.9171678e-01	
   4.9792899e+01	   9.8468036e-01	   9.8925823e-01	   9.8886175e-01	   9.9013816e-01	   9.9060210e-01	   9.9171778e-01	
   4.9837278e+01	   9.8468133e-01	   9.8925920e-01	   9.8886272e-01	   9.9013913e-01	   9.9060307e-01	   9.9171876e-01	
   4.9881657e+01	   9.8468228e-01	   9.8926015e-01	   9.8886367e-01	   9.9014008e-01	   9.9060402e-01	   9.9171971e-01	
   4.9926036e+01	   9.8468320e-01	   9.8926107e-01	   9.8886459e-01	   9.9014100e-01	   9.9060494e-01	   9.9172064e-01	
   4.9970414e+01	   9.8468409e-01	   9.8926196e-01	   9.8886548e-01	   9.9014189e-01	   9.9060584e-01	   9.9172154e-01	
   5.0014793e+01	   9.8468495e-01	   9.8926283e-01	   9.8886635e-01	   9.9014276e-01	   9.9060671e-01	   9.9172242e-01	
   5.0059172e+01	   9.8468579e-01	   9.8926367e-01	   9.8886719e-01	   9.9014360e-01	   9.9060755e-01	   9.9172327e-01	
   5.0103550e+01	   9.8468661e-01	   9.8926449e-01	   9.8886801e-01	   9.9014442e-01	   9.9060837e-01	   9.9172409e-01	
   5.0147929e+01	   9.8468740e-01	   9.8926528e-01	   9.8886880e-01	   9.9014521e-01	   9.9060916e-01	   9.9172489e-01	
   5.0192308e+01	   9.8468816e-01	   9.8926605e-01	   9.8886956e-01	   9.9014598e-01	   9.9060993e-01	   9.9172566e-01	
   5.0236686e+01	   9.8468889e-01	   9.8926679e-01	   9.8887030e-01	   9.9014672e-01	   9.9061067e-01	   9.9172641e-01	
   5.0281065e+01	   9.8468961e-01	   9.8926750e-01	   9.8887101e-01	   9.9014743e-01	   9.9061139e-01	   9.9172714e-01	
   5.0325444e+01	   9.8469029e-01	   9.8926820e-01	   9.8887170e-01	   9.9014813e-01	   9.9061209e-01	   9.9172784e-01	
   5.0369822e+01	   9.8469095e-01	   9.8926886e-01	   9.8887236e-01	   9.9014879e-01	   9.9061275e-01	   9.9172851e-01	
   5.0414201e+01	   9.8469159e-01	   9.8926950e-01	   9.8887300e-01	   9.9014943e-01	   9.9061340e-01	   9.9172916e-01	
   5.0458580e+01	   9.8469220e-01	   9.8927012e-01	   9.8887362e-01	   9.9015005e-01	   9.9061402e-01	   9.9172979e-01	
   5.0502959e+01	   9.8469278e-01	   9.8927071e-01	   9.8887421e-01	   9.9015065e-01	   9.9061461e-01	   9.9173039e-01	
   5.0547337e+01	   9.8469334e-01	   9.8927128e-01	   9.8887478e-01	   9.9015122e-01	   9.9061519e-01	   9.9173097e-01	
   5.0591716e+01	   9.8469388e-01	   9.8927182e-01	   9.8887532e-01	   9.9015176e-01	   9.9061573e-01	   9.9173152e-01	
   5.0636095e+01	   9.8469439e-01	   9.8927234e-01	   9.8887583e-01	   9.9015228e-01	   9.9061625e-01	   9.9173205e-01	
   5.0680473e+01	   9.8469488e-01	   9.8927284e-01	   9.8887633e-01	   9.9015278e-01	   9.9061676e-01	   9.9173256e-01	
   5.0724852e+01	   9.8469534e-01	   9.8927332e-01	   9.8887680e-01	   9.9015326e-01	   9.9061724e-01	   9.9173304e-01	
   5.0769231e+01	   9.8469577e-01	   9.8927376e-01	   9.8887725e-01	   9.9015370e-01	   9.9061769e-01	   9.9173350e-01	
   5.0813609e+01	   9.8469618e-01	   9.8927418e-01	   9.8887767e-01	   9.9015413e-01	   9.9061811e-01	   9.9173393e-01	
   5.0857988e+01	   9.8469658e-01	   9.8927459e-01	   9.8887807e-01	   9.9015453e-01	   9.9061852e-01	   9.9173435e-01	
   5.0902367e+01	   9.8469695e-01	   9.8927497e-01	   9.8887845e-01	   9.9015492e-01	   9.9061891e-01	   9.9173475e-01	
   5.0946746e+01	   9.8469730e-01	   9.8927533e-01	   9.8887881e-01	   9.9015528e-01	   9.9061927e-01	   9.9173512e-01	
   5.0991124e+01	   9.8469762e-01	   9.8927566e-01	   9.8887914e-01	   9.9015561e-01	   9.9061961e-01	   9.9173546e-01	
   5.1035503e+01	   9.8469792e-01	   9.8927597e-01	   9.8887944e-01	   9.9015592e-01	   9.9061992e-01	   9.9173578e-01	
   5.1079882e+01	   9.8469820e-01	   9.8927627e-01	   9.8887973e-01	   9.9015622e-01	   9.9062022e-01	   9.9173609e-01	
   5.1124260e+01	   9.8469847e-01	   9.8927654e-01	   9.8888001e-01	   9.9015650e-01	   9.9062050e-01	   9.9173638e-01	
   5.1168639e+01	   9.8469871e-01	   9.8927679e-01	   9.8888025e-01	   9.9015675e-01	   9.9062076e-01	   9.9173664e-01	
   5.1213018e+01	   9.8469892e-01	   9.8927702e-01	   9.8888048e-01	   9.9015697e-01	   9.9062098e-01	   9.9173688e-01	
   5.1257396e+01	   9.8469912e-01	   9.8927722e-01	   9.8888067e-01	   9.9015718e-01	   9.9062119e-01	   9.9173709e-01	
   5.1301775e+01	   9.8469931e-01	   9.8927741e-01	   9.8888086e-01	   9.9015737e-01	   9.9062138e-01	   9.9173729e-01	
   5.1346154e+01	   9.8469948e-01	   9.8927759e-01	   9.8888104e-01	   9.9015755e-01	   9.9062156e-01	   9.9173748e-01	
   5.1390533e+01	   9.8469962e-01	   9.8927774e-01	   9.8888118e-01	   9.9015770e-01	   9.9062172e-01	   9.9173764e-01	
   5.1434911e+01	   9.8469974e-01	   9.8927786e-01	   9.8888130e-01	   9.9015782e-01	   9.9062184e-01	   9.9173777e-01	
   5.1479290e+01	   9.8469982e-01	   9.8927795e-01	   9.8888140e-01	   9.9015791e-01	   9.9062194e-01	   9.9173788e-01	
   5.1523669e+01	   9.8469991e-01	   9.8927804e-01	   9.8888148e-01	   9.9015801e-01	   9.9062203e-01	   9.9173798e-01	
   5.1568047e+01	   9.8469998e-01	   9.8927812e-01	   9.8888156e-01	   9.9015809e-01	   9.9062212e-01	   9.9173807e-01	
   5.1612426e+01	   9.8470003e-01	   9.8927818e-01	   9.8888162e-01	   9.9015815e-01	   9.9062218e-01	   9.9173814e-01	
   5.1656805e+01	   9.8470005e-01	   9.8927821e-01	   9.8888164e-01	   9.9015817e-01	   9.9062220e-01	   9.9173817e-01	
   5.1701183e+01	   9.8470005e-01	   9.8927820e-01	   9.8888164e-01	   9.9015817e-01	   9.9062220e-01	   9.9173817e-01	
   5.1745562e+01	   9.8470003e-01	   9.8927818e-01	   9.8888162e-01	   9.9015815e-01	   9.9062218e-01	   9.9173816e-01	
   5.1789941e+01	   9.8469999e-01	   9.8927816e-01	   9.8888159e-01	   9.9015812e-01	   9.9062216e-01	   9.9173814e-01	
   5.1834320e+01	   9.8469994e-01	   9.8927812e-01	   9.8888155e-01	   9.9015809e-01	   9.9062213e-01	   9.9173812e-01	
   5.1878698e+01	   9.8469989e-01	   9.8927808e-01	   9.8888151e-01	   9.9015805e-01	   9.9062210e-01	   9.9173810e-01	
   5.1923077e+01	   9.8469983e-01	   9.8927803e-01	   9.8888146e-01	   9.9015800e-01	   9.9062205e-01	   9.9173806e-01	
   5.1967456e+01	   9.8469973e-01	   9.8927794e-01	   9.8888136e-01	   9.9015791e-01	   9.9062196e-01	   9.9173798e-01	
   5.2011834e+01	   9.8469960e-01	   9.8927782e-01	   9.8888125e-01	   9.9015780e-01	   9.9062185e-01	   9.9173787e-01	
   5.2056213e+01	   9.8469946e-01	   9.8927768e-01	   9.8888111e-01	   9.9015766e-01	   9.9062171e-01	   9.9173774e-01	
   5.2100592e+01	   9.8469930e-01	   9.8927753e-01	   9.8888095e-01	   9.9015750e-01	   9.9062156e-01	   9.9173759e-01	
   5.2144970e+01	   9.8469912e-01	   9.8927736e-01	   9.8888078e-01	   9.9015734e-01	   9.9062140e-01	   9.9173744e-01	
   5.2189349e+01	   9.8469895e-01	   9.8927720e-01	   9.8888062e-01	   9.9015718e-01	   9.9062123e-01	   9.9173728e-01	
   5.2233728e+01	   9.8469876e-01	   9.8927702e-01	   9.8888043e-01	   9.9015700e-01	   9.9062106e-01	   9.9173711e-01	
   5.2278107e+01	   9.8469855e-01	   9.8927681e-01	   9.8888022e-01	   9.9015679e-01	   9.9062085e-01	   9.9173691e-01	
   5.2322485e+01	   9.8469831e-01	   9.8927658e-01	   9.8887999e-01	   9.9015656e-01	   9.9062063e-01	   9.9173669e-01	
   5.2366864e+01	   9.8469806e-01	   9.8927633e-01	   9.8887974e-01	   9.9015631e-01	   9.9062038e-01	   9.9173646e-01	
   5.2411243e+01	   9.8469779e-01	   9.8927607e-01	   9.8887948e-01	   9.9015606e-01	   9.9062012e-01	   9.9173621e-01	
   5.2455621e+01	   9.8469752e-01	   9.8927581e-01	   9.8887921e-01	   9.9015579e-01	   9.9061986e-01	   9.9173595e-01	
   5.2500000e+01	   9.8469724e-01	   9.8927554e-01	   9.8887894e-01	   9.9015552e-01	   9.9061959e-01	   9.9173569e-01	
   5.2544379e+01	   9.8469694e-01	   9.8927524e-01	   9.8887863e-01	   9.9015522e-01	   9.9061930e-01	   9.9173540e-01	
   5.2588757e+01	   9.8469663e-01	   9.8927493e-01	   9.8887832e-01	   9.9015491e-01	   9.9061899e-01	   9.9173510e-01	
   5.2633136e+01	   9.8469629e-01	   9.8927460e-01	   9.8887799e-01	   9.9015459e-01	   9.9061867e-01	   9.9173478e-01	
   5.2677515e+01	   9.8469595e-01	   9.8927426e-01	   9.8887765e-01	   9.9015425e-01	   9.9061833e-01	   9.9173445e-01	
   5.2721893e+01	   9.8469559e-01	   9.8927391e-01	   9.8887730e-01	   9.9015390e-01	   9.9061798e-01	   9.9173411e-01	
   5.2766272e+01	   9.8469521e-01	   9.8927354e-01	   9.8887693e-01	   9.9015353e-01	   9.9061762e-01	   9.9173375e-01	
   5.2810651e+01	   9.8469482e-01	   9.8927316e-01	   9.8887655e-01	   9.9015316e-01	   9.9061724e-01	   9.9173338e-01	
   5.2855030e+01	   9.8469442e-01	   9.8927277e-01	   9.8887615e-01	   9.9015277e-01	   9.9061685e-01	   9.9173300e-01	
   5.2899408e+01	   9.8469400e-01	   9.8927236e-01	   9.8887574e-01	   9.9015236e-01	   9.9061645e-01	   9.9173261e-01	
   5.2943787e+01	   9.8469357e-01	   9.8927195e-01	   9.8887532e-01	   9.9015194e-01	   9.9061604e-01	   9.9173220e-01	
   5.2988166e+01	   9.8469312e-01	   9.8927151e-01	   9.8887488e-01	   9.9015151e-01	   9.9061561e-01	   9.9173177e-01	
   5.3032544e+01	   9.8469265e-01	   9.8927106e-01	   9.8887443e-01	   9.9015106e-01	   9.9061516e-01	   9.9173134e-01	
   5.3076923e+01	   9.8469218e-01	   9.8927060e-01	   9.8887397e-01	   9.9015060e-01	   9.9061471e-01	   9.9173089e-01	
   5.3121302e+01	   9.8469170e-01	   9.8927013e-01	   9.8887350e-01	   9.9015014e-01	   9.9061424e-01	   9.9173043e-01	
   5.3165680e+01	   9.8469121e-01	   9.8926966e-01	   9.8887303e-01	   9.9014966e-01	   9.9061377e-01	   9.9172997e-01	
   5.3210059e+01	   9.8469072e-01	   9.8926917e-01	   9.8887254e-01	   9.9014918e-01	   9.9061329e-01	   9.9172950e-01	
   5.3254438e+01	   9.8469021e-01	   9.8926868e-01	   9.8887204e-01	   9.9014869e-01	   9.9061280e-01	   9.9172902e-01	
   5.3298817e+01	   9.8468969e-01	   9.8926816e-01	   9.8887153e-01	   9.9014818e-01	   9.9061229e-01	   9.9172851e-01	
   5.3343195e+01	   9.8468915e-01	   9.8926764e-01	   9.8887100e-01	   9.9014766e-01	   9.9061177e-01	   9.9172800e-01	
   5.3387574e+01	   9.8468861e-01	   9.8926711e-01	   9.8887046e-01	   9.9014713e-01	   9.9061124e-01	   9.9172748e-01	
   5.3431953e+01	   9.8468806e-01	   9.8926656e-01	   9.8886992e-01	   9.9014658e-01	   9.9061070e-01	   9.9172695e-01	
   5.3476331e+01	   9.8468749e-01	   9.8926601e-01	   9.8886936e-01	   9.9014603e-01	   9.9061015e-01	   9.9172641e-01	
   5.3520710e+01	   9.8468692e-01	   9.8926545e-01	   9.8886879e-01	   9.9014547e-01	   9.9060959e-01	   9.9172585e-01	
   5.3565089e+01	   9.8468633e-01	   9.8926487e-01	   9.8886822e-01	   9.9014490e-01	   9.9060902e-01	   9.9172529e-01	
   5.3609467e+01	   9.8468574e-01	   9.8926429e-01	   9.8886763e-01	   9.9014431e-01	   9.9060844e-01	   9.9172472e-01	
   5.3653846e+01	   9.8468513e-01	   9.8926369e-01	   9.8886703e-01	   9.9014372e-01	   9.9060785e-01	   9.9172414e-01	
   5.3698225e+01	   9.8468451e-01	   9.8926309e-01	   9.8886642e-01	   9.9014312e-01	   9.9060726e-01	   9.9172355e-01	
   5.3742604e+01	   9.8468389e-01	   9.8926247e-01	   9.8886581e-01	   9.9014251e-01	   9.9060665e-01	   9.9172295e-01	
   5.3786982e+01	   9.8468325e-01	   9.8926185e-01	   9.8886518e-01	   9.9014188e-01	   9.9060603e-01	   9.9172234e-01	
   5.3831361e+01	   9.8468260e-01	   9.8926122e-01	   9.8886454e-01	   9.9014125e-01	   9.9060540e-01	   9.9172172e-01	
   5.3875740e+01	   9.8468195e-01	   9.8926057e-01	   9.8886390e-01	   9.9014061e-01	   9.9060476e-01	   9.9172109e-01	
   5.3920118e+01	   9.8468128e-01	   9.8925992e-01	   9.8886324e-01	   9.9013996e-01	   9.9060411e-01	   9.9172045e-01	
   5.3964497e+01	   9.8468060e-01	   9.8925925e-01	   9.8886257e-01	   9.9013929e-01	   9.9060345e-01	   9.9171979e-01	
   5.4008876e+01	   9.8467991e-01	   9.8925857e-01	   9.8886189e-01	   9.9013862e-01	   9.9060278e-01	   9.9171913e-01	
   5.4053254e+01	   9.8467921e-01	   9.8925789e-01	   9.8886121e-01	   9.9013794e-01	   9.9060210e-01	   9.9171846e-01	
   5.4097633e+01	   9.8467850e-01	   9.8925720e-01	   9.8886051e-01	   9.9013725e-01	   9.9060141e-01	   9.9171778e-01	
   5.4142012e+01	   9.8467779e-01	   9.8925650e-01	   9.8885981e-01	   9.9013655e-01	   9.9060072e-01	   9.9171710e-01	
   5.4186391e+01	   9.8467707e-01	   9.8925579e-01	   9.8885910e-01	   9.9013585e-01	   9.9060002e-01	   9.9171640e-01	
   5.4230769e+01	   9.8467634e-01	   9.8925508e-01	   9.8885839e-01	   9.9013514e-01	   9.9059931e-01	   9.9171570e-01	
   5.4275148e+01	   9.8467560e-01	   9.8925435e-01	   9.8885765e-01	   9.9013441e-01	   9.9059858e-01	   9.9171498e-01	
   5.4319527e+01	   9.8467484e-01	   9.8925361e-01	   9.8885691e-01	   9.9013367e-01	   9.9059785e-01	   9.9171426e-01	
   5.4363905e+01	   9.8467408e-01	   9.8925286e-01	   9.8885616e-01	   9.9013292e-01	   9.9059710e-01	   9.9171352e-01	
   5.4408284e+01	   9.8467331e-01	   9.8925210e-01	   9.8885540e-01	   9.9013217e-01	   9.9059635e-01	   9.9171278e-01	
   5.4452663e+01	   9.8467253e-01	   9.8925133e-01	   9.8885462e-01	   9.9013140e-01	   9.9059559e-01	   9.9171203e-01	
   5.4497041e+01	   9.8467173e-01	   9.8925055e-01	   9.8885384e-01	   9.9013063e-01	   9.9059481e-01	   9.9171126e-01	
   5.4541420e+01	   9.8467093e-01	   9.8924976e-01	   9.8885305e-01	   9.9012984e-01	   9.9059403e-01	   9.9171049e-01	
   5.4585799e+01	   9.8467012e-01	   9.8924897e-01	   9.8885225e-01	   9.9012905e-01	   9.9059324e-01	   9.9170971e-01	
   5.4630178e+01	   9.8466930e-01	   9.8924816e-01	   9.8885144e-01	   9.9012825e-01	   9.9059244e-01	   9.9170892e-01	
   5.4674556e+01	   9.8466847e-01	   9.8924735e-01	   9.8885063e-01	   9.9012743e-01	   9.9059163e-01	   9.9170812e-01	
   5.4718935e+01	   9.8466763e-01	   9.8924652e-01	   9.8884980e-01	   9.9012661e-01	   9.9059081e-01	   9.9170731e-01	
   5.4763314e+01	   9.8466678e-01	   9.8924569e-01	   9.8884896e-01	   9.9012578e-01	   9.9058999e-01	   9.9170650e-01	
   5.4807692e+01	   9.8466593e-01	   9.8924485e-01	   9.8884812e-01	   9.9012494e-01	   9.9058915e-01	   9.9170567e-01	
   5.4852071e+01	   9.8466506e-01	   9.8924400e-01	   9.8884726e-01	   9.9012409e-01	   9.9058831e-01	   9.9170483e-01	
   5.4896450e+01	   9.8466419e-01	   9.8924314e-01	   9.8884640e-01	   9.9012324e-01	   9.9058745e-01	   9.9170399e-01	
   5.4940828e+01	   9.8466330e-01	   9.8924227e-01	   9.8884553e-01	   9.9012237e-01	   9.9058659e-01	   9.9170313e-01	
   5.4985207e+01	   9.8466241e-01	   9.8924139e-01	   9.8884465e-01	   9.9012149e-01	   9.9058571e-01	   9.9170227e-01	
   5.5029586e+01	   9.8466151e-01	   9.8924050e-01	   9.8884376e-01	   9.9012061e-01	   9.9058483e-01	   9.9170140e-01	
   5.5073964e+01	   9.8466060e-01	   9.8923961e-01	   9.8884286e-01	   9.9011971e-01	   9.9058394e-01	   9.9170052e-01	
   5.5118343e+01	   9.8465968e-01	   9.8923870e-01	   9.8884195e-01	   9.9011881e-01	   9.9058304e-01	   9.9169963e-01	
   5.5162722e+01	   9.8465875e-01	   9.8923779e-01	   9.8884104e-01	   9.9011790e-01	   9.9058213e-01	   9.9169873e-01	
   5.5207101e+01	   9.8465781e-01	   9.8923686e-01	   9.8884011e-01	   9.9011698e-01	   9.9058122e-01	   9.9169782e-01	
   5.5251479e+01	   9.8465686e-01	   9.8923593e-01	   9.8883918e-01	   9.9011605e-01	   9.9058029e-01	   9.9169690e-01	
   5.5295858e+01	   9.8465590e-01	   9.8923499e-01	   9.8883823e-01	   9.9011511e-01	   9.9057936e-01	   9.9169598e-01	
   5.5340237e+01	   9.8465494e-01	   9.8923404e-01	   9.8883728e-01	   9.9011417e-01	   9.9057841e-01	   9.9169505e-01	
   5.5384615e+01	   9.8465397e-01	   9.8923308e-01	   9.8883632e-01	   9.9011321e-01	   9.9057746e-01	   9.9169410e-01	
   5.5428994e+01	   9.8465298e-01	   9.8923212e-01	   9.8883535e-01	   9.9011225e-01	   9.9057650e-01	   9.9169315e-01	
   5.5473373e+01	   9.8465199e-01	   9.8923114e-01	   9.8883437e-01	   9.9011127e-01	   9.9057553e-01	   9.9169219e-01	
   5.5517751e+01	   9.8465099e-01	   9.8923016e-01	   9.8883338e-01	   9.9011029e-01	   9.9057455e-01	   9.9169122e-01	
   5.5562130e+01	   9.8464998e-01	   9.8922916e-01	   9.8883239e-01	   9.9010930e-01	   9.9057356e-01	   9.9169025e-01	
   5.5606509e+01	   9.8464896e-01	   9.8922816e-01	   9.8883138e-01	   9.9010830e-01	   9.9057257e-01	   9.9168926e-01	
   5.5650888e+01	   9.8464794e-01	   9.8922715e-01	   9.8883037e-01	   9.9010730e-01	   9.9057156e-01	   9.9168827e-01	
   5.5695266e+01	   9.8464690e-01	   9.8922613e-01	   9.8882935e-01	   9.9010628e-01	   9.9057055e-01	   9.9168726e-01	
   5.5739645e+01	   9.8464586e-01	   9.8922511e-01	   9.8882831e-01	   9.9010526e-01	   9.9056953e-01	   9.9168625e-01	
   5.5784024e+01	   9.8464481e-01	   9.8922407e-01	   9.8882728e-01	   9.9010422e-01	   9.9056850e-01	   9.9168523e-01	
   5.5828402e+01	   9.8464375e-01	   9.8922303e-01	   9.8882623e-01	   9.9010318e-01	   9.9056746e-01	   9.9168420e-01	
   5.5872781e+01	   9.8464268e-01	   9.8922197e-01	   9.8882517e-01	   9.9010213e-01	   9.9056642e-01	   9.9168317e-01	
   5.5917160e+01	   9.8464160e-01	   9.8922091e-01	   9.8882411e-01	   9.9010107e-01	   9.9056536e-01	   9.9168212e-01	
   5.5961538e+01	   9.8464052e-01	   9.8921984e-01	   9.8882304e-01	   9.9010001e-01	   9.9056430e-01	   9.9168107e-01	
   5.6005917e+01	   9.8463942e-01	   9.8921877e-01	   9.8882196e-01	   9.9009893e-01	   9.9056323e-01	   9.9168001e-01	
   5.6050296e+01	   9.8463832e-01	   9.8921768e-01	   9.8882087e-01	   9.9009785e-01	   9.9056215e-01	   9.9167894e-01	
   5.6094675e+01	   9.8463721e-01	   9.8921659e-01	   9.8881977e-01	   9.9009676e-01	   9.9056106e-01	   9.9167786e-01	
   5.6139053e+01	   9.8463609e-01	   9.8921548e-01	   9.8881867e-01	   9.9009566e-01	   9.9055996e-01	   9.9167678e-01	
   5.6183432e+01	   9.8463497e-01	   9.8921437e-01	   9.8881755e-01	   9.9009455e-01	   9.9055886e-01	   9.9167568e-01	
   5.6227811e+01	   9.8463383e-01	   9.8921326e-01	   9.8881643e-01	   9.9009344e-01	   9.9055775e-01	   9.9167458e-01	
   5.6272189e+01	   9.8463269e-01	   9.8921213e-01	   9.8881530e-01	   9.9009231e-01	   9.9055663e-01	   9.9167347e-01	
   5.6316568e+01	   9.8463154e-01	   9.8921099e-01	   9.8881417e-01	   9.9009118e-01	   9.9055550e-01	   9.9167235e-01	
   5.6360947e+01	   9.8463038e-01	   9.8920985e-01	   9.8881302e-01	   9.9009004e-01	   9.9055436e-01	   9.9167122e-01	
   5.6405325e+01	   9.8462921e-01	   9.8920870e-01	   9.8881187e-01	   9.9008890e-01	   9.9055322e-01	   9.9167009e-01	
   5.6449704e+01	   9.8462803e-01	   9.8920754e-01	   9.8881070e-01	   9.9008774e-01	   9.9055207e-01	   9.9166895e-01	
   5.6494083e+01	   9.8462685e-01	   9.8920638e-01	   9.8880953e-01	   9.9008658e-01	   9.9055091e-01	   9.9166780e-01	
   5.6538462e+01	   9.8462566e-01	   9.8920520e-01	   9.8880836e-01	   9.9008540e-01	   9.9054974e-01	   9.9166664e-01	
   5.6582840e+01	   9.8462446e-01	   9.8920402e-01	   9.8880717e-01	   9.9008423e-01	   9.9054856e-01	   9.9166547e-01	
   5.6627219e+01	   9.8462325e-01	   9.8920283e-01	   9.8880598e-01	   9.9008304e-01	   9.9054738e-01	   9.9166430e-01	
   5.6671598e+01	   9.8462204e-01	   9.8920163e-01	   9.8880478e-01	   9.9008184e-01	   9.9054618e-01	   9.9166312e-01	
   5.6715976e+01	   9.8462081e-01	   9.8920042e-01	   9.8880357e-01	   9.9008064e-01	   9.9054499e-01	   9.9166193e-01	
   5.6760355e+01	   9.8461958e-01	   9.8919921e-01	   9.8880235e-01	   9.9007943e-01	   9.9054378e-01	   9.9166073e-01	
   5.6804734e+01	   9.8461834e-01	   9.8919799e-01	   9.8880113e-01	   9.9007821e-01	   9.9054256e-01	   9.9165952e-01	
   5.6849112e+01	   9.8461710e-01	   9.8919676e-01	   9.8879989e-01	   9.9007698e-01	   9.9054134e-01	   9.9165831e-01	
   5.6893491e+01	   9.8461584e-01	   9.8919552e-01	   9.8879865e-01	   9.9007575e-01	   9.9054011e-01	   9.9165709e-01	
   5.6937870e+01	   9.8461458e-01	   9.8919428e-01	   9.8879741e-01	   9.9007451e-01	   9.9053887e-01	   9.9165586e-01	
   5.6982249e+01	   9.8461331e-01	   9.8919303e-01	   9.8879615e-01	   9.9007326e-01	   9.9053763e-01	   9.9165463e-01	
   5.7026627e+01	   9.8461204e-01	   9.8919177e-01	   9.8879489e-01	   9.9007200e-01	   9.9053637e-01	   9.9165338e-01	
   5.7071006e+01	   9.8461075e-01	   9.8919050e-01	   9.8879362e-01	   9.9007074e-01	   9.9053511e-01	   9.9165213e-01	
   5.7115385e+01	   9.8460946e-01	   9.8918923e-01	   9.8879234e-01	   9.9006947e-01	   9.9053384e-01	   9.9165088e-01	
   5.7159763e+01	   9.8460816e-01	   9.8918794e-01	   9.8879106e-01	   9.9006819e-01	   9.9053257e-01	   9.9164961e-01	
   5.7204142e+01	   9.8460686e-01	   9.8918666e-01	   9.8878977e-01	   9.9006691e-01	   9.9053129e-01	   9.9164834e-01	
   5.7248521e+01	   9.8460554e-01	   9.8918536e-01	   9.8878847e-01	   9.9006561e-01	   9.9053000e-01	   9.9164706e-01	
   5.7292899e+01	   9.8460422e-01	   9.8918405e-01	   9.8878716e-01	   9.9006431e-01	   9.9052870e-01	   9.9164577e-01	
   5.7337278e+01	   9.8460289e-01	   9.8918274e-01	   9.8878584e-01	   9.9006300e-01	   9.9052739e-01	   9.9164447e-01	
   5.7381657e+01	   9.8460156e-01	   9.8918142e-01	   9.8878452e-01	   9.9006169e-01	   9.9052608e-01	   9.9164317e-01	
   5.7426036e+01	   9.8460021e-01	   9.8918010e-01	   9.8878319e-01	   9.9006036e-01	   9.9052476e-01	   9.9164186e-01	
   5.7470414e+01	   9.8459886e-01	   9.8917877e-01	   9.8878186e-01	   9.9005903e-01	   9.9052343e-01	   9.9164055e-01	
   5.7514793e+01	   9.8459750e-01	   9.8917743e-01	   9.8878051e-01	   9.9005770e-01	   9.9052210e-01	   9.9163922e-01	
   5.7559172e+01	   9.8459614e-01	   9.8917608e-01	   9.8877916e-01	   9.9005635e-01	   9.9052076e-01	   9.9163789e-01	
   5.7603550e+01	   9.8459476e-01	   9.8917472e-01	   9.8877780e-01	   9.9005500e-01	   9.9051941e-01	   9.9163655e-01	
   5.7647929e+01	   9.8459338e-01	   9.8917335e-01	   9.8877643e-01	   9.9005364e-01	   9.9051805e-01	   9.9163520e-01	
   5.7692308e+01	   9.8459199e-01	   9.8917198e-01	   9.8877506e-01	   9.9005227e-01	   9.9051669e-01	   9.9163385e-01	
   5.7736686e+01	   9.8459060e-01	   9.8917061e-01	   9.8877368e-01	   9.9005090e-01	   9.9051532e-01	   9.9163249e-01	
   5.7781065e+01	   9.8458920e-01	   9.8916923e-01	   9.8877230e-01	   9.9004952e-01	   9.9051394e-01	   9.9163113e-01	
   5.7825444e+01	   9.8458780e-01	   9.8916785e-01	   9.8877091e-01	   9.9004814e-01	   9.9051257e-01	   9.9162976e-01	
   5.7869822e+01	   9.8458639e-01	   9.8916645e-01	   9.8876952e-01	   9.9004675e-01	   9.9051118e-01	   9.9162838e-01	
   5.7914201e+01	   9.8458497e-01	   9.8916505e-01	   9.8876811e-01	   9.9004535e-01	   9.9050978e-01	   9.9162699e-01	
   5.7958580e+01	   9.8458354e-01	   9.8916364e-01	   9.8876669e-01	   9.9004394e-01	   9.9050838e-01	   9.9162560e-01	
   5.8002959e+01	   9.8458210e-01	   9.8916222e-01	   9.8876527e-01	   9.9004253e-01	   9.9050697e-01	   9.9162420e-01	
   5.8047337e+01	   9.8458066e-01	   9.8916079e-01	   9.8876385e-01	   9.9004111e-01	   9.9050555e-01	   9.9162279e-01	
   5.8091716e+01	   9.8457921e-01	   9.8915936e-01	   9.8876241e-01	   9.9003968e-01	   9.9050412e-01	   9.9162137e-01	
   5.8136095e+01	   9.8457776e-01	   9.8915793e-01	   9.8876097e-01	   9.9003825e-01	   9.9050269e-01	   9.9161995e-01	
   5.8180473e+01	   9.8457630e-01	   9.8915648e-01	   9.8875953e-01	   9.9003680e-01	   9.9050126e-01	   9.9161853e-01	
   5.8224852e+01	   9.8457483e-01	   9.8915503e-01	   9.8875807e-01	   9.9003536e-01	   9.9049981e-01	   9.9161709e-01	
   5.8269231e+01	   9.8457335e-01	   9.8915358e-01	   9.8875661e-01	   9.9003390e-01	   9.9049836e-01	   9.9161565e-01	
   5.8313609e+01	   9.8457187e-01	   9.8915211e-01	   9.8875515e-01	   9.9003244e-01	   9.9049690e-01	   9.9161420e-01	
   5.8357988e+01	   9.8457038e-01	   9.8915064e-01	   9.8875367e-01	   9.9003098e-01	   9.9049544e-01	   9.9161275e-01	
   5.8402367e+01	   9.8456889e-01	   9.8914917e-01	   9.8875219e-01	   9.9002950e-01	   9.9049397e-01	   9.9161129e-01	
   5.8446746e+01	   9.8456739e-01	   9.8914768e-01	   9.8875071e-01	   9.9002802e-01	   9.9049249e-01	   9.9160982e-01	
   5.8491124e+01	   9.8456588e-01	   9.8914619e-01	   9.8874922e-01	   9.9002654e-01	   9.9049101e-01	   9.9160835e-01	
   5.8535503e+01	   9.8456437e-01	   9.8914470e-01	   9.8874772e-01	   9.9002504e-01	   9.9048952e-01	   9.9160687e-01	
   5.8579882e+01	   9.8456284e-01	   9.8914319e-01	   9.8874621e-01	   9.9002354e-01	   9.9048802e-01	   9.9160538e-01	
   5.8624260e+01	   9.8456131e-01	   9.8914168e-01	   9.8874469e-01	   9.9002203e-01	   9.9048652e-01	   9.9160389e-01	
   5.8668639e+01	   9.8455978e-01	   9.8914016e-01	   9.8874318e-01	   9.9002052e-01	   9.9048501e-01	   9.9160239e-01	
   5.8713018e+01	   9.8455824e-01	   9.8913864e-01	   9.8874165e-01	   9.9001901e-01	   9.9048350e-01	   9.9160088e-01	
   5.8757396e+01	   9.8455670e-01	   9.8913712e-01	   9.8874013e-01	   9.9001748e-01	   9.9048198e-01	   9.9159938e-01	
   5.8801775e+01	   9.8455515e-01	   9.8913559e-01	   9.8873859e-01	   9.9001596e-01	   9.9048045e-01	   9.9159786e-01	
   5.8846154e+01	   9.8455360e-01	   9.8913405e-01	   9.8873705e-01	   9.9001442e-01	   9.9047892e-01	   9.9159634e-01	
   5.8890533e+01	   9.8455203e-01	   9.8913250e-01	   9.8873550e-01	   9.9001288e-01	   9.9047738e-01	   9.9159481e-01	
   5.8934911e+01	   9.8455046e-01	   9.8913095e-01	   9.8873395e-01	   9.9001133e-01	   9.9047584e-01	   9.9159327e-01	
   5.8979290e+01	   9.8454889e-01	   9.8912940e-01	   9.8873239e-01	   9.9000978e-01	   9.9047429e-01	   9.9159173e-01	
   5.9023669e+01	   9.8454730e-01	   9.8912783e-01	   9.8873082e-01	   9.9000822e-01	   9.9047273e-01	   9.9159018e-01	
   5.9068047e+01	   9.8454572e-01	   9.8912626e-01	   9.8872925e-01	   9.9000665e-01	   9.9047116e-01	   9.9158863e-01	
   5.9112426e+01	   9.8454412e-01	   9.8912469e-01	   9.8872767e-01	   9.9000508e-01	   9.9046960e-01	   9.9158707e-01	
   5.9156805e+01	   9.8454252e-01	   9.8912310e-01	   9.8872608e-01	   9.9000350e-01	   9.9046802e-01	   9.9158551e-01	
   5.9201183e+01	   9.8454092e-01	   9.8912152e-01	   9.8872449e-01	   9.9000192e-01	   9.9046644e-01	   9.9158394e-01	
   5.9245562e+01	   9.8453931e-01	   9.8911992e-01	   9.8872290e-01	   9.9000033e-01	   9.9046485e-01	   9.9158236e-01	
   5.9289941e+01	   9.8453769e-01	   9.8911833e-01	   9.8872130e-01	   9.8999873e-01	   9.9046326e-01	   9.9158078e-01	
   5.9334320e+01	   9.8453607e-01	   9.8911672e-01	   9.8871969e-01	   9.8999713e-01	   9.9046166e-01	   9.9157919e-01	
   5.9378698e+01	   9.8453444e-01	   9.8911511e-01	   9.8871807e-01	   9.8999552e-01	   9.9046006e-01	   9.9157759e-01	
   5.9423077e+01	   9.8453280e-01	   9.8911349e-01	   9.8871645e-01	   9.8999391e-01	   9.9045845e-01	   9.9157599e-01	
   5.9467456e+01	   9.8453116e-01	   9.8911187e-01	   9.8871483e-01	   9.8999229e-01	   9.9045683e-01	   9.9157439e-01	
   5.9511834e+01	   9.8452952e-01	   9.8911025e-01	   9.8871320e-01	   9.8999067e-01	   9.9045521e-01	   9.9157278e-01	
   5.9556213e+01	   9.8452787e-01	   9.8910861e-01	   9.8871156e-01	   9.8998904e-01	   9.9045359e-01	   9.9157116e-01	
   5.9600592e+01	   9.8452621e-01	   9.8910697e-01	   9.8870992e-01	   9.8998740e-01	   9.9045195e-01	   9.9156954e-01	
   5.9644970e+01	   9.8452455e-01	   9.8910533e-01	   9.8870828e-01	   9.8998576e-01	   9.9045032e-01	   9.9156791e-01	
   5.9689349e+01	   9.8452288e-01	   9.8910368e-01	   9.8870662e-01	   9.8998412e-01	   9.9044867e-01	   9.9156627e-01	
   5.9733728e+01	   9.8452121e-01	   9.8910203e-01	   9.8870497e-01	   9.8998246e-01	   9.9044703e-01	   9.9156464e-01	
   5.9778107e+01	   9.8451953e-01	   9.8910037e-01	   9.8870330e-01	   9.8998081e-01	   9.9044537e-01	   9.9156299e-01	
   5.9822485e+01	   9.8451784e-01	   9.8909870e-01	   9.8870163e-01	   9.8997915e-01	   9.9044371e-01	   9.9156134e-01	
   5.9866864e+01	   9.8451616e-01	   9.8909703e-01	   9.8869996e-01	   9.8997748e-01	   9.9044205e-01	   9.9155969e-01	
   5.9911243e+01	   9.8451446e-01	   9.8909535e-01	   9.8869828e-01	   9.8997581e-01	   9.9044038e-01	   9.9155803e-01	
   5.9955621e+01	   9.8451276e-01	   9.8909367e-01	   9.8869660e-01	   9.8997413e-01	   9.9043870e-01	   9.9155636e-01	
   6.0000000e+01	   9.8451106e-01	   9.8909199e-01	   9.8869491e-01	   9.8997244e-01	   9.9043702e-01	   9.9155469e-01	


==> PlotData_coordinated/CDC_Frequency.txt <==
   0.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.8691589e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.7383178e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   5.6074766e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   7.4766355e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   9.3457944e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.1214953e+00	   9.9981565e-01	   9.9998763e-01	   9.9998369e-01	   9.9999535e-01	   9.9999471e-01	   9.9999799e-01	
   1.3084112e+00	   9.9962139e-01	   9.9994208e-01	   9.9991980e-01	   9.9996771e-01	   9.9996458e-01	   9.9998452e-01	
   1.4953271e+00	   9.9949882e-01	   9.9987971e-01	   9.9984576e-01	   9.9992073e-01	   9.9992434e-01	   9.9995952e-01	
   1.6822430e+00	   9.9941296e-01	   9.9981082e-01	   9.9978168e-01	   9.9986151e-01	   9.9988081e-01	   9.9992471e-01	
   1.8691589e+00	   9.9935126e-01	   9.9974775e-01	   9.9972891e-01	   9.9979969e-01	   9.9983175e-01	   9.9988245e-01	
   2.0560748e+00	   9.9931260e-01	   9.9969394e-01	   9.9967910e-01	   9.9974253e-01	   9.9977841e-01	   9.9983623e-01	
   2.2429907e+00	   9.9928186e-01	   9.9964741e-01	   9.9962995e-01	   9.9969309e-01	   9.9972710e-01	   9.9979022e-01	
   2.4299065e+00	   9.9924109e-01	   9.9960653e-01	   9.9958534e-01	   9.9965133e-01	   9.9968265e-01	   9.9974734e-01	
   2.6168224e+00	   9.9919434e-01	   9.9956981e-01	   9.9954659e-01	   9.9961486e-01	   9.9964425e-01	   9.9970822e-01	
   2.8037383e+00	   9.9915685e-01	   9.9953598e-01	   9.9951243e-01	   9.9958131e-01	   9.9960899e-01	   9.9967265e-01	
   2.9906542e+00	   9.9913061e-01	   9.9950542e-01	   9.9948304e-01	   9.9955079e-01	   9.9957699e-01	   9.9964104e-01	
   3.1775701e+00	   9.9910814e-01	   9.9947956e-01	   9.9945860e-01	   9.9952491e-01	   9.9955041e-01	   9.9961397e-01	
   3.3644860e+00	   9.9908756e-01	   9.9945893e-01	   9.9943775e-01	   9.9950421e-01	   9.9952949e-01	   9.9959135e-01	
   3.5514019e+00	   9.9907176e-01	   9.9944292e-01	   9.9942019e-01	   9.9948797e-01	   9.9951276e-01	   9.9957297e-01	
   3.7383178e+00	   9.9906101e-01	   9.9943083e-01	   9.9940749e-01	   9.9947564e-01	   9.9949959e-01	   9.9955889e-01	
   3.9252336e+00	   9.9905359e-01	   9.9942267e-01	   9.9940052e-01	   9.9946739e-01	   9.9949067e-01	   9.9954931e-01	
   4.1121495e+00	   9.9904993e-01	   9.9941872e-01	   9.9939780e-01	   9.9946340e-01	   9.9948643e-01	   9.9954401e-01	
   4.2990654e+00	   9.9905136e-01	   9.9941896e-01	   9.9939788e-01	   9.9946346e-01	   9.9948640e-01	   9.9954274e-01	
   4.4859813e+00	   9.9905750e-01	   9.9942308e-01	   9.9940115e-01	   9.9946729e-01	   9.9948994e-01	   9.9954536e-01	
   4.6728972e+00	   9.9906633e-01	   9.9943062e-01	   9.9940857e-01	   9.9947465e-01	   9.9949682e-01	   9.9955172e-01	
   4.8598131e+00	   9.9907735e-01	   9.9944137e-01	   9.9942014e-01	   9.9948535e-01	   9.9950716e-01	   9.9956156e-01	
   5.0467290e+00	   9.9909168e-01	   9.9945517e-01	   9.9943463e-01	   9.9949904e-01	   9.9952077e-01	   9.9957446e-01	
   5.2336449e+00	   9.9910992e-01	   9.9947191e-01	   9.9945129e-01	   9.9951549e-01	   9.9953730e-01	   9.9959021e-01	
   5.4205607e+00	   9.9913070e-01	   9.9949129e-01	   9.9947038e-01	   9.9953459e-01	   9.9955632e-01	   9.9960868e-01	
   5.6074766e+00	   9.9915283e-01	   9.9951291e-01	   9.9949208e-01	   9.9955615e-01	   9.9957753e-01	   9.9962960e-01	
   5.7943925e+00	   9.9917670e-01	   9.9953635e-01	   9.9951580e-01	   9.9957960e-01	   9.9960066e-01	   9.9965247e-01	
   5.9813084e+00	   9.9920281e-01	   9.9956138e-01	   9.9954100e-01	   9.9960446e-01	   9.9962550e-01	   9.9967693e-01	
   6.1682243e+00	   9.9923034e-01	   9.9958782e-01	   9.9956760e-01	   9.9963062e-01	   9.9965184e-01	   9.9970284e-01	
   6.3551402e+00	   9.9925834e-01	   9.9961541e-01	   9.9959539e-01	   9.9965807e-01	   9.9967933e-01	   9.9972999e-01	
   6.5420561e+00	   9.9928699e-01	   9.9964383e-01	   9.9962381e-01	   9.9968652e-01	   9.9970752e-01	   9.9975800e-01	
   6.7289720e+00	   9.9931665e-01	   9.9967271e-01	   9.9965249e-01	   9.9971535e-01	   9.9973607e-01	   9.9978646e-01	
   6.9158879e+00	   9.9934668e-01	   9.9970176e-01	   9.9968155e-01	   9.9974421e-01	   9.9976490e-01	   9.9981516e-01	
   7.1028037e+00	   9.9937609e-01	   9.9973079e-01	   9.9971097e-01	   9.9977305e-01	   9.9979396e-01	   9.9984398e-01	
   7.2897196e+00	   9.9940487e-01	   9.9975959e-01	   9.9974011e-01	   9.9980186e-01	   9.9982285e-01	   9.9987262e-01	
   7.4766355e+00	   9.9943363e-01	   9.9978800e-01	   9.9976834e-01	   9.9983030e-01	   9.9985113e-01	   9.9990077e-01	
   7.6635514e+00	   9.9946224e-01	   9.9981576e-01	   9.9979572e-01	   9.9985796e-01	   9.9987854e-01	   9.9992821e-01	
   7.8504673e+00	   9.9948963e-01	   9.9984262e-01	   9.9982262e-01	   9.9988463e-01	   9.9990517e-01	   9.9995487e-01	
   8.0373832e+00	   9.9951527e-01	   9.9986838e-01	   9.9984886e-01	   9.9991034e-01	   9.9993104e-01	   9.9998061e-01	
   8.2242991e+00	   9.9953978e-01	   9.9989295e-01	   9.9987367e-01	   9.9993499e-01	   9.9995581e-01	   1.0000051e+00	
   8.4112150e+00	   9.9956366e-01	   9.9991628e-01	   9.9989672e-01	   9.9995834e-01	   9.9997908e-01	   1.0000283e+00	
   8.5981308e+00	   9.9958633e-01	   9.9993830e-01	   9.9991841e-01	   9.9998019e-01	   1.0000008e+00	   1.0000501e+00	
   8.7850467e+00	   9.9960682e-01	   9.9995879e-01	   9.9993908e-01	   1.0000005e+00	   1.0000211e+00	   1.0000705e+00	
   8.9719626e+00	   9.9962537e-01	   9.9997761e-01	   9.9995826e-01	   1.0000194e+00	   1.0000400e+00	   1.0000894e+00	
   9.1588785e+00	   9.9964286e-01	   9.9999477e-01	   9.9997538e-01	   1.0000367e+00	   1.0000574e+00	   1.0001065e+00	
   9.3457944e+00	   9.9965905e-01	   1.0000104e+00	   9.9999075e-01	   1.0000522e+00	   1.0000729e+00	   1.0001220e+00	
   9.5327103e+00	   9.9967309e-01	   1.0000244e+00	   1.0000048e+00	   1.0000660e+00	   1.0000867e+00	   1.0001359e+00	
   9.7196262e+00	   9.9968504e-01	   1.0000367e+00	   1.0000173e+00	   1.0000784e+00	   1.0000989e+00	   1.0001482e+00	
   9.9065421e+00	   9.9969568e-01	   1.0000472e+00	   1.0000278e+00	   1.0000890e+00	   1.0001096e+00	   1.0001588e+00	
   1.0093458e+01	   9.9970512e-01	   1.0000562e+00	   1.0000366e+00	   1.0000980e+00	   1.0001186e+00	   1.0001677e+00	
   1.0280374e+01	   9.9971272e-01	   1.0000636e+00	   1.0000441e+00	   1.0001052e+00	   1.0001259e+00	   1.0001750e+00	
   1.0467290e+01	   9.9971832e-01	   1.0000695e+00	   1.0000502e+00	   1.0001111e+00	   1.0001317e+00	   1.0001810e+00	
   1.0654206e+01	   9.9972256e-01	   1.0000739e+00	   1.0000546e+00	   1.0001156e+00	   1.0001361e+00	   1.0001854e+00	
   1.0841121e+01	   9.9972589e-01	   1.0000769e+00	   1.0000574e+00	   1.0001187e+00	   1.0001392e+00	   1.0001884e+00	
   1.1028037e+01	   9.9972799e-01	   1.0000786e+00	   1.0000590e+00	   1.0001203e+00	   1.0001410e+00	   1.0001901e+00	
   1.1214953e+01	   9.9972824e-01	   1.0000791e+00	   1.0000597e+00	   1.0001207e+00	   1.0001414e+00	   1.0001906e+00	
   1.1401869e+01	   9.9972729e-01	   1.0000785e+00	   1.0000593e+00	   1.0001201e+00	   1.0001408e+00	   1.0001900e+00	
   1.1588785e+01	   9.9972566e-01	   1.0000768e+00	   1.0000574e+00	   1.0001186e+00	   1.0001391e+00	   1.0001883e+00	
   1.1775701e+01	   9.9972347e-01	   1.0000742e+00	   1.0000545e+00	   1.0001159e+00	   1.0001365e+00	   1.0001857e+00	
   1.1962617e+01	   9.9972017e-01	   1.0000708e+00	   1.0000512e+00	   1.0001124e+00	   1.0001331e+00	   1.0001823e+00	
   1.2149533e+01	   9.9971566e-01	   1.0000667e+00	   1.0000474e+00	   1.0001082e+00	   1.0001290e+00	   1.0001782e+00	
   1.2336449e+01	   9.9971062e-01	   1.0000619e+00	   1.0000426e+00	   1.0001036e+00	   1.0001242e+00	   1.0001735e+00	
   1.2523364e+01	   9.9970559e-01	   1.0000566e+00	   1.0000370e+00	   1.0000984e+00	   1.0001189e+00	   1.0001681e+00	
   1.2710280e+01	   9.9970024e-01	   1.0000509e+00	   1.0000312e+00	   1.0000926e+00	   1.0001132e+00	   1.0001624e+00	
   1.2897196e+01	   9.9969410e-01	   1.0000449e+00	   1.0000254e+00	   1.0000865e+00	   1.0001072e+00	   1.0001564e+00	
   1.3084112e+01	   9.9968741e-01	   1.0000386e+00	   1.0000194e+00	   1.0000803e+00	   1.0001010e+00	   1.0001503e+00	
   1.3271028e+01	   9.9968094e-01	   1.0000322e+00	   1.0000129e+00	   1.0000740e+00	   1.0000946e+00	   1.0001439e+00	
   1.3457944e+01	   9.9967489e-01	   1.0000258e+00	   1.0000061e+00	   1.0000676e+00	   1.0000882e+00	   1.0001374e+00	
   1.3644860e+01	   9.9966866e-01	   1.0000194e+00	   9.9999975e-01	   1.0000610e+00	   1.0000817e+00	   1.0001310e+00	
   1.3831776e+01	   9.9966192e-01	   1.0000131e+00	   9.9999378e-01	   1.0000547e+00	   1.0000754e+00	   1.0001248e+00	
   1.4018692e+01	   9.9965546e-01	   1.0000069e+00	   9.9998762e-01	   1.0000486e+00	   1.0000693e+00	   1.0001186e+00	
   1.4205607e+01	   9.9964983e-01	   1.0000009e+00	   9.9998134e-01	   1.0000428e+00	   1.0000634e+00	   1.0001126e+00	
   1.4392523e+01	   9.9964449e-01	   9.9999527e-01	   9.9997562e-01	   1.0000370e+00	   1.0000577e+00	   1.0001069e+00	
   1.4579439e+01	   9.9963893e-01	   9.9998998e-01	   9.9997062e-01	   1.0000316e+00	   1.0000524e+00	   1.0001017e+00	
   1.4766355e+01	   9.9963358e-01	   9.9998504e-01	   9.9996579e-01	   1.0000267e+00	   1.0000474e+00	   1.0000968e+00	
   1.4953271e+01	   9.9962912e-01	   9.9998045e-01	   9.9996093e-01	   1.0000223e+00	   1.0000429e+00	   1.0000922e+00	
   1.5140187e+01	   9.9962537e-01	   9.9997629e-01	   9.9995659e-01	   1.0000181e+00	   1.0000388e+00	   1.0000880e+00	
   1.5327103e+01	   9.9962168e-01	   9.9997263e-01	   9.9995316e-01	   1.0000143e+00	   1.0000351e+00	   1.0000844e+00	
   1.5514019e+01	   9.9961807e-01	   9.9996945e-01	   9.9995023e-01	   1.0000111e+00	   1.0000319e+00	   1.0000813e+00	
   1.5700935e+01	   9.9961523e-01	   9.9996672e-01	   9.9994734e-01	   1.0000085e+00	   1.0000291e+00	   1.0000785e+00	
   1.5887850e+01	   9.9961333e-01	   9.9996444e-01	   9.9994474e-01	   1.0000063e+00	   1.0000269e+00	   1.0000762e+00	
   1.6074766e+01	   9.9961177e-01	   9.9996267e-01	   9.9994305e-01	   1.0000044e+00	   1.0000251e+00	   1.0000744e+00	
   1.6261682e+01	   9.9961019e-01	   9.9996140e-01	   9.9994213e-01	   1.0000031e+00	   1.0000238e+00	   1.0000732e+00	
   1.6448598e+01	   9.9960906e-01	   9.9996058e-01	   9.9994134e-01	   1.0000023e+00	   1.0000230e+00	   1.0000724e+00	
   1.6635514e+01	   9.9960893e-01	   9.9996018e-01	   9.9994057e-01	   1.0000021e+00	   1.0000226e+00	   1.0000719e+00	
   1.6822430e+01	   9.9960931e-01	   9.9996023e-01	   9.9994048e-01	   1.0000021e+00	   1.0000227e+00	   1.0000719e+00	
   1.7009346e+01	   9.9960966e-01	   9.9996072e-01	   9.9994131e-01	   1.0000024e+00	   1.0000232e+00	   1.0000725e+00	
   1.7196262e+01	   9.9961012e-01	   9.9996158e-01	   9.9994241e-01	   1.0000033e+00	   1.0000240e+00	   1.0000734e+00	
   1.7383178e+01	   9.9961136e-01	   9.9996278e-01	   9.9994335e-01	   1.0000046e+00	   1.0000252e+00	   1.0000746e+00	
   1.7570093e+01	   9.9961334e-01	   9.9996433e-01	   9.9994460e-01	   1.0000062e+00	   1.0000268e+00	   1.0000761e+00	
   1.7757009e+01	   9.9961532e-01	   9.9996620e-01	   9.9994664e-01	   1.0000079e+00	   1.0000286e+00	   1.0000779e+00	
   1.7943925e+01	   9.9961711e-01	   9.9996835e-01	   9.9994914e-01	   1.0000100e+00	   1.0000308e+00	   1.0000802e+00	
   1.8130841e+01	   9.9961927e-01	   9.9997071e-01	   9.9995141e-01	   1.0000125e+00	   1.0000331e+00	   1.0000825e+00	
   1.8317757e+01	   9.9962214e-01	   9.9997326e-01	   9.9995360e-01	   1.0000151e+00	   1.0000357e+00	   1.0000850e+00	
   1.8504673e+01	   9.9962520e-01	   9.9997601e-01	   9.9995635e-01	   1.0000178e+00	   1.0000385e+00	   1.0000877e+00	
   1.8691589e+01	   9.9962791e-01	   9.9997894e-01	   9.9995964e-01	   1.0000206e+00	   1.0000413e+00	   1.0000907e+00	
   1.8878505e+01	   9.9963059e-01	   9.9998195e-01	   9.9996276e-01	   1.0000236e+00	   1.0000443e+00	   1.0000938e+00	
   1.9065421e+01	   9.9963378e-01	   9.9998501e-01	   9.9996548e-01	   1.0000269e+00	   1.0000474e+00	   1.0000968e+00	
   1.9252336e+01	   9.9963729e-01	   9.9998813e-01	   9.9996838e-01	   1.0000300e+00	   1.0000506e+00	   1.0000998e+00	
   1.9439252e+01	   9.9964048e-01	   9.9999130e-01	   9.9997183e-01	   1.0000330e+00	   1.0000537e+00	   1.0001030e+00	
   1.9626168e+01	   9.9964329e-01	   9.9999447e-01	   9.9997533e-01	   1.0000361e+00	   1.0000568e+00	   1.0001062e+00	
   1.9813084e+01	   9.9964627e-01	   9.9999758e-01	   9.9997825e-01	   1.0000394e+00	   1.0000600e+00	   1.0001093e+00	
   2.0000000e+01	   9.9964963e-01	   1.0000006e+00	   9.9998090e-01	   1.0000425e+00	   1.0000630e+00	   1.0001123e+00	
   2.0186916e+01	   9.9965289e-01	   1.0000036e+00	   9.9998392e-01	   1.0000454e+00	   1.0000660e+00	   1.0001152e+00	
   2.0373832e+01	   9.9965560e-01	   1.0000065e+00	   9.9998726e-01	   1.0000481e+00	   1.0000689e+00	   1.0001182e+00	
   2.0560748e+01	   9.9965804e-01	   1.0000093e+00	   9.9999018e-01	   1.0000510e+00	   1.0000717e+00	   1.0001211e+00	
   2.0747664e+01	   9.9966079e-01	   1.0000119e+00	   9.9999242e-01	   1.0000538e+00	   1.0000743e+00	   1.0001236e+00	
   2.0934579e+01	   9.9966373e-01	   1.0000144e+00	   9.9999463e-01	   1.0000563e+00	   1.0000768e+00	   1.0001260e+00	
   2.1121495e+01	   9.9966611e-01	   1.0000168e+00	   9.9999732e-01	   1.0000585e+00	   1.0000791e+00	   1.0001284e+00	
   2.1308411e+01	   9.9966788e-01	   1.0000190e+00	   9.9999988e-01	   1.0000606e+00	   1.0000813e+00	   1.0001307e+00	
   2.1495327e+01	   9.9966975e-01	   1.0000210e+00	   1.0000016e+00	   1.0000627e+00	   1.0000833e+00	   1.0001327e+00	
   2.1682243e+01	   9.9967193e-01	   1.0000228e+00	   1.0000030e+00	   1.0000647e+00	   1.0000852e+00	   1.0001344e+00	
   2.1869159e+01	   9.9967383e-01	   1.0000244e+00	   1.0000048e+00	   1.0000662e+00	   1.0000868e+00	   1.0001360e+00	
   2.2056075e+01	   9.9967505e-01	   1.0000259e+00	   1.0000068e+00	   1.0000675e+00	   1.0000883e+00	   1.0001376e+00	
   2.2242991e+01	   9.9967601e-01	   1.0000272e+00	   1.0000081e+00	   1.0000689e+00	   1.0000896e+00	   1.0001390e+00	
   2.2429907e+01	   9.9967723e-01	   1.0000283e+00	   1.0000087e+00	   1.0000701e+00	   1.0000907e+00	   1.0001400e+00	
   2.2616822e+01	   9.9967856e-01	   1.0000292e+00	   1.0000094e+00	   1.0000711e+00	   1.0000916e+00	   1.0001408e+00	
   2.2803738e+01	   9.9967938e-01	   1.0000300e+00	   1.0000105e+00	   1.0000717e+00	   1.0000924e+00	   1.0001416e+00	
   2.2990654e+01	   9.9967963e-01	   1.0000306e+00	   1.0000116e+00	   1.0000722e+00	   1.0000930e+00	   1.0001424e+00	
   2.3177570e+01	   9.9967984e-01	   1.0000311e+00	   1.0000118e+00	   1.0000728e+00	   1.0000934e+00	   1.0001428e+00	
   2.3364486e+01	   9.9968040e-01	   1.0000313e+00	   1.0000116e+00	   1.0000732e+00	   1.0000937e+00	   1.0001429e+00	
   2.3551402e+01	   9.9968092e-01	   1.0000315e+00	   1.0000117e+00	   1.0000733e+00	   1.0000939e+00	   1.0001430e+00	
   2.3738318e+01	   9.9968087e-01	   1.0000315e+00	   1.0000122e+00	   1.0000732e+00	   1.0000939e+00	   1.0001432e+00	
   2.3925234e+01	   9.9968033e-01	   1.0000315e+00	   1.0000125e+00	   1.0000730e+00	   1.0000938e+00	   1.0001432e+00	
   2.4112150e+01	   9.9968003e-01	   1.0000312e+00	   1.0000119e+00	   1.0000730e+00	   1.0000936e+00	   1.0001430e+00	
   2.4299065e+01	   9.9968007e-01	   1.0000309e+00	   1.0000110e+00	   1.0000728e+00	   1.0000933e+00	   1.0001425e+00	
   2.4485981e+01	   9.9967996e-01	   1.0000305e+00	   1.0000108e+00	   1.0000723e+00	   1.0000929e+00	   1.0001421e+00	
   2.4672897e+01	   9.9967920e-01	   1.0000301e+00	   1.0000110e+00	   1.0000716e+00	   1.0000924e+00	   1.0001418e+00	
   2.4859813e+01	   9.9967826e-01	   1.0000296e+00	   1.0000105e+00	   1.0000712e+00	   1.0000919e+00	   1.0001413e+00	
   2.5046729e+01	   9.9967786e-01	   1.0000289e+00	   1.0000092e+00	   1.0000708e+00	   1.0000913e+00	   1.0001406e+00	
   2.5233645e+01	   9.9967767e-01	   1.0000283e+00	   1.0000084e+00	   1.0000702e+00	   1.0000907e+00	   1.0001398e+00	
   2.5420561e+01	   9.9967696e-01	   1.0000277e+00	   1.0000084e+00	   1.0000693e+00	   1.0000900e+00	   1.0001393e+00	
   2.5607477e+01	   9.9967584e-01	   1.0000270e+00	   1.0000081e+00	   1.0000685e+00	   1.0000893e+00	   1.0001388e+00	
   2.5794393e+01	   9.9967509e-01	   1.0000263e+00	   1.0000068e+00	   1.0000681e+00	   1.0000887e+00	   1.0001380e+00	
   2.5981308e+01	   9.9967483e-01	   1.0000256e+00	   1.0000056e+00	   1.0000675e+00	   1.0000880e+00	   1.0001371e+00	
   2.6168224e+01	   9.9967433e-01	   1.0000249e+00	   1.0000053e+00	   1.0000666e+00	   1.0000873e+00	   1.0001365e+00	
   2.6355140e+01	   9.9967321e-01	   1.0000242e+00	   1.0000052e+00	   1.0000658e+00	   1.0000866e+00	   1.0001360e+00	
   2.6542056e+01	   9.9967220e-01	   1.0000236e+00	   1.0000044e+00	   1.0000652e+00	   1.0000859e+00	   1.0001353e+00	
   2.6728972e+01	   9.9967187e-01	   1.0000229e+00	   1.0000031e+00	   1.0000648e+00	   1.0000853e+00	   1.0001345e+00	
   2.6915888e+01	   9.9967167e-01	   1.0000223e+00	   1.0000025e+00	   1.0000641e+00	   1.0000847e+00	   1.0001338e+00	
   2.7102804e+01	   9.9967095e-01	   1.0000217e+00	   1.0000026e+00	   1.0000633e+00	   1.0000841e+00	   1.0001334e+00	
   2.7289720e+01	   9.9966996e-01	   1.0000212e+00	   1.0000023e+00	   1.0000628e+00	   1.0000836e+00	   1.0001330e+00	
   2.7476636e+01	   9.9966949e-01	   1.0000207e+00	   1.0000011e+00	   1.0000625e+00	   1.0000831e+00	   1.0001324e+00	
   2.7663551e+01	   9.9966949e-01	   1.0000202e+00	   1.0000002e+00	   1.0000622e+00	   1.0000827e+00	   1.0001318e+00	
   2.7850467e+01	   9.9966925e-01	   1.0000199e+00	   1.0000004e+00	   1.0000616e+00	   1.0000822e+00	   1.0001315e+00	
   2.8037383e+01	   9.9966848e-01	   1.0000196e+00	   1.0000006e+00	   1.0000611e+00	   1.0000819e+00	   1.0001314e+00	
   2.8224299e+01	   9.9966792e-01	   1.0000193e+00	   1.0000000e+00	   1.0000609e+00	   1.0000816e+00	   1.0001310e+00	
   2.8411215e+01	   9.9966802e-01	   1.0000190e+00	   9.9999909e-01	   1.0000609e+00	   1.0000814e+00	   1.0001306e+00	
   2.8598131e+01	   9.9966818e-01	   1.0000188e+00	   9.9999902e-01	   1.0000607e+00	   1.0000812e+00	   1.0001304e+00	
   2.8785047e+01	   9.9966785e-01	   1.0000187e+00	   9.9999969e-01	   1.0000603e+00	   1.0000811e+00	   1.0001305e+00	
   2.8971963e+01	   9.9966736e-01	   1.0000187e+00	   9.9999973e-01	   1.0000602e+00	   1.0000810e+00	   1.0001305e+00	
   2.9158879e+01	   9.9966744e-01	   1.0000186e+00	   9.9999886e-01	   1.0000605e+00	   1.0000810e+00	   1.0001303e+00	
   2.9345794e+01	   9.9966791e-01	   1.0000186e+00	   9.9999862e-01	   1.0000605e+00	   1.0000810e+00	   1.0001301e+00	
   2.9532710e+01	   9.9966793e-01	   1.0000187e+00	   9.9999942e-01	   1.0000603e+00	   1.0000810e+00	   1.0001304e+00	
   2.9719626e+01	   9.9966759e-01	   1.0000188e+00	   9.9999985e-01	   1.0000603e+00	   1.0000811e+00	   1.0001306e+00	
   2.9906542e+01	   9.9966766e-01	   1.0000189e+00	   9.9999941e-01	   1.0000607e+00	   1.0000813e+00	   1.0001306e+00	
   3.0093458e+01	   9.9966826e-01	   1.0000191e+00	   9.9999905e-01	   1.0000610e+00	   1.0000815e+00	   1.0001306e+00	
   3.0280374e+01	   9.9966864e-01	   1.0000193e+00	   9.9999971e-01	   1.0000611e+00	   1.0000817e+00	   1.0001309e+00	
   3.0467290e+01	   9.9966853e-01	   1.0000195e+00	   1.0000007e+00	   1.0000611e+00	   1.0000819e+00	   1.0001314e+00	
   3.0654206e+01	   9.9966849e-01	   1.0000198e+00	   1.0000007e+00	   1.0000614e+00	   1.0000822e+00	   1.0001316e+00	
   3.0841121e+01	   9.9966901e-01	   1.0000201e+00	   1.0000002e+00	   1.0000620e+00	   1.0000825e+00	   1.0001317e+00	
   3.1028037e+01	   9.9966974e-01	   1.0000204e+00	   1.0000005e+00	   1.0000623e+00	   1.0000828e+00	   1.0001319e+00	
   3.1214953e+01	   9.9966992e-01	   1.0000207e+00	   1.0000016e+00	   1.0000623e+00	   1.0000831e+00	   1.0001324e+00	
   3.1401869e+01	   9.9966983e-01	   1.0000211e+00	   1.0000022e+00	   1.0000626e+00	   1.0000834e+00	   1.0001329e+00	
   3.1588785e+01	   9.9967011e-01	   1.0000214e+00	   1.0000018e+00	   1.0000631e+00	   1.0000838e+00	   1.0001331e+00	
   3.1775701e+01	   9.9967090e-01	   1.0000217e+00	   1.0000017e+00	   1.0000637e+00	   1.0000841e+00	   1.0001332e+00	
   3.1962617e+01	   9.9967142e-01	   1.0000220e+00	   1.0000025e+00	   1.0000638e+00	   1.0000844e+00	   1.0001336e+00	
   3.2149533e+01	   9.9967142e-01	   1.0000224e+00	   1.0000036e+00	   1.0000639e+00	   1.0000847e+00	   1.0001342e+00	
   3.2336449e+01	   9.9967143e-01	   1.0000228e+00	   1.0000036e+00	   1.0000643e+00	   1.0000851e+00	   1.0001346e+00	
   3.2523364e+01	   9.9967200e-01	   1.0000231e+00	   1.0000031e+00	   1.0000650e+00	   1.0000855e+00	   1.0001346e+00	
   3.2710280e+01	   9.9967273e-01	   1.0000234e+00	   1.0000034e+00	   1.0000653e+00	   1.0000858e+00	   1.0001348e+00	
   3.2897196e+01	   9.9967294e-01	   1.0000237e+00	   1.0000046e+00	   1.0000653e+00	   1.0000860e+00	   1.0001354e+00	
   3.3084112e+01	   9.9967281e-01	   1.0000240e+00	   1.0000052e+00	   1.0000655e+00	   1.0000864e+00	   1.0001359e+00	
   3.3271028e+01	   9.9967301e-01	   1.0000243e+00	   1.0000047e+00	   1.0000660e+00	   1.0000867e+00	   1.0001360e+00	
   3.3457944e+01	   9.9967370e-01	   1.0000245e+00	   1.0000044e+00	   1.0000665e+00	   1.0000869e+00	   1.0001360e+00	
   3.3644860e+01	   9.9967417e-01	   1.0000248e+00	   1.0000052e+00	   1.0000666e+00	   1.0000871e+00	   1.0001363e+00	
   3.3831776e+01	   9.9967408e-01	   1.0000250e+00	   1.0000063e+00	   1.0000666e+00	   1.0000874e+00	   1.0001369e+00	
   3.4018692e+01	   9.9967392e-01	   1.0000253e+00	   1.0000062e+00	   1.0000668e+00	   1.0000876e+00	   1.0001371e+00	
   3.4205607e+01	   9.9967435e-01	   1.0000254e+00	   1.0000055e+00	   1.0000673e+00	   1.0000879e+00	   1.0001370e+00	
   3.4392523e+01	   9.9967500e-01	   1.0000256e+00	   1.0000056e+00	   1.0000675e+00	   1.0000880e+00	   1.0001371e+00	
   3.4579439e+01	   9.9967498e-01	   1.0000258e+00	   1.0000068e+00	   1.0000674e+00	   1.0000881e+00	   1.0001375e+00	
   3.4766355e+01	   9.9967461e-01	   1.0000259e+00	   1.0000071e+00	   1.0000674e+00	   1.0000883e+00	   1.0001378e+00	
   3.4953271e+01	   9.9967481e-01	   1.0000260e+00	   1.0000062e+00	   1.0000678e+00	   1.0000884e+00	   1.0001376e+00	
   3.5140187e+01	   9.9967540e-01	   1.0000261e+00	   1.0000060e+00	   1.0000681e+00	   1.0000885e+00	   1.0001376e+00	
   3.5327103e+01	   9.9967547e-01	   1.0000262e+00	   1.0000070e+00	   1.0000679e+00	   1.0000885e+00	   1.0001379e+00	
   3.5514019e+01	   9.9967510e-01	   1.0000263e+00	   1.0000074e+00	   1.0000678e+00	   1.0000886e+00	   1.0001381e+00	
   3.5700935e+01	   9.9967509e-01	   1.0000263e+00	   1.0000067e+00	   1.0000680e+00	   1.0000887e+00	   1.0001380e+00	
   3.5887850e+01	   9.9967552e-01	   1.0000263e+00	   1.0000063e+00	   1.0000682e+00	   1.0000887e+00	   1.0001378e+00	
   3.6074766e+01	   9.9967565e-01	   1.0000263e+00	   1.0000069e+00	   1.0000681e+00	   1.0000887e+00	   1.0001379e+00	
   3.6261682e+01	   9.9967528e-01	   1.0000263e+00	   1.0000075e+00	   1.0000679e+00	   1.0000887e+00	   1.0001382e+00	
   3.6448598e+01	   9.9967509e-01	   1.0000263e+00	   1.0000069e+00	   1.0000680e+00	   1.0000887e+00	   1.0001381e+00	
   3.6635514e+01	   9.9967539e-01	   1.0000263e+00	   1.0000063e+00	   1.0000682e+00	   1.0000887e+00	   1.0001378e+00	
   3.6822430e+01	   9.9967557e-01	   1.0000262e+00	   1.0000066e+00	   1.0000681e+00	   1.0000886e+00	   1.0001378e+00	
   3.7009346e+01	   9.9967528e-01	   1.0000262e+00	   1.0000073e+00	   1.0000678e+00	   1.0000886e+00	   1.0001380e+00	
   3.7196262e+01	   9.9967495e-01	   1.0000262e+00	   1.0000070e+00	   1.0000678e+00	   1.0000886e+00	   1.0001380e+00	
   3.7383178e+01	   9.9967506e-01	   1.0000261e+00	   1.0000062e+00	   1.0000680e+00	   1.0000885e+00	   1.0001377e+00	
   3.7570093e+01	   9.9967531e-01	   1.0000260e+00	   1.0000062e+00	   1.0000679e+00	   1.0000884e+00	   1.0001376e+00	
   3.7757009e+01	   9.9967517e-01	   1.0000260e+00	   1.0000069e+00	   1.0000676e+00	   1.0000883e+00	   1.0001377e+00	
   3.7943925e+01	   9.9967476e-01	   1.0000259e+00	   1.0000070e+00	   1.0000675e+00	   1.0000883e+00	   1.0001378e+00	
   3.8130841e+01	   9.9967468e-01	   1.0000258e+00	   1.0000062e+00	   1.0000676e+00	   1.0000882e+00	   1.0001375e+00	
   3.8317757e+01	   9.9967491e-01	   1.0000257e+00	   1.0000057e+00	   1.0000677e+00	   1.0000881e+00	   1.0001372e+00	
   3.8504673e+01	   9.9967495e-01	   1.0000257e+00	   1.0000063e+00	   1.0000675e+00	   1.0000880e+00	   1.0001373e+00	
   3.8691589e+01	   9.9967454e-01	   1.0000256e+00	   1.0000068e+00	   1.0000671e+00	   1.0000880e+00	   1.0001375e+00	
   3.8878505e+01	   9.9967429e-01	   1.0000255e+00	   1.0000062e+00	   1.0000671e+00	   1.0000879e+00	   1.0001373e+00	
   3.9065421e+01	   9.9967448e-01	   1.0000254e+00	   1.0000054e+00	   1.0000673e+00	   1.0000879e+00	   1.0001370e+00	
   3.9252336e+01	   9.9967468e-01	   1.0000254e+00	   1.0000056e+00	   1.0000673e+00	   1.0000877e+00	   1.0001369e+00	
   3.9439252e+01	   9.9967445e-01	   1.0000253e+00	   1.0000064e+00	   1.0000670e+00	   1.0000877e+00	   1.0001371e+00	
   3.9626168e+01	   9.9967405e-01	   1.0000253e+00	   1.0000063e+00	   1.0000668e+00	   1.0000876e+00	   1.0001371e+00	
   3.9813084e+01	   9.9967407e-01	   1.0000252e+00	   1.0000054e+00	   1.0000670e+00	   1.0000876e+00	   1.0001368e+00	
   4.0000000e+01	   9.9967436e-01	   1.0000251e+00	   1.0000051e+00	   1.0000671e+00	   1.0000875e+00	   1.0001366e+00	
   4.0186916e+01	   9.9967435e-01	   1.0000251e+00	   1.0000059e+00	   1.0000669e+00	   1.0000874e+00	   1.0001368e+00	
   4.0373832e+01	   9.9967397e-01	   1.0000251e+00	   1.0000063e+00	   1.0000666e+00	   1.0000874e+00	   1.0001370e+00	
   4.0560748e+01	   9.9967380e-01	   1.0000251e+00	   1.0000056e+00	   1.0000667e+00	   1.0000874e+00	   1.0001368e+00	
   4.0747664e+01	   9.9967407e-01	   1.0000250e+00	   1.0000049e+00	   1.0000669e+00	   1.0000874e+00	   1.0001365e+00	
   4.0934579e+01	   9.9967427e-01	   1.0000249e+00	   1.0000053e+00	   1.0000669e+00	   1.0000873e+00	   1.0001365e+00	
   4.1121495e+01	   9.9967404e-01	   1.0000250e+00	   1.0000061e+00	   1.0000666e+00	   1.0000873e+00	   1.0001368e+00	
   4.1308411e+01	   9.9967373e-01	   1.0000250e+00	   1.0000059e+00	   1.0000665e+00	   1.0000873e+00	   1.0001368e+00	
   4.1495327e+01	   9.9967383e-01	   1.0000249e+00	   1.0000050e+00	   1.0000668e+00	   1.0000874e+00	   1.0001365e+00	
   4.1682243e+01	   9.9967416e-01	   1.0000249e+00	   1.0000049e+00	   1.0000669e+00	   1.0000873e+00	   1.0001364e+00	
   4.1869159e+01	   9.9967417e-01	   1.0000249e+00	   1.0000058e+00	   1.0000667e+00	   1.0000873e+00	   1.0001366e+00	
   4.2056075e+01	   9.9967381e-01	   1.0000250e+00	   1.0000061e+00	   1.0000665e+00	   1.0000873e+00	   1.0001369e+00	
   4.2242991e+01	   9.9967371e-01	   1.0000250e+00	   1.0000054e+00	   1.0000666e+00	   1.0000874e+00	   1.0001367e+00	
   4.2429907e+01	   9.9967404e-01	   1.0000250e+00	   1.0000049e+00	   1.0000669e+00	   1.0000874e+00	   1.0001364e+00	
   4.2616822e+01	   9.9967426e-01	   1.0000250e+00	   1.0000053e+00	   1.0000669e+00	   1.0000873e+00	   1.0001365e+00	
   4.2803738e+01	   9.9967406e-01	   1.0000250e+00	   1.0000063e+00	   1.0000666e+00	   1.0000874e+00	   1.0001369e+00	
   4.2990654e+01	   9.9967380e-01	   1.0000251e+00	   1.0000061e+00	   1.0000665e+00	   1.0000874e+00	   1.0001369e+00	
   4.3177570e+01	   9.9967394e-01	   1.0000251e+00	   1.0000051e+00	   1.0000669e+00	   1.0000875e+00	   1.0001366e+00	
   4.3364486e+01	   9.9967438e-01	   1.0000251e+00	   1.0000050e+00	   1.0000671e+00	   1.0000875e+00	   1.0001365e+00	
   4.3551402e+01	   9.9967439e-01	   1.0000251e+00	   1.0000060e+00	   1.0000669e+00	   1.0000875e+00	   1.0001368e+00	
   4.3738318e+01	   9.9967404e-01	   1.0000252e+00	   1.0000065e+00	   1.0000667e+00	   1.0000875e+00	   1.0001371e+00	
   4.3925234e+01	   9.9967396e-01	   1.0000252e+00	   1.0000057e+00	   1.0000668e+00	   1.0000876e+00	   1.0001370e+00	
   4.4112150e+01	   9.9967431e-01	   1.0000252e+00	   1.0000050e+00	   1.0000672e+00	   1.0000876e+00	   1.0001366e+00	
   4.4299065e+01	   9.9967460e-01	   1.0000252e+00	   1.0000056e+00	   1.0000672e+00	   1.0000876e+00	   1.0001368e+00	
   4.4485981e+01	   9.9967442e-01	   1.0000253e+00	   1.0000066e+00	   1.0000669e+00	   1.0000876e+00	   1.0001372e+00	
   4.4672897e+01	   9.9967410e-01	   1.0000254e+00	   1.0000064e+00	   1.0000668e+00	   1.0000877e+00	   1.0001373e+00	
   4.4859813e+01	   9.9967425e-01	   1.0000254e+00	   1.0000053e+00	   1.0000672e+00	   1.0000878e+00	   1.0001369e+00	
   4.5046729e+01	   9.9967471e-01	   1.0000254e+00	   1.0000054e+00	   1.0000674e+00	   1.0000878e+00	   1.0001368e+00	
   4.5233645e+01	   9.9967469e-01	   1.0000254e+00	   1.0000065e+00	   1.0000672e+00	   1.0000878e+00	   1.0001372e+00	
   4.5420561e+01	   9.9967430e-01	   1.0000255e+00	   1.0000067e+00	   1.0000670e+00	   1.0000879e+00	   1.0001374e+00	
   4.5607477e+01	   9.9967431e-01	   1.0000255e+00	   1.0000057e+00	   1.0000672e+00	   1.0000880e+00	   1.0001372e+00	
   4.5794393e+01	   9.9967474e-01	   1.0000255e+00	   1.0000054e+00	   1.0000676e+00	   1.0000879e+00	   1.0001370e+00	
   4.5981308e+01	   9.9967486e-01	   1.0000256e+00	   1.0000063e+00	   1.0000674e+00	   1.0000879e+00	   1.0001372e+00	
   4.6168224e+01	   9.9967453e-01	   1.0000256e+00	   1.0000069e+00	   1.0000671e+00	   1.0000880e+00	   1.0001376e+00	
   4.6355140e+01	   9.9967439e-01	   1.0000257e+00	   1.0000062e+00	   1.0000672e+00	   1.0000881e+00	   1.0001374e+00	
   4.6542056e+01	   9.9967474e-01	   1.0000257e+00	   1.0000055e+00	   1.0000676e+00	   1.0000881e+00	   1.0001371e+00	
   4.6728972e+01	   9.9967498e-01	   1.0000257e+00	   1.0000061e+00	   1.0000676e+00	   1.0000880e+00	   1.0001372e+00	
   4.6915888e+01	   9.9967475e-01	   1.0000257e+00	   1.0000069e+00	   1.0000673e+00	   1.0000880e+00	   1.0001376e+00	
   4.7102804e+01	   9.9967448e-01	   1.0000258e+00	   1.0000066e+00	   1.0000672e+00	   1.0000881e+00	   1.0001376e+00	
   4.7289720e+01	   9.9967467e-01	   1.0000257e+00	   1.0000057e+00	   1.0000676e+00	   1.0000882e+00	   1.0001372e+00	
   4.7476636e+01	   9.9967500e-01	   1.0000257e+00	   1.0000058e+00	   1.0000677e+00	   1.0000881e+00	   1.0001372e+00	
   4.7663551e+01	   9.9967492e-01	   1.0000257e+00	   1.0000068e+00	   1.0000675e+00	   1.0000881e+00	   1.0001375e+00	
   4.7850467e+01	   9.9967458e-01	   1.0000258e+00	   1.0000069e+00	   1.0000673e+00	   1.0000881e+00	   1.0001377e+00	
   4.8037383e+01	   9.9967460e-01	   1.0000258e+00	   1.0000059e+00	   1.0000675e+00	   1.0000882e+00	   1.0001374e+00	
   4.8224299e+01	   9.9967493e-01	   1.0000258e+00	   1.0000056e+00	   1.0000677e+00	   1.0000882e+00	   1.0001372e+00	
   4.8411215e+01	   9.9967501e-01	   1.0000258e+00	   1.0000065e+00	   1.0000676e+00	   1.0000881e+00	   1.0001374e+00	
   4.8598131e+01	   9.9967471e-01	   1.0000258e+00	   1.0000071e+00	   1.0000673e+00	   1.0000881e+00	   1.0001377e+00	
   4.8785047e+01	   9.9967457e-01	   1.0000258e+00	   1.0000063e+00	   1.0000673e+00	   1.0000882e+00	   1.0001376e+00	
   4.8971963e+01	   9.9967481e-01	   1.0000258e+00	   1.0000056e+00	   1.0000677e+00	   1.0000882e+00	   1.0001372e+00	
   4.9158879e+01	   9.9967502e-01	   1.0000257e+00	   1.0000061e+00	   1.0000677e+00	   1.0000881e+00	   1.0001373e+00	
   4.9345794e+01	   9.9967484e-01	   1.0000258e+00	   1.0000070e+00	   1.0000674e+00	   1.0000881e+00	   1.0001377e+00	
   4.9532710e+01	   9.9967454e-01	   1.0000258e+00	   1.0000067e+00	   1.0000673e+00	   1.0000882e+00	   1.0001377e+00	
   4.9719626e+01	   9.9967464e-01	   1.0000258e+00	   1.0000057e+00	   1.0000675e+00	   1.0000882e+00	   1.0001373e+00	
   4.9906542e+01	   9.9967497e-01	   1.0000257e+00	   1.0000058e+00	   1.0000677e+00	   1.0000881e+00	   1.0001372e+00	
   5.0093458e+01	   9.9967494e-01	   1.0000257e+00	   1.0000067e+00	   1.0000675e+00	   1.0000881e+00	   1.0001375e+00	
   5.0280374e+01	   9.9967459e-01	   1.0000258e+00	   1.0000069e+00	   1.0000672e+00	   1.0000881e+00	   1.0001377e+00	
   5.0467290e+01	   9.9967453e-01	   1.0000258e+00	   1.0000060e+00	   1.0000674e+00	   1.0000882e+00	   1.0001374e+00	
   5.0654206e+01	   9.9967481e-01	   1.0000257e+00	   1.0000055e+00	   1.0000677e+00	   1.0000881e+00	   1.0001371e+00	
   5.0841121e+01	   9.9967493e-01	   1.0000257e+00	   1.0000063e+00	   1.0000676e+00	   1.0000880e+00	   1.0001373e+00	
   5.1028037e+01	   9.9967466e-01	   1.0000257e+00	   1.0000070e+00	   1.0000673e+00	   1.0000880e+00	   1.0001376e+00	
   5.1214953e+01	   9.9967445e-01	   1.0000257e+00	   1.0000064e+00	   1.0000672e+00	   1.0000881e+00	   1.0001376e+00	
   5.1401869e+01	   9.9967463e-01	   1.0000257e+00	   1.0000055e+00	   1.0000675e+00	   1.0000881e+00	   1.0001371e+00	
   5.1588785e+01	   9.9967492e-01	   1.0000256e+00	   1.0000058e+00	   1.0000677e+00	   1.0000880e+00	   1.0001371e+00	
   5.1775701e+01	   9.9967481e-01	   1.0000256e+00	   1.0000068e+00	   1.0000674e+00	   1.0000880e+00	   1.0001375e+00	
   5.1962617e+01	   9.9967445e-01	   1.0000257e+00	   1.0000068e+00	   1.0000671e+00	   1.0000880e+00	   1.0001376e+00	
   5.2149533e+01	   9.9967446e-01	   1.0000257e+00	   1.0000058e+00	   1.0000673e+00	   1.0000881e+00	   1.0001373e+00	
   5.2336449e+01	   9.9967479e-01	   1.0000256e+00	   1.0000054e+00	   1.0000676e+00	   1.0000880e+00	   1.0001370e+00	
   5.2523364e+01	   9.9967486e-01	   1.0000256e+00	   1.0000064e+00	   1.0000675e+00	   1.0000880e+00	   1.0001373e+00	
   5.2710280e+01	   9.9967458e-01	   1.0000256e+00	   1.0000070e+00	   1.0000672e+00	   1.0000880e+00	   1.0001376e+00	
   5.2897196e+01	   9.9967439e-01	   1.0000257e+00	   1.0000062e+00	   1.0000671e+00	   1.0000881e+00	   1.0001375e+00	
   5.3084112e+01	   9.9967464e-01	   1.0000256e+00	   1.0000054e+00	   1.0000675e+00	   1.0000880e+00	   1.0001370e+00	
   5.3271028e+01	   9.9967485e-01	   1.0000256e+00	   1.0000060e+00	   1.0000676e+00	   1.0000880e+00	   1.0001371e+00	
   5.3457944e+01	   9.9967466e-01	   1.0000256e+00	   1.0000069e+00	   1.0000673e+00	   1.0000880e+00	   1.0001375e+00	
   5.3644860e+01	   9.9967440e-01	   1.0000257e+00	   1.0000065e+00	   1.0000671e+00	   1.0000880e+00	   1.0001375e+00	
   5.3831776e+01	   9.9967454e-01	   1.0000256e+00	   1.0000055e+00	   1.0000674e+00	   1.0000880e+00	   1.0001371e+00	
   5.4018692e+01	   9.9967482e-01	   1.0000256e+00	   1.0000057e+00	   1.0000676e+00	   1.0000880e+00	   1.0001370e+00	
   5.4205607e+01	   9.9967475e-01	   1.0000256e+00	   1.0000068e+00	   1.0000674e+00	   1.0000879e+00	   1.0001374e+00	
   5.4392523e+01	   9.9967446e-01	   1.0000256e+00	   1.0000068e+00	   1.0000671e+00	   1.0000880e+00	   1.0001376e+00	
   5.4579439e+01	   9.9967447e-01	   1.0000257e+00	   1.0000057e+00	   1.0000673e+00	   1.0000881e+00	   1.0001372e+00	
   5.4766355e+01	   9.9967476e-01	   1.0000256e+00	   1.0000055e+00	   1.0000676e+00	   1.0000880e+00	   1.0001370e+00	
   5.4953271e+01	   9.9967483e-01	   1.0000256e+00	   1.0000065e+00	   1.0000675e+00	   1.0000880e+00	   1.0001373e+00	
   5.5140187e+01	   9.9967457e-01	   1.0000256e+00	   1.0000069e+00	   1.0000672e+00	   1.0000880e+00	   1.0001376e+00	
   5.5327103e+01	   9.9967445e-01	   1.0000257e+00	   1.0000061e+00	   1.0000672e+00	   1.0000881e+00	   1.0001374e+00	
   5.5514019e+01	   9.9967469e-01	   1.0000256e+00	   1.0000055e+00	   1.0000676e+00	   1.0000881e+00	   1.0001370e+00	
   5.5700935e+01	   9.9967490e-01	   1.0000256e+00	   1.0000060e+00	   1.0000676e+00	   1.0000880e+00	   1.0001371e+00	
   5.5887850e+01	   9.9967472e-01	   1.0000256e+00	   1.0000068e+00	   1.0000673e+00	   1.0000880e+00	   1.0001375e+00	
   5.6074766e+01	   9.9967449e-01	   1.0000257e+00	   1.0000065e+00	   1.0000672e+00	   1.0000881e+00	   1.0001375e+00	
   5.6261682e+01	   9.9967457e-01	   1.0000257e+00	   1.0000059e+00	   1.0000674e+00	   1.0000881e+00	   1.0001372e+00	
   5.6448598e+01	   9.9967475e-01	   1.0000257e+00	   1.0000059e+00	   1.0000676e+00	   1.0000880e+00	   1.0001372e+00	
   5.6635514e+01	   9.9967476e-01	   1.0000257e+00	   1.0000064e+00	   1.0000675e+00	   1.0000880e+00	   1.0001373e+00	
   5.6822430e+01	   9.9967465e-01	   1.0000257e+00	   1.0000065e+00	   1.0000673e+00	   1.0000880e+00	   1.0001375e+00	
   5.7009346e+01	   9.9967460e-01	   1.0000257e+00	   1.0000063e+00	   1.0000673e+00	   1.0000881e+00	   1.0001374e+00	
   5.7196262e+01	   9.9967466e-01	   1.0000257e+00	   1.0000060e+00	   1.0000674e+00	   1.0000881e+00	   1.0001373e+00	
   5.7383178e+01	   9.9967471e-01	   1.0000257e+00	   1.0000061e+00	   1.0000675e+00	   1.0000881e+00	   1.0001373e+00	
   5.7570093e+01	   9.9967470e-01	   1.0000257e+00	   1.0000063e+00	   1.0000674e+00	   1.0000881e+00	   1.0001374e+00	
   5.7757009e+01	   9.9967468e-01	   1.0000257e+00	   1.0000063e+00	   1.0000674e+00	   1.0000881e+00	   1.0001374e+00	
   5.7943925e+01	   9.9967468e-01	   1.0000257e+00	   1.0000063e+00	   1.0000674e+00	   1.0000881e+00	   1.0001374e+00	
   5.8130841e+01	   9.9967468e-01	   1.0000257e+00	   1.0000062e+00	   1.0000674e+00	   1.0000881e+00	   1.0001374e+00	
   5.8317757e+01	   9.9967469e-01	   1.0000257e+00	   1.0000062e+00	   1.0000674e+00	   1.0000881e+00	   1.0001374e+00	
   5.8504673e+01	   9.9967469e-01	   1.0000257e+00	   1.0000062e+00	   1.0000674e+00	   1.0000881e+00	   1.0001374e+00	
   5.8691589e+01	   9.9967469e-01	   1.0000257e+00	   1.0000062e+00	   1.0000674e+00	   1.0000881e+00	   1.0001374e+00	
   5.8878505e+01	   9.9967469e-01	   1.0000257e+00	   1.0000063e+00	   1.0000674e+00	   1.0000881e+00	   1.0001374e+00	
   5.9065421e+01	   9.9967469e-01	   1.0000257e+00	   1.0000063e+00	   1.0000674e+00	   1.0000881e+00	   1.0001374e+00	
   5.9252336e+01	   9.9967470e-01	   1.0000257e+00	   1.0000062e+00	   1.0000675e+00	   1.0000881e+00	   1.0001374e+00	
   5.9439252e+01	   9.9967470e-01	   1.0000257e+00	   1.0000063e+00	   1.0000675e+00	   1.0000881e+00	   1.0001374e+00	
   5.9626168e+01	   9.9967470e-01	   1.0000257e+00	   1.0000063e+00	   1.0000675e+00	   1.0000881e+00	   1.0001374e+00	
   5.9813084e+01	   9.9967470e-01	   1.0000257e+00	   1.0000063e+00	   1.0000675e+00	   1.0000881e+00	   1.0001374e+00	
   6.0000000e+01	   9.9967470e-01	   1.0000257e+00	   1.0000063e+00	   1.0000675e+00	   1.0000881e+00	   1.0001374e+00	


==> PlotData_coordinated/CDC_Generators.txt <==
   0.0000000e+00	  -2.1121769e-16	   1.4989906e-15	  -2.1355167e-15	   7.1705153e-16	  -3.0391573e-16	  -3.5150844e-16	
   1.8691589e-01	  -8.9069036e-17	   3.9919762e-16	   2.8100274e-17	   2.6047684e-15	  -2.6918380e-16	   3.5390928e-16	
   3.7383178e-01	  -7.2370247e-16	  -6.9165466e-16	   1.2184380e-16	   2.3973386e-15	  -2.3479489e-15	   1.2912377e-15	
   5.6074766e-01	  -1.1916895e-15	  -6.3341516e-16	  -4.6776897e-16	   2.5949612e-15	  -2.5633275e-15	   5.5703659e-16	
   7.4766355e-01	  -1.8521423e-15	  -3.3779012e-16	  -1.0685912e-15	   2.9069034e-15	  -2.6754774e-15	  -6.0188146e-16	
   9.3457944e-01	  -2.3132776e-15	   3.9032455e-16	  -1.4410624e-15	   3.1314244e-15	  -2.7147785e-15	  -1.4360148e-15	
   1.1214953e+00	   1.3716113e-01	   1.9769691e-02	   2.4947413e-02	   1.0362643e-02	   8.6812762e-03	   3.6005425e-03	
   1.3084112e+00	   7.8901674e-02	   3.1261681e-02	   4.1790917e-02	   2.2196170e-02	   2.0376533e-02	   1.0708142e-02	
   1.4953271e+00	   5.3571805e-02	   3.7031703e-02	   4.0457091e-02	   2.9039092e-02	   2.4705650e-02	   1.7032649e-02	
   1.6822430e+00	   4.8978398e-02	   3.6238473e-02	   3.1808595e-02	   3.2945399e-02	   2.6975381e-02	   2.1905165e-02	
   1.8691589e+00	   4.5265764e-02	   3.3750157e-02	   2.8898887e-02	   3.4123273e-02	   2.9447059e-02	   2.5288303e-02	
   2.0560748e+00	   3.7303800e-02	   3.3191295e-02	   3.3054735e-02	   3.3117410e-02	   3.1265817e-02	   2.7214652e-02	
   2.2429907e+00	   3.6855168e-02	   3.2345131e-02	   3.5606311e-02	   3.0692705e-02	   3.1088825e-02	   2.7647191e-02	
   2.4299065e+00	   4.4832180e-02	   3.0505912e-02	   3.3500616e-02	   2.8817046e-02	   2.9524985e-02	   2.7213001e-02	
   2.6168224e+00	   4.9519851e-02	   3.0095655e-02	   3.0998772e-02	   2.8793524e-02	   2.8537268e-02	   2.6789763e-02	
   2.8037383e+00	   4.7498686e-02	   3.1559492e-02	   3.0962599e-02	   2.9495742e-02	   2.8633961e-02	   2.6573234e-02	
   2.9906542e+00	   4.5993618e-02	   3.2448699e-02	   3.1999721e-02	   2.9383623e-02	   2.8611755e-02	   2.6236183e-02	
   3.1775701e+00	   4.7927416e-02	   3.1800125e-02	   3.2698183e-02	   2.8809780e-02	   2.7985419e-02	   2.5786299e-02	
   3.3644860e+00	   4.9832204e-02	   3.1041814e-02	   3.2952998e-02	   2.8706203e-02	   2.7494183e-02	   2.5473240e-02	
   3.5514019e+00	   5.0121096e-02	   3.1367587e-02	   3.2658665e-02	   2.8956717e-02	   2.7534273e-02	   2.5273347e-02	
   3.7383178e+00	   5.0567452e-02	   3.2097804e-02	   3.1981471e-02	   2.8948291e-02	   2.7646736e-02	   2.4997475e-02	
   3.9252336e+00	   5.1780515e-02	   3.2187963e-02	   3.1825169e-02	   2.8708644e-02	   2.7451363e-02	   2.4651262e-02	
   4.1121495e+00	   5.2444262e-02	   3.1784293e-02	   3.2587635e-02	   2.8622734e-02	   2.7138841e-02	   2.4381204e-02	
   4.2990654e+00	   5.2323244e-02	   3.1684485e-02	   3.3328132e-02	   2.8718695e-02	   2.7020406e-02	   2.4206922e-02	
   4.4859813e+00	   5.2607420e-02	   3.2048160e-02	   3.3105219e-02	   2.8721161e-02	   2.7074536e-02	   2.4025424e-02	
   4.6728972e+00	   5.3655077e-02	   3.2328646e-02	   3.2384523e-02	   2.8612517e-02	   2.7084095e-02	   2.3822659e-02	
   4.8598131e+00	   5.4477865e-02	   3.2244230e-02	   3.2260228e-02	   2.8576933e-02	   2.6972638e-02	   2.3671822e-02	
   5.0467290e+00	   5.4395785e-02	   3.2017749e-02	   3.2903226e-02	   2.8640430e-02	   2.6830251e-02	   2.3587135e-02	
   5.2336449e+00	   5.4227004e-02	   3.2049335e-02	   3.3409031e-02	   2.8625546e-02	   2.6740383e-02	   2.3479106e-02	
   5.4205607e+00	   5.4754548e-02	   3.2289666e-02	   3.3162357e-02	   2.8470043e-02	   2.6715849e-02	   2.3309109e-02	
   5.6074766e+00	   5.5548821e-02	   3.2373015e-02	   3.2652550e-02	   2.8409025e-02	   2.6729423e-02	   2.3174149e-02	
   5.7943925e+00	   5.5644161e-02	   3.2262231e-02	   3.2692868e-02	   2.8523740e-02	   2.6733490e-02	   2.3147893e-02	
   5.9813084e+00	   5.5411663e-02	   3.2196276e-02	   3.3087609e-02	   2.8590739e-02	   2.6664501e-02	   2.3133168e-02	
   6.1682243e+00	   5.5654916e-02	   3.2282000e-02	   3.3204351e-02	   2.8442430e-02	   2.6533697e-02	   2.3031240e-02	
   6.3551402e+00	   5.6201662e-02	   3.2352306e-02	   3.3052560e-02	   2.8286800e-02	   2.6467978e-02	   2.2901835e-02	
   6.5420561e+00	   5.6324753e-02	   3.2309057e-02	   3.2968034e-02	   2.8328980e-02	   2.6523195e-02	   2.2857689e-02	
   6.7289720e+00	   5.6130329e-02	   3.2255112e-02	   3.3014404e-02	   2.8468637e-02	   2.6590324e-02	   2.2871583e-02	
   6.9158879e+00	   5.6178421e-02	   3.2294357e-02	   3.3032181e-02	   2.8453077e-02	   2.6533731e-02	   2.2851182e-02	
   7.1028037e+00	   5.6635704e-02	   3.2361050e-02	   3.2994994e-02	   2.8269445e-02	   2.6376539e-02	   2.2762515e-02	
   7.2897196e+00	   5.6843575e-02	   3.2334503e-02	   3.3047915e-02	   2.8191969e-02	   2.6308921e-02	   2.2696476e-02	
   7.4766355e+00	   5.6607058e-02	   3.2246543e-02	   3.3151189e-02	   2.8293565e-02	   2.6389599e-02	   2.2695782e-02	
   7.6635514e+00	   5.6484310e-02	   3.2239081e-02	   3.3093764e-02	   2.8372530e-02	   2.6479843e-02	   2.2703396e-02	
   7.8504673e+00	   5.6775739e-02	   3.2317128e-02	   3.2890792e-02	   2.8288882e-02	   2.6426459e-02	   2.2665525e-02	
   8.0373832e+00	   5.7106063e-02	   3.2352954e-02	   3.2858139e-02	   2.8158492e-02	   2.6272970e-02	   2.2609097e-02	
   8.2242991e+00	   5.6989350e-02	   3.2283179e-02	   3.3092377e-02	   2.8172256e-02	   2.6221911e-02	   2.2601756e-02	
   8.4112150e+00	   5.6667446e-02	   3.2198313e-02	   3.3245982e-02	   2.8268116e-02	   2.6300416e-02	   2.2615487e-02	
   8.5981308e+00	   5.6745039e-02	   3.2210970e-02	   3.3040978e-02	   2.8261644e-02	   2.6379604e-02	   2.2592470e-02	
   8.7850467e+00	   5.7190907e-02	   3.2296789e-02	   3.2762154e-02	   2.8134085e-02	   2.6324848e-02	   2.2537986e-02	
   8.9719626e+00	   5.7212649e-02	   3.2302988e-02	   3.2858474e-02	   2.8108737e-02	   2.6204315e-02	   2.2532077e-02	
   9.1588785e+00	   5.6857123e-02	   3.2215759e-02	   3.3141851e-02	   2.8197878e-02	   2.6185080e-02	   2.2561841e-02	
   9.3457944e+00	   5.6815812e-02	   3.2164394e-02	   3.3125315e-02	   2.8206079e-02	   2.6247206e-02	   2.2548682e-02	
   9.5327103e+00	   5.7159817e-02	   3.2205154e-02	   3.2851968e-02	   2.8097014e-02	   2.6273550e-02	   2.2487925e-02	
   9.7196262e+00	   5.7287651e-02	   3.2253201e-02	   3.2776231e-02	   2.8046878e-02	   2.6226412e-02	   2.2467072e-02	
   9.9065421e+00	   5.7013657e-02	   3.2230149e-02	   3.2967259e-02	   2.8126626e-02	   2.6168666e-02	   2.2505311e-02	
   1.0093458e+01	   5.6848157e-02	   3.2170015e-02	   3.3069555e-02	   2.8180571e-02	   2.6165772e-02	   2.2521153e-02	
   1.0280374e+01	   5.7072912e-02	   3.2153819e-02	   3.2931323e-02	   2.8101545e-02	   2.6192152e-02	   2.2476889e-02	
   1.0467290e+01	   5.7293639e-02	   3.2180147e-02	   3.2801993e-02	   2.8001862e-02	   2.6194258e-02	   2.2429185e-02	
   1.0654206e+01	   5.7148153e-02	   3.2195188e-02	   3.2873737e-02	   2.8034620e-02	   2.6168495e-02	   2.2443443e-02	
   1.0841121e+01	   5.6896599e-02	   3.2176109e-02	   3.2981483e-02	   2.8131866e-02	   2.6147560e-02	   2.2481516e-02	
   1.1028037e+01	   5.6959491e-02	   3.2146695e-02	   3.2934648e-02	   2.8127558e-02	   2.6145628e-02	   2.2474391e-02	
   1.1214953e+01	   5.7270237e-02	   3.2140154e-02	   3.2795409e-02	   2.8011315e-02	   2.6145671e-02	   2.2422408e-02	
   1.1401869e+01	   5.7294981e-02	   3.2148274e-02	   3.2819391e-02	   2.7961621e-02	   2.6138369e-02	   2.2403766e-02	
   1.1588785e+01	   5.6972901e-02	   3.2151474e-02	   3.2957532e-02	   2.8047133e-02	   2.6134610e-02	   2.2437605e-02	
   1.1775701e+01	   5.6881614e-02	   3.2144161e-02	   3.2949305e-02	   2.8123441e-02	   2.6137403e-02	   2.2457244e-02	
   1.1962617e+01	   5.7124732e-02	   3.2134739e-02	   3.2793710e-02	   2.8067610e-02	   2.6132593e-02	   2.2429878e-02	
   1.2149533e+01	   5.7336628e-02	   3.2130242e-02	   3.2740899e-02	   2.7961957e-02	   2.6113142e-02	   2.2395593e-02	
   1.2336449e+01	   5.7173516e-02	   3.2128235e-02	   3.2901088e-02	   2.7964678e-02	   2.6103974e-02	   2.2403826e-02	
   1.2523364e+01	   5.6845381e-02	   3.2127091e-02	   3.3005994e-02	   2.8076385e-02	   2.6117049e-02	   2.2441694e-02	
   1.2710280e+01	   5.6926651e-02	   3.2127871e-02	   3.2882702e-02	   2.8105569e-02	   2.6136477e-02	   2.2436097e-02	
   1.2897196e+01	   5.7281958e-02	   3.2129238e-02	   3.2707713e-02	   2.8007933e-02	   2.6127819e-02	   2.2395982e-02	
   1.3084112e+01	   5.7345159e-02	   3.2127761e-02	   3.2749619e-02	   2.7946361e-02	   2.6094887e-02	   2.2386769e-02	
   1.3271028e+01	   5.7006940e-02	   3.2121850e-02	   3.2993395e-02	   2.7998785e-02	   2.6088568e-02	   2.2423749e-02	
   1.3457944e+01	   5.6827025e-02	   3.2115142e-02	   3.3010443e-02	   2.8097304e-02	   2.6111724e-02	   2.2444938e-02	
   1.3644860e+01	   5.7095329e-02	   3.2124627e-02	   3.2785841e-02	   2.8067458e-02	   2.6135983e-02	   2.2411009e-02	
   1.3831776e+01	   5.7369776e-02	   3.2137371e-02	   3.2685389e-02	   2.7959413e-02	   2.6124941e-02	   2.2379040e-02	
   1.4018692e+01	   5.7179921e-02	   3.2130723e-02	   3.2875354e-02	   2.7965203e-02	   2.6094475e-02	   2.2408741e-02	
   1.4205607e+01	   5.6877283e-02	   3.2119936e-02	   3.3019977e-02	   2.8070640e-02	   2.6094205e-02	   2.2450112e-02	
   1.4392523e+01	   5.6989968e-02	   3.2124262e-02	   3.2883039e-02	   2.8089312e-02	   2.6123761e-02	   2.2432137e-02	
   1.4579439e+01	   5.7326153e-02	   3.2135186e-02	   3.2711551e-02	   2.7992151e-02	   2.6137125e-02	   2.2385932e-02	
   1.4766355e+01	   5.7297163e-02	   3.2136380e-02	   3.2799809e-02	   2.7951451e-02	   2.6119403e-02	   2.2394438e-02	
   1.4953271e+01	   5.6968374e-02	   3.2133202e-02	   3.2988019e-02	   2.8038499e-02	   2.6102737e-02	   2.2446420e-02	
   1.5140187e+01	   5.6933664e-02	   3.2135797e-02	   3.2948219e-02	   2.8107625e-02	   2.6114820e-02	   2.2453046e-02	
   1.5327103e+01	   5.7223074e-02	   3.2141150e-02	   3.2766950e-02	   2.8048168e-02	   2.6136741e-02	   2.2411473e-02	
   1.5514019e+01	   5.7338357e-02	   3.2141135e-02	   3.2763075e-02	   2.7961141e-02	   2.6135465e-02	   2.2395511e-02	
   1.5700935e+01	   5.7106550e-02	   3.2139622e-02	   3.2948951e-02	   2.7996583e-02	   2.6119483e-02	   2.2432289e-02	
   1.5887850e+01	   5.6923074e-02	   3.2145352e-02	   3.3001783e-02	   2.8098793e-02	   2.6120711e-02	   2.2462796e-02	
   1.6074766e+01	   5.7104223e-02	   3.2154096e-02	   3.2823821e-02	   2.8097531e-02	   2.6139572e-02	   2.2441459e-02	
   1.6261682e+01	   5.7365727e-02	   3.2153452e-02	   3.2728223e-02	   2.8000084e-02	   2.6143131e-02	   2.2404901e-02	
   1.6448598e+01	   5.7261264e-02	   3.2145840e-02	   3.2887012e-02	   2.7972369e-02	   2.6130479e-02	   2.2420120e-02	
   1.6635514e+01	   5.6934739e-02	   3.2147497e-02	   3.3033061e-02	   2.8066426e-02	   2.6130115e-02	   2.2468756e-02	
   1.6822430e+01	   5.6973462e-02	   3.2161392e-02	   3.2922814e-02	   2.8127554e-02	   2.6146939e-02	   2.2467517e-02	
   1.7009346e+01	   5.7300065e-02	   3.2170961e-02	   3.2746089e-02	   2.8058638e-02	   2.6154264e-02	   2.2423019e-02	
   1.7196262e+01	   5.7339720e-02	   3.2163735e-02	   3.2814428e-02	   2.7976607e-02	   2.6142132e-02	   2.2419553e-02	
   1.7383178e+01	   5.7058204e-02	   3.2150711e-02	   3.3009050e-02	   2.8022561e-02	   2.6133268e-02	   2.2462656e-02	
   1.7570093e+01	   5.6957789e-02	   3.2155951e-02	   3.2992982e-02	   2.8124036e-02	   2.6147380e-02	   2.2477622e-02	
   1.7757009e+01	   5.7179601e-02	   3.2174178e-02	   3.2796476e-02	   2.8108071e-02	   2.6164489e-02	   2.2445435e-02	
   1.7943925e+01	   5.7351398e-02	   3.2176720e-02	   3.2758201e-02	   2.8005448e-02	   2.6156990e-02	   2.2422746e-02	
   1.8130841e+01	   5.7193463e-02	   3.2161109e-02	   3.2954517e-02	   2.7996661e-02	   2.6135579e-02	   2.2450405e-02	
   1.8317757e+01	   5.6966153e-02	   3.2155366e-02	   3.3047272e-02	   2.8090006e-02	   2.6140003e-02	   2.2484107e-02	
   1.8504673e+01	   5.7056137e-02	   3.2169688e-02	   3.2878528e-02	   2.8128262e-02	   2.6166037e-02	   2.2468332e-02	
   1.8691589e+01	   5.7346995e-02	   3.2181397e-02	   3.2734913e-02	   2.8051992e-02	   2.6169139e-02	   2.2425368e-02	
   1.8878505e+01	   5.7322675e-02	   3.2173777e-02	   3.2861070e-02	   2.7990500e-02	   2.6147347e-02	   2.2432939e-02	
   1.9065421e+01	   5.7003589e-02	   3.2161353e-02	   3.3043975e-02	   2.8045694e-02	   2.6139372e-02	   2.2482806e-02	
   1.9252336e+01	   5.6963924e-02	   3.2164722e-02	   3.2974986e-02	   2.8137913e-02	   2.6157313e-02	   2.2487061e-02	
   1.9439252e+01	   5.7240137e-02	   3.2176780e-02	   3.2774304e-02	   2.8108043e-02	   2.6172000e-02	   2.2443618e-02	
   1.9626168e+01	   5.7359425e-02	   3.2177917e-02	   3.2777017e-02	   2.7999405e-02	   2.6159582e-02	   2.2426637e-02	
   1.9813084e+01	   5.7154365e-02	   3.2167964e-02	   3.2990625e-02	   2.8000379e-02	   2.6139177e-02	   2.2460034e-02	
   2.0000000e+01	   5.6922401e-02	   3.2163474e-02	   3.3061851e-02	   2.8098773e-02	   2.6146573e-02	   2.2494486e-02	
   2.0186916e+01	   5.7051335e-02	   3.2171124e-02	   3.2867197e-02	   2.8143069e-02	   2.6168468e-02	   2.2472777e-02	
   2.0373832e+01	   5.7370579e-02	   3.2175194e-02	   3.2735074e-02	   2.8056708e-02	   2.6167857e-02	   2.2425268e-02	
   2.0560748e+01	   5.7322074e-02	   3.2173426e-02	   3.2857667e-02	   2.7975264e-02	   2.6145965e-02	   2.2432465e-02	
   2.0747664e+01	   5.7035193e-02	   3.2157224e-02	   3.3057209e-02	   2.8023172e-02	   2.6135662e-02	   2.2478753e-02	
   2.0934579e+01	   5.6957751e-02	   3.2155523e-02	   3.2991041e-02	   2.8129536e-02	   2.6152246e-02	   2.2488935e-02	
   2.1121495e+01	   5.7225254e-02	   3.2176915e-02	   3.2751713e-02	   2.8115478e-02	   2.6170050e-02	   2.2441325e-02	
   2.1308411e+01	   5.7365211e-02	   3.2178685e-02	   3.2762210e-02	   2.8003802e-02	   2.6156963e-02	   2.2419642e-02	
   2.1495327e+01	   5.7144992e-02	   3.2159577e-02	   3.3005681e-02	   2.7989482e-02	   2.6134606e-02	   2.2458951e-02	
   2.1682243e+01	   5.6933101e-02	   3.2154485e-02	   3.3040678e-02	   2.8092980e-02	   2.6142126e-02	   2.2491504e-02	
   2.1869159e+01	   5.7078604e-02	   3.2168802e-02	   3.2830779e-02	   2.8143496e-02	   2.6166232e-02	   2.2462933e-02	
   2.2056075e+01	   5.7344545e-02	   3.2175973e-02	   3.2739146e-02	   2.8052577e-02	   2.6165488e-02	   2.2419607e-02	
   2.2242991e+01	   5.7279578e-02	   3.2165808e-02	   3.2890592e-02	   2.7964428e-02	   2.6138462e-02	   2.2433336e-02	
   2.2429907e+01	   5.7001247e-02	   3.2151835e-02	   3.3069084e-02	   2.8017819e-02	   2.6128874e-02	   2.2480077e-02	
   2.2616822e+01	   5.6925241e-02	   3.2155247e-02	   3.2980317e-02	   2.8129866e-02	   2.6151182e-02	   2.2488630e-02	
   2.2803738e+01	   5.7197569e-02	   3.2170053e-02	   3.2748374e-02	   2.8138089e-02	   2.6169193e-02	   2.2439515e-02	
   2.2990654e+01	   5.7355765e-02	   3.2172158e-02	   3.2731271e-02	   2.8006781e-02	   2.6157355e-02	   2.2415097e-02	
   2.3177570e+01	   5.7214461e-02	   3.2158101e-02	   3.2975047e-02	   2.7964689e-02	   2.6126665e-02	   2.2442831e-02	
   2.3364486e+01	   5.6906847e-02	   3.2149384e-02	   3.3077790e-02	   2.8049054e-02	   2.6130325e-02	   2.2491374e-02	
   2.3551402e+01	   5.6969284e-02	   3.2157422e-02	   3.2899079e-02	   2.8160901e-02	   2.6160360e-02	   2.2476234e-02	
   2.3738318e+01	   5.7290842e-02	   3.2168940e-02	   3.2688602e-02	   2.8114836e-02	   2.6171606e-02	   2.2421637e-02	
   2.3925234e+01	   5.7401066e-02	   3.2167579e-02	   3.2755366e-02	   2.7975088e-02	   2.6143510e-02	   2.2406891e-02	
   2.4112150e+01	   5.7104390e-02	   3.2153367e-02	   3.3042522e-02	   2.7954557e-02	   2.6122743e-02	   2.2459919e-02	
   2.4299065e+01	   5.6878267e-02	   3.2150618e-02	   3.3067471e-02	   2.8091510e-02	   2.6135692e-02	   2.2491744e-02	
   2.4485981e+01	   5.7059463e-02	   3.2161222e-02	   3.2797680e-02	   2.8171459e-02	   2.6170185e-02	   2.2457803e-02	
   2.4672897e+01	   5.7381157e-02	   3.2168880e-02	   3.2666879e-02	   2.8058224e-02	   2.6163555e-02	   2.2406986e-02	
   2.4859813e+01	   5.7288047e-02	   3.2161208e-02	   3.2909530e-02	   2.7937823e-02	   2.6125613e-02	   2.2427095e-02	
   2.5046729e+01	   5.6927181e-02	   3.2150805e-02	   3.3109376e-02	   2.8012667e-02	   2.6124690e-02	   2.2486931e-02	
   2.5233645e+01	   5.6923556e-02	   3.2153249e-02	   3.2927619e-02	   2.8153347e-02	   2.6158966e-02	   2.2483125e-02	
   2.5420561e+01	   5.7317106e-02	   3.2164404e-02	   3.2661379e-02	   2.8120040e-02	   2.6165988e-02	   2.2415357e-02	
   2.5607477e+01	   5.7407191e-02	   3.2164851e-02	   3.2772143e-02	   2.7968963e-02	   2.6138204e-02	   2.2403228e-02	
   2.5794393e+01	   5.7073581e-02	   3.2149033e-02	   3.3063205e-02	   2.7950708e-02	   2.6121859e-02	   2.2465244e-02	
   2.5981308e+01	   5.6901351e-02	   3.2146189e-02	   3.3031112e-02	   2.8103975e-02	   2.6141827e-02	   2.2490861e-02	
   2.6168224e+01	   5.7133247e-02	   3.2163999e-02	   3.2750215e-02	   2.8170901e-02	   2.6166888e-02	   2.2444751e-02	
   2.6355140e+01	   5.7373958e-02	   3.2172466e-02	   3.2696266e-02	   2.8039974e-02	   2.6156460e-02	   2.2405174e-02	
   2.6542056e+01	   5.7229587e-02	   3.2157148e-02	   3.2973682e-02	   2.7929358e-02	   2.6123557e-02	   2.2436907e-02	
   2.6728972e+01	   5.6934662e-02	   3.2145328e-02	   3.3107027e-02	   2.8020281e-02	   2.6127523e-02	   2.2490332e-02	
   2.6915888e+01	   5.6980040e-02	   3.2158415e-02	   3.2865484e-02	   2.8164925e-02	   2.6163566e-02	   2.2476970e-02	
   2.7102804e+01	   5.7328204e-02	   3.2174760e-02	   3.2657860e-02	   2.8120282e-02	   2.6168554e-02	   2.2410527e-02	
   2.7289720e+01	   5.7368239e-02	   3.2166553e-02	   3.2830304e-02	   2.7961294e-02	   2.6137978e-02	   2.2409713e-02	
   2.7476636e+01	   5.7027251e-02	   3.2148617e-02	   3.3093539e-02	   2.7952678e-02	   2.6123384e-02	   2.2478135e-02	
   2.7663551e+01	   5.6912423e-02	   3.2151963e-02	   3.3000368e-02	   2.8122294e-02	   2.6149717e-02	   2.2493328e-02	
   2.7850467e+01	   5.7178465e-02	   3.2170225e-02	   3.2709664e-02	   2.8181978e-02	   2.6174126e-02	   2.2439796e-02	
   2.8037383e+01	   5.7375057e-02	   3.2173543e-02	   3.2710561e-02	   2.8028365e-02	   2.6155407e-02	   2.2407747e-02	
   2.8224299e+01	   5.7187860e-02	   3.2157313e-02	   3.3029828e-02	   2.7921366e-02	   2.6122209e-02	   2.2448637e-02	
   2.8411215e+01	   5.6919411e-02	   3.2149581e-02	   3.3117548e-02	   2.8033615e-02	   2.6133843e-02	   2.2497434e-02	
   2.8598131e+01	   5.7014401e-02	   3.2164255e-02	   3.2816918e-02	   2.8180393e-02	   2.6171923e-02	   2.2473073e-02	
   2.8785047e+01	   5.7372743e-02	   3.2176652e-02	   3.2646666e-02	   2.8117265e-02	   2.6170272e-02	   2.2407410e-02	
   2.8971963e+01	   5.7350690e-02	   3.2166759e-02	   3.2875782e-02	   2.7948114e-02	   2.6134381e-02	   2.2418164e-02	
   2.9158879e+01	   5.6974344e-02	   3.2152558e-02	   3.3128668e-02	   2.7967840e-02	   2.6127393e-02	   2.2491266e-02	
   2.9345794e+01	   5.6935414e-02	   3.2156819e-02	   3.2943531e-02	   2.8146186e-02	   2.6161980e-02	   2.2493293e-02	
   2.9532710e+01	   5.7266366e-02	   3.2176859e-02	   3.2666638e-02	   2.8160019e-02	   2.6174785e-02	   2.2425716e-02	
   2.9719626e+01	   5.7355252e-02	   3.2175275e-02	   3.2800668e-02	   2.7991236e-02	   2.6145736e-02	   2.2413865e-02	
   2.9906542e+01	   5.7087596e-02	   3.2155037e-02	   3.3089994e-02	   2.7946598e-02	   2.6128781e-02	   2.2473425e-02	
   3.0093458e+01	   5.6922232e-02	   3.2153570e-02	   3.3034606e-02	   2.8086495e-02	   2.6150053e-02	   2.2501911e-02	
   3.0280374e+01	   5.7132293e-02	   3.2171657e-02	   3.2741770e-02	   2.8183569e-02	   2.6174792e-02	   2.2453121e-02	
   3.0467290e+01	   5.7363082e-02	   3.2177856e-02	   3.2710828e-02	   2.8075284e-02	   2.6162599e-02	   2.2410706e-02	
   3.0654206e+01	   5.7237125e-02	   3.2164425e-02	   3.2989924e-02	   2.7924888e-02	   2.6129622e-02	   2.2442761e-02	
   3.0841121e+01	   5.6969510e-02	   3.2154089e-02	   3.3114290e-02	   2.7990652e-02	   2.6134219e-02	   2.2496672e-02	
   3.1028037e+01	   5.6999349e-02	   3.2164269e-02	   3.2865096e-02	   2.8174360e-02	   2.6172112e-02	   2.2484904e-02	
   3.1214953e+01	   5.7305436e-02	   3.2179279e-02	   3.2653859e-02	   2.8159992e-02	   2.6175251e-02	   2.2419034e-02	
   3.1401869e+01	   5.7364193e-02	   3.2173615e-02	   3.2832381e-02	   2.7983722e-02	   2.6142997e-02	   2.2413206e-02	
   3.1588785e+01	   5.7066653e-02	   3.2157895e-02	   3.3103813e-02	   2.7931519e-02	   2.6128872e-02	   2.2480368e-02	
   3.1775701e+01	   5.6934545e-02	   3.2158752e-02	   3.3024732e-02	   2.8094695e-02	   2.6156754e-02	   2.2501152e-02	
   3.1962617e+01	   5.7146050e-02	   3.2173638e-02	   3.2709529e-02	   2.8212347e-02	   2.6182878e-02	   2.2452996e-02	
   3.2149533e+01	   5.7367295e-02	   3.2178456e-02	   3.2674716e-02	   2.8088582e-02	   2.6162241e-02	   2.2409553e-02	
   3.2336449e+01	   5.7252988e-02	   3.2165320e-02	   3.3016645e-02	   2.7921610e-02	   2.6128238e-02	   2.2441457e-02	
   3.2523364e+01	   5.6924114e-02	   3.2156983e-02	   3.3133810e-02	   2.7983551e-02	   2.6138498e-02	   2.2507583e-02	
   3.2710280e+01	   5.6966702e-02	   3.2165915e-02	   3.2874436e-02	   2.8175460e-02	   2.6175673e-02	   2.2492120e-02	
   3.2897196e+01	   5.7310464e-02	   3.2176825e-02	   3.2658522e-02	   2.8190694e-02	   2.6179362e-02	   2.2420718e-02	
   3.3084112e+01	   5.7371554e-02	   3.2172919e-02	   3.2813550e-02	   2.7978366e-02	   2.6138698e-02	   2.2413535e-02	
   3.3271028e+01	   5.7073164e-02	   3.2160233e-02	   3.3149375e-02	   2.7904725e-02	   2.6125481e-02	   2.2479828e-02	
   3.3457944e+01	   5.6886576e-02	   3.2160565e-02	   3.3078459e-02	   2.8077206e-02	   2.6159339e-02	   2.2513534e-02	
   3.3644860e+01	   5.7128286e-02	   3.2173328e-02	   3.2697530e-02	   2.8209914e-02	   2.6182202e-02	   2.2456516e-02	
   3.3831776e+01	   5.7427415e-02	   3.2175052e-02	   3.2666440e-02	   2.8104177e-02	   2.6160094e-02	   2.2400396e-02	
   3.4018692e+01	   5.7276333e-02	   3.2167043e-02	   3.3000265e-02	   2.7907832e-02	   2.6125119e-02	   2.2437276e-02	
   3.4205607e+01	   5.6942163e-02	   3.2158431e-02	   3.3166360e-02	   2.7943260e-02	   2.6136312e-02	   2.2506501e-02	
   3.4392523e+01	   5.6969834e-02	   3.2168434e-02	   3.2872542e-02	   2.8190763e-02	   2.6181555e-02	   2.2494094e-02	
   3.4579439e+01	   5.7308777e-02	   3.2182974e-02	   3.2639736e-02	   2.8200382e-02	   2.6179457e-02	   2.2417475e-02	
   3.4766355e+01	   5.7333477e-02	   3.2173418e-02	   3.2880063e-02	   2.7968520e-02	   2.6137491e-02	   2.2419657e-02	
   3.4953271e+01	   5.7016844e-02	   3.2155655e-02	   3.3131062e-02	   2.7929884e-02	   2.6133937e-02	   2.2496581e-02	
   3.5140187e+01	   5.6959615e-02	   3.2162666e-02	   3.2935912e-02	   2.8130137e-02	   2.6169491e-02	   2.2503459e-02	
   3.5327103e+01	   5.7247747e-02	   3.2181172e-02	   3.2659918e-02	   2.8194087e-02	   2.6177604e-02	   2.2430403e-02	
   3.5514019e+01	   5.7331311e-02	   3.2174692e-02	   3.2826888e-02	   2.8013531e-02	   2.6144713e-02	   2.2415637e-02	
   3.5700935e+01	   5.7093795e-02	   3.2156745e-02	   3.3111634e-02	   2.7920218e-02	   2.6131647e-02	   2.2478123e-02	
   3.5887850e+01	   5.6986596e-02	   3.2160621e-02	   3.2992880e-02	   2.8082189e-02	   2.6161503e-02	   2.2500333e-02	
   3.6074766e+01	   5.7181584e-02	   3.2178631e-02	   3.2701443e-02	   2.8203193e-02	   2.6179581e-02	   2.2447247e-02	
   3.6261682e+01	   5.7311211e-02	   3.2178279e-02	   3.2764128e-02	   2.8068601e-02	   2.6153754e-02	   2.2417866e-02	
   3.6448598e+01	   5.7156679e-02	   3.2161868e-02	   3.3059215e-02	   2.7927002e-02	   2.6132199e-02	   2.2461540e-02	
   3.6635514e+01	   5.6997767e-02	   3.2159252e-02	   3.3045871e-02	   2.8028022e-02	   2.6153405e-02	   2.2498532e-02	
   3.6822430e+01	   5.7121131e-02	   3.2173674e-02	   3.2762068e-02	   2.8183884e-02	   2.6177757e-02	   2.2464232e-02	
   3.7009346e+01	   5.7304228e-02	   3.2179067e-02	   3.2721079e-02	   2.8126165e-02	   2.6162927e-02	   2.2420241e-02	
   3.7196262e+01	   5.7221492e-02	   3.2167620e-02	   3.2990894e-02	   2.7946731e-02	   2.6134905e-02	   2.2444585e-02	
   3.7383178e+01	   5.7018748e-02	   3.2160105e-02	   3.3090216e-02	   2.7966641e-02	   2.6144344e-02	   2.2495058e-02	
   3.7570093e+01	   5.7052498e-02	   3.2168466e-02	   3.2849588e-02	   2.8157824e-02	   2.6175054e-02	   2.2483364e-02	
   3.7757009e+01	   5.7268696e-02	   3.2178210e-02	   3.2683776e-02	   2.8179540e-02	   2.6172164e-02	   2.2428290e-02	
   3.7943925e+01	   5.7297751e-02	   3.2173614e-02	   3.2871622e-02	   2.8005061e-02	   2.6142441e-02	   2.2424226e-02	
   3.8130841e+01	   5.7074777e-02	   3.2162502e-02	   3.3100239e-02	   2.7943458e-02	   2.6138780e-02	   2.2483116e-02	
   3.8317757e+01	   5.6984045e-02	   3.2165138e-02	   3.2983413e-02	   2.8075874e-02	   2.6165579e-02	   2.2502582e-02	
   3.8504673e+01	   5.7183309e-02	   3.2175925e-02	   3.2721384e-02	   2.8182676e-02	   2.6176875e-02	   2.2449658e-02	
   3.8691589e+01	   5.7304104e-02	   3.2180489e-02	   3.2769540e-02	   2.8092929e-02	   2.6155647e-02	   2.2417907e-02	
   3.8878505e+01	   5.7175690e-02	   3.2168274e-02	   3.3033799e-02	   2.7945491e-02	   2.6137258e-02	   2.2456309e-02	
   3.9065421e+01	   5.7014041e-02	   3.2161359e-02	   3.3067290e-02	   2.7987704e-02	   2.6152891e-02	   2.2500676e-02	
   3.9252336e+01	   5.7089668e-02	   3.2171791e-02	   3.2798233e-02	   2.8178440e-02	   2.6178496e-02	   2.2477317e-02	
   3.9439252e+01	   5.7278720e-02	   3.2180656e-02	   3.2690591e-02	   2.8177327e-02	   2.6169263e-02	   2.2424477e-02	
   3.9626168e+01	   5.7265530e-02	   3.2172526e-02	   3.2931344e-02	   2.7981356e-02	   2.6140231e-02	   2.2430813e-02	
   3.9813084e+01	   5.7054939e-02	   3.2161535e-02	   3.3109298e-02	   2.7941004e-02	   2.6142184e-02	   2.2492224e-02	
   4.0000000e+01	   5.7014022e-02	   3.2167263e-02	   3.2932875e-02	   2.8098505e-02	   2.6170572e-02	   2.2501753e-02	
   4.0186916e+01	   5.7216755e-02	   3.2179794e-02	   3.2700738e-02	   2.8189532e-02	   2.6177551e-02	   2.2441739e-02	
   4.0373832e+01	   5.7307745e-02	   3.2177678e-02	   3.2804372e-02	   2.8072609e-02	   2.6150805e-02	   2.2417970e-02	
   4.0560748e+01	   5.7150521e-02	   3.2165798e-02	   3.3068348e-02	   2.7934710e-02	   2.6135728e-02	   2.2465365e-02	
   4.0747664e+01	   5.7012903e-02	   3.2164497e-02	   3.3049710e-02	   2.8005863e-02	   2.6159025e-02	   2.2503883e-02	
   4.0934579e+01	   5.7118991e-02	   3.2176265e-02	   3.2754800e-02	   2.8196608e-02	   2.6182783e-02	   2.2471618e-02	
   4.1121495e+01	   5.7295062e-02	   3.2181107e-02	   3.2691220e-02	   2.8170364e-02	   2.6166740e-02	   2.2421342e-02	
   4.1308411e+01	   5.7250434e-02	   3.2171267e-02	   3.2978442e-02	   2.7963723e-02	   2.6137892e-02	   2.2436075e-02	
   4.1495327e+01	   5.7026979e-02	   3.2163977e-02	   3.3117446e-02	   2.7941652e-02	   2.6145721e-02	   2.2501856e-02	
   4.1682243e+01	   5.7018275e-02	   3.2171233e-02	   3.2900028e-02	   2.8117556e-02	   2.6176530e-02	   2.2502768e-02	
   4.1869159e+01	   5.7244111e-02	   3.2181082e-02	   3.2692726e-02	   2.8202854e-02	   2.6179831e-02	   2.2436082e-02	
   4.2056075e+01	   5.7302807e-02	   3.2177778e-02	   3.2822136e-02	   2.8062418e-02	   2.6147747e-02	   2.2420308e-02	
   4.2242991e+01	   5.7134164e-02	   3.2166416e-02	   3.3100823e-02	   2.7911727e-02	   2.6135135e-02	   2.2472095e-02	
   4.2429907e+01	   5.6996661e-02	   3.2167816e-02	   3.3069587e-02	   2.8006899e-02	   2.6163928e-02	   2.2510815e-02	
   4.2616822e+01	   5.7120879e-02	   3.2178630e-02	   3.2729159e-02	   2.8205432e-02	   2.6184093e-02	   2.2472911e-02	
   4.2803738e+01	   5.7316072e-02	   3.2183760e-02	   3.2698687e-02	   2.8169686e-02	   2.6166411e-02	   2.2413787e-02	
   4.2990654e+01	   5.7251556e-02	   3.2172766e-02	   3.2982185e-02	   2.7969478e-02	   2.6139281e-02	   2.2435737e-02	
   4.3177570e+01	   5.7038986e-02	   3.2163961e-02	   3.3118120e-02	   2.7926152e-02	   2.6145267e-02	   2.2503930e-02	
   4.3364486e+01	   5.7037031e-02	   3.2171728e-02	   3.2895429e-02	   2.8120877e-02	   2.6180980e-02	   2.2503242e-02	
   4.3551402e+01	   5.7234409e-02	   3.2185411e-02	   3.2653196e-02	   2.8236320e-02	   2.6182680e-02	   2.2437961e-02	
   4.3738318e+01	   5.7317394e-02	   3.2180964e-02	   3.2803498e-02	   2.8081949e-02	   2.6150160e-02	   2.2412127e-02	
   4.3925234e+01	   5.7142515e-02	   3.2165103e-02	   3.3115413e-02	   2.7910199e-02	   2.6137747e-02	   2.2471921e-02	
   4.4112150e+01	   5.6995014e-02	   3.2166121e-02	   3.3061193e-02	   2.7994665e-02	   2.6163661e-02	   2.2519767e-02	
   4.4299065e+01	   5.7112786e-02	   3.2181079e-02	   3.2742734e-02	   2.8205728e-02	   2.6188376e-02	   2.2479011e-02	
   4.4485981e+01	   5.7303540e-02	   3.2186017e-02	   3.2669874e-02	   2.8205592e-02	   2.6170186e-02	   2.2415821e-02	
   4.4672897e+01	   5.7261531e-02	   3.2172463e-02	   3.2988540e-02	   2.7961062e-02	   2.6136257e-02	   2.2431363e-02	
   4.4859813e+01	   5.7040422e-02	   3.2162786e-02	   3.3163081e-02	   2.7897963e-02	   2.6145664e-02	   2.2506881e-02	
   4.5046729e+01	   5.7042220e-02	   3.2174678e-02	   3.2871632e-02	   2.8130865e-02	   2.6184608e-02	   2.2505717e-02	
   4.5233645e+01	   5.7257648e-02	   3.2186457e-02	   3.2655397e-02	   2.8235745e-02	   2.6181495e-02	   2.2431346e-02	
   4.5420561e+01	   5.7286388e-02	   3.2178341e-02	   3.2889130e-02	   2.8036428e-02	   2.6142935e-02	   2.2421466e-02	
   4.5607477e+01	   5.7088124e-02	   3.2166112e-02	   3.3124417e-02	   2.7908001e-02	   2.6140419e-02	   2.2490677e-02	
   4.5794393e+01	   5.7029858e-02	   3.2171157e-02	   3.2961273e-02	   2.8064844e-02	   2.6177257e-02	   2.2511623e-02	
   4.5981308e+01	   5.7207024e-02	   3.2184346e-02	   3.2692964e-02	   2.8219915e-02	   2.6185949e-02	   2.2450228e-02	
   4.6168224e+01	   5.7296693e-02	   3.2181957e-02	   3.2797191e-02	   2.8106536e-02	   2.6152547e-02	   2.2418363e-02	
   4.6355140e+01	   5.7147120e-02	   3.2170013e-02	   3.3091101e-02	   2.7928126e-02	   2.6138648e-02	   2.2469458e-02	
   4.6542056e+01	   5.7039965e-02	   3.2166525e-02	   3.3048745e-02	   2.7989185e-02	   2.6165973e-02	   2.2513184e-02	
   4.6728972e+01	   5.7145928e-02	   3.2180784e-02	   3.2740328e-02	   2.8197252e-02	   2.6186446e-02	   2.2474242e-02	
   4.6915888e+01	   5.7281747e-02	   3.2187148e-02	   3.2718524e-02	   2.8180951e-02	   2.6166217e-02	   2.2420387e-02	
   4.7102804e+01	   5.7213320e-02	   3.2173041e-02	   3.3023357e-02	   2.7961125e-02	   2.6139882e-02	   2.2446360e-02	
   4.7289720e+01	   5.7058350e-02	   3.2165380e-02	   3.3112217e-02	   2.7930178e-02	   2.6153424e-02	   2.2507700e-02	
   4.7476636e+01	   5.7085188e-02	   3.2177892e-02	   3.2835168e-02	   2.8141771e-02	   2.6184508e-02	   2.2497580e-02	
   4.7663551e+01	   5.7250707e-02	   3.2188302e-02	   3.2680191e-02	   2.8222609e-02	   2.6178597e-02	   2.2431758e-02	
   4.7850467e+01	   5.7263764e-02	   3.2179221e-02	   3.2909753e-02	   2.8039809e-02	   2.6146477e-02	   2.2426140e-02	
   4.8037383e+01	   5.7097402e-02	   3.2166865e-02	   3.3124355e-02	   2.7914241e-02	   2.6145824e-02	   2.2493038e-02	
   4.8224299e+01	   5.7046993e-02	   3.2172734e-02	   3.2957456e-02	   2.8053912e-02	   2.6176413e-02	   2.2514414e-02	
   4.8411215e+01	   5.7199901e-02	   3.2186580e-02	   3.2696712e-02	   2.8218661e-02	   2.6184435e-02	   2.2453247e-02	
   4.8598131e+01	   5.7288601e-02	   3.2184329e-02	   3.2795893e-02	   2.8126873e-02	   2.6157404e-02	   2.2416215e-02	
   4.8785047e+01	   5.7162892e-02	   3.2170785e-02	   3.3080488e-02	   2.7937164e-02	   2.6142689e-02	   2.2466647e-02	
   4.8971963e+01	   5.7040268e-02	   3.2170156e-02	   3.3049567e-02	   2.7980553e-02	   2.6165752e-02	   2.2518491e-02	
   4.9158879e+01	   5.7129160e-02	   3.2182375e-02	   3.2769659e-02	   2.8177602e-02	   2.6187299e-02	   2.2483627e-02	
   4.9345794e+01	   5.7278262e-02	   3.2186445e-02	   3.2723968e-02	   2.8190084e-02	   2.6170436e-02	   2.2421117e-02	
   4.9532710e+01	   5.7229265e-02	   3.2176432e-02	   3.2990827e-02	   2.7993119e-02	   2.6141784e-02	   2.2439606e-02	
   4.9719626e+01	   5.7069820e-02	   3.2169869e-02	   3.3109824e-02	   2.7927101e-02	   2.6152247e-02	   2.2506369e-02	
   4.9906542e+01	   5.7077853e-02	   3.2177806e-02	   3.2873836e-02	   2.8109288e-02	   2.6186214e-02	   2.2505510e-02	
   5.0093458e+01	   5.7237644e-02	   3.2186929e-02	   3.2684478e-02	   2.8227551e-02	   2.6183227e-02	   2.2440010e-02	
   5.0280374e+01	   5.7273447e-02	   3.2182247e-02	   3.2866461e-02	   2.8081260e-02	   2.6149312e-02	   2.2422666e-02	
   5.0467290e+01	   5.7119245e-02	   3.2171047e-02	   3.3122531e-02	   2.7914469e-02	   2.6145249e-02	   2.2485424e-02	
   5.0654206e+01	   5.7041606e-02	   3.2173704e-02	   3.3008056e-02	   2.8012809e-02	   2.6175239e-02	   2.2520023e-02	
   5.0841121e+01	   5.7173119e-02	   3.2187044e-02	   3.2717274e-02	   2.8211686e-02	   2.6187361e-02	   2.2466943e-02	
   5.1028037e+01	   5.7275712e-02	   3.2190709e-02	   3.2761799e-02	   2.8170064e-02	   2.6165343e-02	   2.2416158e-02	
   5.1214953e+01	   5.7192539e-02	   3.2175239e-02	   3.3043958e-02	   2.7966192e-02	   2.6145107e-02	   2.2453624e-02	
   5.1401869e+01	   5.7060953e-02	   3.2169820e-02	   3.3082303e-02	   2.7946955e-02	   2.6160371e-02	   2.2518288e-02	
   5.1588785e+01	   5.7105375e-02	   3.2181796e-02	   3.2818910e-02	   2.8142597e-02	   2.6189001e-02	   2.2499617e-02	
   5.1775701e+01	   5.7248483e-02	   3.2190139e-02	   3.2697532e-02	   2.8223697e-02	   2.6181157e-02	   2.2430993e-02	
   5.1962617e+01	   5.7249930e-02	   3.2181107e-02	   3.2928266e-02	   2.8048363e-02	   2.6146849e-02	   2.2428417e-02	
   5.2149533e+01	   5.7107844e-02	   3.2169278e-02	   3.3132307e-02	   2.7905580e-02	   2.6147199e-02	   2.2496619e-02	
   5.2336449e+01	   5.7062057e-02	   3.2175163e-02	   3.2963227e-02	   2.8035653e-02	   2.6179265e-02	   2.2521631e-02	
   5.2523364e+01	   5.7196297e-02	   3.2189574e-02	   3.2698575e-02	   2.8225670e-02	   2.6188475e-02	   2.2458582e-02	
   5.2710280e+01	   5.7283076e-02	   3.2187889e-02	   3.2787561e-02	   2.8156218e-02	   2.6161292e-02	   2.2412903e-02	
   5.2897196e+01	   5.7177896e-02	   3.2174079e-02	   3.3078183e-02	   2.7944676e-02	   2.6142792e-02	   2.2461719e-02	
   5.3084112e+01	   5.7056559e-02	   3.2171947e-02	   3.3062502e-02	   2.7959923e-02	   2.6167165e-02	   2.2525302e-02	
   5.3271028e+01	   5.7144280e-02	   3.2185669e-02	   3.2756177e-02	   2.8184370e-02	   2.6189499e-02	   2.2486114e-02	
   5.3457944e+01	   5.7265827e-02	   3.2190331e-02	   3.2729827e-02	   2.8202282e-02	   2.6171229e-02	   2.2422960e-02	
   5.3644860e+01	   5.7205186e-02	   3.2178258e-02	   3.3028104e-02	   2.7984013e-02	   2.6146105e-02	   2.2447838e-02	
   5.3831776e+01	   5.7078852e-02	   3.2172296e-02	   3.3099493e-02	   2.7932243e-02	   2.6160097e-02	   2.2513903e-02	
   5.4018692e+01	   5.7108297e-02	   3.2182069e-02	   3.2834657e-02	   2.8126286e-02	   2.6187886e-02	   2.2504260e-02	
   5.4205607e+01	   5.7250208e-02	   3.2190270e-02	   3.2708759e-02	   2.8219625e-02	   2.6179870e-02	   2.2433146e-02	
   5.4392523e+01	   5.7248595e-02	   3.2183039e-02	   3.2926547e-02	   2.8060635e-02	   2.6151069e-02	   2.2428869e-02	
   5.4579439e+01	   5.7105328e-02	   3.2173420e-02	   3.3102542e-02	   2.7929641e-02	   2.6152537e-02	   2.2499657e-02	
   5.4766355e+01	   5.7076049e-02	   3.2177728e-02	   3.2945913e-02	   2.8043113e-02	   2.6181223e-02	   2.2520715e-02	
   5.4953271e+01	   5.7206780e-02	   3.2188836e-02	   3.2725764e-02	   2.8208324e-02	   2.6187465e-02	   2.2456363e-02	
   5.5140187e+01	   5.7277491e-02	   3.2185317e-02	   3.2820088e-02	   2.8139137e-02	   2.6159247e-02	   2.2419465e-02	
   5.5327103e+01	   5.7172910e-02	   3.2174280e-02	   3.3064043e-02	   2.7955919e-02	   2.6145479e-02	   2.2469197e-02	
   5.5514019e+01	   5.7084565e-02	   3.2174340e-02	   3.3036055e-02	   2.7973776e-02	   2.6169964e-02	   2.2519912e-02	
   5.5700935e+01	   5.7151821e-02	   3.2186238e-02	   3.2779636e-02	   2.8166426e-02	   2.6191009e-02	   2.2486378e-02	
   5.5887850e+01	   5.7249291e-02	   3.2190875e-02	   3.2750796e-02	   2.8195978e-02	   2.6174890e-02	   2.2428995e-02	
   5.6074766e+01	   5.7212660e-02	   3.2182703e-02	   3.2958306e-02	   2.8042976e-02	   2.6153742e-02	   2.2445613e-02	
   5.6261682e+01	   5.7129152e-02	   3.2177472e-02	   3.3032582e-02	   2.7980926e-02	   2.6160454e-02	   2.2494642e-02	
   5.6448598e+01	   5.7128349e-02	   3.2181671e-02	   3.2914629e-02	   2.8065752e-02	   2.6177941e-02	   2.2498054e-02	
   5.6635514e+01	   5.7185861e-02	   3.2187158e-02	   3.2825084e-02	   2.8139214e-02	   2.6179068e-02	   2.2465167e-02	
   5.6822430e+01	   5.7205752e-02	   3.2185980e-02	   3.2871318e-02	   2.8108299e-02	   2.6167734e-02	   2.2451770e-02	
   5.7009346e+01	   5.7175436e-02	   3.2181708e-02	   3.2956088e-02	   2.8041855e-02	   2.6162937e-02	   2.2469077e-02	
   5.7196262e+01	   5.7148207e-02	   3.2181076e-02	   3.2955917e-02	   2.8038212e-02	   2.6168647e-02	   2.2486916e-02	
   5.7383178e+01	   5.7160058e-02	   3.2183559e-02	   3.2904104e-02	   2.8077467e-02	   2.6173456e-02	   2.2480902e-02	
   5.7570093e+01	   5.7176113e-02	   3.2184822e-02	   3.2889640e-02	   2.8090554e-02	   2.6172650e-02	   2.2471329e-02	
   5.7757009e+01	   5.7177495e-02	   3.2184661e-02	   3.2899685e-02	   2.8084676e-02	   2.6170692e-02	   2.2470379e-02	
   5.7943925e+01	   5.7174338e-02	   3.2184215e-02	   3.2910722e-02	   2.8076001e-02	   2.6170000e-02	   2.2471893e-02	
   5.8130841e+01	   5.7171865e-02	   3.2184150e-02	   3.2913583e-02	   2.8073652e-02	   2.6170289e-02	   2.2473672e-02	
   5.8317757e+01	   5.7171449e-02	   3.2184201e-02	   3.2913492e-02	   2.8073725e-02	   2.6170674e-02	   2.2474284e-02	
   5.8504673e+01	   5.7171682e-02	   3.2184461e-02	   3.2911203e-02	   2.8075626e-02	   2.6171092e-02	   2.2474419e-02	
   5.8691589e+01	   5.7172751e-02	   3.2184709e-02	   3.2909372e-02	   2.8077336e-02	   2.6171323e-02	   2.2474070e-02	
   5.8878505e+01	   5.7174203e-02	   3.2184852e-02	   3.2909841e-02	   2.8077298e-02	   2.6171300e-02	   2.2473902e-02	
   5.9065421e+01	   5.7172884e-02	   3.2184887e-02	   3.2911435e-02	   2.8076272e-02	   2.6171291e-02	   2.2474199e-02	
   5.9252336e+01	   5.7172682e-02	   3.2184967e-02	   3.2911720e-02	   2.8076156e-02	   2.6171479e-02	   2.2474578e-02	
   5.9439252e+01	   5.7172969e-02	   3.2185131e-02	   3.2911260e-02	   2.8076737e-02	   2.6171661e-02	   2.2474645e-02	
   5.9626168e+01	   5.7173290e-02	   3.2185288e-02	   3.2911122e-02	   2.8077112e-02	   2.6171807e-02	   2.2474708e-02	
   5.9813084e+01	   5.7173613e-02	   3.2185428e-02	   3.2911201e-02	   2.8077303e-02	   2.6171925e-02	   2.2474779e-02	
   6.0000000e+01	   5.7173789e-02	   3.2185561e-02	   3.2911383e-02	   2.8077382e-02	   2.6172035e-02	   2.2474874e-02	


==> PlotData_coordinated/CDC_PSet.txt <==
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   1.8691589e-01	  -4.1386378e-16	  -9.2898135e-17	   2.8258359e-16	  -2.0579909e-16	   3.3892328e-16	  -5.6245594e-17	
   3.7383178e-01	  -1.2903547e-16	   6.3155131e-16	  -3.2582498e-17	   1.5111077e-16	  -3.5928580e-16	  -2.3969178e-16	
   5.6074766e-01	  -3.7793524e-16	   6.3242592e-16	  -4.2737577e-17	   7.1436972e-16	  -8.3697857e-16	  -2.3345717e-16	
   7.4766355e-01	  -7.7081725e-16	   6.3285909e-16	  -5.8767113e-17	   1.4102009e-15	  -1.1508315e-15	  -2.0180865e-16	
   9.3457944e-01	  -1.0535948e-15	   6.3299862e-16	  -7.0304401e-17	   1.8758910e-15	  -1.2967017e-15	  -1.2385819e-16	
   1.1214953e+00	  -6.8817135e-02	   1.9379015e-02	   2.5061473e-02	   1.0177133e-02	   9.2534526e-03	   3.6652827e-03	
   1.3084112e+00	  -1.2551654e-01	   2.9755827e-02	   4.1232086e-02	   2.1051006e-02	   2.1718902e-02	   1.0759335e-02	
   1.4953271e+00	  -1.4559110e-01	   3.5094652e-02	   3.9364764e-02	   2.7340319e-02	   2.6141570e-02	   1.6936651e-02	
   1.6822430e+00	  -1.4743247e-01	   3.4618042e-02	   3.0890644e-02	   3.1298047e-02	   2.8313642e-02	   2.1662518e-02	
   1.8691589e+00	  -1.5101224e-01	   3.2897698e-02	   2.8647493e-02	   3.2955155e-02	   3.0841219e-02	   2.4992141e-02	
   2.0560748e+00	  -1.5918716e-01	   3.3018356e-02	   3.3358357e-02	   3.2545332e-02	   3.2837075e-02	   2.6953423e-02	
   2.2429907e+00	  -1.5981368e-01	   3.2565102e-02	   3.5998881e-02	   3.0765259e-02	   3.2739412e-02	   2.7456443e-02	
   2.4299065e+00	  -1.5281710e-01	   3.1071080e-02	   3.3843317e-02	   2.9507855e-02	   3.1099815e-02	   2.7112718e-02	
   2.6168224e+00	  -1.4941590e-01	   3.1011774e-02	   3.1465838e-02	   2.9912831e-02	   3.0048234e-02	   2.6791786e-02	
   2.8037383e+00	  -1.5212517e-01	   3.2674926e-02	   3.1670395e-02	   3.0850763e-02	   3.0186238e-02	   2.6670847e-02	
   2.9906542e+00	  -1.5383004e-01	   3.3608987e-02	   3.2843425e-02	   3.0900417e-02	   3.0217005e-02	   2.6402732e-02	
   3.1775701e+00	  -1.5232139e-01	   3.2993623e-02	   3.3521998e-02	   3.0490620e-02	   2.9568163e-02	   2.5997474e-02	
   3.3644860e+00	  -1.5095881e-01	   3.2324031e-02	   3.3691779e-02	   3.0516497e-02	   2.9025816e-02	   2.5713133e-02	
   3.5514019e+00	  -1.5100280e-01	   3.2702225e-02	   3.3342977e-02	   3.0803014e-02	   2.9042103e-02	   2.5523941e-02	
   3.7383178e+00	  -1.5070164e-01	   3.3406386e-02	   3.2678351e-02	   3.0781472e-02	   2.9144830e-02	   2.5239905e-02	
   3.9252336e+00	  -1.4966079e-01	   3.3435506e-02	   3.2554015e-02	   3.0538667e-02	   2.8919427e-02	   2.4875771e-02	
   4.1121495e+00	  -1.4915272e-01	   3.3006969e-02	   3.3296225e-02	   3.0455127e-02	   2.8558636e-02	   2.4585796e-02	
   4.2990654e+00	  -1.4932943e-01	   3.2904898e-02	   3.3956837e-02	   3.0526145e-02	   2.8400938e-02	   2.4388302e-02	
   4.4859813e+00	  -1.4902501e-01	   3.3241565e-02	   3.3652249e-02	   3.0479223e-02	   2.8432964e-02	   2.4176856e-02	
   4.6728972e+00	  -1.4801295e-01	   3.3464846e-02	   3.2908129e-02	   3.0317472e-02	   2.8424715e-02	   2.3940974e-02	
   4.8598131e+00	  -1.4726243e-01	   3.3313397e-02	   3.2795769e-02	   3.0242895e-02	   2.8285241e-02	   2.3759220e-02	
   5.0467290e+00	  -1.4733360e-01	   3.3061749e-02	   3.3436533e-02	   3.0265843e-02	   2.8108655e-02	   2.3646413e-02	
   5.2336449e+00	  -1.4741377e-01	   3.3080957e-02	   3.3881628e-02	   3.0204674e-02	   2.7990679e-02	   2.3510169e-02	
   5.4205607e+00	  -1.4681038e-01	   3.3290204e-02	   3.3579116e-02	   3.0008359e-02	   2.7950690e-02	   2.3312682e-02	
   5.6074766e+00	  -1.4604162e-01	   3.3329375e-02	   3.3047596e-02	   2.9913542e-02	   2.7956251e-02	   2.3155162e-02	
   5.7943925e+00	  -1.4594856e-01	   3.3180640e-02	   3.3100803e-02	   2.9996175e-02	   2.7950576e-02	   2.3110285e-02	
   5.9813084e+00	  -1.4610422e-01	   3.3099118e-02	   3.3497697e-02	   3.0020218e-02	   2.7860866e-02	   2.3077485e-02	
   6.1682243e+00	  -1.4578265e-01	   3.3174765e-02	   3.3589498e-02	   2.9841123e-02	   2.7707450e-02	   2.2956375e-02	
   6.3551402e+00	  -1.4523168e-01	   3.3227373e-02	   3.3401872e-02	   2.9674243e-02	   2.7630628e-02	   2.2812004e-02	
   6.5420561e+00	  -1.4511411e-01	   3.3159472e-02	   3.3304174e-02	   2.9705905e-02	   2.7687929e-02	   2.2758044e-02	
   6.7289720e+00	  -1.4526849e-01	   3.3090275e-02	   3.3353589e-02	   2.9817153e-02	   2.7757387e-02	   2.2765736e-02	
   6.9158879e+00	  -1.4515975e-01	   3.3120998e-02	   3.3374872e-02	   2.9770738e-02	   2.7689686e-02	   2.2735597e-02	
   7.1028037e+00	  -1.4470002e-01	   3.3179247e-02	   3.3330095e-02	   2.9578844e-02	   2.7512487e-02	   2.2637286e-02	
   7.2897196e+00	  -1.4451168e-01	   3.3144544e-02	   3.3370434e-02	   2.9507081e-02	   2.7435851e-02	   2.2565656e-02	
   7.4766355e+00	  -1.4473490e-01	   3.3049521e-02	   3.3460232e-02	   2.9606470e-02	   2.7524226e-02	   2.2563507e-02	
   7.6635514e+00	  -1.4481204e-01	   3.3038677e-02	   3.3399185e-02	   2.9662268e-02	   2.7624294e-02	   2.2569611e-02	
   7.8504673e+00	  -1.4450942e-01	   3.3111580e-02	   3.3201893e-02	   2.9564815e-02	   2.7565205e-02	   2.2527642e-02	
   8.0373832e+00	  -1.4421776e-01	   3.3141637e-02	   3.3175318e-02	   2.9439467e-02	   2.7393795e-02	   2.2467483e-02	
   8.2242991e+00	  -1.4434574e-01	   3.3066613e-02	   3.3406888e-02	   2.9460970e-02	   2.7334712e-02	   2.2459453e-02	
   8.4112150e+00	  -1.4462743e-01	   3.2983453e-02	   3.3546929e-02	   2.9552686e-02	   2.7421652e-02	   2.2473669e-02	
   8.5981308e+00	  -1.4452794e-01	   3.2997914e-02	   3.3331060e-02	   2.9534696e-02	   2.7513113e-02	   2.2450338e-02	
   8.7850467e+00	  -1.4411902e-01	   3.3079808e-02	   3.3061675e-02	   2.9404067e-02	   2.7455126e-02	   2.2395021e-02	
   8.9719626e+00	  -1.4413411e-01	   3.3079603e-02	   3.3169168e-02	   2.9387079e-02	   2.7320069e-02	   2.2389572e-02	
   9.1588785e+00	  -1.4446984e-01	   3.2990737e-02	   3.3448709e-02	   2.9477781e-02	   2.7295814e-02	   2.2419974e-02	
   9.3457944e+00	  -1.4448177e-01	   3.2944508e-02	   3.3419933e-02	   2.9479322e-02	   2.7365274e-02	   2.2406319e-02	
   9.5327103e+00	  -1.4415473e-01	   3.2988077e-02	   3.3140559e-02	   2.9368086e-02	   2.7398839e-02	   2.2345223e-02	
   9.7196262e+00	  -1.4407395e-01	   3.3031664e-02	   3.3074138e-02	   2.9325887e-02	   2.7350295e-02	   2.2326363e-02	
   9.9065421e+00	  -1.4434971e-01	   3.3003187e-02	   3.3272736e-02	   2.9408988e-02	   2.7283862e-02	   2.2366733e-02	
   1.0093458e+01	  -1.4448035e-01	   3.2943615e-02	   3.3370179e-02	   2.9455222e-02	   2.7278234e-02	   2.2382080e-02	
   1.0280374e+01	  -1.4425742e-01	   3.2931622e-02	   3.3225010e-02	   2.9372633e-02	   2.7309288e-02	   2.2336477e-02	
   1.0467290e+01	  -1.4408206e-01	   3.2960532e-02	   3.3095696e-02	   2.9281577e-02	   2.7315629e-02	   2.2289809e-02	
   1.0654206e+01	  -1.4424193e-01	   3.2972104e-02	   3.3171146e-02	   2.9320680e-02	   2.7289785e-02	   2.2306496e-02	
   1.0841121e+01	  -1.4446676e-01	   3.2949364e-02	   3.3280298e-02	   2.9413154e-02	   2.7264370e-02	   2.2346042e-02	
   1.1028037e+01	  -1.4439033e-01	   3.2920232e-02	   3.3232084e-02	   2.9401393e-02	   2.7260279e-02	   2.2338079e-02	
   1.1214953e+01	  -1.4410463e-01	   3.2917121e-02	   3.3091721e-02	   2.9285158e-02	   2.7261856e-02	   2.2284684e-02	
   1.1401869e+01	  -1.4411247e-01	   3.2926427e-02	   3.3116306e-02	   2.9245138e-02	   2.7257314e-02	   2.2267062e-02	
   1.1588785e+01	  -1.4442375e-01	   3.2928126e-02	   3.3253206e-02	   2.9336661e-02	   2.7254561e-02	   2.2303635e-02	
   1.1775701e+01	  -1.4449140e-01	   3.2918023e-02	   3.3243531e-02	   2.9402206e-02	   2.7256200e-02	   2.2323798e-02	
   1.1962617e+01	  -1.4424870e-01	   3.2908493e-02	   3.3089175e-02	   2.9339804e-02	   2.7249572e-02	   2.2295375e-02	
   1.2149533e+01	  -1.4407192e-01	   3.2905688e-02	   3.3039932e-02	   2.9240633e-02	   2.7228990e-02	   2.2260716e-02	
   1.2336449e+01	  -1.4425789e-01	   3.2904670e-02	   3.3201037e-02	   2.9251860e-02	   2.7220488e-02	   2.2269895e-02	
   1.2523364e+01	  -1.4454591e-01	   3.2902694e-02	   3.3299205e-02	   2.9365194e-02	   2.7236363e-02	   2.2309292e-02	
   1.2710280e+01	  -1.4444528e-01	   3.2902298e-02	   3.3173095e-02	   2.9382945e-02	   2.7257286e-02	   2.2303521e-02	
   1.2897196e+01	  -1.4412198e-01	   3.2903280e-02	   3.3003798e-02	   2.9281127e-02	   2.7247034e-02	   2.2262761e-02	
   1.3084112e+01	  -1.4409128e-01	   3.2902164e-02	   3.3050953e-02	   2.9228074e-02	   2.7210808e-02	   2.2253846e-02	
   1.3271028e+01	  -1.4442437e-01	   3.2896693e-02	   3.3292903e-02	   2.9288654e-02	   2.7204141e-02	   2.2291917e-02	
   1.3457944e+01	  -1.4456393e-01	   3.2890181e-02	   3.3302996e-02	   2.9381462e-02	   2.7230255e-02	   2.2313046e-02	
   1.3644860e+01	  -1.4429045e-01	   3.2899660e-02	   3.3074966e-02	   2.9341827e-02	   2.7257625e-02	   2.2278347e-02	
   1.3831776e+01	  -1.4405977e-01	   3.2911603e-02	   3.2982992e-02	   2.9236321e-02	   2.7245544e-02	   2.2246852e-02	
   1.4018692e+01	  -1.4426461e-01	   3.2904180e-02	   3.3177722e-02	   2.9250875e-02	   2.7211053e-02	   2.2277774e-02	
   1.4205607e+01	  -1.4452956e-01	   3.2893887e-02	   3.3316151e-02	   2.9357271e-02	   2.7209961e-02	   2.2318877e-02	
   1.4392523e+01	  -1.4439663e-01	   3.2899236e-02	   3.3173617e-02	   2.9368044e-02	   2.7242836e-02	   2.2299550e-02	
   1.4579439e+01	  -1.4409621e-01	   3.2910446e-02	   3.3006200e-02	   2.9267917e-02	   2.7259057e-02	   2.2253422e-02	
   1.4766355e+01	  -1.4415205e-01	   3.2910793e-02	   3.3099652e-02	   2.9235236e-02	   2.7239740e-02	   2.2263427e-02	
   1.4953271e+01	  -1.4445489e-01	   3.2906838e-02	   3.3285674e-02	   2.9327103e-02	   2.7219651e-02	   2.2316030e-02	
   1.5140187e+01	  -1.4446255e-01	   3.2909678e-02	   3.3241324e-02	   2.9387971e-02	   2.7231885e-02	   2.2321511e-02	
   1.5327103e+01	  -1.4418488e-01	   3.2915891e-02	   3.3060527e-02	   2.9322888e-02	   2.7256753e-02	   2.2278659e-02	
   1.5514019e+01	  -1.4409900e-01	   3.2916202e-02	   3.3060769e-02	   2.9243441e-02	   2.7256587e-02	   2.2263360e-02	
   1.5700935e+01	  -1.4433498e-01	   3.2914221e-02	   3.3247568e-02	   2.9285733e-02	   2.7238989e-02	   2.2301819e-02	
   1.5887850e+01	  -1.4448823e-01	   3.2919349e-02	   3.3296125e-02	   2.9383535e-02	   2.7238836e-02	   2.2332192e-02	
   1.6074766e+01	  -1.4429233e-01	   3.2928257e-02	   3.3115923e-02	   2.9374560e-02	   2.7258328e-02	   2.2309037e-02	
   1.6261682e+01	  -1.4406407e-01	   3.2928162e-02	   3.3025252e-02	   2.9277318e-02	   2.7263132e-02	   2.2272167e-02	
   1.6448598e+01	  -1.4419142e-01	   3.2920892e-02	   3.3187178e-02	   2.9258016e-02	   2.7250171e-02	   2.2288780e-02	
   1.6635514e+01	  -1.4448110e-01	   3.2922437e-02	   3.3327378e-02	   2.9356453e-02	   2.7249204e-02	   2.2337876e-02	
   1.6822430e+01	  -1.4442353e-01	   3.2935945e-02	   3.3213315e-02	   2.9409456e-02	   2.7266402e-02	   2.2335538e-02	
   1.7009346e+01	  -1.4411885e-01	   3.2945271e-02	   3.3041722e-02	   2.9333418e-02	   2.7274214e-02	   2.2290284e-02	
   1.7196262e+01	  -1.4410668e-01	   3.2938128e-02	   3.3114804e-02	   2.9259271e-02	   2.7261453e-02	   2.2287459e-02	
   1.7383178e+01	  -1.4437603e-01	   3.2925677e-02	   3.3306005e-02	   2.9313562e-02	   2.7251736e-02	   2.2331255e-02	
   1.7570093e+01	  -1.4444979e-01	   3.2931357e-02	   3.3284335e-02	   2.9409055e-02	   2.7266460e-02	   2.2345644e-02	
   1.7757009e+01	  -1.4422516e-01	   3.2949423e-02	   3.3088371e-02	   2.9384812e-02	   2.7284922e-02	   2.2312362e-02	
   1.7943925e+01	  -1.4408208e-01	   3.2951379e-02	   3.3055994e-02	   2.9285241e-02	   2.7277001e-02	   2.2289981e-02	
   1.8130841e+01	  -1.4425426e-01	   3.2935486e-02	   3.3254453e-02	   2.9284605e-02	   2.7253356e-02	   2.2318732e-02	
   1.8317757e+01	  -1.4445260e-01	   3.2930324e-02	   3.3341076e-02	   2.9379549e-02	   2.7257473e-02	   2.2352098e-02	
   1.8504673e+01	  -1.4434090e-01	   3.2945289e-02	   3.3167940e-02	   2.9410398e-02	   2.7285785e-02	   2.2334782e-02	
   1.8691589e+01	  -1.4407940e-01	   3.2956581e-02	   3.3030475e-02	   2.9328672e-02	   2.7289628e-02	   2.2291856e-02	
   1.8878505e+01	  -1.4413035e-01	   3.2948199e-02	   3.3161432e-02	   2.9273697e-02	   2.7265881e-02	   2.2300685e-02	
   1.9065421e+01	  -1.4442373e-01	   3.2935764e-02	   3.3338661e-02	   2.9337362e-02	   2.7256456e-02	   2.2350524e-02	
   1.9252336e+01	  -1.4443701e-01	   3.2939670e-02	   3.3264446e-02	   2.9423106e-02	   2.7275113e-02	   2.2353565e-02	
   1.9439252e+01	  -1.4417248e-01	   3.2952081e-02	   3.3066649e-02	   2.9384201e-02	   2.7291480e-02	   2.2309254e-02	
   1.9626168e+01	  -1.4408065e-01	   3.2952893e-02	   3.3074807e-02	   2.9280560e-02	   2.7278861e-02	   2.2292924e-02	
   1.9813084e+01	  -1.4429455e-01	   3.2942224e-02	   3.3289186e-02	   2.9289368e-02	   2.7256031e-02	   2.2327543e-02	
   2.0000000e+01	  -1.4449217e-01	   3.2937613e-02	   3.3353282e-02	   2.9388914e-02	   2.7262962e-02	   2.2361347e-02	
   2.0186916e+01	  -1.4434384e-01	   3.2945736e-02	   3.3155242e-02	   2.9425011e-02	   2.7286577e-02	   2.2337933e-02	
   2.0373832e+01	  -1.4406398e-01	   3.2950048e-02	   3.3030946e-02	   2.9331787e-02	   2.7286584e-02	   2.2290551e-02	
   2.0560748e+01	  -1.4413340e-01	   3.2948033e-02	   3.3157129e-02	   2.9260463e-02	   2.7263356e-02	   2.2298779e-02	
   2.0747664e+01	  -1.4440480e-01	   3.2931226e-02	   3.3351813e-02	   2.9315360e-02	   2.7251321e-02	   2.2345558e-02	
   2.0934579e+01	  -1.4444939e-01	   3.2929768e-02	   3.3278068e-02	   2.9415480e-02	   2.7268364e-02	   2.2354533e-02	
   2.1121495e+01	  -1.4418633e-01	   3.2951450e-02	   3.3042256e-02	   2.9392180e-02	   2.7288038e-02	   2.2305722e-02	
   2.1308411e+01	  -1.4407760e-01	   3.2952598e-02	   3.3060178e-02	   2.9282678e-02	   2.7274555e-02	   2.2284812e-02	
   2.1495327e+01	  -1.4430460e-01	   3.2932890e-02	   3.3302658e-02	   2.9277464e-02	   2.7249845e-02	   2.2325157e-02	
   2.1682243e+01	  -1.4448291e-01	   3.2928088e-02	   3.3328970e-02	   2.9383384e-02	   2.7257109e-02	   2.2356716e-02	
   2.1869159e+01	  -1.4432415e-01	   3.2942676e-02	   3.3118660e-02	   2.9424683e-02	   2.7283077e-02	   2.2326787e-02	
   2.2056075e+01	  -1.4409330e-01	   3.2949517e-02	   3.3032933e-02	   2.9326469e-02	   2.7282840e-02	   2.2284019e-02	
   2.2242991e+01	  -1.4417567e-01	   3.2938782e-02	   3.3189234e-02	   2.9248773e-02	   2.7253886e-02	   2.2298684e-02	
   2.2429907e+01	  -1.4443621e-01	   3.2924753e-02	   3.3360669e-02	   2.9309796e-02	   2.7242620e-02	   2.2345350e-02	
   2.2616822e+01	  -1.4448279e-01	   3.2928551e-02	   3.3264850e-02	   2.9416113e-02	   2.7266047e-02	   2.2352579e-02	
   2.2803738e+01	  -1.4421567e-01	   3.2943400e-02	   3.3038045e-02	   2.9414856e-02	   2.7285779e-02	   2.2302670e-02	
   2.2990654e+01	  -1.4408667e-01	   3.2945150e-02	   3.3027567e-02	   2.9282462e-02	   2.7273906e-02	   2.2278944e-02	
   2.3177570e+01	  -1.4424809e-01	   3.2930456e-02	   3.3273168e-02	   2.9248532e-02	   2.7240219e-02	   2.2308045e-02	
   2.3364486e+01	  -1.4451664e-01	   3.2921797e-02	   3.3364587e-02	   2.9342308e-02	   2.7243318e-02	   2.2355464e-02	
   2.3551402e+01	  -1.4443258e-01	   3.2930163e-02	   3.3182442e-02	   2.9443914e-02	   2.7275305e-02	   2.2338920e-02	
   2.3738318e+01	  -1.4413358e-01	   3.2941734e-02	   3.2978497e-02	   2.9386248e-02	   2.7288162e-02	   2.2284279e-02	
   2.3925234e+01	  -1.4405686e-01	   3.2939964e-02	   3.3055461e-02	   2.9252204e-02	   2.7258532e-02	   2.2270716e-02	
   2.4112150e+01	  -1.4435640e-01	   3.2925174e-02	   3.3336135e-02	   2.9242290e-02	   2.7235047e-02	   2.2324670e-02	
   2.4299065e+01	  -1.4453311e-01	   3.2922382e-02	   3.3353143e-02	   2.9384792e-02	   2.7248233e-02	   2.2354561e-02	
   2.4485981e+01	  -1.4434457e-01	   3.2933337e-02	   3.3081114e-02	   2.9448954e-02	   2.7285513e-02	   2.2319538e-02	
   2.4672897e+01	  -1.4406570e-01	   3.2941061e-02	   3.2959919e-02	   2.9327931e-02	   2.7279446e-02	   2.2269755e-02	
   2.4859813e+01	  -1.4417893e-01	   3.2932829e-02	   3.3207973e-02	   2.9221515e-02	   2.7238278e-02	   2.2291051e-02	
   2.5046729e+01	  -1.4450756e-01	   3.2922038e-02	   3.3398091e-02	   2.9305994e-02	   2.7236074e-02	   2.2350186e-02	
   2.5233645e+01	  -1.4448222e-01	   3.2924681e-02	   3.3208421e-02	   2.9436307e-02	   2.7272652e-02	   2.2344813e-02	
   2.5420561e+01	  -1.4410960e-01	   3.2936335e-02	   3.2952181e-02	   2.9391599e-02	   2.7280925e-02	   2.2276741e-02	
   2.5607477e+01	  -1.4405259e-01	   3.2936583e-02	   3.3070824e-02	   2.9244333e-02	   2.7251625e-02	   2.2266156e-02	
   2.5794393e+01	  -1.4438645e-01	   3.2920132e-02	   3.3354119e-02	   2.9238881e-02	   2.7233375e-02	   2.2328811e-02	
   2.5981308e+01	  -1.4451522e-01	   3.2917293e-02	   3.3313183e-02	   2.9395538e-02	   2.7253653e-02	   2.2352324e-02	
   2.6168224e+01	  -1.4428015e-01	   3.2935340e-02	   3.3035059e-02	   2.9448250e-02	   2.7280903e-02	   2.2305404e-02	
   2.6355140e+01	  -1.4408158e-01	   3.2943504e-02	   3.2990666e-02	   2.9308777e-02	   2.7270742e-02	   2.2267518e-02	
   2.6542056e+01	  -1.4423767e-01	   3.2927561e-02	   3.3269656e-02	   2.9213452e-02	   2.7234848e-02	   2.2300090e-02	
   2.6728972e+01	  -1.4449877e-01	   3.2915847e-02	   3.3391990e-02	   2.9313922e-02	   2.7237902e-02	   2.2352046e-02	
   2.6915888e+01	  -1.4443164e-01	   3.2929407e-02	   3.3145289e-02	   2.9446184e-02	   2.7276564e-02	   2.2337276e-02	
   2.7102804e+01	  -1.4410464e-01	   3.2945539e-02	   3.2950266e-02	   2.9389930e-02	   2.7282681e-02	   2.2271178e-02	
   2.7289720e+01	  -1.4409868e-01	   3.2936825e-02	   3.3128700e-02	   2.9236700e-02	   2.7250176e-02	   2.2272124e-02	
   2.7476636e+01	  -1.4442971e-01	   3.2918846e-02	   3.3380496e-02	   2.9241571e-02	   2.7233646e-02	   2.2340151e-02	
   2.7663551e+01	  -1.4450164e-01	   3.2922530e-02	   3.3279241e-02	   2.9413309e-02	   2.7260886e-02	   2.2353603e-02	
   2.7850467e+01	  -1.4424018e-01	   3.2940922e-02	   3.2995426e-02	   2.9457662e-02	   2.7287623e-02	   2.2299531e-02	
   2.8037383e+01	  -1.4408405e-01	   3.2943872e-02	   3.3006411e-02	   2.9296153e-02	   2.7268513e-02	   2.2268878e-02	
   2.8224299e+01	  -1.4428134e-01	   3.2927141e-02	   3.3324177e-02	   2.9206427e-02	   2.7232104e-02	   2.2310908e-02	
   2.8411215e+01	  -1.4451547e-01	   3.2919528e-02	   3.3399289e-02	   2.9328080e-02	   2.7243396e-02	   2.2358146e-02	
   2.8598131e+01	  -1.4439487e-01	   3.2934649e-02	   3.3095482e-02	   2.9460050e-02	   2.7284463e-02	   2.2331858e-02	
   2.8785047e+01	  -1.4407479e-01	   3.2946885e-02	   3.2939981e-02	   2.9385142e-02	   2.7283551e-02	   2.2267779e-02	
   2.8971963e+01	  -1.4412273e-01	   3.2936550e-02	   3.3173703e-02	   2.9224421e-02	   2.7245077e-02	   2.2280141e-02	
   2.9158879e+01	  -1.4447687e-01	   3.2922221e-02	   3.3412467e-02	   2.9259406e-02	   2.7236452e-02	   2.2352115e-02	
   2.9345794e+01	  -1.4448224e-01	   3.2926752e-02	   3.3220310e-02	   2.9433198e-02	   2.7272899e-02	   2.2352138e-02	
   2.9532710e+01	  -1.4416560e-01	   3.2946982e-02	   3.2955373e-02	   2.9431522e-02	   2.7287608e-02	   2.2284895e-02	
   2.9719626e+01	  -1.4410877e-01	   3.2944908e-02	   3.3098203e-02	   2.9263699e-02	   2.7256884e-02	   2.2274772e-02	
   2.9906542e+01	  -1.4437539e-01	   3.2924315e-02	   3.3376781e-02	   2.9232097e-02	   2.7237513e-02	   2.2334283e-02	
   3.0093458e+01	  -1.4450453e-01	   3.2923157e-02	   3.3311795e-02	   2.9378829e-02	   2.7259564e-02	   2.2360485e-02	
   3.0280374e+01	  -1.4428834e-01	   3.2941499e-02	   3.3025047e-02	   2.9463276e-02	   2.7286673e-02	   2.2311160e-02	
   3.0467290e+01	  -1.4409698e-01	   3.2947437e-02	   3.3004409e-02	   2.9341780e-02	   2.7274251e-02	   2.2270968e-02	
   3.0654206e+01	  -1.4423544e-01	   3.2933478e-02	   3.3283399e-02	   2.9204678e-02	   2.7238550e-02	   2.2303647e-02	
   3.0841121e+01	  -1.4447223e-01	   3.2923142e-02	   3.3395818e-02	   2.9285186e-02	   2.7242170e-02	   2.2355506e-02	
   3.1028037e+01	  -1.4442160e-01	   3.2933681e-02	   3.3141357e-02	   2.9458117e-02	   2.7282774e-02	   2.2342411e-02	
   3.1214953e+01	  -1.4413326e-01	   3.2948649e-02	   3.2944575e-02	   2.9429497e-02	   2.7286875e-02	   2.2277540e-02	
   3.1401869e+01	  -1.4410644e-01	   3.2942606e-02	   3.3129610e-02	   2.9254873e-02	   2.7252629e-02	   2.2273530e-02	
   3.1588785e+01	  -1.4439876e-01	   3.2926649e-02	   3.3387937e-02	   2.9217321e-02	   2.7236701e-02	   2.2339869e-02	
   3.1775701e+01	  -1.4448854e-01	   3.2927603e-02	   3.3299996e-02	   2.9388807e-02	   2.7265501e-02	   2.2358585e-02	
   3.1962617e+01	  -1.4427742e-01	   3.2942670e-02	   3.2991147e-02	   2.9489232e-02	   2.7294007e-02	   2.2310047e-02	
   3.2149533e+01	  -1.4408741e-01	   3.2947392e-02	   3.2968853e-02	   2.9352973e-02	   2.7272757e-02	   2.2268466e-02	
   3.2336449e+01	  -1.4422792e-01	   3.2933903e-02	   3.3311055e-02	   2.9202376e-02	   2.7235676e-02	   2.2301588e-02	
   3.2523364e+01	  -1.4451737e-01	   3.2925397e-02	   3.3410172e-02	   2.9277489e-02	   2.7245698e-02	   2.2365068e-02	
   3.2710280e+01	  -1.4444826e-01	   3.2934416e-02	   3.3148606e-02	   2.9462180e-02	   2.7285341e-02	   2.2348030e-02	
   3.2897196e+01	  -1.4413396e-01	   3.2945432e-02	   3.2943986e-02	   2.9460996e-02	   2.7290032e-02	   2.2278471e-02	
   3.3084112e+01	  -1.4410290e-01	   3.2941428e-02	   3.3111942e-02	   2.9244399e-02	   2.7246966e-02	   2.2272914e-02	
   3.3271028e+01	  -1.4439549e-01	   3.2928421e-02	   3.3434042e-02	   2.9193201e-02	   2.7231615e-02	   2.2338390e-02	
   3.3457944e+01	  -1.4454384e-01	   3.2928550e-02	   3.3348946e-02	   2.9373059e-02	   2.7267036e-02	   2.2369654e-02	
   3.3644860e+01	  -1.4429215e-01	   3.2941426e-02	   3.2978460e-02	   2.9485090e-02	   2.7292302e-02	   2.2312252e-02	
   3.3831776e+01	  -1.4404303e-01	   3.2943309e-02	   3.2960082e-02	   2.9367596e-02	   2.7269237e-02	   2.2259050e-02	
   3.4018692e+01	  -1.4420971e-01	   3.2935200e-02	   3.3293759e-02	   2.9182798e-02	   2.7231377e-02	   2.2296437e-02	
   3.4205607e+01	  -1.4450597e-01	   3.2926232e-02	   3.3445065e-02	   2.9240886e-02	   2.7241998e-02	   2.2362906e-02	
   3.4392523e+01	  -1.4445582e-01	   3.2936022e-02	   3.3144343e-02	   2.9481155e-02	   2.7290294e-02	   2.2348992e-02	
   3.4579439e+01	  -1.4413892e-01	   3.2950519e-02	   3.2926450e-02	   2.9468792e-02	   2.7289043e-02	   2.2274486e-02	
   3.4766355e+01	  -1.4414392e-01	   3.2940850e-02	   3.3175426e-02	   2.9237012e-02	   2.7244301e-02	   2.2278500e-02	
   3.4953271e+01	  -1.4444561e-01	   3.2923209e-02	   3.3408861e-02	   2.9218106e-02	   2.7239381e-02	   2.2353329e-02	
   3.5140187e+01	  -1.4447083e-01	   3.2930396e-02	   3.3207534e-02	   2.9420607e-02	   2.7276877e-02	   2.2357807e-02	
   3.5327103e+01	  -1.4419378e-01	   3.2948670e-02	   3.2947230e-02	   2.9466508e-02	   2.7286324e-02	   2.2286279e-02	
   3.5514019e+01	  -1.4414010e-01	   3.2941843e-02	   3.3121942e-02	   2.9279782e-02	   2.7251610e-02	   2.2273575e-02	
   3.5700935e+01	  -1.4437390e-01	   3.2923934e-02	   3.3393113e-02	   2.9206046e-02	   2.7236586e-02	   2.2334841e-02	
   3.5887850e+01	  -1.4445408e-01	   3.2927991e-02	   3.3263624e-02	   2.9375101e-02	   2.7267772e-02	   2.2354797e-02	
   3.6074766e+01	  -1.4425748e-01	   3.2945795e-02	   3.2983630e-02	   2.9479010e-02	   2.7287695e-02	   2.2302207e-02	
   3.6261682e+01	  -1.4415345e-01	   3.2945101e-02	   3.3057339e-02	   2.9333776e-02	   2.7260686e-02	   2.2274868e-02	
   3.6448598e+01	  -1.4431637e-01	   3.2928570e-02	   3.3344133e-02	   2.9206350e-02	   2.7236969e-02	   2.2318275e-02	
   3.6635514e+01	  -1.4444456e-01	   3.2926100e-02	   3.3319021e-02	   2.9320807e-02	   2.7258676e-02	   2.2352457e-02	
   3.6822430e+01	  -1.4431598e-01	   3.2940535e-02	   3.3040025e-02	   2.9465366e-02	   2.7284948e-02	   2.2318236e-02	
   3.7009346e+01	  -1.4416186e-01	   3.2945703e-02	   3.3010893e-02	   2.9391255e-02	   2.7269833e-02	   2.2276730e-02	
   3.7196262e+01	  -1.4425533e-01	   3.2933995e-02	   3.3279690e-02	   2.9221734e-02	   2.7239489e-02	   2.2301264e-02	
   3.7383178e+01	  -1.4443419e-01	   3.2926464e-02	   3.3366236e-02	   2.9258562e-02	   2.7248624e-02	   2.2349167e-02	
   3.7570093e+01	  -1.4438526e-01	   3.2934896e-02	   3.3122365e-02	   2.9443804e-02	   2.7281405e-02	   2.2336573e-02	
   3.7757009e+01	  -1.4418605e-01	   3.2944603e-02	   3.2969994e-02	   2.9448758e-02	   2.7278911e-02	   2.2283419e-02	
   3.7943925e+01	  -1.4417831e-01	   3.2939837e-02	   3.3163912e-02	   2.9273633e-02	   2.7247182e-02	   2.2280656e-02	
   3.8130841e+01	  -1.4439350e-01	   3.2928507e-02	   3.3377840e-02	   2.9226948e-02	   2.7242590e-02	   2.2337837e-02	
   3.8317757e+01	  -1.4445744e-01	   3.2931032e-02	   3.3253396e-02	   2.9366981e-02	   2.7270598e-02	   2.2355158e-02	
   3.8504673e+01	  -1.4426040e-01	   3.2941899e-02	   3.3003058e-02	   2.9460505e-02	   2.7282983e-02	   2.2303197e-02	
   3.8691589e+01	  -1.4416760e-01	   3.2946370e-02	   3.3060607e-02	   2.9357795e-02	   2.7260862e-02	   2.2273834e-02	
   3.8878505e+01	  -1.4430161e-01	   3.2933940e-02	   3.3318151e-02	   2.9220704e-02	   2.7240795e-02	   2.2311681e-02	
   3.9065421e+01	  -1.4443689e-01	   3.2926999e-02	   3.3339927e-02	   2.9279846e-02	   2.7256524e-02	   2.2353079e-02	
   3.9252336e+01	  -1.4435169e-01	   3.2937519e-02	   3.3071830e-02	   2.9461754e-02	   2.7283960e-02	   2.2329425e-02	
   3.9439252e+01	  -1.4418372e-01	   3.2946324e-02	   3.2977799e-02	   2.9443186e-02	   2.7274709e-02	   2.2279120e-02	
   3.9626168e+01	  -1.4421340e-01	   3.2938051e-02	   3.3221618e-02	   2.9251726e-02	   2.7243564e-02	   2.2286366e-02	
   3.9813084e+01	  -1.4441256e-01	   3.2926964e-02	   3.3383130e-02	   2.9225914e-02	   2.7244924e-02	   2.2345392e-02	
   4.0000000e+01	  -1.4443124e-01	   3.2932584e-02	   3.3201508e-02	   2.9388658e-02	   2.7274799e-02	   2.2353003e-02	
   4.0186916e+01	  -1.4423299e-01	   3.2944995e-02	   3.2984618e-02	   2.9466759e-02	   2.7282652e-02	   2.2294626e-02	
   4.0373832e+01	  -1.4417091e-01	   3.2942853e-02	   3.3095895e-02	   2.9336547e-02	   2.7254541e-02	   2.2273305e-02	
   4.0560748e+01	  -1.4432847e-01	   3.2930953e-02	   3.3348694e-02	   2.9210128e-02	   2.7237904e-02	   2.2319412e-02	
   4.0747664e+01	  -1.4443688e-01	   3.2929538e-02	   3.3319018e-02	   2.9299309e-02	   2.7261868e-02	   2.2354787e-02	
   4.0934579e+01	  -1.4432541e-01	   3.2941102e-02	   3.3028875e-02	   2.9478036e-02	   2.7287482e-02	   2.2322876e-02	
   4.1121495e+01	  -1.4417517e-01	   3.2945904e-02	   3.2979544e-02	   2.9433892e-02	   2.7270947e-02	   2.2275508e-02	
   4.1308411e+01	  -1.4423272e-01	   3.2936136e-02	   3.3267096e-02	   2.9234718e-02	   2.7239801e-02	   2.2290611e-02	
   4.1495327e+01	  -1.4443827e-01	   3.2928724e-02	   3.3387797e-02	   2.9228333e-02	   2.7247387e-02	   2.2353393e-02	
   4.1682243e+01	  -1.4442467e-01	   3.2935741e-02	   3.3167444e-02	   2.9407284e-02	   2.7279991e-02	   2.2352698e-02	
   4.1869159e+01	  -1.4421540e-01	   3.2945481e-02	   3.2977549e-02	   2.9477841e-02	   2.7283994e-02	   2.2288633e-02	
   4.2056075e+01	  -1.4417748e-01	   3.2942266e-02	   3.3113158e-02	   2.9324526e-02	   2.7250183e-02	   2.2274570e-02	
   4.2242991e+01	  -1.4434553e-01	   3.2930956e-02	   3.3379374e-02	   2.9189284e-02	   2.7235977e-02	   2.2324752e-02	
   4.2429907e+01	  -1.4445935e-01	   3.2932079e-02	   3.3336062e-02	   2.9301204e-02	   2.7265851e-02	   2.2360731e-02	
   4.2616822e+01	  -1.4432269e-01	   3.2942620e-02	   3.3004824e-02	   2.9485228e-02	   2.7287759e-02	   2.2322986e-02	
   4.2803738e+01	  -1.4415667e-01	   3.2947837e-02	   3.2987617e-02	   2.9433711e-02	   2.7269430e-02	   2.2267370e-02	
   4.2990654e+01	  -1.4423801e-01	   3.2936971e-02	   3.3268773e-02	   2.9237748e-02	   2.7240176e-02	   2.2289652e-02	
   4.3177570e+01	  -1.4442833e-01	   3.2928109e-02	   3.3390452e-02	   2.9211266e-02	   2.7245810e-02	   2.2353976e-02	
   4.3364486e+01	  -1.4441261e-01	   3.2935691e-02	   3.3160706e-02	   2.9413623e-02	   2.7283472e-02	   2.2351955e-02	
   4.3551402e+01	  -1.4422379e-01	   3.2949103e-02	   3.2935547e-02	   2.9508570e-02	   2.7285875e-02	   2.2289266e-02	
   4.3738318e+01	  -1.4416471e-01	   3.2944645e-02	   3.3096409e-02	   2.9341605e-02	   2.7251555e-02	   2.2265847e-02	
   4.3925234e+01	  -1.4434333e-01	   3.2928954e-02	   3.3391001e-02	   2.9189877e-02	   2.7237786e-02	   2.2323763e-02	
   4.4112150e+01	  -1.4445974e-01	   3.2929872e-02	   3.3325055e-02	   2.9288142e-02	   2.7264377e-02	   2.2367703e-02	
   4.4299065e+01	  -1.4433478e-01	   3.2944462e-02	   3.3014925e-02	   2.9489012e-02	   2.7290866e-02	   2.2327740e-02	
   4.4485981e+01	  -1.4417237e-01	   3.2949255e-02	   3.2957654e-02	   2.9470629e-02	   2.7272299e-02	   2.2268500e-02	
   4.4672897e+01	  -1.4422882e-01	   3.2935910e-02	   3.3276707e-02	   2.9223142e-02	   2.7235858e-02	   2.2284351e-02	
   4.4859813e+01	  -1.4443120e-01	   3.2926324e-02	   3.3430987e-02	   2.9184530e-02	   2.7244979e-02	   2.2355818e-02	
   4.5046729e+01	  -1.4440834e-01	   3.2937855e-02	   3.3135824e-02	   2.9423559e-02	   2.7286189e-02	   2.2353172e-02	
   4.5233645e+01	  -1.4420809e-01	   3.2949358e-02	   3.2937713e-02	   2.9507312e-02	   2.7283534e-02	   2.2282353e-02	
   4.5420561e+01	  -1.4420197e-01	   3.2941353e-02	   3.3178804e-02	   2.9297394e-02	   2.7242696e-02	   2.2274206e-02	
   4.5607477e+01	  -1.4438985e-01	   3.2929229e-02	   3.3398250e-02	   2.9186783e-02	   2.7239206e-02	   2.2340052e-02	
   4.5794393e+01	  -1.4442612e-01	   3.2934065e-02	   3.3223471e-02	   2.9358195e-02	   2.7277725e-02	   2.2358678e-02	
   4.5981308e+01	  -1.4425376e-01	   3.2946971e-02	   3.2972988e-02	   2.9498137e-02	   2.7287426e-02	   2.2299669e-02	
   4.6168224e+01	  -1.4418797e-01	   3.2944639e-02	   3.3086422e-02	   2.9366688e-02	   2.7252382e-02	   2.2270702e-02	
   4.6355140e+01	  -1.4433899e-01	   3.2932817e-02	   3.3366693e-02	   2.9201205e-02	   2.7237020e-02	   2.2319595e-02	
   4.6542056e+01	  -1.4442332e-01	   3.2929184e-02	   3.3312086e-02	   2.9282003e-02	   2.7265232e-02	   2.2359736e-02	
   4.6728972e+01	  -1.4431005e-01	   3.2943217e-02	   3.3012518e-02	   2.9479893e-02	   2.7287220e-02	   2.2321973e-02	
   4.6915888e+01	  -1.4419966e-01	   3.2949450e-02	   3.3005121e-02	   2.9445909e-02	   2.7266335e-02	   2.2271847e-02	
   4.7102804e+01	  -1.4427724e-01	   3.2935392e-02	   3.3305533e-02	   2.9227121e-02	   2.7237974e-02	   2.2297260e-02	
   4.7289720e+01	  -1.4441280e-01	   3.2927776e-02	   3.3378088e-02	   2.9215574e-02	   2.7251515e-02	   2.2354538e-02	
   4.7476636e+01	  -1.4437287e-01	   3.2939996e-02	   3.3100690e-02	   2.9431764e-02	   2.7284465e-02	   2.2343843e-02	
   4.7663551e+01	  -1.4422133e-01	   3.2950152e-02	   3.2963263e-02	   2.9492272e-02	   2.7278739e-02	   2.2281684e-02	
   4.7850467e+01	  -1.4422544e-01	   3.2941198e-02	   3.3196565e-02	   2.9300710e-02	   2.7244618e-02	   2.2277331e-02	
   4.8037383e+01	  -1.4438480e-01	   3.2928987e-02	   3.3392046e-02	   2.9195729e-02	   2.7243226e-02	   2.2340650e-02	
   4.8224299e+01	  -1.4441587e-01	   3.2934594e-02	   3.3218581e-02	   2.9346319e-02	   2.7275201e-02	   2.2359700e-02	
   4.8411215e+01	  -1.4426471e-01	   3.2948104e-02	   3.2975972e-02	   2.9492478e-02	   2.7284069e-02	   2.2301277e-02	
   4.8598131e+01	  -1.4419831e-01	   3.2945937e-02	   3.3084295e-02	   2.9387291e-02	   2.7255803e-02	   2.2267206e-02	
   4.8785047e+01	  -1.4432782e-01	   3.2932602e-02	   3.3353699e-02	   2.9211428e-02	   2.7239749e-02	   2.2315408e-02	
   4.8971963e+01	  -1.4442640e-01	   3.2931802e-02	   3.3310900e-02	   2.9270334e-02	   2.7263372e-02	   2.2363237e-02	
   4.9158879e+01	  -1.4433116e-01	   3.2943610e-02	   3.3040086e-02	   2.9460769e-02	   2.7286311e-02	   2.2329511e-02	
   4.9345794e+01	  -1.4420583e-01	   3.2947644e-02	   3.3008355e-02	   2.9456125e-02	   2.7269037e-02	   2.2271209e-02	
   4.9532710e+01	  -1.4426559e-01	   3.2937912e-02	   3.3272395e-02	   2.9257230e-02	   2.7238423e-02	   2.2289319e-02	
   4.9719626e+01	  -1.4440666e-01	   3.2931322e-02	   3.3375603e-02	   2.9208885e-02	   2.7248666e-02	   2.2351704e-02	
   4.9906542e+01	  -1.4438455e-01	   3.2938772e-02	   3.3136392e-02	   2.9400134e-02	   2.7284533e-02	   2.2350002e-02	
   5.0093458e+01	  -1.4423671e-01	   3.2947711e-02	   3.2963963e-02	   2.9500504e-02	   2.7281850e-02	   2.2288210e-02	
   5.0280374e+01	  -1.4421915e-01	   3.2943330e-02	   3.3153298e-02	   2.9340441e-02	   2.7245968e-02	   2.2272559e-02	
   5.0467290e+01	  -1.4436926e-01	   3.2932224e-02	   3.3390500e-02	   2.9191819e-02	   2.7241077e-02	   2.2331830e-02	
   5.0654206e+01	  -1.4442581e-01	   3.2934468e-02	   3.3266240e-02	   2.9305061e-02	   2.7272283e-02	   2.2363567e-02	
   5.0841121e+01	  -1.4429301e-01	   3.2947429e-02	   3.2992362e-02	   2.9489132e-02	   2.7285343e-02	   2.2313006e-02	
   5.1028037e+01	  -1.4421415e-01	   3.2951175e-02	   3.3048426e-02	   2.9431356e-02	   2.7262525e-02	   2.2265770e-02	
   5.1214953e+01	  -1.4430390e-01	   3.2935953e-02	   3.3319508e-02	   2.9234101e-02	   2.7240789e-02	   2.2301643e-02	
   5.1401869e+01	  -1.4441383e-01	   3.2930560e-02	   3.3343788e-02	   2.9232167e-02	   2.7255988e-02	   2.2361503e-02	
   5.1588785e+01	  -1.4435961e-01	   3.2942144e-02	   3.3083647e-02	   2.9430976e-02	   2.7286272e-02	   2.2343140e-02	
   5.1775701e+01	  -1.4423306e-01	   3.2950261e-02	   3.2978247e-02	   2.9494341e-02	   2.7278614e-02	   2.2279037e-02	
   5.1962617e+01	  -1.4424587e-01	   3.2941482e-02	   3.3212275e-02	   2.9307309e-02	   2.7242218e-02	   2.2277297e-02	
   5.2149533e+01	  -1.4438067e-01	   3.2929832e-02	   3.3396668e-02	   2.9184058e-02	   2.7241879e-02	   2.2341220e-02	
   5.2336449e+01	  -1.4440875e-01	   3.2935326e-02	   3.3220488e-02	   2.9328733e-02	   2.7275325e-02	   2.2363779e-02	
   5.2523364e+01	  -1.4427503e-01	   3.2949295e-02	   3.2975736e-02	   2.9500634e-02	   2.7285394e-02	   2.2304153e-02	
   5.2710280e+01	  -1.4421133e-01	   3.2947735e-02	   3.3074163e-02	   2.9415438e-02	   2.7257137e-02	   2.2262099e-02	
   5.2897196e+01	  -1.4432013e-01	   3.2934244e-02	   3.3349931e-02	   2.9213809e-02	   2.7237155e-02	   2.2308219e-02	
   5.3084112e+01	  -1.4441890e-01	   3.2931907e-02	   3.3319562e-02	   2.9248928e-02	   2.7262032e-02	   2.2366920e-02	
   5.3271028e+01	  -1.4432499e-01	   3.2945084e-02	   3.3025827e-02	   2.9466990e-02	   2.7285854e-02	   2.2329549e-02	
   5.3457944e+01	  -1.4422225e-01	   3.2949750e-02	   3.3015412e-02	   2.9464414e-02	   2.7266988e-02	   2.2270840e-02	
   5.3644860e+01	  -1.4429419e-01	   3.2938060e-02	   3.3305241e-02	   2.9246265e-02	   2.7240075e-02	   2.2294676e-02	
   5.3831776e+01	  -1.4440368e-01	   3.2931981e-02	   3.3358804e-02	   2.9215733e-02	   2.7254192e-02	   2.2355922e-02	
   5.4018692e+01	  -1.4436121e-01	   3.2941217e-02	   3.3096949e-02	   2.9415474e-02	   2.7283475e-02	   2.2346300e-02	
   5.4205607e+01	  -1.4423462e-01	   3.2949332e-02	   3.2990089e-02	   2.9487598e-02	   2.7275427e-02	   2.2279868e-02	
   5.4392523e+01	  -1.4425048e-01	   3.2942465e-02	   3.3207854e-02	   2.9320040e-02	   2.7244971e-02	   2.2276306e-02	
   5.4579439e+01	  -1.4438510e-01	   3.2932849e-02	   3.3363889e-02	   2.9209173e-02	   2.7245928e-02	   2.2342263e-02	
   5.4766355e+01	  -1.4439695e-01	   3.2936691e-02	   3.3203687e-02	   2.9333504e-02	   2.7275775e-02	   2.2361286e-02	
   5.4953271e+01	  -1.4427168e-01	   3.2947518e-02	   3.3001903e-02	   2.9482234e-02	   2.7282652e-02	   2.2301028e-02	
   5.5140187e+01	  -1.4422410e-01	   3.2944283e-02	   3.3103222e-02	   2.9399234e-02	   2.7253213e-02	   2.2266943e-02	
   5.5327103e+01	  -1.4432413e-01	   3.2933568e-02	   3.3332266e-02	   2.9226238e-02	   2.7238244e-02	   2.2313458e-02	
   5.5514019e+01	  -1.4439463e-01	   3.2933301e-02	   3.3293516e-02	   2.9260060e-02	   2.7263356e-02	   2.2360088e-02	
   5.5700935e+01	  -1.4432377e-01	   3.2944534e-02	   3.3046693e-02	   2.9450492e-02	   2.7285676e-02	   2.2328441e-02	
   5.5887850e+01	  -1.4424239e-01	   3.2949130e-02	   3.3030859e-02	   2.9462911e-02	   2.7269089e-02	   2.2275280e-02	
   5.6074766e+01	  -1.4428638e-01	   3.2941281e-02	   3.3233623e-02	   2.9306576e-02	   2.7246542e-02	   2.2291022e-02	
   5.6261682e+01	  -1.4436006e-01	   3.2936049e-02	   3.3296609e-02	   2.9256581e-02	   2.7253091e-02	   2.2336365e-02	
   5.6448598e+01	  -1.4435360e-01	   3.2939908e-02	   3.3177633e-02	   2.9348465e-02	   2.7271313e-02	   2.2339181e-02	
   5.6635514e+01	  -1.4429979e-01	   3.2945219e-02	   3.3097251e-02	   2.9413284e-02	   2.7272637e-02	   2.2308492e-02	
   5.6822430e+01	  -1.4428764e-01	   3.2944115e-02	   3.3145613e-02	   2.9376759e-02	   2.7260751e-02	   2.2296115e-02	
   5.7009346e+01	  -1.4431879e-01	   3.2939912e-02	   3.3224915e-02	   2.9313496e-02	   2.7255484e-02	   2.2312161e-02	
   5.7196262e+01	  -1.4434091e-01	   3.2939186e-02	   3.3221132e-02	   2.9314839e-02	   2.7261146e-02	   2.2328518e-02	
   5.7383178e+01	  -1.4432828e-01	   3.2941490e-02	   3.3170977e-02	   2.9354305e-02	   2.7266127e-02	   2.2322798e-02	
   5.7570093e+01	  -1.4431499e-01	   3.2942662e-02	   3.3158529e-02	   2.9365141e-02	   2.7265238e-02	   2.2313799e-02	
   5.7757009e+01	  -1.4431457e-01	   3.2942475e-02	   3.3169153e-02	   2.9357547e-02	   2.7263042e-02	   2.2312860e-02	
   5.7943925e+01	  -1.4431779e-01	   3.2941951e-02	   3.3179312e-02	   2.9349406e-02	   2.7262215e-02	   2.2314171e-02	
   5.8130841e+01	  -1.4432033e-01	   3.2941793e-02	   3.3181582e-02	   2.9347495e-02	   2.7262382e-02	   2.2315730e-02	
   5.8317757e+01	  -1.4432085e-01	   3.2941805e-02	   3.3181359e-02	   2.9347662e-02	   2.7262635e-02	   2.2316138e-02	
   5.8504673e+01	  -1.4432088e-01	   3.2941963e-02	   3.3178928e-02	   2.9349631e-02	   2.7262948e-02	   2.2316184e-02	
   5.8691589e+01	  -1.4432026e-01	   3.2942130e-02	   3.3177104e-02	   2.9351206e-02	   2.7263072e-02	   2.2315749e-02	
   5.8878505e+01	  -1.4432008e-01	   3.2942193e-02	   3.3177527e-02	   2.9351010e-02	   2.7262913e-02	   2.2315455e-02	
   5.9065421e+01	  -1.4432058e-01	   3.2942153e-02	   3.3178930e-02	   2.9349958e-02	   2.7262782e-02	   2.2315666e-02	
   5.9252336e+01	  -1.4432099e-01	   3.2942153e-02	   3.3179004e-02	   2.9349906e-02	   2.7262845e-02	   2.2315899e-02	
   5.9439252e+01	  -1.4432105e-01	   3.2942238e-02	   3.3178437e-02	   2.9350446e-02	   2.7262915e-02	   2.2315855e-02	
   5.9626168e+01	  -1.4432111e-01	   3.2942315e-02	   3.3178230e-02	   2.9350747e-02	   2.7262929e-02	   2.2315807e-02	
   5.9813084e+01	  -1.4432120e-01	   3.2942376e-02	   3.3178193e-02	   2.9350883e-02	   2.7262928e-02	   2.2315762e-02	
   6.0000000e+01	  -1.4432133e-01	   3.2942430e-02	   3.3178249e-02	   2.9350902e-02	   2.7262919e-02	   2.2315744e-02	


==> PlotData_coordinated/CDC_Voltage.txt <==
   0.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.8691589e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.7383178e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   5.6074766e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   7.4766355e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   9.3457944e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.1214953e+00	   9.9733706e-01	   9.9938191e-01	   9.9937345e-01	   9.9972165e-01	   9.9981305e-01	   9.9987973e-01	
   1.3084112e+00	   9.9446611e-01	   9.9816139e-01	   9.9809698e-01	   9.9885677e-01	   9.9913049e-01	   9.9944320e-01	
   1.4953271e+00	   9.9270552e-01	   9.9707157e-01	   9.9681293e-01	   9.9788481e-01	   9.9824372e-01	   9.9890083e-01	
   1.6822430e+00	   9.9153452e-01	   9.9604321e-01	   9.9560823e-01	   9.9690507e-01	   9.9732106e-01	   9.9826740e-01	
   1.8691589e+00	   9.9032363e-01	   9.9497217e-01	   9.9448638e-01	   9.9588450e-01	   9.9637098e-01	   9.9749915e-01	
   2.0560748e+00	   9.8903620e-01	   9.9390781e-01	   9.9346247e-01	   9.9485361e-01	   9.9540419e-01	   9.9662559e-01	
   2.2429907e+00	   9.8812747e-01	   9.9299450e-01	   9.9259244e-01	   9.9391961e-01	   9.9449389e-01	   9.9574961e-01	
   2.4299065e+00	   9.8757994e-01	   9.9224351e-01	   9.9184271e-01	   9.9312540e-01	   9.9367903e-01	   9.9494099e-01	
   2.6168224e+00	   9.8695826e-01	   9.9154286e-01	   9.9111482e-01	   9.9241304e-01	   9.9293804e-01	   9.9419780e-01	
   2.8037383e+00	   9.8618782e-01	   9.9086778e-01	   9.9041818e-01	   9.9175054e-01	   9.9226594e-01	   9.9351561e-01	
   2.9906542e+00	   9.8556612e-01	   9.9029471e-01	   9.8985144e-01	   9.9117982e-01	   9.9169100e-01	   9.9292115e-01	
   3.1775701e+00	   9.8516842e-01	   9.8983942e-01	   9.8942332e-01	   9.9072015e-01	   9.9121584e-01	   9.9242589e-01	
   3.3644860e+00	   9.8482712e-01	   9.8945223e-01	   9.8905350e-01	   9.9033607e-01	   9.9081486e-01	   9.9201100e-01	
   3.5514019e+00	   9.8449090e-01	   9.8912417e-01	   9.8871568e-01	   9.9000931e-01	   9.9048308e-01	   9.9166668e-01	
   3.7383178e+00	   9.8425407e-01	   9.8888793e-01	   9.8846203e-01	   9.8976369e-01	   9.9023826e-01	   9.9140423e-01	
   3.9252336e+00	   9.8414770e-01	   9.8874973e-01	   9.8832763e-01	   9.8961752e-01	   9.9008585e-01	   9.9123127e-01	
   4.1121495e+00	   9.8410572e-01	   9.8868283e-01	   9.8828288e-01	   9.8955425e-01	   9.9001018e-01	   9.9113793e-01	
   4.2990654e+00	   9.8410204e-01	   9.8867763e-01	   9.8829105e-01	   9.8955419e-01	   9.9000197e-01	   9.9111585e-01	
   4.4859813e+00	   9.8417868e-01	   9.8874828e-01	   9.8835444e-01	   9.8961907e-01	   9.9006615e-01	   9.9116640e-01	
   4.6728972e+00	   9.8435017e-01	   9.8889518e-01	   9.8848977e-01	   9.8975520e-01	   9.9020265e-01	   9.9128951e-01	
   4.8598131e+00	   9.8458083e-01	   9.8910172e-01	   9.8870015e-01	   9.8995919e-01	   9.9040200e-01	   9.9147811e-01	
   5.0467290e+00	   9.8484118e-01	   9.8935554e-01	   9.8896964e-01	   9.9021820e-01	   9.9065350e-01	   9.9172130e-01	
   5.2336449e+00	   9.8515441e-01	   9.8966558e-01	   9.8928821e-01	   9.9052826e-01	   9.9095919e-01	   9.9201767e-01	
   5.4205607e+00	   9.8554207e-01	   9.9003592e-01	   9.8965325e-01	   9.9088974e-01	   9.9132065e-01	   9.9236771e-01	
   5.6074766e+00	   9.8597419e-01	   9.9044741e-01	   9.9005855e-01	   9.9129498e-01	   9.9172606e-01	   9.9276366e-01	
   5.7943925e+00	   9.8641340e-01	   9.9088024e-01	   9.9049521e-01	   9.9173061e-01	   9.9215904e-01	   9.9319212e-01	
   5.9813084e+00	   9.8687655e-01	   9.9134192e-01	   9.9096476e-01	   9.9219474e-01	   9.9261931e-01	   9.9364932e-01	
   6.1682243e+00	   9.8739248e-01	   9.9184455e-01	   9.9147003e-01	   9.9269182e-01	   9.9311382e-01	   9.9413762e-01	
   6.3551402e+00	   9.8793922e-01	   9.9237374e-01	   9.9199781e-01	   9.9321458e-01	   9.9363576e-01	   9.9465162e-01	
   6.5420561e+00	   9.8847586e-01	   9.9290478e-01	   9.9252879e-01	   9.9374634e-01	   9.9416741e-01	   9.9517818e-01	
   6.7289720e+00	   9.8900418e-01	   9.9343482e-01	   9.9306035e-01	   9.9427956e-01	   9.9470017e-01	   9.9570928e-01	
   6.9158879e+00	   9.8955322e-01	   9.9397735e-01	   9.9360365e-01	   9.9481973e-01	   9.9523889e-01	   9.9624642e-01	
   7.1028037e+00	   9.9012473e-01	   9.9453322e-01	   9.9416018e-01	   9.9536921e-01	   9.9578612e-01	   9.9679000e-01	
   7.2897196e+00	   9.9068230e-01	   9.9508180e-01	   9.9471123e-01	   9.9591593e-01	   9.9633116e-01	   9.9733094e-01	
   7.4766355e+00	   9.9120573e-01	   9.9560812e-01	   9.9523987e-01	   9.9644596e-01	   9.9686133e-01	   9.9785859e-01	
   7.6635514e+00	   9.9171549e-01	   9.9611905e-01	   9.9574946e-01	   9.9695806e-01	   9.9737472e-01	   9.9837065e-01	
   7.8504673e+00	   9.9223189e-01	   9.9662533e-01	   9.9625272e-01	   9.9745935e-01	   9.9787595e-01	   9.9887051e-01	
   8.0373832e+00	   9.9273681e-01	   9.9711892e-01	   9.9674710e-01	   9.9794846e-01	   9.9836269e-01	   9.9935603e-01	
   8.2242991e+00	   9.9319999e-01	   9.9758205e-01	   9.9721522e-01	   9.9841367e-01	   9.9882559e-01	   9.9981814e-01	
   8.4112150e+00	   9.9362495e-01	   9.9801229e-01	   9.9764802e-01	   9.9884786e-01	   9.9926027e-01	   1.0002514e+00	
   8.5981308e+00	   9.9403813e-01	   9.9842155e-01	   9.9805357e-01	   9.9925520e-01	   9.9967009e-01	   1.0006588e+00	
   8.7850467e+00	   9.9444020e-01	   9.9881236e-01	   9.9844020e-01	   9.9964019e-01	   1.0000555e+00	   1.0010428e+00	
   8.9719626e+00	   9.9479944e-01	   9.9916961e-01	   9.9879995e-01	   9.9999704e-01	   1.0004096e+00	   1.0013982e+00	
   9.1588785e+00	   9.9511105e-01	   9.9948690e-01	   9.9912225e-01	   1.0003186e+00	   1.0007293e+00	   1.0017190e+00	
   9.3457944e+00	   9.9540180e-01	   9.9977662e-01	   9.9941192e-01	   1.0006087e+00	   1.0010208e+00	   1.0020085e+00	
   9.5327103e+00	   9.9567785e-01	   1.0000442e+00	   9.9967540e-01	   1.0008719e+00	   1.0012862e+00	   1.0022707e+00	
   9.7196262e+00	   9.9591524e-01	   1.0002788e+00	   9.9990868e-01	   1.0011044e+00	   1.0015184e+00	   1.0025029e+00	
   9.9065421e+00	   9.9610358e-01	   1.0004727e+00	   1.0001057e+00	   1.0013013e+00	   1.0017130e+00	   1.0027003e+00	
   1.0093458e+01	   9.9626452e-01	   1.0006358e+00	   1.0002708e+00	   1.0014665e+00	   1.0018775e+00	   1.0028655e+00	
   1.0280374e+01	   9.9641402e-01	   1.0007786e+00	   1.0004120e+00	   1.0016066e+00	   1.0020194e+00	   1.0030046e+00	
   1.0467290e+01	   9.9653641e-01	   1.0008960e+00	   1.0005274e+00	   1.0017210e+00	   1.0021351e+00	   1.0031181e+00	
   1.0654206e+01	   9.9661316e-01	   1.0009772e+00	   1.0006095e+00	   1.0018037e+00	   1.0022169e+00	   1.0032014e+00	
   1.0841121e+01	   9.9665684e-01	   1.0010266e+00	   1.0006604e+00	   1.0018560e+00	   1.0022677e+00	   1.0032548e+00	
   1.1028037e+01	   9.9669104e-01	   1.0010579e+00	   1.0006912e+00	   1.0018866e+00	   1.0022986e+00	   1.0032853e+00	
   1.1214953e+01	   9.9671467e-01	   1.0010740e+00	   1.0007060e+00	   1.0018993e+00	   1.0023128e+00	   1.0032968e+00	
   1.1401869e+01	   9.9670684e-01	   1.0010665e+00	   1.0006988e+00	   1.0018912e+00	   1.0023051e+00	   1.0032884e+00	
   1.1588785e+01	   9.9666185e-01	   1.0010296e+00	   1.0006634e+00	   1.0018575e+00	   1.0022704e+00	   1.0032558e+00	
   1.1775701e+01	   9.9660437e-01	   1.0009750e+00	   1.0006083e+00	   1.0018045e+00	   1.0022169e+00	   1.0032037e+00	
   1.1962617e+01	   9.9654951e-01	   1.0009136e+00	   1.0005452e+00	   1.0017407e+00	   1.0021538e+00	   1.0031395e+00	
   1.2149533e+01	   9.9648350e-01	   1.0008426e+00	   1.0004740e+00	   1.0016672e+00	   1.0020811e+00	   1.0030653e+00	
   1.2336449e+01	   9.9638860e-01	   1.0007531e+00	   1.0003866e+00	   1.0015793e+00	   1.0019928e+00	   1.0029778e+00	
   1.2523364e+01	   9.9627489e-01	   1.0006474e+00	   1.0002818e+00	   1.0014769e+00	   1.0018897e+00	   1.0028764e+00	
   1.2710280e+01	   9.9616743e-01	   1.0005383e+00	   1.0001706e+00	   1.0013676e+00	   1.0017807e+00	   1.0027671e+00	
   1.2897196e+01	   9.9606805e-01	   1.0004310e+00	   1.0000612e+00	   1.0012568e+00	   1.0016710e+00	   1.0026559e+00	
   1.3084112e+01	   9.9595575e-01	   1.0003180e+00	   9.9994952e-01	   1.0011429e+00	   1.0015571e+00	   1.0025421e+00	
   1.3271028e+01	   9.9582312e-01	   1.0001940e+00	   9.9982838e-01	   1.0010221e+00	   1.0014353e+00	   1.0024223e+00	
   1.3457944e+01	   9.9569193e-01	   1.0000676e+00	   9.9970184e-01	   1.0008981e+00	   1.0013108e+00	   1.0022986e+00	
   1.3644860e+01	   9.9558013e-01	   9.9994971e-01	   9.9958072e-01	   1.0007779e+00	   1.0011918e+00	   1.0021776e+00	
   1.3831776e+01	   9.9547336e-01	   9.9983744e-01	   9.9946736e-01	   1.0006627e+00	   1.0010776e+00	   1.0020623e+00	
   1.4018692e+01	   9.9535107e-01	   9.9972043e-01	   9.9935314e-01	   1.0005474e+00	   1.0009614e+00	   1.0019483e+00	
   1.4205607e+01	   9.9522611e-01	   9.9960262e-01	   9.9923696e-01	   1.0004329e+00	   1.0008456e+00	   1.0018344e+00	
   1.4392523e+01	   9.9512279e-01	   9.9949664e-01	   9.9912878e-01	   1.0003262e+00	   1.0007396e+00	   1.0017269e+00	
   1.4579439e+01	   9.9503603e-01	   9.9940312e-01	   9.9903316e-01	   1.0002295e+00	   1.0006444e+00	   1.0016294e+00	
   1.4766355e+01	   9.9494302e-01	   9.9931156e-01	   9.9894307e-01	   1.0001379e+00	   1.0005527e+00	   1.0015387e+00	
   1.4953271e+01	   9.9484351e-01	   9.9921981e-01	   9.9885357e-01	   1.0000494e+00	   1.0004627e+00	   1.0014515e+00	
   1.5140187e+01	   9.9476162e-01	   9.9913904e-01	   9.9877184e-01	   9.9996965e-01	   1.0003825e+00	   1.0013714e+00	
   1.5327103e+01	   9.9470449e-01	   9.9907521e-01	   9.9870568e-01	   9.9990318e-01	   1.0003173e+00	   1.0013036e+00	
   1.5514019e+01	   9.9465180e-01	   9.9901989e-01	   9.9865073e-01	   9.9984616e-01	   1.0002612e+00	   1.0012467e+00	
   1.5700935e+01	   9.9459049e-01	   9.9896495e-01	   9.9859819e-01	   9.9979347e-01	   1.0002076e+00	   1.0011955e+00	
   1.5887850e+01	   9.9453745e-01	   9.9891670e-01	   9.9855006e-01	   9.9974763e-01	   1.0001606e+00	   1.0011501e+00	
   1.6074766e+01	   9.9451109e-01	   9.9888535e-01	   9.9851620e-01	   9.9971478e-01	   1.0001282e+00	   1.0011160e+00	
   1.6261682e+01	   9.9449944e-01	   9.9886768e-01	   9.9849781e-01	   9.9969436e-01	   1.0001089e+00	   1.0010948e+00	
   1.6448598e+01	   9.9448094e-01	   9.9885231e-01	   9.9848482e-01	   9.9967969e-01	   1.0000942e+00	   1.0010812e+00	
   1.6635514e+01	   9.9445929e-01	   9.9883835e-01	   9.9847251e-01	   9.9966893e-01	   1.0000822e+00	   1.0010715e+00	
   1.6822430e+01	   9.9445905e-01	   9.9883722e-01	   9.9846941e-01	   9.9966809e-01	   1.0000811e+00	   1.0010699e+00	
   1.7009346e+01	   9.9448179e-01	   9.9885220e-01	   9.9848197e-01	   9.9967999e-01	   1.0000940e+00	   1.0010805e+00	
   1.7196262e+01	   9.9450281e-01	   9.9887202e-01	   9.9850336e-01	   9.9969869e-01	   1.0001133e+00	   1.0010997e+00	
   1.7383178e+01	   9.9451475e-01	   9.9889027e-01	   9.9852418e-01	   9.9971949e-01	   1.0001332e+00	   1.0011218e+00	
   1.7570093e+01	   9.9453624e-01	   9.9891457e-01	   9.9854768e-01	   9.9974561e-01	   1.0001585e+00	   1.0011476e+00	
   1.7757009e+01	   9.9457985e-01	   9.9895253e-01	   9.9858281e-01	   9.9978158e-01	   1.0001950e+00	   1.0011821e+00	
   1.7943925e+01	   9.9463021e-01	   9.9899817e-01	   9.9862850e-01	   9.9982477e-01	   1.0002391e+00	   1.0012250e+00	
   1.8130841e+01	   9.9466888e-01	   9.9904093e-01	   9.9867421e-01	   9.9986881e-01	   1.0002827e+00	   1.0012705e+00	
   1.8317757e+01	   9.9470579e-01	   9.9908326e-01	   9.9871738e-01	   9.9991385e-01	   1.0003267e+00	   1.0013161e+00	
   1.8504673e+01	   9.9476031e-01	   9.9913487e-01	   9.9876632e-01	   9.9996498e-01	   1.0003779e+00	   1.0013657e+00	
   1.8691589e+01	   9.9482746e-01	   9.9919531e-01	   9.9882515e-01	   1.0000225e+00	   1.0004364e+00	   1.0014220e+00	
   1.8878505e+01	   9.9488488e-01	   9.9925340e-01	   9.9888544e-01	   1.0000801e+00	   1.0004943e+00	   1.0014808e+00	
   1.9065421e+01	   9.9493072e-01	   9.9930561e-01	   9.9893991e-01	   1.0001350e+00	   1.0005482e+00	   1.0015371e+00	
   1.9252336e+01	   9.9498485e-01	   9.9936081e-01	   9.9899366e-01	   1.0001915e+00	   1.0006040e+00	   1.0015928e+00	
   1.9439252e+01	   9.9505520e-01	   9.9942455e-01	   9.9905473e-01	   1.0002529e+00	   1.0006662e+00	   1.0016523e+00	
   1.9626168e+01	   9.9512317e-01	   9.9948888e-01	   9.9911972e-01	   1.0003150e+00	   1.0007292e+00	   1.0017146e+00	
   1.9813084e+01	   9.9517368e-01	   9.9954456e-01	   9.9917835e-01	   1.0003723e+00	   1.0007859e+00	   1.0017736e+00	
   2.0000000e+01	   9.9521966e-01	   9.9959573e-01	   9.9922997e-01	   1.0004261e+00	   1.0008387e+00	   1.0018279e+00	
   2.0186916e+01	   9.9527953e-01	   9.9965203e-01	   9.9928346e-01	   1.0004819e+00	   1.0008945e+00	   1.0018819e+00	
   2.0373832e+01	   9.9534808e-01	   9.9971304e-01	   9.9934293e-01	   1.0005398e+00	   1.0009534e+00	   1.0019385e+00	
   2.0560748e+01	   9.9540142e-01	   9.9976735e-01	   9.9939958e-01	   1.0005933e+00	   1.0010074e+00	   1.0019933e+00	
   2.0747664e+01	   9.9543904e-01	   9.9981134e-01	   9.9944607e-01	   1.0006400e+00	   1.0010532e+00	   1.0020416e+00	
   2.0934579e+01	   9.9547976e-01	   9.9985371e-01	   9.9948696e-01	   1.0006841e+00	   1.0010964e+00	   1.0020849e+00	
   2.1121495e+01	   9.9553456e-01	   9.9990222e-01	   9.9953237e-01	   1.0007304e+00	   1.0011433e+00	   1.0021290e+00	
   2.1308411e+01	   9.9558468e-01	   9.9994878e-01	   9.9957973e-01	   1.0007746e+00	   1.0011886e+00	   1.0021734e+00	
   2.1495327e+01	   9.9561456e-01	   9.9998363e-01	   9.9961777e-01	   1.0008109e+00	   1.0012245e+00	   1.0022119e+00	
   2.1682243e+01	   9.9563785e-01	   1.0000117e+00	   9.9964589e-01	   1.0008416e+00	   1.0012542e+00	   1.0022430e+00	
   2.1869159e+01	   9.9567292e-01	   1.0000434e+00	   9.9967448e-01	   1.0008728e+00	   1.0012853e+00	   1.0022721e+00	
   2.2056075e+01	   9.9571371e-01	   1.0000778e+00	   9.9970780e-01	   1.0009042e+00	   1.0013178e+00	   1.0023024e+00	
   2.2242991e+01	   9.9573840e-01	   1.0001036e+00	   9.9973646e-01	   1.0009294e+00	   1.0013435e+00	   1.0023294e+00	
   2.2429907e+01	   9.9574674e-01	   1.0001185e+00	   9.9975347e-01	   1.0009469e+00	   1.0013601e+00	   1.0023487e+00	
   2.2616822e+01	   9.9575793e-01	   1.0001316e+00	   9.9976475e-01	   1.0009619e+00	   1.0013743e+00	   1.0023626e+00	
   2.2803738e+01	   9.9578243e-01	   1.0001500e+00	   9.9977987e-01	   1.0009784e+00	   1.0013912e+00	   1.0023767e+00	
   2.2990654e+01	   9.9580503e-01	   1.0001679e+00	   9.9979831e-01	   1.0009934e+00	   1.0014074e+00	   1.0023917e+00	
   2.3177570e+01	   9.9580759e-01	   1.0001746e+00	   9.9980890e-01	   1.0010011e+00	   1.0014152e+00	   1.0024021e+00	
   2.3364486e+01	   9.9579935e-01	   1.0001731e+00	   9.9980819e-01	   1.0010025e+00	   1.0014154e+00	   1.0024045e+00	
   2.3551402e+01	   9.9580127e-01	   1.0001739e+00	   9.9980572e-01	   1.0010041e+00	   1.0014164e+00	   1.0024040e+00	
   2.3738318e+01	   9.9581534e-01	   1.0001805e+00	   9.9980980e-01	   1.0010080e+00	   1.0014212e+00	   1.0024057e+00	
   2.3925234e+01	   9.9582165e-01	   1.0001841e+00	   9.9981482e-01	   1.0010094e+00	   1.0014235e+00	   1.0024078e+00	
   2.4112150e+01	   9.9580775e-01	   1.0001768e+00	   9.9981199e-01	   1.0010035e+00	   1.0014175e+00	   1.0024053e+00	
   2.4299065e+01	   9.9578748e-01	   1.0001630e+00	   9.9979777e-01	   1.0009934e+00	   1.0014060e+00	   1.0023953e+00	
   2.4485981e+01	   9.9578597e-01	   1.0001565e+00	   9.9978697e-01	   1.0009865e+00	   1.0013988e+00	   1.0023853e+00	
   2.4672897e+01	   9.9579244e-01	   1.0001562e+00	   9.9978538e-01	   1.0009824e+00	   1.0013960e+00	   1.0023799e+00	
   2.4859813e+01	   9.9578300e-01	   1.0001480e+00	   9.9978115e-01	   1.0009734e+00	   1.0013877e+00	   1.0023737e+00	
   2.5046729e+01	   9.9575542e-01	   1.0001291e+00	   9.9976452e-01	   1.0009579e+00	   1.0013713e+00	   1.0023605e+00	
   2.5233645e+01	   9.9574017e-01	   1.0001133e+00	   9.9974545e-01	   1.0009439e+00	   1.0013563e+00	   1.0023443e+00	
   2.5420561e+01	   9.9574257e-01	   1.0001078e+00	   9.9973689e-01	   1.0009354e+00	   1.0013484e+00	   1.0023329e+00	
   2.5607477e+01	   9.9573867e-01	   1.0001011e+00	   9.9973242e-01	   1.0009261e+00	   1.0013403e+00	   1.0023248e+00	
   2.5794393e+01	   9.9571299e-01	   1.0000831e+00	   9.9971833e-01	   1.0009101e+00	   1.0013242e+00	   1.0023123e+00	
   2.5981308e+01	   9.9568708e-01	   1.0000623e+00	   9.9969630e-01	   1.0008927e+00	   1.0013053e+00	   1.0022945e+00	
   2.6168224e+01	   9.9568209e-01	   1.0000519e+00	   9.9968177e-01	   1.0008813e+00	   1.0012937e+00	   1.0022796e+00	
   2.6355140e+01	   9.9568329e-01	   1.0000471e+00	   9.9967691e-01	   1.0008732e+00	   1.0012869e+00	   1.0022709e+00	
   2.6542056e+01	   9.9566808e-01	   1.0000349e+00	   9.9966890e-01	   1.0008607e+00	   1.0012751e+00	   1.0022618e+00	
   2.6728972e+01	   9.9564075e-01	   1.0000149e+00	   9.9965012e-01	   1.0008439e+00	   1.0012573e+00	   1.0022468e+00	
   2.6915888e+01	   9.9562817e-01	   1.0000006e+00	   9.9963179e-01	   1.0008312e+00	   1.0012435e+00	   1.0022311e+00	
   2.7102804e+01	   9.9563168e-01	   9.9999724e-01	   9.9962617e-01	   1.0008249e+00	   1.0012379e+00	   1.0022222e+00	
   2.7289720e+01	   9.9562865e-01	   9.9999253e-01	   9.9962468e-01	   1.0008177e+00	   1.0012321e+00	   1.0022171e+00	
   2.7476636e+01	   9.9560599e-01	   9.9997755e-01	   9.9961317e-01	   1.0008050e+00	   1.0012190e+00	   1.0022078e+00	
   2.7663551e+01	   9.9558654e-01	   9.9996208e-01	   9.9959539e-01	   1.0007927e+00	   1.0012053e+00	   1.0021945e+00	
   2.7850467e+01	   9.9558889e-01	   9.9995850e-01	   9.9958789e-01	   1.0007879e+00	   1.0012005e+00	   1.0021859e+00	
   2.8037383e+01	   9.9559543e-01	   9.9995983e-01	   9.9959037e-01	   1.0007862e+00	   1.0011999e+00	   1.0021841e+00	
   2.8224299e+01	   9.9558590e-01	   9.9995401e-01	   9.9958861e-01	   1.0007800e+00	   1.0011944e+00	   1.0021818e+00	
   2.8411215e+01	   9.9556637e-01	   9.9994118e-01	   9.9957627e-01	   1.0007706e+00	   1.0011839e+00	   1.0021737e+00	
   2.8598131e+01	   9.9556336e-01	   9.9993659e-01	   9.9956694e-01	   1.0007669e+00	   1.0011793e+00	   1.0021660e+00	
   2.8785047e+01	   9.9557669e-01	   9.9994162e-01	   9.9957039e-01	   1.0007691e+00	   1.0011821e+00	   1.0021661e+00	
   2.8971963e+01	   9.9557988e-01	   9.9994444e-01	   9.9957666e-01	   1.0007698e+00	   1.0011841e+00	   1.0021695e+00	
   2.9158879e+01	   9.9556345e-01	   9.9993659e-01	   9.9957238e-01	   1.0007645e+00	   1.0011785e+00	   1.0021679e+00	
   2.9345794e+01	   9.9555678e-01	   9.9993151e-01	   9.9956382e-01	   1.0007619e+00	   1.0011746e+00	   1.0021630e+00	
   2.9532710e+01	   9.9557058e-01	   9.9993808e-01	   9.9956697e-01	   1.0007668e+00	   1.0011793e+00	   1.0021641e+00	
   2.9719626e+01	   9.9558061e-01	   9.9994620e-01	   9.9957810e-01	   1.0007721e+00	   1.0011862e+00	   1.0021712e+00	
   2.9906542e+01	   9.9557502e-01	   9.9994525e-01	   9.9958023e-01	   1.0007720e+00	   1.0011863e+00	   1.0021747e+00	
   3.0093458e+01	   9.9556616e-01	   9.9994104e-01	   9.9957479e-01	   1.0007710e+00	   1.0011840e+00	   1.0021734e+00	
   3.0280374e+01	   9.9557551e-01	   9.9994618e-01	   9.9957550e-01	   1.0007763e+00	   1.0011884e+00	   1.0021744e+00	
   3.0467290e+01	   9.9559502e-01	   9.9995917e-01	   9.9958893e-01	   1.0007859e+00	   1.0011992e+00	   1.0021831e+00	
   3.0654206e+01	   9.9559807e-01	   9.9996519e-01	   9.9959949e-01	   1.0007909e+00	   1.0012054e+00	   1.0021921e+00	
   3.0841121e+01	   9.9558953e-01	   9.9996296e-01	   9.9959819e-01	   1.0007913e+00	   1.0012052e+00	   1.0021946e+00	
   3.1028037e+01	   9.9559105e-01	   9.9996447e-01	   9.9959618e-01	   1.0007950e+00	   1.0012073e+00	   1.0021954e+00	
   3.1214953e+01	   9.9561041e-01	   9.9997698e-01	   9.9960572e-01	   1.0008055e+00	   1.0012179e+00	   1.0022022e+00	
   3.1401869e+01	   9.9562399e-01	   9.9998912e-01	   9.9962134e-01	   1.0008149e+00	   1.0012289e+00	   1.0022138e+00	
   3.1588785e+01	   9.9562090e-01	   9.9999101e-01	   9.9962641e-01	   1.0008179e+00	   1.0012322e+00	   1.0022210e+00	
   3.1775701e+01	   9.9561555e-01	   9.9999016e-01	   9.9962316e-01	   1.0008198e+00	   1.0012329e+00	   1.0022222e+00	
   3.1962617e+01	   9.9562725e-01	   9.9999753e-01	   9.9962657e-01	   1.0008277e+00	   1.0012397e+00	   1.0022255e+00	
   3.2149533e+01	   9.9564856e-01	   1.0000127e+00	   9.9964238e-01	   1.0008395e+00	   1.0012526e+00	   1.0022363e+00	
   3.2336449e+01	   9.9565348e-01	   1.0000203e+00	   9.9965513e-01	   1.0008461e+00	   1.0012606e+00	   1.0022475e+00	
   3.2523364e+01	   9.9564421e-01	   1.0000184e+00	   9.9965407e-01	   1.0008470e+00	   1.0012609e+00	   1.0022508e+00	
   3.2710280e+01	   9.9564532e-01	   1.0000195e+00	   9.9965085e-01	   1.0008505e+00	   1.0012628e+00	   1.0022509e+00	
   3.2897196e+01	   9.9566612e-01	   1.0000323e+00	   9.9966053e-01	   1.0008612e+00	   1.0012733e+00	   1.0022573e+00	
   3.3084112e+01	   9.9568162e-01	   1.0000459e+00	   9.9967792e-01	   1.0008712e+00	   1.0012851e+00	   1.0022695e+00	
   3.3271028e+01	   9.9567631e-01	   1.0000466e+00	   9.9968267e-01	   1.0008729e+00	   1.0012876e+00	   1.0022765e+00	
   3.3457944e+01	   9.9566755e-01	   1.0000429e+00	   9.9967667e-01	   1.0008724e+00	   1.0012859e+00	   1.0022757e+00	
   3.3644860e+01	   9.9567707e-01	   1.0000478e+00	   9.9967695e-01	   1.0008784e+00	   1.0012902e+00	   1.0022762e+00	
   3.3831776e+01	   9.9569994e-01	   1.0000625e+00	   9.9969171e-01	   1.0008893e+00	   1.0013020e+00	   1.0022852e+00	
   3.4018692e+01	   9.9570351e-01	   1.0000690e+00	   9.9970342e-01	   1.0008940e+00	   1.0013085e+00	   1.0022949e+00	
   3.4205607e+01	   9.9569000e-01	   1.0000637e+00	   9.9970007e-01	   1.0008917e+00	   1.0013060e+00	   1.0022962e+00	
   3.4392523e+01	   9.9568712e-01	   1.0000613e+00	   9.9969209e-01	   1.0008919e+00	   1.0013044e+00	   1.0022923e+00	
   3.4579439e+01	   9.9570516e-01	   1.0000715e+00	   9.9969961e-01	   1.0009003e+00	   1.0013123e+00	   1.0022960e+00	
   3.4766355e+01	   9.9571679e-01	   1.0000813e+00	   9.9971410e-01	   1.0009068e+00	   1.0013208e+00	   1.0023058e+00	
   3.4953271e+01	   9.9570567e-01	   1.0000772e+00	   9.9971312e-01	   1.0009041e+00	   1.0013188e+00	   1.0023079e+00	
   3.5140187e+01	   9.9569767e-01	   1.0000716e+00	   9.9970372e-01	   1.0009016e+00	   1.0013146e+00	   1.0023032e+00	
   3.5327103e+01	   9.9570984e-01	   1.0000777e+00	   9.9970642e-01	   1.0009070e+00	   1.0013190e+00	   1.0023036e+00	
   3.5514019e+01	   9.9572109e-01	   1.0000864e+00	   9.9971876e-01	   1.0009126e+00	   1.0013263e+00	   1.0023110e+00	
   3.5700935e+01	   9.9571452e-01	   1.0000842e+00	   9.9971980e-01	   1.0009106e+00	   1.0013252e+00	   1.0023137e+00	
   3.5887850e+01	   9.9570394e-01	   1.0000769e+00	   9.9970948e-01	   1.0009065e+00	   1.0013195e+00	   1.0023085e+00	
   3.6074766e+01	   9.9570933e-01	   1.0000787e+00	   9.9970774e-01	   1.0009085e+00	   1.0013205e+00	   1.0023060e+00	
   3.6261682e+01	   9.9572144e-01	   1.0000869e+00	   9.9971802e-01	   1.0009137e+00	   1.0013269e+00	   1.0023111e+00	
   3.6448598e+01	   9.9571818e-01	   1.0000865e+00	   9.9972164e-01	   1.0009125e+00	   1.0013271e+00	   1.0023145e+00	
   3.6635514e+01	   9.9570497e-01	   1.0000779e+00	   9.9971197e-01	   1.0009066e+00	   1.0013204e+00	   1.0023099e+00	
   3.6822430e+01	   9.9570523e-01	   1.0000760e+00	   9.9970588e-01	   1.0009060e+00	   1.0013182e+00	   1.0023049e+00	
   3.7009346e+01	   9.9571686e-01	   1.0000828e+00	   9.9971263e-01	   1.0009105e+00	   1.0013231e+00	   1.0023070e+00	
   3.7196262e+01	   9.9571745e-01	   1.0000845e+00	   9.9971876e-01	   1.0009105e+00	   1.0013247e+00	   1.0023113e+00	
   3.7383178e+01	   9.9570489e-01	   1.0000771e+00	   9.9971206e-01	   1.0009047e+00	   1.0013190e+00	   1.0023084e+00	
   3.7570093e+01	   9.9569983e-01	   1.0000714e+00	   9.9970203e-01	   1.0009014e+00	   1.0013138e+00	   1.0023012e+00	
   3.7757009e+01	   9.9570772e-01	   1.0000750e+00	   9.9970414e-01	   1.0009039e+00	   1.0013160e+00	   1.0023004e+00	
   3.7943925e+01	   9.9571348e-01	   1.0000792e+00	   9.9971217e-01	   1.0009060e+00	   1.0013193e+00	   1.0023049e+00	
   3.8130841e+01	   9.9570484e-01	   1.0000752e+00	   9.9971031e-01	   1.0009018e+00	   1.0013164e+00	   1.0023047e+00	
   3.8317757e+01	   9.9569360e-01	   1.0000666e+00	   9.9969931e-01	   1.0008958e+00	   1.0013092e+00	   1.0022981e+00	
   3.8504673e+01	   9.9569619e-01	   1.0000661e+00	   9.9969579e-01	   1.0008959e+00	   1.0013080e+00	   1.0022941e+00	
   3.8691589e+01	   9.9570677e-01	   1.0000727e+00	   9.9970332e-01	   1.0008999e+00	   1.0013128e+00	   1.0022968e+00	
   3.8878505e+01	   9.9570440e-01	   1.0000726e+00	   9.9970704e-01	   1.0008984e+00	   1.0013130e+00	   1.0022998e+00	
   3.9065421e+01	   9.9569060e-01	   1.0000634e+00	   9.9969788e-01	   1.0008914e+00	   1.0013057e+00	   1.0022953e+00	
   3.9252336e+01	   9.9568755e-01	   1.0000588e+00	   9.9968882e-01	   1.0008889e+00	   1.0013011e+00	   1.0022881e+00	
   3.9439252e+01	   9.9569660e-01	   1.0000637e+00	   9.9969295e-01	   1.0008924e+00	   1.0013044e+00	   1.0022884e+00	
   3.9626168e+01	   9.9570108e-01	   1.0000675e+00	   9.9970118e-01	   1.0008941e+00	   1.0013077e+00	   1.0022937e+00	
   3.9813084e+01	   9.9569161e-01	   1.0000625e+00	   9.9969776e-01	   1.0008893e+00	   1.0013040e+00	   1.0022929e+00	
   4.0000000e+01	   9.9568226e-01	   1.0000548e+00	   9.9968666e-01	   1.0008842e+00	   1.0012973e+00	   1.0022859e+00	
   4.0186916e+01	   9.9568666e-01	   1.0000559e+00	   9.9968518e-01	   1.0008856e+00	   1.0012976e+00	   1.0022832e+00	
   4.0373832e+01	   9.9569769e-01	   1.0000635e+00	   9.9969485e-01	   1.0008906e+00	   1.0013035e+00	   1.0022876e+00	
   4.0560748e+01	   9.9569444e-01	   1.0000632e+00	   9.9969807e-01	   1.0008890e+00	   1.0013037e+00	   1.0022908e+00	
   4.0747664e+01	   9.9568082e-01	   1.0000538e+00	   9.9968780e-01	   1.0008821e+00	   1.0012963e+00	   1.0022860e+00	
   4.0934579e+01	   9.9567991e-01	   1.0000511e+00	   9.9968053e-01	   1.0008812e+00	   1.0012933e+00	   1.0022799e+00	
   4.1121495e+01	   9.9569116e-01	   1.0000578e+00	   9.9968733e-01	   1.0008863e+00	   1.0012984e+00	   1.0022821e+00	
   4.1308411e+01	   9.9569535e-01	   1.0000620e+00	   9.9969626e-01	   1.0008885e+00	   1.0013023e+00	   1.0022887e+00	
   4.1495327e+01	   9.9568521e-01	   1.0000569e+00	   9.9969210e-01	   1.0008838e+00	   1.0012985e+00	   1.0022878e+00	
   4.1682243e+01	   9.9567709e-01	   1.0000502e+00	   9.9968147e-01	   1.0008796e+00	   1.0012928e+00	   1.0022811e+00	
   4.1869159e+01	   9.9568427e-01	   1.0000528e+00	   9.9968172e-01	   1.0008828e+00	   1.0012943e+00	   1.0022795e+00	
   4.2056075e+01	   9.9569625e-01	   1.0000622e+00	   9.9969397e-01	   1.0008890e+00	   1.0013021e+00	   1.0022861e+00	
   4.2242991e+01	   9.9569268e-01	   1.0000617e+00	   9.9969729e-01	   1.0008876e+00	   1.0013024e+00	   1.0022903e+00	
   4.2429907e+01	   9.9567983e-01	   1.0000530e+00	   9.9968656e-01	   1.0008814e+00	   1.0012955e+00	   1.0022854e+00	
   4.2616822e+01	   9.9567958e-01	   1.0000510e+00	   9.9968092e-01	   1.0008811e+00	   1.0012934e+00	   1.0022799e+00	
   4.2803738e+01	   9.9569272e-01	   1.0000592e+00	   9.9968870e-01	   1.0008878e+00	   1.0012996e+00	   1.0022833e+00	
   4.2990654e+01	   9.9569851e-01	   1.0000650e+00	   9.9969863e-01	   1.0008913e+00	   1.0013050e+00	   1.0022908e+00	
   4.3177570e+01	   9.9568814e-01	   1.0000598e+00	   9.9969568e-01	   1.0008864e+00	   1.0013015e+00	   1.0022910e+00	
   4.3364486e+01	   9.9567949e-01	   1.0000521e+00	   9.9968298e-01	   1.0008820e+00	   1.0012948e+00	   1.0022834e+00	
   4.3551402e+01	   9.9568706e-01	   1.0000559e+00	   9.9968434e-01	   1.0008860e+00	   1.0012974e+00	   1.0022820e+00	
   4.3738318e+01	   9.9569992e-01	   1.0000660e+00	   9.9969786e-01	   1.0008932e+00	   1.0013060e+00	   1.0022900e+00	
   4.3925234e+01	   9.9569851e-01	   1.0000670e+00	   9.9970216e-01	   1.0008929e+00	   1.0013075e+00	   1.0022950e+00	
   4.4112150e+01	   9.9568438e-01	   1.0000578e+00	   9.9969186e-01	   1.0008858e+00	   1.0013004e+00	   1.0022907e+00	
   4.4299065e+01	   9.9568269e-01	   1.0000546e+00	   9.9968398e-01	   1.0008850e+00	   1.0012972e+00	   1.0022845e+00	
   4.4485981e+01	   9.9569770e-01	   1.0000641e+00	   9.9969315e-01	   1.0008933e+00	   1.0013047e+00	   1.0022877e+00	
   4.4672897e+01	   9.9570457e-01	   1.0000717e+00	   9.9970630e-01	   1.0008976e+00	   1.0013117e+00	   1.0022977e+00	
   4.4859813e+01	   9.9569493e-01	   1.0000664e+00	   9.9970223e-01	   1.0008927e+00	   1.0013080e+00	   1.0022980e+00	
   4.5046729e+01	   9.9568525e-01	   1.0000578e+00	   9.9968823e-01	   1.0008876e+00	   1.0013005e+00	   1.0022889e+00	
   4.5233645e+01	   9.9569455e-01	   1.0000628e+00	   9.9969112e-01	   1.0008929e+00	   1.0013041e+00	   1.0022881e+00	
   4.5420561e+01	   9.9570751e-01	   1.0000738e+00	   9.9970682e-01	   1.0009005e+00	   1.0013137e+00	   1.0022980e+00	
   4.5607477e+01	   9.9570142e-01	   1.0000716e+00	   9.9970764e-01	   1.0008975e+00	   1.0013128e+00	   1.0023013e+00	
   4.5794393e+01	   9.9568856e-01	   1.0000614e+00	   9.9969357e-01	   1.0008905e+00	   1.0013041e+00	   1.0022938e+00	
   4.5981308e+01	   9.9569309e-01	   1.0000627e+00	   9.9969126e-01	   1.0008931e+00	   1.0013044e+00	   1.0022901e+00	
   4.6168224e+01	   9.9570802e-01	   1.0000740e+00	   9.9970533e-01	   1.0009018e+00	   1.0013140e+00	   1.0022976e+00	
   4.6355140e+01	   9.9570712e-01	   1.0000759e+00	   9.9971111e-01	   1.0009018e+00	   1.0013164e+00	   1.0023036e+00	
   4.6542056e+01	   9.9569356e-01	   1.0000662e+00	   9.9969998e-01	   1.0008940e+00	   1.0013086e+00	   1.0022988e+00	
   4.6728972e+01	   9.9569210e-01	   1.0000630e+00	   9.9969234e-01	   1.0008932e+00	   1.0013053e+00	   1.0022920e+00	
   4.6915888e+01	   9.9570517e-01	   1.0000721e+00	   9.9970196e-01	   1.0009010e+00	   1.0013126e+00	   1.0022960e+00	
   4.7102804e+01	   9.9571034e-01	   1.0000781e+00	   9.9971280e-01	   1.0009042e+00	   1.0013184e+00	   1.0023048e+00	
   4.7289720e+01	   9.9570013e-01	   1.0000716e+00	   9.9970662e-01	   1.0008983e+00	   1.0013134e+00	   1.0023034e+00	
   4.7476636e+01	   9.9569260e-01	   1.0000643e+00	   9.9969445e-01	   1.0008940e+00	   1.0013067e+00	   1.0022944e+00	
   4.7663551e+01	   9.9570065e-01	   1.0000691e+00	   9.9969803e-01	   1.0008989e+00	   1.0013103e+00	   1.0022943e+00	
   4.7850467e+01	   9.9571094e-01	   1.0000781e+00	   9.9971143e-01	   1.0009050e+00	   1.0013183e+00	   1.0023034e+00	
   4.8037383e+01	   9.9570573e-01	   1.0000757e+00	   9.9971107e-01	   1.0009019e+00	   1.0013169e+00	   1.0023056e+00	
   4.8224299e+01	   9.9569416e-01	   1.0000664e+00	   9.9969836e-01	   1.0008951e+00	   1.0013088e+00	   1.0022981e+00	
   4.8411215e+01	   9.9569644e-01	   1.0000665e+00	   9.9969569e-01	   1.0008965e+00	   1.0013083e+00	   1.0022941e+00	
   4.8598131e+01	   9.9570910e-01	   1.0000760e+00	   9.9970734e-01	   1.0009042e+00	   1.0013163e+00	   1.0023000e+00	
   4.8785047e+01	   9.9571008e-01	   1.0000784e+00	   9.9971308e-01	   1.0009047e+00	   1.0013189e+00	   1.0023059e+00	
   4.8971963e+01	   9.9569708e-01	   1.0000693e+00	   9.9970310e-01	   1.0008968e+00	   1.0013115e+00	   1.0023015e+00	
   4.9158879e+01	   9.9569276e-01	   1.0000644e+00	   9.9969435e-01	   1.0008941e+00	   1.0013068e+00	   1.0022941e+00	
   4.9345794e+01	   9.9570456e-01	   1.0000720e+00	   9.9970168e-01	   1.0009014e+00	   1.0013127e+00	   1.0022963e+00	
   4.9532710e+01	   9.9571201e-01	   1.0000794e+00	   9.9971346e-01	   1.0009059e+00	   1.0013195e+00	   1.0023050e+00	
   4.9719626e+01	   9.9570244e-01	   1.0000736e+00	   9.9970886e-01	   1.0008999e+00	   1.0013152e+00	   1.0023048e+00	
   4.9906542e+01	   9.9569193e-01	   1.0000639e+00	   9.9969455e-01	   1.0008934e+00	   1.0013065e+00	   1.0022952e+00	
   5.0093458e+01	   9.9569805e-01	   1.0000670e+00	   9.9969569e-01	   1.0008971e+00	   1.0013084e+00	   1.0022929e+00	
   5.0280374e+01	   9.9571010e-01	   1.0000772e+00	   9.9970995e-01	   1.0009046e+00	   1.0013174e+00	   1.0023016e+00	
   5.0467290e+01	   9.9570694e-01	   1.0000765e+00	   9.9971174e-01	   1.0009026e+00	   1.0013174e+00	   1.0023057e+00	
   5.0654206e+01	   9.9569393e-01	   1.0000662e+00	   9.9969894e-01	   1.0008943e+00	   1.0013086e+00	   1.0022986e+00	
   5.0841121e+01	   9.9569306e-01	   1.0000638e+00	   9.9969345e-01	   1.0008938e+00	   1.0013060e+00	   1.0022921e+00	
   5.1028037e+01	   9.9570525e-01	   1.0000728e+00	   9.9970338e-01	   1.0009018e+00	   1.0013134e+00	   1.0022968e+00	
   5.1214953e+01	   9.9570986e-01	   1.0000778e+00	   9.9971202e-01	   1.0009044e+00	   1.0013182e+00	   1.0023044e+00	
   5.1401869e+01	   9.9569829e-01	   1.0000699e+00	   9.9970446e-01	   1.0008966e+00	   1.0013118e+00	   1.0023019e+00	
   5.1588785e+01	   9.9568967e-01	   1.0000616e+00	   9.9969180e-01	   1.0008912e+00	   1.0013041e+00	   1.0022923e+00	
   5.1775701e+01	   9.9569825e-01	   1.0000668e+00	   9.9969573e-01	   1.0008970e+00	   1.0013080e+00	   1.0022919e+00	
   5.1962617e+01	   9.9570966e-01	   1.0000771e+00	   9.9971072e-01	   1.0009041e+00	   1.0013173e+00	   1.0023020e+00	
   5.2149533e+01	   9.9570459e-01	   1.0000745e+00	   9.9970999e-01	   1.0009005e+00	   1.0013156e+00	   1.0023046e+00	
   5.2336449e+01	   9.9569145e-01	   1.0000635e+00	   9.9969551e-01	   1.0008919e+00	   1.0013059e+00	   1.0022957e+00	
   5.2523364e+01	   9.9569205e-01	   1.0000625e+00	   9.9969171e-01	   1.0008926e+00	   1.0013045e+00	   1.0022904e+00	
   5.2710280e+01	   9.9570587e-01	   1.0000731e+00	   9.9970417e-01	   1.0009018e+00	   1.0013134e+00	   1.0022967e+00	
   5.2897196e+01	   9.9570931e-01	   1.0000775e+00	   9.9971226e-01	   1.0009038e+00	   1.0013178e+00	   1.0023043e+00	
   5.3084112e+01	   9.9569527e-01	   1.0000671e+00	   9.9970098e-01	   1.0008942e+00	   1.0013092e+00	   1.0022996e+00	
   5.3271028e+01	   9.9568984e-01	   1.0000613e+00	   9.9969102e-01	   1.0008908e+00	   1.0013036e+00	   1.0022903e+00	
   5.3457944e+01	   9.9570143e-01	   1.0000694e+00	   9.9969949e-01	   1.0008989e+00	   1.0013102e+00	   1.0022936e+00	
   5.3644860e+01	   9.9570797e-01	   1.0000765e+00	   9.9971105e-01	   1.0009031e+00	   1.0013170e+00	   1.0023035e+00	
   5.3831776e+01	   9.9569895e-01	   1.0000701e+00	   9.9970465e-01	   1.0008967e+00	   1.0013118e+00	   1.0023017e+00	
   5.4018692e+01	   9.9569022e-01	   1.0000615e+00	   9.9969180e-01	   1.0008910e+00	   1.0013038e+00	   1.0022917e+00	
   5.4205607e+01	   9.9569721e-01	   1.0000660e+00	   9.9969545e-01	   1.0008960e+00	   1.0013073e+00	   1.0022914e+00	
   5.4392523e+01	   9.9570784e-01	   1.0000757e+00	   9.9970899e-01	   1.0009031e+00	   1.0013161e+00	   1.0023010e+00	
   5.4579439e+01	   9.9570361e-01	   1.0000737e+00	   9.9970854e-01	   1.0008999e+00	   1.0013148e+00	   1.0023034e+00	
   5.4766355e+01	   9.9569144e-01	   1.0000633e+00	   9.9969520e-01	   1.0008916e+00	   1.0013056e+00	   1.0022951e+00	
   5.4953271e+01	   9.9569246e-01	   1.0000627e+00	   9.9969213e-01	   1.0008926e+00	   1.0013045e+00	   1.0022905e+00	
   5.5140187e+01	   9.9570635e-01	   1.0000736e+00	   9.9970513e-01	   1.0009022e+00	   1.0013139e+00	   1.0022974e+00	
   5.5327103e+01	   9.9570877e-01	   1.0000771e+00	   9.9971174e-01	   1.0009036e+00	   1.0013176e+00	   1.0023042e+00	
   5.5514019e+01	   9.9569553e-01	   1.0000672e+00	   9.9970072e-01	   1.0008942e+00	   1.0013092e+00	   1.0022994e+00	
   5.5700935e+01	   9.9568986e-01	   1.0000611e+00	   9.9969088e-01	   1.0008907e+00	   1.0013033e+00	   1.0022907e+00	
   5.5887850e+01	   9.9570003e-01	   1.0000686e+00	   9.9969873e-01	   1.0008983e+00	   1.0013096e+00	   1.0022935e+00	
   5.6074766e+01	   9.9570724e-01	   1.0000757e+00	   9.9970922e-01	   1.0009031e+00	   1.0013163e+00	   1.0023021e+00	
   5.6261682e+01	   9.9570204e-01	   1.0000722e+00	   9.9970616e-01	   1.0008991e+00	   1.0013136e+00	   1.0023021e+00	
   5.6448598e+01	   9.9569504e-01	   1.0000660e+00	   9.9969782e-01	   1.0008943e+00	   1.0013079e+00	   1.0022962e+00	
   5.6635514e+01	   9.9569659e-01	   1.0000666e+00	   9.9969745e-01	   1.0008958e+00	   1.0013082e+00	   1.0022945e+00	
   5.6822430e+01	   9.9570226e-01	   1.0000713e+00	   9.9970317e-01	   1.0008998e+00	   1.0013124e+00	   1.0022979e+00	
   5.7009346e+01	   9.9570339e-01	   1.0000727e+00	   9.9970557e-01	   1.0009004e+00	   1.0013138e+00	   1.0023004e+00	
   5.7196262e+01	   9.9569989e-01	   1.0000701e+00	   9.9970280e-01	   1.0008978e+00	   1.0013116e+00	   1.0022993e+00	
   5.7383178e+01	   9.9569839e-01	   1.0000686e+00	   9.9970055e-01	   1.0008969e+00	   1.0013102e+00	   1.0022974e+00	
   5.7570093e+01	   9.9569952e-01	   1.0000694e+00	   9.9970114e-01	   1.0008978e+00	   1.0013108e+00	   1.0022974e+00	
   5.7757009e+01	   9.9570045e-01	   1.0000702e+00	   9.9970224e-01	   1.0008985e+00	   1.0013116e+00	   1.0022981e+00	
   5.7943925e+01	   9.9570073e-01	   1.0000705e+00	   9.9970265e-01	   1.0008987e+00	   1.0013118e+00	   1.0022985e+00	
   5.8130841e+01	   9.9570060e-01	   1.0000704e+00	   9.9970260e-01	   1.0008986e+00	   1.0013118e+00	   1.0022986e+00	
   5.8317757e+01	   9.9570049e-01	   1.0000704e+00	   9.9970251e-01	   1.0008985e+00	   1.0013117e+00	   1.0022986e+00	
   5.8504673e+01	   9.9570041e-01	   1.0000703e+00	   9.9970241e-01	   1.0008985e+00	   1.0013117e+00	   1.0022985e+00	
   5.8691589e+01	   9.9570043e-01	   1.0000703e+00	   9.9970239e-01	   1.0008985e+00	   1.0013117e+00	   1.0022985e+00	
   5.8878505e+01	   9.9570055e-01	   1.0000704e+00	   9.9970251e-01	   1.0008986e+00	   1.0013118e+00	   1.0022986e+00	
   5.9065421e+01	   9.9570061e-01	   1.0000705e+00	   9.9970260e-01	   1.0008987e+00	   1.0013118e+00	   1.0022986e+00	
   5.9252336e+01	   9.9570059e-01	   1.0000705e+00	   9.9970259e-01	   1.0008987e+00	   1.0013118e+00	   1.0022987e+00	
   5.9439252e+01	   9.9570059e-01	   1.0000705e+00	   9.9970259e-01	   1.0008987e+00	   1.0013119e+00	   1.0022987e+00	
   5.9626168e+01	   9.9570059e-01	   1.0000705e+00	   9.9970259e-01	   1.0008987e+00	   1.0013119e+00	   1.0022987e+00	
   5.9813084e+01	   9.9570061e-01	   1.0000705e+00	   9.9970261e-01	   1.0008987e+00	   1.0013119e+00	   1.0022987e+00	
   6.0000000e+01	   9.9570063e-01	   1.0000705e+00	   9.9970264e-01	   1.0008987e+00	   1.0013119e+00	   1.0022987e+00	


==> PlotData_coordinated/Necsys2_Frequency.txt <==
   5.0000000e-07	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.5000000e-06	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.8000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   8.3000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.8300000e-04	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.8330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   8.3330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.8333000e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.8333300e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   6.6666650e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000005e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000025e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000180e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000830e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0002830e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010015e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010080e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010280e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0011830e+00	   9.9999997e-01	   9.9999994e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0014801e+00	   9.9999991e-01	   9.9999984e-01	   9.9999990e-01	   9.9999993e-01	   9.9999995e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0019607e+00	   9.9999982e-01	   9.9999969e-01	   9.9999981e-01	   9.9999987e-01	   9.9999991e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020005e+00	   9.9999981e-01	   9.9999967e-01	   9.9999980e-01	   9.9999986e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020025e+00	   9.9999981e-01	   9.9999967e-01	   9.9999980e-01	   9.9999986e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020180e+00	   9.9999980e-01	   9.9999966e-01	   9.9999979e-01	   9.9999986e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020830e+00	   9.9999978e-01	   9.9999962e-01	   9.9999977e-01	   9.9999984e-01	   9.9999989e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0022830e+00	   9.9999970e-01	   9.9999949e-01	   9.9999969e-01	   9.9999978e-01	   9.9999985e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0027681e+00	   9.9999952e-01	   9.9999917e-01	   9.9999950e-01	   9.9999965e-01	   9.9999975e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0030000e+00	   9.9999943e-01	   9.9999902e-01	   9.9999941e-01	   9.9999959e-01	   9.9999971e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0030015e+00	   9.9999943e-01	   9.9999902e-01	   9.9999941e-01	   9.9999959e-01	   9.9999971e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0030080e+00	   9.9999943e-01	   9.9999902e-01	   9.9999940e-01	   9.9999958e-01	   9.9999970e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0030280e+00	   9.9999941e-01	   9.9999900e-01	   9.9999939e-01	   9.9999957e-01	   9.9999970e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0031830e+00	   9.9999933e-01	   9.9999884e-01	   9.9999930e-01	   9.9999951e-01	   9.9999965e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0034560e+00	   9.9999917e-01	   9.9999858e-01	   9.9999914e-01	   9.9999940e-01	   9.9999957e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0039124e+00	   9.9999891e-01	   9.9999813e-01	   9.9999887e-01	   9.9999921e-01	   9.9999944e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0040005e+00	   9.9999886e-01	   9.9999805e-01	   9.9999882e-01	   9.9999917e-01	   9.9999941e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0040025e+00	   9.9999886e-01	   9.9999805e-01	   9.9999881e-01	   9.9999917e-01	   9.9999941e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0040180e+00	   9.9999885e-01	   9.9999803e-01	   9.9999880e-01	   9.9999916e-01	   9.9999941e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0040830e+00	   9.9999880e-01	   9.9999794e-01	   9.9999875e-01	   9.9999913e-01	   9.9999938e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0042830e+00	   9.9999865e-01	   9.9999768e-01	   9.9999859e-01	   9.9999902e-01	   9.9999930e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0047041e+00	   9.9999833e-01	   9.9999714e-01	   9.9999826e-01	   9.9999878e-01	   9.9999914e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0050000e+00	   9.9999810e-01	   9.9999675e-01	   9.9999803e-01	   9.9999862e-01	   9.9999902e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0050015e+00	   9.9999810e-01	   9.9999675e-01	   9.9999803e-01	   9.9999862e-01	   9.9999902e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0050080e+00	   9.9999809e-01	   9.9999674e-01	   9.9999802e-01	   9.9999861e-01	   9.9999902e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0050280e+00	   9.9999807e-01	   9.9999671e-01	   9.9999800e-01	   9.9999860e-01	   9.9999901e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0051830e+00	   9.9999793e-01	   9.9999646e-01	   9.9999785e-01	   9.9999849e-01	   9.9999893e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0054568e+00	   9.9999767e-01	   9.9999601e-01	   9.9999758e-01	   9.9999830e-01	   9.9999880e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0059140e+00	   9.9999723e-01	   9.9999527e-01	   9.9999714e-01	   9.9999799e-01	   9.9999857e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0060005e+00	   9.9999715e-01	   9.9999513e-01	   9.9999705e-01	   9.9999793e-01	   9.9999853e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0060025e+00	   9.9999715e-01	   9.9999513e-01	   9.9999705e-01	   9.9999793e-01	   9.9999853e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0060180e+00	   9.9999713e-01	   9.9999510e-01	   9.9999703e-01	   9.9999791e-01	   9.9999852e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0060830e+00	   9.9999706e-01	   9.9999497e-01	   9.9999696e-01	   9.9999786e-01	   9.9999848e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0062830e+00	   9.9999683e-01	   9.9999459e-01	   9.9999672e-01	   9.9999770e-01	   9.9999836e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0067044e+00	   9.9999635e-01	   9.9999377e-01	   9.9999623e-01	   9.9999735e-01	   9.9999811e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0070000e+00	   9.9999601e-01	   9.9999320e-01	   9.9999588e-01	   9.9999710e-01	   9.9999794e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0070015e+00	   9.9999601e-01	   9.9999319e-01	   9.9999588e-01	   9.9999710e-01	   9.9999794e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0070080e+00	   9.9999600e-01	   9.9999318e-01	   9.9999587e-01	   9.9999709e-01	   9.9999793e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0070280e+00	   9.9999597e-01	   9.9999313e-01	   9.9999585e-01	   9.9999707e-01	   9.9999792e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0071830e+00	   9.9999577e-01	   9.9999278e-01	   9.9999563e-01	   9.9999692e-01	   9.9999781e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0074568e+00	   9.9999540e-01	   9.9999217e-01	   9.9999526e-01	   9.9999666e-01	   9.9999762e-01	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0079142e+00	   9.9999479e-01	   9.9999113e-01	   9.9999464e-01	   9.9999622e-01	   9.9999730e-01	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0080005e+00	   9.9999468e-01	   9.9999094e-01	   9.9999452e-01	   9.9999613e-01	   9.9999725e-01	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0080025e+00	   9.9999468e-01	   9.9999093e-01	   9.9999452e-01	   9.9999613e-01	   9.9999724e-01	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0080180e+00	   9.9999465e-01	   9.9999089e-01	   9.9999450e-01	   9.9999611e-01	   9.9999723e-01	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0080830e+00	   9.9999455e-01	   9.9999073e-01	   9.9999439e-01	   9.9999604e-01	   9.9999718e-01	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0082830e+00	   9.9999425e-01	   9.9999021e-01	   9.9999408e-01	   9.9999582e-01	   9.9999702e-01	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0087047e+00	   9.9999361e-01	   9.9998913e-01	   9.9999343e-01	   9.9999536e-01	   9.9999669e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0090000e+00	   9.9999316e-01	   9.9998837e-01	   9.9999297e-01	   9.9999503e-01	   9.9999645e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0090015e+00	   9.9999316e-01	   9.9998836e-01	   9.9999297e-01	   9.9999503e-01	   9.9999645e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0090080e+00	   9.9999315e-01	   9.9998834e-01	   9.9999296e-01	   9.9999502e-01	   9.9999645e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0090280e+00	   9.9999311e-01	   9.9998829e-01	   9.9999293e-01	   9.9999499e-01	   9.9999643e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0091830e+00	   9.9999285e-01	   9.9998784e-01	   9.9999266e-01	   9.9999480e-01	   9.9999629e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0094569e+00	   9.9999238e-01	   9.9998705e-01	   9.9999218e-01	   9.9999446e-01	   9.9999605e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0099143e+00	   9.9999159e-01	   9.9998572e-01	   9.9999139e-01	   9.9999389e-01	   9.9999564e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0100005e+00	   9.9999145e-01	   9.9998547e-01	   9.9999124e-01	   9.9999379e-01	   9.9999556e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0100025e+00	   9.9999144e-01	   9.9998547e-01	   9.9999123e-01	   9.9999378e-01	   9.9999556e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0100180e+00	   9.9999141e-01	   9.9998542e-01	   9.9999120e-01	   9.9999376e-01	   9.9999554e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0100830e+00	   9.9999129e-01	   9.9998521e-01	   9.9999108e-01	   9.9999367e-01	   9.9999548e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0102830e+00	   9.9999091e-01	   9.9998457e-01	   9.9999069e-01	   9.9999340e-01	   9.9999528e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0107049e+00	   9.9999011e-01	   9.9998322e-01	   9.9998988e-01	   9.9999281e-01	   9.9999486e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0112007e+00	   9.9998917e-01	   9.9998163e-01	   9.9998893e-01	   9.9999213e-01	   9.9999437e-01	   9.9999998e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0125594e+00	   9.9998658e-01	   9.9997729e-01	   9.9998634e-01	   9.9999025e-01	   9.9999301e-01	   9.9999998e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	   9.9999998e-01	   9.9999997e-01	   9.9999996e-01	   9.9999997e-01	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0142057e+00	   9.9998345e-01	   9.9997206e-01	   9.9998323e-01	   9.9998797e-01	   9.9999136e-01	   9.9999996e-01	   9.9999993e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999997e-01	   9.9999995e-01	   9.9999994e-01	   9.9999995e-01	   9.9999996e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0174752e+00	   9.9997723e-01	   9.9996175e-01	   9.9997716e-01	   9.9998346e-01	   9.9998805e-01	   9.9999992e-01	   9.9999986e-01	   9.9999992e-01	   9.9999994e-01	   9.9999996e-01	   9.9999993e-01	   9.9999990e-01	   9.9999989e-01	   9.9999989e-01	   9.9999991e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0212858e+00	   9.9996998e-01	   9.9994985e-01	   9.9997024e-01	   9.9997820e-01	   9.9998416e-01	   9.9999985e-01	   9.9999974e-01	   9.9999985e-01	   9.9999989e-01	   9.9999992e-01	   9.9999987e-01	   9.9999981e-01	   9.9999979e-01	   9.9999979e-01	   9.9999983e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999997e-01	   9.9999997e-01	   1.0000000e+00	   9.9999999e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	
   1.0253858e+00	   9.9996221e-01	   9.9993720e-01	   9.9996297e-01	   9.9997255e-01	   9.9997993e-01	   9.9999974e-01	   9.9999957e-01	   9.9999974e-01	   9.9999981e-01	   9.9999987e-01	   9.9999978e-01	   9.9999969e-01	   9.9999964e-01	   9.9999965e-01	   9.9999971e-01	   9.9999994e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999994e-01	   9.9999994e-01	   9.9999999e-01	   9.9999999e-01	   9.9999997e-01	   9.9999999e-01	   9.9999999e-01	
   1.0303537e+00	   9.9995282e-01	   9.9992206e-01	   9.9995439e-01	   9.9996573e-01	   9.9997475e-01	   9.9999957e-01	   9.9999929e-01	   9.9999958e-01	   9.9999969e-01	   9.9999978e-01	   9.9999963e-01	   9.9999948e-01	   9.9999942e-01	   9.9999943e-01	   9.9999953e-01	   9.9999989e-01	   9.9999992e-01	   9.9999995e-01	   9.9999996e-01	   9.9999997e-01	   9.9999997e-01	   9.9999996e-01	   9.9999996e-01	   9.9999990e-01	   9.9999990e-01	   9.9999999e-01	   9.9999998e-01	   9.9999995e-01	   9.9999999e-01	   9.9999999e-01	
   1.0353216e+00	   9.9994348e-01	   9.9990714e-01	   9.9994606e-01	   9.9995893e-01	   9.9996954e-01	   9.9999936e-01	   9.9999895e-01	   9.9999938e-01	   9.9999954e-01	   9.9999967e-01	   9.9999944e-01	   9.9999922e-01	   9.9999914e-01	   9.9999915e-01	   9.9999930e-01	   9.9999982e-01	   9.9999988e-01	   9.9999992e-01	   9.9999994e-01	   9.9999995e-01	   9.9999996e-01	   9.9999994e-01	   9.9999993e-01	   9.9999984e-01	   9.9999984e-01	   9.9999998e-01	   9.9999997e-01	   9.9999991e-01	   9.9999998e-01	   9.9999998e-01	
   1.0409973e+00	   9.9993287e-01	   9.9989037e-01	   9.9993682e-01	   9.9995120e-01	   9.9996353e-01	   9.9999906e-01	   9.9999847e-01	   9.9999910e-01	   9.9999933e-01	   9.9999951e-01	   9.9999917e-01	   9.9999886e-01	   9.9999875e-01	   9.9999876e-01	   9.9999898e-01	   9.9999973e-01	   9.9999981e-01	   9.9999989e-01	   9.9999990e-01	   9.9999993e-01	   9.9999993e-01	   9.9999991e-01	   9.9999990e-01	   9.9999975e-01	   9.9999976e-01	   9.9999997e-01	   9.9999995e-01	   9.9999987e-01	   9.9999996e-01	   9.9999997e-01	
   1.0487962e+00	   9.9991844e-01	   9.9986776e-01	   9.9992453e-01	   9.9994064e-01	   9.9995521e-01	   9.9999855e-01	   9.9999766e-01	   9.9999863e-01	   9.9999897e-01	   9.9999924e-01	   9.9999872e-01	   9.9999824e-01	   9.9999811e-01	   9.9999811e-01	   9.9999843e-01	   9.9999957e-01	   9.9999970e-01	   9.9999982e-01	   9.9999984e-01	   9.9999989e-01	   9.9999989e-01	   9.9999985e-01	   9.9999984e-01	   9.9999961e-01	   9.9999961e-01	   9.9999995e-01	   9.9999992e-01	   9.9999979e-01	   9.9999994e-01	   9.9999995e-01	
   1.0565950e+00	   9.9990418e-01	   9.9984570e-01	   9.9991269e-01	   9.9993015e-01	   9.9994681e-01	   9.9999792e-01	   9.9999669e-01	   9.9999808e-01	   9.9999853e-01	   9.9999891e-01	   9.9999815e-01	   9.9999748e-01	   9.9999733e-01	   9.9999732e-01	   9.9999777e-01	   9.9999937e-01	   9.9999956e-01	   9.9999974e-01	   9.9999977e-01	   9.9999983e-01	   9.9999983e-01	   9.9999977e-01	   9.9999976e-01	   9.9999943e-01	   9.9999943e-01	   9.9999992e-01	   9.9999988e-01	   9.9999970e-01	   9.9999991e-01	   9.9999993e-01	
   1.0646927e+00	   9.9988959e-01	   9.9982339e-01	   9.9990081e-01	   9.9991935e-01	   9.9993804e-01	   9.9999715e-01	   9.9999550e-01	   9.9999741e-01	   9.9999799e-01	   9.9999849e-01	   9.9999744e-01	   9.9999653e-01	   9.9999640e-01	   9.9999635e-01	   9.9999695e-01	   9.9999913e-01	   9.9999939e-01	   9.9999963e-01	   9.9999967e-01	   9.9999976e-01	   9.9999976e-01	   9.9999968e-01	   9.9999966e-01	   9.9999920e-01	   9.9999920e-01	   9.9999988e-01	   9.9999983e-01	   9.9999959e-01	   9.9999987e-01	   9.9999990e-01	
   1.0736869e+00	   9.9987365e-01	   9.9979935e-01	   9.9988805e-01	   9.9990743e-01	   9.9992823e-01	   9.9999615e-01	   9.9999398e-01	   9.9999655e-01	   9.9999729e-01	   9.9999796e-01	   9.9999651e-01	   9.9999530e-01	   9.9999521e-01	   9.9999510e-01	   9.9999589e-01	   9.9999881e-01	   9.9999916e-01	   9.9999950e-01	   9.9999955e-01	   9.9999967e-01	   9.9999966e-01	   9.9999955e-01	   9.9999953e-01	   9.9999891e-01	   9.9999891e-01	   9.9999984e-01	   9.9999976e-01	   9.9999945e-01	   9.9999983e-01	   9.9999986e-01	
   1.0826810e+00	   9.9985803e-01	   9.9977611e-01	   9.9987569e-01	   9.9989560e-01	   9.9991835e-01	   9.9999499e-01	   9.9999225e-01	   9.9999558e-01	   9.9999648e-01	   9.9999733e-01	   9.9999541e-01	   9.9999387e-01	   9.9999386e-01	   9.9999368e-01	   9.9999468e-01	   9.9999845e-01	   9.9999889e-01	   9.9999934e-01	   9.9999940e-01	   9.9999956e-01	   9.9999954e-01	   9.9999939e-01	   9.9999939e-01	   9.9999858e-01	   9.9999857e-01	   9.9999978e-01	   9.9999968e-01	   9.9999929e-01	   9.9999977e-01	   9.9999981e-01	
   1.0923523e+00	   9.9984160e-01	   9.9975209e-01	   9.9986279e-01	   9.9988297e-01	   9.9990764e-01	   9.9999357e-01	   9.9999016e-01	   9.9999442e-01	   9.9999549e-01	   9.9999656e-01	   9.9999405e-01	   9.9999211e-01	   9.9999224e-01	   9.9999195e-01	   9.9999319e-01	   9.9999800e-01	   9.9999856e-01	   9.9999915e-01	   9.9999922e-01	   9.9999943e-01	   9.9999939e-01	   9.9999919e-01	   9.9999920e-01	   9.9999817e-01	   9.9999816e-01	   9.9999971e-01	   9.9999958e-01	   9.9999909e-01	   9.9999969e-01	   9.9999975e-01	
   1.1040548e+00	   9.9982225e-01	   9.9972439e-01	   9.9984763e-01	   9.9986777e-01	   9.9989458e-01	   9.9999162e-01	   9.9998734e-01	   9.9999285e-01	   9.9999414e-01	   9.9999549e-01	   9.9999216e-01	   9.9998968e-01	   9.9999004e-01	   9.9998960e-01	   9.9999116e-01	   9.9999739e-01	   9.9999809e-01	   9.9999888e-01	   9.9999897e-01	   9.9999923e-01	   9.9999917e-01	   9.9999891e-01	   9.9999895e-01	   9.9999760e-01	   9.9999759e-01	   9.9999960e-01	   9.9999944e-01	   9.9999883e-01	   9.9999959e-01	   9.9999967e-01	
   1.1157573e+00	   9.9980351e-01	   9.9969826e-01	   9.9983290e-01	   9.9985267e-01	   9.9988138e-01	   9.9998941e-01	   9.9998421e-01	   9.9999111e-01	   9.9999261e-01	   9.9999428e-01	   9.9998997e-01	   9.9998692e-01	   9.9998760e-01	   9.9998695e-01	   9.9998886e-01	   9.9999669e-01	   9.9999756e-01	   9.9999857e-01	   9.9999867e-01	   9.9999900e-01	   9.9999891e-01	   9.9999858e-01	   9.9999865e-01	   9.9999697e-01	   9.9999694e-01	   9.9999948e-01	   9.9999927e-01	   9.9999854e-01	   9.9999947e-01	   9.9999957e-01	
   1.1291773e+00	   9.9978283e-01	   9.9967041e-01	   9.9981643e-01	   9.9983543e-01	   9.9986607e-01	   9.9998656e-01	   9.9998026e-01	   9.9998890e-01	   9.9999063e-01	   9.9999269e-01	   9.9998710e-01	   9.9998332e-01	   9.9998448e-01	   9.9998356e-01	   9.9998590e-01	   9.9999579e-01	   9.9999686e-01	   9.9999816e-01	   9.9999827e-01	   9.9999869e-01	   9.9999855e-01	   9.9999814e-01	   9.9999826e-01	   9.9999614e-01	   9.9999610e-01	   9.9999932e-01	   9.9999905e-01	   9.9999817e-01	   9.9999931e-01	   9.9999943e-01	
   1.1477499e+00	   9.9975556e-01	   9.9963545e-01	   9.9979422e-01	   9.9981167e-01	   9.9984455e-01	   9.9998212e-01	   9.9997424e-01	   9.9998551e-01	   9.9998753e-01	   9.9999016e-01	   9.9998250e-01	   9.9997766e-01	   9.9997969e-01	   9.9997830e-01	   9.9998127e-01	   9.9999437e-01	   9.9999574e-01	   9.9999751e-01	   9.9999763e-01	   9.9999819e-01	   9.9999797e-01	   9.9999740e-01	   9.9999764e-01	   9.9999485e-01	   9.9999478e-01	   9.9999904e-01	   9.9999868e-01	   9.9999760e-01	   9.9999906e-01	   9.9999921e-01	
   1.1663226e+00	   9.9972995e-01	   9.9960491e-01	   9.9977253e-01	   9.9978797e-01	   9.9982263e-01	   9.9997709e-01	   9.9996764e-01	   9.9998174e-01	   9.9998401e-01	   9.9998726e-01	   9.9997715e-01	   9.9997119e-01	   9.9997432e-01	   9.9997238e-01	   9.9997601e-01	   9.9999274e-01	   9.9999443e-01	   9.9999673e-01	   9.9999686e-01	   9.9999757e-01	   9.9999725e-01	   9.9999653e-01	   9.9999692e-01	   9.9999338e-01	   9.9999327e-01	   9.9999871e-01	   9.9999826e-01	   9.9999696e-01	   9.9999875e-01	   9.9999895e-01	
   1.1877725e+00	   9.9970248e-01	   9.9957524e-01	   9.9974798e-01	   9.9976067e-01	   9.9979680e-01	   9.9997060e-01	   9.9995944e-01	   9.9997693e-01	   9.9997941e-01	   9.9998340e-01	   9.9997004e-01	   9.9996276e-01	   9.9996745e-01	   9.9996475e-01	   9.9996919e-01	   9.9999060e-01	   9.9999267e-01	   9.9999567e-01	   9.9999581e-01	   9.9999672e-01	   9.9999626e-01	   9.9999532e-01	   9.9999593e-01	   9.9999147e-01	   9.9999130e-01	   9.9999826e-01	   9.9999768e-01	   9.9999615e-01	   9.9999834e-01	   9.9999860e-01	
   1.2101816e+00	   9.9967614e-01	   9.9955045e-01	   9.9972277e-01	   9.9973223e-01	   9.9976926e-01	   9.9996311e-01	   9.9995034e-01	   9.9997140e-01	   9.9997402e-01	   9.9997883e-01	   9.9996157e-01	   9.9995294e-01	   9.9995956e-01	   9.9995597e-01	   9.9996125e-01	   9.9998806e-01	   9.9999055e-01	   9.9999437e-01	   9.9999449e-01	   9.9999564e-01	   9.9999501e-01	   9.9999384e-01	   9.9999474e-01	   9.9998922e-01	   9.9998898e-01	   9.9999769e-01	   9.9999697e-01	   9.9999521e-01	   9.9999783e-01	   9.9999815e-01	
   1.2325907e+00	   9.9965223e-01	   9.9953182e-01	   9.9969797e-01	   9.9970393e-01	   9.9974123e-01	   9.9995497e-01	   9.9994086e-01	   9.9996539e-01	   9.9996805e-01	   9.9997367e-01	   9.9995206e-01	   9.9994217e-01	   9.9995097e-01	   9.9994641e-01	   9.9995251e-01	   9.9998522e-01	   9.9998812e-01	   9.9999283e-01	   9.9999294e-01	   9.9999436e-01	   9.9999353e-01	   9.9999211e-01	   9.9999336e-01	   9.9998674e-01	   9.9998641e-01	   9.9999703e-01	   9.9999617e-01	   9.9999419e-01	   9.9999724e-01	   9.9999764e-01	
   1.2604229e+00	   9.9962590e-01	   9.9951678e-01	   9.9966774e-01	   9.9966917e-01	   9.9970591e-01	   9.9994403e-01	   9.9992875e-01	   9.9995723e-01	   9.9995980e-01	   9.9996644e-01	   9.9993885e-01	   9.9992760e-01	   9.9993938e-01	   9.9993353e-01	   9.9994063e-01	   9.9998125e-01	   9.9998465e-01	   9.9999058e-01	   9.9999065e-01	   9.9999243e-01	   9.9999136e-01	   9.9998960e-01	   9.9999138e-01	   9.9998333e-01	   9.9998288e-01	   9.9999606e-01	   9.9999502e-01	   9.9999281e-01	   9.9999639e-01	   9.9999688e-01	
   1.2900629e+00	   9.9960172e-01	   9.9950924e-01	   9.9963638e-01	   9.9963290e-01	   9.9966804e-01	   9.9993156e-01	   9.9991569e-01	   9.9994778e-01	   9.9995008e-01	   9.9995776e-01	   9.9992326e-01	   9.9991090e-01	   9.9992606e-01	   9.9991880e-01	   9.9992686e-01	   9.9997650e-01	   9.9998041e-01	   9.9998773e-01	   9.9998773e-01	   9.9998994e-01	   9.9998860e-01	   9.9998649e-01	   9.9998893e-01	   9.9997934e-01	   9.9997872e-01	   9.9999486e-01	   9.9999362e-01	   9.9999122e-01	   9.9999533e-01	   9.9999593e-01	
   1.3197029e+00	   9.9958144e-01	   9.9950911e-01	   9.9960613e-01	   9.9959783e-01	   9.9963034e-01	   9.9991838e-01	   9.9990268e-01	   9.9993753e-01	   9.9993939e-01	   9.9994806e-01	   9.9990624e-01	   9.9989323e-01	   9.9991180e-01	   9.9990316e-01	   9.9991205e-01	   9.9997120e-01	   9.9997559e-01	   9.9998435e-01	   9.9998427e-01	   9.9998695e-01	   9.9998537e-01	   9.9998292e-01	   9.9998610e-01	   9.9997498e-01	   9.9997419e-01	   9.9999345e-01	   9.9999205e-01	   9.9998951e-01	   9.9999410e-01	   9.9999483e-01	
   1.3585613e+00	   9.9956048e-01	   9.9951744e-01	   9.9956878e-01	   9.9955457e-01	   9.9958212e-01	   9.9990031e-01	   9.9988598e-01	   9.9992291e-01	   9.9992396e-01	   9.9993378e-01	   9.9988210e-01	   9.9986907e-01	   9.9989187e-01	   9.9988156e-01	   9.9989130e-01	   9.9996341e-01	   9.9996832e-01	   9.9997905e-01	   9.9997881e-01	   9.9998216e-01	   9.9998036e-01	   9.9997750e-01	   9.9998177e-01	   9.9996876e-01	   9.9996771e-01	   9.9999131e-01	   9.9998971e-01	   9.9998709e-01	   9.9999223e-01	   9.9999312e-01	
   1.4004926e+00	   9.9954416e-01	   9.9953267e-01	   9.9953217e-01	   9.9951238e-01	   9.9953295e-01	   9.9988021e-01	   9.9986859e-01	   9.9990577e-01	   9.9990569e-01	   9.9991652e-01	   9.9985442e-01	   9.9984244e-01	   9.9986912e-01	   9.9985733e-01	   9.9986764e-01	   9.9995397e-01	   9.9995932e-01	   9.9997216e-01	   9.9997168e-01	   9.9997582e-01	   9.9997398e-01	   9.9997076e-01	   9.9997629e-01	   9.9996145e-01	   9.9996011e-01	   9.9998861e-01	   9.9998687e-01	   9.9998427e-01	   9.9998987e-01	   9.9999094e-01	
   1.4424239e+00	   9.9953363e-01	   9.9954993e-01	   9.9950037e-01	   9.9947618e-01	   9.9948832e-01	   9.9985987e-01	   9.9985194e-01	   9.9988733e-01	   9.9988592e-01	   9.9989745e-01	   9.9982577e-01	   9.9981593e-01	   9.9984539e-01	   9.9983259e-01	   9.9984305e-01	   9.9994343e-01	   9.9994909e-01	   9.9996394e-01	   9.9996316e-01	   9.9996812e-01	   9.9996655e-01	   9.9996308e-01	   9.9996992e-01	   9.9995354e-01	   9.9995192e-01	   9.9998552e-01	   9.9998369e-01	   9.9998121e-01	   9.9998712e-01	   9.9998838e-01	
   1.5043289e+00	   9.9952660e-01	   9.9957040e-01	   9.9946408e-01	   9.9943621e-01	   9.9943415e-01	   9.9983025e-01	   9.9982858e-01	   9.9985812e-01	   9.9985452e-01	   9.9986640e-01	   9.9978348e-01	   9.9977844e-01	   9.9980932e-01	   9.9979608e-01	   9.9980602e-01	   9.9992579e-01	   9.9993164e-01	   9.9994913e-01	   9.9994778e-01	   9.9995396e-01	   9.9995357e-01	   9.9994997e-01	   9.9995870e-01	   9.9994073e-01	   9.9993876e-01	   9.9998018e-01	   9.9997836e-01	   9.9997620e-01	   9.9998231e-01	   9.9998383e-01	
   1.5728917e+00	   9.9952607e-01	   9.9957779e-01	   9.9943907e-01	   9.9941139e-01	   9.9939307e-01	   9.9979903e-01	   9.9980373e-01	   9.9982406e-01	   9.9981799e-01	   9.9982923e-01	   9.9973932e-01	   9.9974069e-01	   9.9976924e-01	   9.9975698e-01	   9.9976543e-01	   9.9990346e-01	   9.9990928e-01	   9.9992902e-01	   9.9992688e-01	   9.9993433e-01	   9.9993661e-01	   9.9993313e-01	   9.9994376e-01	   9.9992488e-01	   9.9992268e-01	   9.9997328e-01	   9.9997159e-01	   9.9996985e-01	   9.9997591e-01	   9.9997770e-01	
   1.6414546e+00	   9.9952852e-01	   9.9956549e-01	   9.9942965e-01	   9.9940685e-01	   9.9937409e-01	   9.9977042e-01	   9.9977926e-01	   9.9978943e-01	   9.9978116e-01	   9.9979064e-01	   9.9970069e-01	   9.9970809e-01	   9.9973042e-01	   9.9972056e-01	   9.9972676e-01	   9.9987814e-01	   9.9988374e-01	   9.9990488e-01	   9.9990180e-01	   9.9991031e-01	   9.9991696e-01	   9.9991381e-01	   9.9992597e-01	   9.9990697e-01	   9.9990479e-01	   9.9996529e-01	   9.9996377e-01	   9.9996243e-01	   9.9996830e-01	   9.9997032e-01	
   1.7190638e+00	   9.9952945e-01	   9.9953306e-01	   9.9943432e-01	   9.9942186e-01	   9.9937799e-01	   9.9974170e-01	   9.9975144e-01	   9.9975124e-01	   9.9974126e-01	   9.9974753e-01	   9.9966597e-01	   9.9967776e-01	   9.9968971e-01	   9.9968371e-01	   9.9968686e-01	   9.9984599e-01	   9.9985123e-01	   9.9987280e-01	   9.9986855e-01	   9.9987786e-01	   9.9989161e-01	   9.9988889e-01	   9.9990227e-01	   9.9988380e-01	   9.9988198e-01	   9.9995488e-01	   9.9995346e-01	   9.9995244e-01	   9.9995808e-01	   9.9996034e-01	
   1.7996885e+00	   9.9952467e-01	   9.9949267e-01	   9.9944997e-01	   9.9945139e-01	   9.9940412e-01	   9.9971556e-01	   9.9972236e-01	   9.9971430e-01	   9.9970375e-01	   9.9970584e-01	   9.9964037e-01	   9.9965275e-01	   9.9965248e-01	   9.9965088e-01	   9.9965077e-01	   9.9980924e-01	   9.9981399e-01	   9.9983473e-01	   9.9982927e-01	   9.9983883e-01	   9.9986213e-01	   9.9985974e-01	   9.9987385e-01	   9.9985634e-01	   9.9985519e-01	   9.9994245e-01	   9.9994094e-01	   9.9994009e-01	   9.9994562e-01	   9.9994808e-01	
   1.8803132e+00	   9.9951365e-01	   9.9946106e-01	   9.9946995e-01	   9.9948533e-01	   9.9944374e-01	   9.9969207e-01	   9.9969364e-01	   9.9968126e-01	   9.9967159e-01	   9.9966933e-01	   9.9962397e-01	   9.9963288e-01	   9.9962140e-01	   9.9962372e-01	   9.9962068e-01	   9.9977000e-01	   9.9977407e-01	   9.9979270e-01	   9.9978615e-01	   9.9979526e-01	   9.9982980e-01	   9.9982753e-01	   9.9984185e-01	   9.9982561e-01	   9.9982533e-01	   9.9992821e-01	   9.9992641e-01	   9.9992562e-01	   9.9993121e-01	   9.9993382e-01	
   1.9652231e+00	   9.9949871e-01	   9.9944859e-01	   9.9948972e-01	   9.9951634e-01	   9.9948887e-01	   9.9966858e-01	   9.9966476e-01	   9.9965114e-01	   9.9964383e-01	   9.9963768e-01	   9.9961313e-01	   9.9961566e-01	   9.9959564e-01	   9.9960081e-01	   9.9959542e-01	   9.9972747e-01	   9.9973048e-01	   9.9974554e-01	   9.9973813e-01	   9.9974600e-01	   9.9979328e-01	   9.9979099e-01	   9.9980499e-01	   9.9979052e-01	   9.9979121e-01	   9.9991115e-01	   9.9990890e-01	   9.9990817e-01	   9.9991390e-01	   9.9991662e-01	
   2.0515613e+00	   9.9948574e-01	   9.9945866e-01	   9.9950500e-01	   9.9953679e-01	   9.9952821e-01	   9.9964467e-01	   9.9963780e-01	   9.9962517e-01	   9.9962128e-01	   9.9961266e-01	   9.9960445e-01	   9.9960029e-01	   9.9957621e-01	   9.9958265e-01	   9.9957581e-01	   9.9968479e-01	   9.9968629e-01	   9.9969637e-01	   9.9968855e-01	   9.9969441e-01	   9.9975444e-01	   9.9975218e-01	   9.9976524e-01	   9.9975330e-01	   9.9975487e-01	   9.9989159e-01	   9.9988895e-01	   9.9988838e-01	   9.9989416e-01	   9.9989693e-01	
   2.1378995e+00	   9.9948015e-01	   9.9948296e-01	   9.9951463e-01	   9.9954443e-01	   9.9955432e-01	   9.9962043e-01	   9.9961396e-01	   9.9960328e-01	   9.9960310e-01	   9.9959391e-01	   9.9959432e-01	   9.9958584e-01	   9.9956241e-01	   9.9956863e-01	   9.9956140e-01	   9.9964442e-01	   9.9964409e-01	   9.9964805e-01	   9.9964039e-01	   9.9964366e-01	   9.9971500e-01	   9.9971304e-01	   9.9972442e-01	   9.9971598e-01	   9.9971824e-01	   9.9986989e-01	   9.9986709e-01	   9.9986684e-01	   9.9987238e-01	   9.9987515e-01	
   2.2242377e+00	   9.9948389e-01	   9.9950829e-01	   9.9951967e-01	   9.9954154e-01	   9.9956496e-01	   9.9959666e-01	   9.9959346e-01	   9.9958472e-01	   9.9958774e-01	   9.9957981e-01	   9.9958064e-01	   9.9957151e-01	   9.9955253e-01	   9.9955756e-01	   9.9955092e-01	   9.9960768e-01	   9.9960552e-01	   9.9960264e-01	   9.9959575e-01	   9.9959610e-01	   9.9967620e-01	   9.9967491e-01	   9.9968383e-01	   9.9967979e-01	   9.9968251e-01	   9.9984628e-01	   9.9984362e-01	   9.9984381e-01	   9.9984877e-01	   9.9985150e-01	
   2.3134312e+00	   9.9949540e-01	   9.9952397e-01	   9.9952172e-01	   9.9953207e-01	   9.9956138e-01	   9.9957423e-01	   9.9957554e-01	   9.9956829e-01	   9.9957347e-01	   9.9956821e-01	   9.9956257e-01	   9.9955629e-01	   9.9954435e-01	   9.9954779e-01	   9.9954267e-01	   9.9957431e-01	   9.9957068e-01	   9.9956074e-01	   9.9955529e-01	   9.9955261e-01	   9.9963813e-01	   9.9963779e-01	   9.9964343e-01	   9.9964441e-01	   9.9964742e-01	   9.9982024e-01	   9.9981795e-01	   9.9981867e-01	   9.9982270e-01	   9.9982532e-01	
   2.4111907e+00	   9.9951034e-01	   9.9952414e-01	   9.9952182e-01	   9.9951977e-01	   9.9954605e-01	   9.9955383e-01	   9.9955878e-01	   9.9955267e-01	   9.9955861e-01	   9.9955687e-01	   9.9954002e-01	   9.9953877e-01	   9.9953531e-01	   9.9953721e-01	   9.9953453e-01	   9.9954308e-01	   9.9953875e-01	   9.9952221e-01	   9.9951893e-01	   9.9951336e-01	   9.9959996e-01	   9.9960060e-01	   9.9960221e-01	   9.9960830e-01	   9.9961144e-01	   9.9979028e-01	   9.9978848e-01	   9.9978975e-01	   9.9979254e-01	   9.9979501e-01	
   2.5089502e+00	   9.9951998e-01	   9.9951084e-01	   9.9952007e-01	   9.9950939e-01	   9.9952555e-01	   9.9953849e-01	   9.9954387e-01	   9.9953883e-01	   9.9954409e-01	   9.9954542e-01	   9.9951737e-01	   9.9952034e-01	   9.9952421e-01	   9.9952508e-01	   9.9952521e-01	   9.9951695e-01	   9.9951303e-01	   9.9949227e-01	   9.9949154e-01	   9.9948399e-01	   9.9956635e-01	   9.9956754e-01	   9.9956519e-01	   9.9957496e-01	   9.9957805e-01	   9.9975933e-01	   9.9975786e-01	   9.9975955e-01	   9.9976113e-01	   9.9976338e-01	
   2.6067096e+00	   9.9951932e-01	   9.9949385e-01	   9.9951607e-01	   9.9950210e-01	   9.9950581e-01	   9.9952709e-01	   9.9952964e-01	   9.9952613e-01	   9.9952985e-01	   9.9953304e-01	   9.9949706e-01	   9.9950149e-01	   9.9951009e-01	   9.9951036e-01	   9.9951309e-01	   9.9949513e-01	   9.9949248e-01	   9.9947064e-01	   9.9947252e-01	   9.9946420e-01	   9.9953746e-01	   9.9953856e-01	   9.9953296e-01	   9.9954429e-01	   9.9954708e-01	   9.9972780e-01	   9.9972641e-01	   9.9972832e-01	   9.9972891e-01	   9.9973089e-01	
   2.7075150e+00	   9.9950778e-01	   9.9948091e-01	   9.9950898e-01	   9.9949660e-01	   9.9948994e-01	   9.9951680e-01	   9.9951482e-01	   9.9951356e-01	   9.9951552e-01	   9.9951914e-01	   9.9947978e-01	   9.9948273e-01	   9.9949270e-01	   9.9949253e-01	   9.9949709e-01	   9.9947637e-01	   9.9947540e-01	   9.9945577e-01	   9.9945997e-01	   9.9945227e-01	   9.9951221e-01	   9.9951267e-01	   9.9950491e-01	   9.9951563e-01	   9.9951778e-01	   9.9969505e-01	   9.9969355e-01	   9.9969546e-01	   9.9969531e-01	   9.9969698e-01	
   2.8174581e+00	   9.9948802e-01	   9.9947397e-01	   9.9949776e-01	   9.9949025e-01	   9.9947856e-01	   9.9950400e-01	   9.9949813e-01	   9.9949974e-01	   9.9950021e-01	   9.9950299e-01	   9.9946486e-01	   9.9946465e-01	   9.9947235e-01	   9.9947167e-01	   9.9947667e-01	   9.9945953e-01	   9.9946017e-01	   9.9944570e-01	   9.9945159e-01	   9.9944595e-01	   9.9948892e-01	   9.9948854e-01	   9.9947994e-01	   9.9948827e-01	   9.9948936e-01	   9.9965943e-01	   9.9965780e-01	   9.9965951e-01	   9.9965882e-01	   9.9966012e-01	
   2.9274013e+00	   9.9946792e-01	   9.9946919e-01	   9.9948355e-01	   9.9948113e-01	   9.9947130e-01	   9.9948760e-01	   9.9948115e-01	   9.9948525e-01	   9.9948489e-01	   9.9948630e-01	   9.9945284e-01	   9.9945033e-01	   9.9945322e-01	   9.9945200e-01	   9.9945567e-01	   9.9944605e-01	   9.9944765e-01	   9.9943940e-01	   9.9944580e-01	   9.9944307e-01	   9.9946916e-01	   9.9946830e-01	   9.9946022e-01	   9.9946568e-01	   9.9946550e-01	   9.9962435e-01	   9.9962279e-01	   9.9962417e-01	   9.9962310e-01	   9.9962402e-01	
   3.0373444e+00	   9.9945218e-01	   9.9945958e-01	   9.9946745e-01	   9.9946828e-01	   9.9946466e-01	   9.9946823e-01	   9.9946445e-01	   9.9946986e-01	   9.9946915e-01	   9.9946947e-01	   9.9944245e-01	   9.9943983e-01	   9.9943758e-01	   9.9943607e-01	   9.9943718e-01	   9.9943548e-01	   9.9943739e-01	   9.9943458e-01	   9.9944027e-01	   9.9944048e-01	   9.9945232e-01	   9.9945156e-01	   9.9944486e-01	   9.9944814e-01	   9.9944682e-01	   9.9959032e-01	   9.9958908e-01	   9.9959011e-01	   9.9958869e-01	   9.9958924e-01	
   3.1521058e+00	   9.9944061e-01	   9.9944220e-01	   9.9944988e-01	   9.9945156e-01	   9.9945504e-01	   9.9944769e-01	   9.9944800e-01	   9.9945314e-01	   9.9945222e-01	   9.9945212e-01	   9.9943261e-01	   9.9943158e-01	   9.9942594e-01	   9.9942466e-01	   9.9942291e-01	   9.9942688e-01	   9.9942872e-01	   9.9942954e-01	   9.9943353e-01	   9.9943598e-01	   9.9943769e-01	   9.9943744e-01	   9.9943251e-01	   9.9943475e-01	   9.9943277e-01	   9.9955652e-01	   9.9955569e-01	   9.9955641e-01	   9.9955467e-01	   9.9955489e-01	
   3.2684732e+00	   9.9943080e-01	   9.9942154e-01	   9.9943237e-01	   9.9943310e-01	   9.9944096e-01	   9.9942989e-01	   9.9943290e-01	   9.9943637e-01	   9.9943518e-01	   9.9943526e-01	   9.9942343e-01	   9.9942395e-01	   9.9941822e-01	   9.9941769e-01	   9.9941411e-01	   9.9941979e-01	   9.9942145e-01	   9.9942377e-01	   9.9942558e-01	   9.9942896e-01	   9.9942592e-01	   9.9942612e-01	   9.9942287e-01	   9.9942500e-01	   9.9942306e-01	   9.9952454e-01	   9.9952400e-01	   9.9952449e-01	   9.9952253e-01	   9.9952248e-01	
   3.3848406e+00	   9.9942001e-01	   9.9940464e-01	   9.9941621e-01	   9.9941542e-01	   9.9942345e-01	   9.9941704e-01	   9.9941992e-01	   9.9942099e-01	   9.9941954e-01	   9.9941990e-01	   9.9941492e-01	   9.9941560e-01	   9.9941270e-01	   9.9941307e-01	   9.9940949e-01	   9.9941350e-01	   9.9941501e-01	   9.9941739e-01	   9.9941722e-01	   9.9942018e-01	   9.9941713e-01	   9.9941736e-01	   9.9941540e-01	   9.9941752e-01	   9.9941624e-01	   9.9949527e-01	   9.9949480e-01	   9.9949511e-01	   9.9949306e-01	   9.9949281e-01	
   3.5028707e+00	   9.9940776e-01	   9.9939464e-01	   9.9940219e-01	   9.9940026e-01	   9.9940503e-01	   9.9940869e-01	   9.9940929e-01	   9.9940806e-01	   9.9940655e-01	   9.9940686e-01	   9.9940680e-01	   9.9940640e-01	   9.9940744e-01	   9.9940839e-01	   9.9940648e-01	   9.9940744e-01	   9.9940877e-01	   9.9941074e-01	   9.9940924e-01	   9.9941092e-01	   9.9941076e-01	   9.9941058e-01	   9.9940950e-01	   9.9941102e-01	   9.9941060e-01	   9.9946859e-01	   9.9946806e-01	   9.9946820e-01	   9.9946617e-01	   9.9946578e-01	
   3.6214550e+00	   9.9939616e-01	   9.9938961e-01	   9.9939121e-01	   9.9938900e-01	   9.9938922e-01	   9.9940306e-01	   9.9940123e-01	   9.9939852e-01	   9.9939739e-01	   9.9939718e-01	   9.9939911e-01	   9.9939769e-01	   9.9940152e-01	   9.9940244e-01	   9.9940292e-01	   9.9940166e-01	   9.9940272e-01	   9.9940440e-01	   9.9940241e-01	   9.9940268e-01	   9.9940609e-01	   9.9940536e-01	   9.9940487e-01	   9.9940504e-01	   9.9940523e-01	   9.9944500e-01	   9.9944447e-01	   9.9944439e-01	   9.9944244e-01	   9.9944192e-01	
   3.7400394e+00	   9.9938740e-01	   9.9938513e-01	   9.9938349e-01	   9.9938180e-01	   9.9937844e-01	   9.9939816e-01	   9.9939543e-01	   9.9939247e-01	   9.9939211e-01	   9.9939123e-01	   9.9939229e-01	   9.9939090e-01	   9.9939521e-01	   9.9939556e-01	   9.9939792e-01	   9.9939648e-01	   9.9939727e-01	   9.9939879e-01	   9.9939705e-01	   9.9939637e-01	   9.9940229e-01	   9.9940121e-01	   9.9940125e-01	   9.9939974e-01	   9.9940003e-01	   9.9942478e-01	   9.9942437e-01	   9.9942408e-01	   9.9942217e-01	   9.9942154e-01	
   3.8659173e+00	   9.9938186e-01	   9.9937845e-01	   9.9937834e-01	   9.9937771e-01	   9.9937305e-01	   9.9939283e-01	   9.9939099e-01	   9.9938911e-01	   9.9938970e-01	   9.9938845e-01	   9.9938677e-01	   9.9938644e-01	   9.9938911e-01	   9.9938869e-01	   9.9939162e-01	   9.9939204e-01	   9.9939268e-01	   9.9939399e-01	   9.9939292e-01	   9.9939202e-01	   9.9939853e-01	   9.9939747e-01	   9.9939819e-01	   9.9939528e-01	   9.9939519e-01	   9.9940711e-01	   9.9940693e-01	   9.9940642e-01	   9.9940459e-01	   9.9940384e-01	
   3.9942264e+00	   9.9937904e-01	   9.9937148e-01	   9.9937545e-01	   9.9937594e-01	   9.9937249e-01	   9.9938784e-01	   9.9938757e-01	   9.9938762e-01	   9.9938887e-01	   9.9938796e-01	   9.9938361e-01	   9.9938421e-01	   9.9938463e-01	   9.9938369e-01	   9.9938569e-01	   9.9938887e-01	   9.9938960e-01	   9.9939052e-01	   9.9939013e-01	   9.9938969e-01	   9.9939484e-01	   9.9939403e-01	   9.9939561e-01	   9.9939221e-01	   9.9939161e-01	   9.9939310e-01	   9.9939306e-01	   9.9939238e-01	   9.9939076e-01	   9.9938992e-01	
   4.1225354e+00	   9.9937776e-01	   9.9936814e-01	   9.9937437e-01	   9.9937558e-01	   9.9937458e-01	   9.9938454e-01	   9.9938507e-01	   9.9938695e-01	   9.9938825e-01	   9.9938829e-01	   9.9938288e-01	   9.9938335e-01	   9.9938245e-01	   9.9938149e-01	   9.9938183e-01	   9.9938711e-01	   9.9938806e-01	   9.9938856e-01	   9.9938858e-01	   9.9938885e-01	   9.9939160e-01	   9.9939105e-01	   9.9939341e-01	   9.9939052e-01	   9.9938972e-01	   9.9938299e-01	   9.9938290e-01	   9.9938211e-01	   9.9938086e-01	   9.9938001e-01	
   4.2603730e+00	   9.9937794e-01	   9.9937029e-01	   9.9937521e-01	   9.9937649e-01	   9.9937771e-01	   9.9938378e-01	   9.9938387e-01	   9.9938662e-01	   9.9938731e-01	   9.9938839e-01	   9.9938399e-01	   9.9938347e-01	   9.9938263e-01	   9.9938204e-01	   9.9938095e-01	   9.9938678e-01	   9.9938788e-01	   9.9938814e-01	   9.9938824e-01	   9.9938906e-01	   9.9938926e-01	   9.9938885e-01	   9.9939157e-01	   9.9938987e-01	   9.9938938e-01	   9.9937613e-01	   9.9937589e-01	   9.9937503e-01	   9.9937431e-01	   9.9937353e-01	
   4.4013868e+00	   9.9938061e-01	   9.9937618e-01	   9.9937843e-01	   9.9937924e-01	   9.9938114e-01	   9.9938564e-01	   9.9938481e-01	   9.9938699e-01	   9.9938680e-01	   9.9938829e-01	   9.9938623e-01	   9.9938505e-01	   9.9938504e-01	   9.9938493e-01	   9.9938348e-01	   9.9938815e-01	   9.9938914e-01	   9.9938940e-01	   9.9938933e-01	   9.9939024e-01	   9.9938870e-01	   9.9938831e-01	   9.9939067e-01	   9.9939017e-01	   9.9939036e-01	   9.9937294e-01	   9.9937263e-01	   9.9937177e-01	   9.9937152e-01	   9.9937087e-01	
   4.5424005e+00	   9.9938614e-01	   9.9938234e-01	   9.9938404e-01	   9.9938424e-01	   9.9938535e-01	   9.9938924e-01	   9.9938809e-01	   9.9938890e-01	   9.9938807e-01	   9.9938907e-01	   9.9938947e-01	   9.9938871e-01	   9.9938927e-01	   9.9938948e-01	   9.9938868e-01	   9.9939128e-01	   9.9939204e-01	   9.9939229e-01	   9.9939201e-01	   9.9939261e-01	   9.9939034e-01	   9.9938996e-01	   9.9939141e-01	   9.9939160e-01	   9.9939236e-01	   9.9937328e-01	   9.9937305e-01	   9.9937225e-01	   9.9937228e-01	   9.9937180e-01	
   4.6979507e+00	   9.9939444e-01	   9.9938867e-01	   9.9939234e-01	   9.9939217e-01	   9.9939194e-01	   9.9939453e-01	   9.9939386e-01	   9.9939358e-01	   9.9939267e-01	   9.9939262e-01	   9.9939496e-01	   9.9939511e-01	   9.9939573e-01	   9.9939599e-01	   9.9939626e-01	   9.9939670e-01	   9.9939733e-01	   9.9939738e-01	   9.9939698e-01	   9.9939711e-01	   9.9939469e-01	   9.9939433e-01	   9.9939474e-01	   9.9939504e-01	   9.9939588e-01	   9.9937744e-01	   9.9937731e-01	   9.9937668e-01	   9.9937682e-01	   9.9937648e-01	
   4.8451107e+00	   9.9940308e-01	   9.9939620e-01	   9.9940144e-01	   9.9940128e-01	   9.9940040e-01	   9.9940099e-01	   9.9940086e-01	   9.9940054e-01	   9.9940005e-01	   9.9939926e-01	   9.9940250e-01	   9.9940284e-01	   9.9940330e-01	   9.9940343e-01	   9.9940430e-01	   9.9940350e-01	   9.9940420e-01	   9.9940398e-01	   9.9940362e-01	   9.9940347e-01	   9.9940094e-01	   9.9940057e-01	   9.9940046e-01	   9.9940052e-01	   9.9940098e-01	   9.9938455e-01	   9.9938439e-01	   9.9938397e-01	   9.9938417e-01	   9.9938393e-01	
   4.9878589e+00	   9.9941203e-01	   9.9940619e-01	   9.9941112e-01	   9.9941108e-01	   9.9941043e-01	   9.9940918e-01	   9.9940913e-01	   9.9940935e-01	   9.9940937e-01	   9.9940856e-01	   9.9941184e-01	   9.9941161e-01	   9.9941200e-01	   9.9941192e-01	   9.9941274e-01	   9.9941158e-01	   9.9941238e-01	   9.9941205e-01	   9.9941182e-01	   9.9941164e-01	   9.9940880e-01	   9.9940840e-01	   9.9940831e-01	   9.9940818e-01	   9.9940813e-01	   9.9939405e-01	   9.9939378e-01	   9.9939354e-01	   9.9939381e-01	   9.9939365e-01	
   5.1374928e+00	   9.9942276e-01	   9.9941854e-01	   9.9942225e-01	   9.9942225e-01	   9.9942227e-01	   9.9942002e-01	   9.9941970e-01	   9.9942034e-01	   9.9942067e-01	   9.9942039e-01	   9.9942303e-01	   9.9942229e-01	   9.9942259e-01	   9.9942235e-01	   9.9942266e-01	   9.9942166e-01	   9.9942244e-01	   9.9942217e-01	   9.9942209e-01	   9.9942206e-01	   9.9941884e-01	   9.9941847e-01	   9.9941865e-01	   9.9941858e-01	   9.9941822e-01	   9.9940630e-01	   9.9940598e-01	   9.9940587e-01	   9.9940622e-01	   9.9940612e-01	
   5.3077841e+00	   9.9943718e-01	   9.9943311e-01	   9.9943632e-01	   9.9943626e-01	   9.9943680e-01	   9.9943472e-01	   9.9943417e-01	   9.9943469e-01	   9.9943500e-01	   9.9943537e-01	   9.9943689e-01	   9.9943636e-01	   9.9943651e-01	   9.9943623e-01	   9.9943598e-01	   9.9943523e-01	   9.9943586e-01	   9.9943562e-01	   9.9943562e-01	   9.9943578e-01	   9.9943254e-01	   9.9943230e-01	   9.9943263e-01	   9.9943287e-01	   9.9943261e-01	   9.9942263e-01	   9.9942236e-01	   9.9942237e-01	   9.9942275e-01	   9.9942271e-01	
   5.4780753e+00	   9.9945348e-01	   9.9944827e-01	   9.9945197e-01	   9.9945185e-01	   9.9945231e-01	   9.9945124e-01	   9.9945077e-01	   9.9945095e-01	   9.9945102e-01	   9.9945153e-01	   9.9945213e-01	   9.9945218e-01	   9.9945230e-01	   9.9945216e-01	   9.9945176e-01	   9.9945103e-01	   9.9945156e-01	   9.9945111e-01	   9.9945111e-01	   9.9945127e-01	   9.9944877e-01	   9.9944861e-01	   9.9944880e-01	   9.9944927e-01	   9.9944935e-01	   9.9944119e-01	   9.9944101e-01	   9.9944116e-01	   9.9944146e-01	   9.9944149e-01	
   5.6721126e+00	   9.9947335e-01	   9.9946812e-01	   9.9947167e-01	   9.9947158e-01	   9.9947157e-01	   9.9947171e-01	   9.9947140e-01	   9.9947162e-01	   9.9947149e-01	   9.9947161e-01	   9.9947182e-01	   9.9947190e-01	   9.9947222e-01	   9.9947227e-01	   9.9947219e-01	   9.9947134e-01	   9.9947193e-01	   9.9947121e-01	   9.9947118e-01	   9.9947117e-01	   9.9947002e-01	   9.9946978e-01	   9.9946973e-01	   9.9947005e-01	   9.9947032e-01	   9.9946470e-01	   9.9946449e-01	   9.9946477e-01	   9.9946500e-01	   9.9946509e-01	
   5.8740652e+00	   9.9949549e-01	   9.9949161e-01	   9.9949415e-01	   9.9949412e-01	   9.9949382e-01	   9.9949479e-01	   9.9949450e-01	   9.9949502e-01	   9.9949491e-01	   9.9949469e-01	   9.9949487e-01	   9.9949451e-01	   9.9949484e-01	   9.9949496e-01	   9.9949520e-01	   9.9949452e-01	   9.9949515e-01	   9.9949453e-01	   9.9949452e-01	   9.9949436e-01	   9.9949429e-01	   9.9949392e-01	   9.9949389e-01	   9.9949375e-01	   9.9949383e-01	   9.9949122e-01	   9.9949094e-01	   9.9949124e-01	   9.9949147e-01	   9.9949158e-01	
   6.0797107e+00	   9.9952019e-01	   9.9951650e-01	   9.9951893e-01	   9.9951894e-01	   9.9951874e-01	   9.9952024e-01	   9.9951994e-01	   9.9952041e-01	   9.9952040e-01	   9.9952026e-01	   9.9952030e-01	   9.9952001e-01	   9.9951992e-01	   9.9951996e-01	   9.9952011e-01	   9.9951994e-01	   9.9952049e-01	   9.9952020e-01	   9.9952025e-01	   9.9952015e-01	   9.9952041e-01	   9.9952009e-01	   9.9952034e-01	   9.9951997e-01	   9.9951975e-01	   9.9951977e-01	   9.9951951e-01	   9.9951974e-01	   9.9952002e-01	   9.9952013e-01	
   6.2964351e+00	   9.9954815e-01	   9.9954368e-01	   9.9954665e-01	   9.9954671e-01	   9.9954672e-01	   9.9954884e-01	   9.9954860e-01	   9.9954873e-01	   9.9954873e-01	   9.9954882e-01	   9.9954854e-01	   9.9954860e-01	   9.9954832e-01	   9.9954831e-01	   9.9954816e-01	   9.9954848e-01	   9.9954898e-01	   9.9954873e-01	   9.9954880e-01	   9.9954885e-01	   9.9954920e-01	   9.9954903e-01	   9.9954950e-01	   9.9954935e-01	   9.9954916e-01	   9.9955097e-01	   9.9955077e-01	   9.9955099e-01	   9.9955127e-01	   9.9955140e-01	
   6.5131595e+00	   9.9957726e-01	   9.9957337e-01	   9.9957577e-01	   9.9957586e-01	   9.9957587e-01	   9.9957871e-01	   9.9957846e-01	   9.9957852e-01	   9.9957852e-01	   9.9957859e-01	   9.9957792e-01	   9.9957779e-01	   9.9957798e-01	   9.9957800e-01	   9.9957781e-01	   9.9957833e-01	   9.9957887e-01	   9.9957846e-01	   9.9957847e-01	   9.9957855e-01	   9.9957933e-01	   9.9957916e-01	   9.9957955e-01	   9.9957966e-01	   9.9957976e-01	   9.9958289e-01	   9.9958266e-01	   9.9958293e-01	   9.9958318e-01	   9.9958333e-01	
   6.7433808e+00	   9.9960934e-01	   9.9960640e-01	   9.9960809e-01	   9.9960817e-01	   9.9960800e-01	   9.9961130e-01	   9.9961103e-01	   9.9961126e-01	   9.9961129e-01	   9.9961121e-01	   9.9961001e-01	   9.9960971e-01	   9.9961011e-01	   9.9961017e-01	   9.9961021e-01	   9.9961085e-01	   9.9961134e-01	   9.9961100e-01	   9.9961097e-01	   9.9961094e-01	   9.9961234e-01	   9.9961208e-01	   9.9961225e-01	   9.9961224e-01	   9.9961244e-01	   9.9961709e-01	   9.9961683e-01	   9.9961710e-01	   9.9961730e-01	   9.9961745e-01	
   6.9781011e+00	   9.9964297e-01	   9.9963956e-01	   9.9964186e-01	   9.9964194e-01	   9.9964175e-01	   9.9964498e-01	   9.9964477e-01	   9.9964503e-01	   9.9964508e-01	   9.9964501e-01	   9.9964345e-01	   9.9964350e-01	   9.9964342e-01	   9.9964347e-01	   9.9964357e-01	   9.9964436e-01	   9.9964477e-01	   9.9964460e-01	   9.9964461e-01	   9.9964454e-01	   9.9964616e-01	   9.9964593e-01	   9.9964607e-01	   9.9964583e-01	   9.9964580e-01	   9.9965178e-01	   9.9965160e-01	   9.9965179e-01	   9.9965193e-01	   9.9965206e-01	
   7.2128215e+00	   9.9967650e-01	   9.9967308e-01	   9.9967556e-01	   9.9967567e-01	   9.9967563e-01	   9.9967863e-01	   9.9967844e-01	   9.9967866e-01	   9.9967866e-01	   9.9967871e-01	   9.9967729e-01	   9.9967731e-01	   9.9967712e-01	   9.9967716e-01	   9.9967709e-01	   9.9967792e-01	   9.9967834e-01	   9.9967812e-01	   9.9967814e-01	   9.9967815e-01	   9.9967963e-01	   9.9967948e-01	   9.9967978e-01	   9.9967964e-01	   9.9967948e-01	   9.9968593e-01	   9.9968575e-01	   9.9968592e-01	   9.9968604e-01	   9.9968614e-01	
   7.4501152e+00	   9.9971000e-01	   9.9970756e-01	   9.9970919e-01	   9.9970925e-01	   9.9970928e-01	   9.9971216e-01	   9.9971193e-01	   9.9971216e-01	   9.9971214e-01	   9.9971218e-01	   9.9971099e-01	   9.9971066e-01	   9.9971087e-01	   9.9971090e-01	   9.9971078e-01	   9.9971147e-01	   9.9971188e-01	   9.9971158e-01	   9.9971157e-01	   9.9971161e-01	   9.9971305e-01	   9.9971290e-01	   9.9971321e-01	   9.9971331e-01	   9.9971332e-01	   9.9971952e-01	   9.9971930e-01	   9.9971949e-01	   9.9971960e-01	   9.9971970e-01	
   7.6882667e+00	   9.9974317e-01	   9.9974064e-01	   9.9974234e-01	   9.9974235e-01	   9.9974227e-01	   9.9974494e-01	   9.9974478e-01	   9.9974495e-01	   9.9974494e-01	   9.9974490e-01	   9.9974359e-01	   9.9974353e-01	   9.9974373e-01	   9.9974376e-01	   9.9974376e-01	   9.9974431e-01	   9.9974463e-01	   9.9974441e-01	   9.9974440e-01	   9.9974438e-01	   9.9974591e-01	   9.9974574e-01	   9.9974585e-01	   9.9974591e-01	   9.9974606e-01	   9.9975197e-01	   9.9975181e-01	   9.9975195e-01	   9.9975203e-01	   9.9975211e-01	
   7.9329861e+00	   9.9977581e-01	   9.9977295e-01	   9.9977512e-01	   9.9977517e-01	   9.9977506e-01	   9.9977739e-01	   9.9977725e-01	   9.9977739e-01	   9.9977740e-01	   9.9977736e-01	   9.9977601e-01	   9.9977617e-01	   9.9977616e-01	   9.9977618e-01	   9.9977625e-01	   9.9977677e-01	   9.9977709e-01	   9.9977691e-01	   9.9977692e-01	   9.9977688e-01	   9.9977831e-01	   9.9977815e-01	   9.9977820e-01	   9.9977807e-01	   9.9977808e-01	   9.9978378e-01	   9.9978366e-01	   9.9978376e-01	   9.9978379e-01	   9.9978385e-01	
   8.1974090e+00	   9.9980895e-01	   9.9980695e-01	   9.9980849e-01	   9.9980855e-01	   9.9980856e-01	   9.9981059e-01	   9.9981038e-01	   9.9981059e-01	   9.9981060e-01	   9.9981061e-01	   9.9980957e-01	   9.9980933e-01	   9.9980944e-01	   9.9980945e-01	   9.9980943e-01	   9.9980998e-01	   9.9981035e-01	   9.9981015e-01	   9.9981017e-01	   9.9981018e-01	   9.9981125e-01	   9.9981111e-01	   9.9981132e-01	   9.9981124e-01	   9.9981112e-01	   9.9981615e-01	   9.9981598e-01	   9.9981609e-01	   9.9981612e-01	   9.9981615e-01	
   8.4618319e+00	   9.9984017e-01	   9.9983828e-01	   9.9983961e-01	   9.9983960e-01	   9.9983962e-01	   9.9984143e-01	   9.9984128e-01	   9.9984147e-01	   9.9984147e-01	   9.9984149e-01	   9.9984060e-01	   9.9984046e-01	   9.9984055e-01	   9.9984055e-01	   9.9984048e-01	   9.9984095e-01	   9.9984121e-01	   9.9984109e-01	   9.9984108e-01	   9.9984111e-01	   9.9984196e-01	   9.9984185e-01	   9.9984205e-01	   9.9984214e-01	   9.9984216e-01	   9.9984613e-01	   9.9984601e-01	   9.9984607e-01	   9.9984610e-01	   9.9984613e-01	
   8.7262548e+00	   9.9986882e-01	   9.9986649e-01	   9.9986822e-01	   9.9986823e-01	   9.9986816e-01	   9.9986975e-01	   9.9986967e-01	   9.9986977e-01	   9.9986976e-01	   9.9986975e-01	   9.9986891e-01	   9.9986909e-01	   9.9986909e-01	   9.9986910e-01	   9.9986910e-01	   9.9986938e-01	   9.9986961e-01	   9.9986946e-01	   9.9986945e-01	   9.9986944e-01	   9.9987030e-01	   9.9987019e-01	   9.9987023e-01	   9.9987024e-01	   9.9987035e-01	   9.9987358e-01	   9.9987351e-01	   9.9987356e-01	   9.9987356e-01	   9.9987358e-01	
   8.9932282e+00	   9.9989458e-01	   9.9989303e-01	   9.9989423e-01	   9.9989427e-01	   9.9989423e-01	   9.9989561e-01	   9.9989544e-01	   9.9989558e-01	   9.9989557e-01	   9.9989555e-01	   9.9989493e-01	   9.9989475e-01	   9.9989495e-01	   9.9989495e-01	   9.9989501e-01	   9.9989525e-01	   9.9989554e-01	   9.9989535e-01	   9.9989535e-01	   9.9989533e-01	   9.9989606e-01	   9.9989591e-01	   9.9989599e-01	   9.9989587e-01	   9.9989584e-01	   9.9989862e-01	   9.9989850e-01	   9.9989857e-01	   9.9989856e-01	   9.9989857e-01	
   9.2610517e+00	   9.9991773e-01	   9.9991635e-01	   9.9991737e-01	   9.9991737e-01	   9.9991739e-01	   9.9991850e-01	   9.9991836e-01	   9.9991850e-01	   9.9991851e-01	   9.9991851e-01	   9.9991799e-01	   9.9991784e-01	   9.9991790e-01	   9.9991790e-01	   9.9991789e-01	   9.9991821e-01	   9.9991842e-01	   9.9991834e-01	   9.9991834e-01	   9.9991836e-01	   9.9991878e-01	   9.9991869e-01	   9.9991886e-01	   9.9991884e-01	   9.9991875e-01	   9.9992087e-01	   9.9992076e-01	   9.9992080e-01	   9.9992081e-01	   9.9992082e-01	
   9.5288751e+00	   9.9993788e-01	   9.9993600e-01	   9.9993742e-01	   9.9993741e-01	   9.9993741e-01	   9.9993832e-01	   9.9993828e-01	   9.9993836e-01	   9.9993837e-01	   9.9993838e-01	   9.9993791e-01	   9.9993810e-01	   9.9993797e-01	   9.9993797e-01	   9.9993792e-01	   9.9993813e-01	   9.9993830e-01	   9.9993822e-01	   9.9993822e-01	   9.9993824e-01	   9.9993857e-01	   9.9993851e-01	   9.9993861e-01	   9.9993868e-01	   9.9993873e-01	   9.9994019e-01	   9.9994015e-01	   9.9994016e-01	   9.9994017e-01	   9.9994017e-01	
   9.7972694e+00	   9.9995466e-01	   9.9995347e-01	   9.9995437e-01	   9.9995438e-01	   9.9995435e-01	   9.9995525e-01	   9.9995512e-01	   9.9995522e-01	   9.9995520e-01	   9.9995520e-01	   9.9995492e-01	   9.9995476e-01	   9.9995495e-01	   9.9995496e-01	   9.9995497e-01	   9.9995505e-01	   9.9995527e-01	   9.9995510e-01	   9.9995508e-01	   9.9995508e-01	   9.9995548e-01	   9.9995537e-01	   9.9995540e-01	   9.9995538e-01	   9.9995545e-01	   9.9995666e-01	   9.9995657e-01	   9.9995662e-01	   9.9995663e-01	   9.9995664e-01	
   1.0067376e+01	   9.9996875e-01	   9.9996777e-01	   9.9996846e-01	   9.9996846e-01	   9.9996844e-01	   9.9996922e-01	   9.9996910e-01	   9.9996918e-01	   9.9996918e-01	   9.9996916e-01	   9.9996889e-01	   9.9996873e-01	   9.9996886e-01	   9.9996886e-01	   9.9996891e-01	   9.9996904e-01	   9.9996919e-01	   9.9996909e-01	   9.9996909e-01	   9.9996907e-01	   9.9996939e-01	   9.9996929e-01	   9.9996936e-01	   9.9996929e-01	   9.9996924e-01	   9.9997032e-01	   9.9997024e-01	   9.9997027e-01	   9.9997028e-01	   9.9997029e-01	
   1.0337482e+01	   9.9997997e-01	   9.9997847e-01	   9.9997961e-01	   9.9997962e-01	   9.9997961e-01	   9.9998019e-01	   9.9998016e-01	   9.9998022e-01	   9.9998023e-01	   9.9998023e-01	   9.9997991e-01	   9.9998012e-01	   9.9997995e-01	   9.9997994e-01	   9.9997992e-01	   9.9998008e-01	   9.9998019e-01	   9.9998014e-01	   9.9998015e-01	   9.9998016e-01	   9.9998031e-01	   9.9998028e-01	   9.9998037e-01	   9.9998039e-01	   9.9998034e-01	   9.9998113e-01	   9.9998111e-01	   9.9998111e-01	   9.9998112e-01	   9.9998112e-01	
   1.0608043e+01	   9.9998808e-01	   9.9998719e-01	   9.9998787e-01	   9.9998789e-01	   9.9998789e-01	   9.9998847e-01	   9.9998837e-01	   9.9998847e-01	   9.9998847e-01	   9.9998848e-01	   9.9998834e-01	   9.9998819e-01	   9.9998830e-01	   9.9998831e-01	   9.9998827e-01	   9.9998835e-01	   9.9998853e-01	   9.9998840e-01	   9.9998839e-01	   9.9998841e-01	   9.9998859e-01	   9.9998851e-01	   9.9998858e-01	   9.9998862e-01	   9.9998867e-01	   9.9998929e-01	   9.9998921e-01	   9.9998926e-01	   9.9998927e-01	   9.9998928e-01	
   1.0879965e+01	   9.9999386e-01	   9.9999319e-01	   9.9999363e-01	   9.9999362e-01	   9.9999360e-01	   9.9999421e-01	   9.9999410e-01	   9.9999415e-01	   9.9999415e-01	   9.9999414e-01	   9.9999400e-01	   9.9999383e-01	   9.9999398e-01	   9.9999398e-01	   9.9999400e-01	   9.9999408e-01	   9.9999419e-01	   9.9999411e-01	   9.9999410e-01	   9.9999409e-01	   9.9999433e-01	   9.9999425e-01	   9.9999427e-01	   9.9999424e-01	   9.9999427e-01	   9.9999491e-01	   9.9999484e-01	   9.9999488e-01	   9.9999489e-01	   9.9999490e-01	
   1.1151888e+01	   9.9999732e-01	   9.9999612e-01	   9.9999703e-01	   9.9999703e-01	   9.9999700e-01	   9.9999749e-01	   9.9999747e-01	   9.9999749e-01	   9.9999749e-01	   9.9999747e-01	   9.9999722e-01	   9.9999747e-01	   9.9999730e-01	   9.9999730e-01	   9.9999731e-01	   9.9999741e-01	   9.9999748e-01	   9.9999743e-01	   9.9999744e-01	   9.9999742e-01	   9.9999761e-01	   9.9999758e-01	   9.9999761e-01	   9.9999758e-01	   9.9999753e-01	   9.9999817e-01	   9.9999817e-01	   9.9999817e-01	   9.9999817e-01	   9.9999818e-01	
   1.1425957e+01	   9.9999831e-01	   9.9999767e-01	   9.9999817e-01	   9.9999819e-01	   9.9999820e-01	   9.9999866e-01	   9.9999858e-01	   9.9999867e-01	   9.9999868e-01	   9.9999868e-01	   9.9999857e-01	   9.9999843e-01	   9.9999851e-01	   9.9999851e-01	   9.9999849e-01	   9.9999857e-01	   9.9999871e-01	   9.9999861e-01	   9.9999861e-01	   9.9999862e-01	   9.9999875e-01	   9.9999870e-01	   9.9999878e-01	   9.9999881e-01	   9.9999880e-01	   9.9999935e-01	   9.9999928e-01	   9.9999932e-01	   9.9999934e-01	   9.9999934e-01	
   1.1700743e+01	   9.9999763e-01	   9.9999719e-01	   9.9999746e-01	   9.9999745e-01	   9.9999745e-01	   9.9999794e-01	   9.9999786e-01	   9.9999791e-01	   9.9999791e-01	   9.9999792e-01	   9.9999781e-01	   9.9999763e-01	   9.9999775e-01	   9.9999775e-01	   9.9999774e-01	   9.9999785e-01	   9.9999793e-01	   9.9999787e-01	   9.9999787e-01	   9.9999788e-01	   9.9999805e-01	   9.9999798e-01	   9.9999802e-01	   9.9999803e-01	   9.9999807e-01	   9.9999860e-01	   9.9999854e-01	   9.9999857e-01	   9.9999859e-01	   9.9999860e-01	
   1.1981202e+01	   9.9999534e-01	   9.9999435e-01	   9.9999508e-01	   9.9999508e-01	   9.9999505e-01	   9.9999549e-01	   9.9999549e-01	   9.9999547e-01	   9.9999547e-01	   9.9999546e-01	   9.9999523e-01	   9.9999550e-01	   9.9999534e-01	   9.9999534e-01	   9.9999535e-01	   9.9999543e-01	   9.9999547e-01	   9.9999543e-01	   9.9999543e-01	   9.9999542e-01	   9.9999562e-01	   9.9999559e-01	   9.9999559e-01	   9.9999556e-01	   9.9999556e-01	   9.9999613e-01	   9.9999615e-01	   9.9999614e-01	   9.9999614e-01	   9.9999615e-01	
   1.2278680e+01	   9.9999104e-01	   9.9999066e-01	   9.9999096e-01	   9.9999098e-01	   9.9999098e-01	   9.9999140e-01	   9.9999132e-01	   9.9999139e-01	   9.9999140e-01	   9.9999139e-01	   9.9999131e-01	   9.9999113e-01	   9.9999125e-01	   9.9999126e-01	   9.9999126e-01	   9.9999132e-01	   9.9999144e-01	   9.9999134e-01	   9.9999134e-01	   9.9999134e-01	   9.9999149e-01	   9.9999145e-01	   9.9999151e-01	   9.9999151e-01	   9.9999147e-01	   9.9999205e-01	   9.9999199e-01	   9.9999203e-01	   9.9999204e-01	   9.9999204e-01	
   1.2576159e+01	   9.9998581e-01	   9.9998548e-01	   9.9998568e-01	   9.9998567e-01	   9.9998568e-01	   9.9998607e-01	   9.9998602e-01	   9.9998606e-01	   9.9998607e-01	   9.9998608e-01	   9.9998596e-01	   9.9998583e-01	   9.9998589e-01	   9.9998589e-01	   9.9998589e-01	   9.9998600e-01	   9.9998605e-01	   9.9998603e-01	   9.9998603e-01	   9.9998604e-01	   9.9998617e-01	   9.9998613e-01	   9.9998617e-01	   9.9998619e-01	   9.9998621e-01	   9.9998670e-01	   9.9998666e-01	   9.9998668e-01	   9.9998670e-01	   9.9998670e-01	
   1.2878900e+01	   9.9997961e-01	   9.9997879e-01	   9.9997941e-01	   9.9997941e-01	   9.9997940e-01	   9.9997975e-01	   9.9997976e-01	   9.9997974e-01	   9.9997973e-01	   9.9997973e-01	   9.9997953e-01	   9.9997982e-01	   9.9997964e-01	   9.9997964e-01	   9.9997963e-01	   9.9997971e-01	   9.9997973e-01	   9.9997970e-01	   9.9997970e-01	   9.9997971e-01	   9.9997987e-01	   9.9997985e-01	   9.9997984e-01	   9.9997983e-01	   9.9997985e-01	   9.9998034e-01	   9.9998037e-01	   9.9998036e-01	   9.9998036e-01	   9.9998036e-01	
   1.3197426e+01	   9.9997216e-01	   9.9997209e-01	   9.9997215e-01	   9.9997216e-01	   9.9997216e-01	   9.9997252e-01	   9.9997244e-01	   9.9997251e-01	   9.9997251e-01	   9.9997249e-01	   9.9997247e-01	   9.9997219e-01	   9.9997239e-01	   9.9997240e-01	   9.9997241e-01	   9.9997246e-01	   9.9997256e-01	   9.9997247e-01	   9.9997247e-01	   9.9997246e-01	   9.9997262e-01	   9.9997256e-01	   9.9997261e-01	   9.9997260e-01	   9.9997257e-01	   9.9997310e-01	   9.9997302e-01	   9.9997307e-01	   9.9997308e-01	   9.9997308e-01	
   1.3515952e+01	   9.9996483e-01	   9.9996446e-01	   9.9996471e-01	   9.9996469e-01	   9.9996469e-01	   9.9996499e-01	   9.9996497e-01	   9.9996499e-01	   9.9996499e-01	   9.9996500e-01	   9.9996485e-01	   9.9996489e-01	   9.9996484e-01	   9.9996483e-01	   9.9996484e-01	   9.9996495e-01	   9.9996495e-01	   9.9996497e-01	   9.9996498e-01	   9.9996498e-01	   9.9996507e-01	   9.9996506e-01	   9.9996509e-01	   9.9996510e-01	   9.9996510e-01	   9.9996552e-01	   9.9996551e-01	   9.9996551e-01	   9.9996552e-01	   9.9996552e-01	
   1.3834478e+01	   9.9995738e-01	   9.9995680e-01	   9.9995727e-01	   9.9995728e-01	   9.9995727e-01	   9.9995753e-01	   9.9995753e-01	   9.9995753e-01	   9.9995752e-01	   9.9995753e-01	   9.9995738e-01	   9.9995761e-01	   9.9995747e-01	   9.9995747e-01	   9.9995745e-01	   9.9995750e-01	   9.9995754e-01	   9.9995750e-01	   9.9995750e-01	   9.9995751e-01	   9.9995763e-01	   9.9995762e-01	   9.9995761e-01	   9.9995761e-01	   9.9995763e-01	   9.9995801e-01	   9.9995803e-01	   9.9995803e-01	   9.9995803e-01	   9.9995803e-01	
   1.4153004e+01	   9.9995013e-01	   9.9995028e-01	   9.9995014e-01	   9.9995015e-01	   9.9995015e-01	   9.9995045e-01	   9.9995037e-01	   9.9995042e-01	   9.9995042e-01	   9.9995041e-01	   9.9995043e-01	   9.9995006e-01	   9.9995033e-01	   9.9995034e-01	   9.9995035e-01	   9.9995039e-01	   9.9995047e-01	   9.9995040e-01	   9.9995040e-01	   9.9995039e-01	   9.9995052e-01	   9.9995047e-01	   9.9995051e-01	   9.9995050e-01	   9.9995048e-01	   9.9995089e-01	   9.9995080e-01	   9.9995086e-01	   9.9995087e-01	   9.9995087e-01	
   1.4471530e+01	   9.9994384e-01	   9.9994334e-01	   9.9994370e-01	   9.9994369e-01	   9.9994368e-01	   9.9994388e-01	   9.9994390e-01	   9.9994389e-01	   9.9994389e-01	   9.9994389e-01	   9.9994372e-01	   9.9994396e-01	   9.9994377e-01	   9.9994377e-01	   9.9994377e-01	   9.9994387e-01	   9.9994383e-01	   9.9994388e-01	   9.9994389e-01	   9.9994388e-01	   9.9994395e-01	   9.9994396e-01	   9.9994397e-01	   9.9994397e-01	   9.9994396e-01	   9.9994427e-01	   9.9994431e-01	   9.9994428e-01	   9.9994428e-01	   9.9994428e-01	
   1.4790056e+01	   9.9993795e-01	   9.9993766e-01	   9.9993791e-01	   9.9993793e-01	   9.9993793e-01	   9.9993812e-01	   9.9993810e-01	   9.9993812e-01	   9.9993812e-01	   9.9993812e-01	   9.9993806e-01	   9.9993811e-01	   9.9993809e-01	   9.9993809e-01	   9.9993807e-01	   9.9993809e-01	   9.9993815e-01	   9.9993810e-01	   9.9993810e-01	   9.9993811e-01	   9.9993819e-01	   9.9993817e-01	   9.9993818e-01	   9.9993818e-01	   9.9993820e-01	   9.9993848e-01	   9.9993847e-01	   9.9993848e-01	   9.9993848e-01	   9.9993848e-01	
   1.5092040e+01	   9.9993327e-01	   9.9993350e-01	   9.9993328e-01	   9.9993327e-01	   9.9993328e-01	   9.9993350e-01	   9.9993343e-01	   9.9993347e-01	   9.9993347e-01	   9.9993347e-01	   9.9993350e-01	   9.9993311e-01	   9.9993339e-01	   9.9993339e-01	   9.9993341e-01	   9.9993346e-01	   9.9993351e-01	   9.9993346e-01	   9.9993346e-01	   9.9993345e-01	   9.9993355e-01	   9.9993351e-01	   9.9993353e-01	   9.9993353e-01	   9.9993352e-01	   9.9993381e-01	   9.9993373e-01	   9.9993378e-01	   9.9993379e-01	   9.9993380e-01	
   1.5344399e+01	   9.9993031e-01	   9.9992982e-01	   9.9993018e-01	   9.9993017e-01	   9.9993015e-01	   9.9993029e-01	   9.9993032e-01	   9.9993029e-01	   9.9993030e-01	   9.9993029e-01	   9.9993012e-01	   9.9993044e-01	   9.9993020e-01	   9.9993020e-01	   9.9993021e-01	   9.9993028e-01	   9.9993023e-01	   9.9993029e-01	   9.9993029e-01	   9.9993028e-01	   9.9993034e-01	   9.9993036e-01	   9.9993035e-01	   9.9993035e-01	   9.9993033e-01	   9.9993056e-01	   9.9993062e-01	   9.9993058e-01	   9.9993057e-01	   9.9993058e-01	
   1.5596757e+01	   9.9992766e-01	   9.9992737e-01	   9.9992763e-01	   9.9992765e-01	   9.9992765e-01	   9.9992776e-01	   9.9992776e-01	   9.9992778e-01	   9.9992778e-01	   9.9992778e-01	   9.9992771e-01	   9.9992784e-01	   9.9992776e-01	   9.9992776e-01	   9.9992774e-01	   9.9992775e-01	   9.9992779e-01	   9.9992775e-01	   9.9992776e-01	   9.9992776e-01	   9.9992781e-01	   9.9992780e-01	   9.9992782e-01	   9.9992782e-01	   9.9992782e-01	   9.9992803e-01	   9.9992803e-01	   9.9992804e-01	   9.9992804e-01	   9.9992803e-01	
   1.5857961e+01	   9.9992569e-01	   9.9992596e-01	   9.9992573e-01	   9.9992572e-01	   9.9992574e-01	   9.9992590e-01	   9.9992583e-01	   9.9992588e-01	   9.9992588e-01	   9.9992588e-01	   9.9992595e-01	   9.9992553e-01	   9.9992583e-01	   9.9992583e-01	   9.9992583e-01	   9.9992586e-01	   9.9992592e-01	   9.9992587e-01	   9.9992586e-01	   9.9992587e-01	   9.9992593e-01	   9.9992589e-01	   9.9992592e-01	   9.9992592e-01	   9.9992593e-01	   9.9992613e-01	   9.9992605e-01	   9.9992610e-01	   9.9992611e-01	   9.9992612e-01	
   1.6145703e+01	   9.9992467e-01	   9.9992427e-01	   9.9992455e-01	   9.9992454e-01	   9.9992452e-01	   9.9992462e-01	   9.9992465e-01	   9.9992462e-01	   9.9992462e-01	   9.9992462e-01	   9.9992447e-01	   9.9992477e-01	   9.9992456e-01	   9.9992455e-01	   9.9992456e-01	   9.9992462e-01	   9.9992457e-01	   9.9992462e-01	   9.9992462e-01	   9.9992461e-01	   9.9992466e-01	   9.9992467e-01	   9.9992466e-01	   9.9992465e-01	   9.9992465e-01	   9.9992481e-01	   9.9992486e-01	   9.9992482e-01	   9.9992482e-01	   9.9992482e-01	
   1.6433444e+01	   9.9992414e-01	   9.9992393e-01	   9.9992413e-01	   9.9992415e-01	   9.9992415e-01	   9.9992422e-01	   9.9992422e-01	   9.9992423e-01	   9.9992423e-01	   9.9992423e-01	   9.9992418e-01	   9.9992428e-01	   9.9992422e-01	   9.9992422e-01	   9.9992422e-01	   9.9992421e-01	   9.9992425e-01	   9.9992421e-01	   9.9992422e-01	   9.9992422e-01	   9.9992425e-01	   9.9992424e-01	   9.9992426e-01	   9.9992425e-01	   9.9992424e-01	   9.9992440e-01	   9.9992440e-01	   9.9992441e-01	   9.9992440e-01	   9.9992440e-01	
   1.6721186e+01	   9.9992451e-01	   9.9992481e-01	   9.9992455e-01	   9.9992454e-01	   9.9992456e-01	   9.9992466e-01	   9.9992460e-01	   9.9992465e-01	   9.9992465e-01	   9.9992465e-01	   9.9992473e-01	   9.9992429e-01	   9.9992459e-01	   9.9992459e-01	   9.9992460e-01	   9.9992462e-01	   9.9992467e-01	   9.9992464e-01	   9.9992463e-01	   9.9992464e-01	   9.9992467e-01	   9.9992464e-01	   9.9992467e-01	   9.9992468e-01	   9.9992468e-01	   9.9992482e-01	   9.9992473e-01	   9.9992478e-01	   9.9992480e-01	   9.9992480e-01	
   1.7008928e+01	   9.9992591e-01	   9.9992549e-01	   9.9992580e-01	   9.9992579e-01	   9.9992577e-01	   9.9992582e-01	   9.9992586e-01	   9.9992582e-01	   9.9992582e-01	   9.9992582e-01	   9.9992567e-01	   9.9992605e-01	   9.9992577e-01	   9.9992577e-01	   9.9992577e-01	   9.9992582e-01	   9.9992576e-01	   9.9992581e-01	   9.9992581e-01	   9.9992581e-01	   9.9992584e-01	   9.9992586e-01	   9.9992584e-01	   9.9992583e-01	   9.9992584e-01	   9.9992593e-01	   9.9992600e-01	   9.9992595e-01	   9.9992594e-01	   9.9992595e-01	
   1.7260065e+01	   9.9992736e-01	   9.9992717e-01	   9.9992736e-01	   9.9992738e-01	   9.9992737e-01	   9.9992741e-01	   9.9992741e-01	   9.9992742e-01	   9.9992741e-01	   9.9992741e-01	   9.9992738e-01	   9.9992751e-01	   9.9992744e-01	   9.9992744e-01	   9.9992743e-01	   9.9992739e-01	   9.9992743e-01	   9.9992739e-01	   9.9992740e-01	   9.9992740e-01	   9.9992743e-01	   9.9992742e-01	   9.9992743e-01	   9.9992742e-01	   9.9992741e-01	   9.9992752e-01	   9.9992753e-01	   9.9992753e-01	   9.9992752e-01	   9.9992752e-01	
   1.7499000e+01	   9.9992925e-01	   9.9992959e-01	   9.9992930e-01	   9.9992931e-01	   9.9992932e-01	   9.9992939e-01	   9.9992933e-01	   9.9992938e-01	   9.9992938e-01	   9.9992938e-01	   9.9992949e-01	   9.9992901e-01	   9.9992935e-01	   9.9992935e-01	   9.9992936e-01	   9.9992935e-01	   9.9992942e-01	   9.9992936e-01	   9.9992936e-01	   9.9992936e-01	   9.9992939e-01	   9.9992936e-01	   9.9992939e-01	   9.9992939e-01	   9.9992939e-01	   9.9992949e-01	   9.9992940e-01	   9.9992946e-01	   9.9992947e-01	   9.9992947e-01	
   1.7737936e+01	   9.9993179e-01	   9.9993157e-01	   9.9993171e-01	   9.9993169e-01	   9.9993169e-01	   9.9993171e-01	   9.9993173e-01	   9.9993171e-01	   9.9993171e-01	   9.9993172e-01	   9.9993163e-01	   9.9993181e-01	   9.9993166e-01	   9.9993166e-01	   9.9993167e-01	   9.9993171e-01	   9.9993166e-01	   9.9993172e-01	   9.9993171e-01	   9.9993171e-01	   9.9993172e-01	   9.9993173e-01	   9.9993172e-01	   9.9993172e-01	   9.9993173e-01	   9.9993178e-01	   9.9993182e-01	   9.9993179e-01	   9.9993179e-01	   9.9993179e-01	
   1.8018649e+01	   9.9993489e-01	   9.9993463e-01	   9.9993487e-01	   9.9993488e-01	   9.9993488e-01	   9.9993488e-01	   9.9993490e-01	   9.9993489e-01	   9.9993489e-01	   9.9993489e-01	   9.9993482e-01	   9.9993508e-01	   9.9993491e-01	   9.9993491e-01	   9.9993490e-01	   9.9993487e-01	   9.9993488e-01	   9.9993487e-01	   9.9993488e-01	   9.9993488e-01	   9.9993489e-01	   9.9993489e-01	   9.9993489e-01	   9.9993488e-01	   9.9993488e-01	   9.9993494e-01	   9.9993497e-01	   9.9993496e-01	   9.9993495e-01	   9.9993495e-01	
   1.8313288e+01	   9.9993851e-01	   9.9993885e-01	   9.9993857e-01	   9.9993857e-01	   9.9993858e-01	   9.9993862e-01	   9.9993857e-01	   9.9993861e-01	   9.9993861e-01	   9.9993861e-01	   9.9993872e-01	   9.9993824e-01	   9.9993859e-01	   9.9993859e-01	   9.9993860e-01	   9.9993859e-01	   9.9993865e-01	   9.9993860e-01	   9.9993859e-01	   9.9993859e-01	   9.9993862e-01	   9.9993859e-01	   9.9993861e-01	   9.9993862e-01	   9.9993861e-01	   9.9993868e-01	   9.9993858e-01	   9.9993864e-01	   9.9993866e-01	   9.9993866e-01	
   1.8607927e+01	   9.9994274e-01	   9.9994246e-01	   9.9994266e-01	   9.9994265e-01	   9.9994264e-01	   9.9994263e-01	   9.9994266e-01	   9.9994263e-01	   9.9994264e-01	   9.9994264e-01	   9.9994253e-01	   9.9994282e-01	   9.9994259e-01	   9.9994259e-01	   9.9994260e-01	   9.9994263e-01	   9.9994257e-01	   9.9994263e-01	   9.9994263e-01	   9.9994263e-01	   9.9994263e-01	   9.9994265e-01	   9.9994263e-01	   9.9994263e-01	   9.9994263e-01	   9.9994265e-01	   9.9994271e-01	   9.9994266e-01	   9.9994266e-01	   9.9994266e-01	
   1.8902566e+01	   9.9994686e-01	   9.9994671e-01	   9.9994687e-01	   9.9994688e-01	   9.9994688e-01	   9.9994687e-01	   9.9994687e-01	   9.9994688e-01	   9.9994687e-01	   9.9994687e-01	   9.9994685e-01	   9.9994701e-01	   9.9994691e-01	   9.9994691e-01	   9.9994690e-01	   9.9994685e-01	   9.9994688e-01	   9.9994685e-01	   9.9994686e-01	   9.9994686e-01	   9.9994687e-01	   9.9994686e-01	   9.9994687e-01	   9.9994686e-01	   9.9994686e-01	   9.9994689e-01	   9.9994690e-01	   9.9994690e-01	   9.9994690e-01	   9.9994690e-01	
   1.9197204e+01	   9.9995117e-01	   9.9995150e-01	   9.9995121e-01	   9.9995120e-01	   9.9995121e-01	   9.9995124e-01	   9.9995120e-01	   9.9995123e-01	   9.9995123e-01	   9.9995123e-01	   9.9995135e-01	   9.9995085e-01	   9.9995121e-01	   9.9995121e-01	   9.9995122e-01	   9.9995121e-01	   9.9995126e-01	   9.9995122e-01	   9.9995122e-01	   9.9995121e-01	   9.9995123e-01	   9.9995120e-01	   9.9995122e-01	   9.9995123e-01	   9.9995123e-01	   9.9995126e-01	   9.9995117e-01	   9.9995123e-01	   9.9995124e-01	   9.9995124e-01	
   1.9491843e+01	   9.9995574e-01	   9.9995539e-01	   9.9995566e-01	   9.9995565e-01	   9.9995564e-01	   9.9995560e-01	   9.9995565e-01	   9.9995561e-01	   9.9995561e-01	   9.9995561e-01	   9.9995548e-01	   9.9995591e-01	   9.9995558e-01	   9.9995558e-01	   9.9995559e-01	   9.9995561e-01	   9.9995554e-01	   9.9995561e-01	   9.9995561e-01	   9.9995561e-01	   9.9995560e-01	   9.9995563e-01	   9.9995560e-01	   9.9995560e-01	   9.9995560e-01	   9.9995559e-01	   9.9995568e-01	   9.9995561e-01	   9.9995561e-01	   9.9995561e-01	
   1.9786482e+01	   9.9995991e-01	   9.9995988e-01	   9.9995994e-01	   9.9995996e-01	   9.9995997e-01	   9.9995995e-01	   9.9995993e-01	   9.9995995e-01	   9.9995995e-01	   9.9995995e-01	   9.9995997e-01	   9.9995999e-01	   9.9995999e-01	   9.9995999e-01	   9.9995998e-01	   9.9995993e-01	   9.9995997e-01	   9.9995993e-01	   9.9995993e-01	   9.9995994e-01	   9.9995994e-01	   9.9995992e-01	   9.9995994e-01	   9.9995994e-01	   9.9995994e-01	   9.9995995e-01	   9.9995993e-01	   9.9995995e-01	   9.9995995e-01	   9.9995994e-01	
   2.0081121e+01	   9.9996413e-01	   9.9996443e-01	   9.9996416e-01	   9.9996415e-01	   9.9996415e-01	   9.9996418e-01	   9.9996414e-01	   9.9996416e-01	   9.9996416e-01	   9.9996416e-01	   9.9996428e-01	   9.9996380e-01	   9.9996414e-01	   9.9996414e-01	   9.9996415e-01	   9.9996415e-01	   9.9996418e-01	   9.9996415e-01	   9.9996415e-01	   9.9996415e-01	   9.9996416e-01	   9.9996414e-01	   9.9996415e-01	   9.9996416e-01	   9.9996416e-01	   9.9996417e-01	   9.9996408e-01	   9.9996414e-01	   9.9996415e-01	   9.9996415e-01	
   2.0375760e+01	   9.9996833e-01	   9.9996792e-01	   9.9996824e-01	   9.9996824e-01	   9.9996822e-01	   9.9996818e-01	   9.9996823e-01	   9.9996819e-01	   9.9996819e-01	   9.9996819e-01	   9.9996803e-01	   9.9996858e-01	   9.9996817e-01	   9.9996818e-01	   9.9996818e-01	   9.9996819e-01	   9.9996812e-01	   9.9996819e-01	   9.9996819e-01	   9.9996819e-01	   9.9996818e-01	   9.9996820e-01	   9.9996818e-01	   9.9996817e-01	   9.9996817e-01	   9.9996814e-01	   9.9996825e-01	   9.9996818e-01	   9.9996817e-01	   9.9996817e-01	
   2.0670399e+01	   9.9997193e-01	   9.9997201e-01	   9.9997198e-01	   9.9997200e-01	   9.9997201e-01	   9.9997199e-01	   9.9997196e-01	   9.9997199e-01	   9.9997199e-01	   9.9997199e-01	   9.9997206e-01	   9.9997191e-01	   9.9997204e-01	   9.9997203e-01	   9.9997202e-01	   9.9997197e-01	   9.9997203e-01	   9.9997197e-01	   9.9997197e-01	   9.9997198e-01	   9.9997198e-01	   9.9997196e-01	   9.9997198e-01	   9.9997198e-01	   9.9997198e-01	   9.9997198e-01	   9.9997193e-01	   9.9997197e-01	   9.9997197e-01	   9.9997197e-01	
   2.0965038e+01	   9.9997550e-01	   9.9997575e-01	   9.9997551e-01	   9.9997550e-01	   9.9997550e-01	   9.9997552e-01	   9.9997549e-01	   9.9997551e-01	   9.9997551e-01	   9.9997551e-01	   9.9997560e-01	   9.9997519e-01	   9.9997547e-01	   9.9997547e-01	   9.9997548e-01	   9.9997550e-01	   9.9997551e-01	   9.9997550e-01	   9.9997550e-01	   9.9997550e-01	   9.9997550e-01	   9.9997549e-01	   9.9997550e-01	   9.9997551e-01	   9.9997551e-01	   9.9997550e-01	   9.9997543e-01	   9.9997547e-01	   9.9997548e-01	   9.9997548e-01	
   2.1259676e+01	   9.9997884e-01	   9.9997841e-01	   9.9997877e-01	   9.9997876e-01	   9.9997875e-01	   9.9997870e-01	   9.9997875e-01	   9.9997871e-01	   9.9997871e-01	   9.9997871e-01	   9.9997854e-01	   9.9997918e-01	   9.9997871e-01	   9.9997872e-01	   9.9997871e-01	   9.9997872e-01	   9.9997865e-01	   9.9997871e-01	   9.9997872e-01	   9.9997871e-01	   9.9997870e-01	   9.9997873e-01	   9.9997870e-01	   9.9997870e-01	   9.9997870e-01	   9.9997866e-01	   9.9997878e-01	   9.9997870e-01	   9.9997869e-01	   9.9997869e-01	
   2.1554315e+01	   9.9998151e-01	   9.9998170e-01	   9.9998158e-01	   9.9998160e-01	   9.9998161e-01	   9.9998160e-01	   9.9998157e-01	   9.9998160e-01	   9.9998160e-01	   9.9998160e-01	   9.9998172e-01	   9.9998138e-01	   9.9998165e-01	   9.9998164e-01	   9.9998163e-01	   9.9998158e-01	   9.9998165e-01	   9.9998158e-01	   9.9998159e-01	   9.9998159e-01	   9.9998159e-01	   9.9998156e-01	   9.9998159e-01	   9.9998159e-01	   9.9998159e-01	   9.9998160e-01	   9.9998151e-01	   9.9998158e-01	   9.9998158e-01	   9.9998158e-01	
   2.1848954e+01	   9.9998416e-01	   9.9998432e-01	   9.9998415e-01	   9.9998413e-01	   9.9998413e-01	   9.9998414e-01	   9.9998413e-01	   9.9998413e-01	   9.9998414e-01	   9.9998414e-01	   9.9998419e-01	   9.9998390e-01	   9.9998409e-01	   9.9998409e-01	   9.9998411e-01	   9.9998414e-01	   9.9998413e-01	   9.9998414e-01	   9.9998413e-01	   9.9998413e-01	   9.9998413e-01	   9.9998413e-01	   9.9998413e-01	   9.9998414e-01	   9.9998414e-01	   9.9998412e-01	   9.9998408e-01	   9.9998410e-01	   9.9998411e-01	   9.9998411e-01	
   2.2143593e+01	   9.9998643e-01	   9.9998600e-01	   9.9998637e-01	   9.9998637e-01	   9.9998636e-01	   9.9998631e-01	   9.9998636e-01	   9.9998633e-01	   9.9998633e-01	   9.9998633e-01	   9.9998615e-01	   9.9998684e-01	   9.9998634e-01	   9.9998634e-01	   9.9998633e-01	   9.9998633e-01	   9.9998627e-01	   9.9998633e-01	   9.9998633e-01	   9.9998633e-01	   9.9998631e-01	   9.9998634e-01	   9.9998632e-01	   9.9998631e-01	   9.9998631e-01	   9.9998627e-01	   9.9998640e-01	   9.9998632e-01	   9.9998630e-01	   9.9998630e-01	
   2.2438232e+01	   9.9998807e-01	   9.9998836e-01	   9.9998815e-01	   9.9998816e-01	   9.9998818e-01	   9.9998819e-01	   9.9998814e-01	   9.9998818e-01	   9.9998818e-01	   9.9998818e-01	   9.9998834e-01	   9.9998782e-01	   9.9998822e-01	   9.9998822e-01	   9.9998821e-01	   9.9998816e-01	   9.9998824e-01	   9.9998817e-01	   9.9998817e-01	   9.9998817e-01	   9.9998818e-01	   9.9998814e-01	   9.9998818e-01	   9.9998818e-01	   9.9998818e-01	   9.9998819e-01	   9.9998807e-01	   9.9998816e-01	   9.9998817e-01	   9.9998816e-01	
   2.2732871e+01	   9.9998975e-01	   9.9998980e-01	   9.9998971e-01	   9.9998969e-01	   9.9998969e-01	   9.9998970e-01	   9.9998970e-01	   9.9998969e-01	   9.9998970e-01	   9.9998970e-01	   9.9998969e-01	   9.9998958e-01	   9.9998964e-01	   9.9998964e-01	   9.9998966e-01	   9.9998971e-01	   9.9998967e-01	   9.9998970e-01	   9.9998970e-01	   9.9998970e-01	   9.9998969e-01	   9.9998970e-01	   9.9998969e-01	   9.9998970e-01	   9.9998970e-01	   9.9998968e-01	   9.9998968e-01	   9.9998967e-01	   9.9998967e-01	   9.9998968e-01	
   2.3027509e+01	   9.9999098e-01	   9.9999057e-01	   9.9999093e-01	   9.9999094e-01	   9.9999093e-01	   9.9999089e-01	   9.9999093e-01	   9.9999090e-01	   9.9999090e-01	   9.9999090e-01	   9.9999074e-01	   9.9999141e-01	   9.9999093e-01	   9.9999093e-01	   9.9999091e-01	   9.9999090e-01	   9.9999086e-01	   9.9999090e-01	   9.9999090e-01	   9.9999090e-01	   9.9999089e-01	   9.9999090e-01	   9.9999090e-01	   9.9999088e-01	   9.9999089e-01	   9.9999085e-01	   9.9999098e-01	   9.9999090e-01	   9.9999088e-01	   9.9999088e-01	
   2.3322148e+01	   9.9999169e-01	   9.9999206e-01	   9.9999177e-01	   9.9999179e-01	   9.9999180e-01	   9.9999183e-01	   9.9999177e-01	   9.9999182e-01	   9.9999182e-01	   9.9999182e-01	   9.9999201e-01	   9.9999133e-01	   9.9999185e-01	   9.9999184e-01	   9.9999184e-01	   9.9999180e-01	   9.9999189e-01	   9.9999180e-01	   9.9999180e-01	   9.9999181e-01	   9.9999182e-01	   9.9999178e-01	   9.9999181e-01	   9.9999182e-01	   9.9999182e-01	   9.9999184e-01	   9.9999169e-01	   9.9999180e-01	   9.9999181e-01	   9.9999181e-01	
   2.3616787e+01	   9.9999254e-01	   9.9999247e-01	   9.9999248e-01	   9.9999246e-01	   9.9999245e-01	   9.9999246e-01	   9.9999247e-01	   9.9999245e-01	   9.9999246e-01	   9.9999246e-01	   9.9999240e-01	   9.9999250e-01	   9.9999239e-01	   9.9999240e-01	   9.9999242e-01	   9.9999247e-01	   9.9999241e-01	   9.9999247e-01	   9.9999246e-01	   9.9999246e-01	   9.9999245e-01	   9.9999248e-01	   9.9999245e-01	   9.9999245e-01	   9.9999246e-01	   9.9999243e-01	   9.9999248e-01	   9.9999244e-01	   9.9999244e-01	   9.9999244e-01	
   2.3911426e+01	   9.9999290e-01	   9.9999256e-01	   9.9999288e-01	   9.9999289e-01	   9.9999288e-01	   9.9999285e-01	   9.9999288e-01	   9.9999287e-01	   9.9999286e-01	   9.9999286e-01	   9.9999273e-01	   9.9999333e-01	   9.9999290e-01	   9.9999290e-01	   9.9999289e-01	   9.9999286e-01	   9.9999284e-01	   9.9999286e-01	   9.9999287e-01	   9.9999287e-01	   9.9999286e-01	   9.9999286e-01	   9.9999286e-01	   9.9999285e-01	   9.9999285e-01	   9.9999283e-01	   9.9999293e-01	   9.9999287e-01	   9.9999286e-01	   9.9999286e-01	
   2.4206065e+01	   9.9999294e-01	   9.9999336e-01	   9.9999302e-01	   9.9999303e-01	   9.9999304e-01	   9.9999308e-01	   9.9999302e-01	   9.9999307e-01	   9.9999307e-01	   9.9999307e-01	   9.9999329e-01	   9.9999247e-01	   9.9999308e-01	   9.9999308e-01	   9.9999308e-01	   9.9999305e-01	   9.9999314e-01	   9.9999306e-01	   9.9999306e-01	   9.9999306e-01	   9.9999307e-01	   9.9999304e-01	   9.9999307e-01	   9.9999308e-01	   9.9999308e-01	   9.9999311e-01	   9.9999293e-01	   9.9999305e-01	   9.9999307e-01	   9.9999306e-01	
   2.4500704e+01	   9.9999319e-01	   9.9999300e-01	   9.9999311e-01	   9.9999309e-01	   9.9999308e-01	   9.9999308e-01	   9.9999312e-01	   9.9999308e-01	   9.9999309e-01	   9.9999309e-01	   9.9999296e-01	   9.9999330e-01	   9.9999302e-01	   9.9999303e-01	   9.9999305e-01	   9.9999311e-01	   9.9999303e-01	   9.9999310e-01	   9.9999310e-01	   9.9999309e-01	   9.9999308e-01	   9.9999311e-01	   9.9999308e-01	   9.9999308e-01	   9.9999309e-01	   9.9999306e-01	   9.9999315e-01	   9.9999307e-01	   9.9999307e-01	   9.9999308e-01	
   2.4795343e+01	   9.9999297e-01	   9.9999272e-01	   9.9999297e-01	   9.9999298e-01	   9.9999298e-01	   9.9999296e-01	   9.9999297e-01	   9.9999297e-01	   9.9999297e-01	   9.9999297e-01	   9.9999287e-01	   9.9999334e-01	   9.9999302e-01	   9.9999302e-01	   9.9999300e-01	   9.9999295e-01	   9.9999296e-01	   9.9999296e-01	   9.9999297e-01	   9.9999297e-01	   9.9999297e-01	   9.9999296e-01	   9.9999297e-01	   9.9999296e-01	   9.9999296e-01	   9.9999295e-01	   9.9999302e-01	   9.9999298e-01	   9.9999297e-01	   9.9999297e-01	
   2.5089981e+01	   9.9999263e-01	   9.9999306e-01	   9.9999269e-01	   9.9999269e-01	   9.9999271e-01	   9.9999275e-01	   9.9999270e-01	   9.9999274e-01	   9.9999274e-01	   9.9999274e-01	   9.9999297e-01	   9.9999206e-01	   9.9999274e-01	   9.9999273e-01	   9.9999274e-01	   9.9999273e-01	   9.9999281e-01	   9.9999273e-01	   9.9999273e-01	   9.9999273e-01	   9.9999274e-01	   9.9999272e-01	   9.9999274e-01	   9.9999275e-01	   9.9999275e-01	   9.9999278e-01	   9.9999260e-01	   9.9999273e-01	   9.9999274e-01	   9.9999274e-01	
   2.5371363e+01	   9.9999255e-01	   9.9999227e-01	   9.9999247e-01	   9.9999245e-01	   9.9999244e-01	   9.9999243e-01	   9.9999247e-01	   9.9999243e-01	   9.9999243e-01	   9.9999244e-01	   9.9999226e-01	   9.9999281e-01	   9.9999237e-01	   9.9999238e-01	   9.9999239e-01	   9.9999246e-01	   9.9999237e-01	   9.9999245e-01	   9.9999245e-01	   9.9999244e-01	   9.9999243e-01	   9.9999247e-01	   9.9999243e-01	   9.9999243e-01	   9.9999243e-01	   9.9999240e-01	   9.9999254e-01	   9.9999243e-01	   9.9999243e-01	   9.9999243e-01	
   2.5612972e+01	   9.9999214e-01	   9.9999186e-01	   9.9999214e-01	   9.9999216e-01	   9.9999215e-01	   9.9999213e-01	   9.9999215e-01	   9.9999214e-01	   9.9999214e-01	   9.9999214e-01	   9.9999202e-01	   9.9999257e-01	   9.9999219e-01	   9.9999219e-01	   9.9999217e-01	   9.9999213e-01	   9.9999212e-01	   9.9999213e-01	   9.9999214e-01	   9.9999214e-01	   9.9999214e-01	   9.9999213e-01	   9.9999214e-01	   9.9999213e-01	   9.9999213e-01	   9.9999212e-01	   9.9999220e-01	   9.9999216e-01	   9.9999214e-01	   9.9999214e-01	
   2.5854582e+01	   9.9999169e-01	   9.9999209e-01	   9.9999177e-01	   9.9999178e-01	   9.9999179e-01	   9.9999183e-01	   9.9999178e-01	   9.9999182e-01	   9.9999182e-01	   9.9999182e-01	   9.9999206e-01	   9.9999117e-01	   9.9999184e-01	   9.9999184e-01	   9.9999184e-01	   9.9999180e-01	   9.9999190e-01	   9.9999181e-01	   9.9999181e-01	   9.9999181e-01	   9.9999183e-01	   9.9999180e-01	   9.9999182e-01	   9.9999184e-01	   9.9999183e-01	   9.9999187e-01	   9.9999168e-01	   9.9999182e-01	   9.9999183e-01	   9.9999183e-01	
   2.6098444e+01	   9.9999155e-01	   9.9999150e-01	   9.9999149e-01	   9.9999147e-01	   9.9999147e-01	   9.9999148e-01	   9.9999150e-01	   9.9999148e-01	   9.9999148e-01	   9.9999148e-01	   9.9999142e-01	   9.9999151e-01	   9.9999141e-01	   9.9999142e-01	   9.9999144e-01	   9.9999150e-01	   9.9999145e-01	   9.9999149e-01	   9.9999149e-01	   9.9999149e-01	   9.9999148e-01	   9.9999151e-01	   9.9999148e-01	   9.9999148e-01	   9.9999149e-01	   9.9999147e-01	   9.9999152e-01	   9.9999147e-01	   9.9999148e-01	   9.9999148e-01	
   2.6349063e+01	   9.9999120e-01	   9.9999083e-01	   9.9999116e-01	   9.9999117e-01	   9.9999116e-01	   9.9999113e-01	   9.9999117e-01	   9.9999114e-01	   9.9999114e-01	   9.9999114e-01	   9.9999095e-01	   9.9999173e-01	   9.9999117e-01	   9.9999117e-01	   9.9999115e-01	   9.9999114e-01	   9.9999110e-01	   9.9999115e-01	   9.9999115e-01	   9.9999115e-01	   9.9999114e-01	   9.9999115e-01	   9.9999114e-01	   9.9999113e-01	   9.9999113e-01	   9.9999111e-01	   9.9999125e-01	   9.9999116e-01	   9.9999115e-01	   9.9999114e-01	
   2.6599682e+01	   9.9999070e-01	   9.9999099e-01	   9.9999078e-01	   9.9999079e-01	   9.9999080e-01	   9.9999083e-01	   9.9999078e-01	   9.9999082e-01	   9.9999082e-01	   9.9999082e-01	   9.9999102e-01	   9.9999032e-01	   9.9999087e-01	   9.9999086e-01	   9.9999085e-01	   9.9999080e-01	   9.9999089e-01	   9.9999081e-01	   9.9999081e-01	   9.9999082e-01	   9.9999083e-01	   9.9999080e-01	   9.9999083e-01	   9.9999084e-01	   9.9999083e-01	   9.9999087e-01	   9.9999070e-01	   9.9999083e-01	   9.9999083e-01	   9.9999083e-01	
   2.6850302e+01	   9.9999055e-01	   9.9999063e-01	   9.9999052e-01	   9.9999050e-01	   9.9999050e-01	   9.9999053e-01	   9.9999052e-01	   9.9999052e-01	   9.9999052e-01	   9.9999052e-01	   9.9999055e-01	   9.9999032e-01	   9.9999046e-01	   9.9999046e-01	   9.9999048e-01	   9.9999054e-01	   9.9999052e-01	   9.9999053e-01	   9.9999052e-01	   9.9999052e-01	   9.9999052e-01	   9.9999054e-01	   9.9999052e-01	   9.9999053e-01	   9.9999053e-01	   9.9999053e-01	   9.9999051e-01	   9.9999051e-01	   9.9999052e-01	   9.9999052e-01	
   2.7100921e+01	   9.9999033e-01	   9.9998995e-01	   9.9999028e-01	   9.9999028e-01	   9.9999027e-01	   9.9999024e-01	   9.9999028e-01	   9.9999026e-01	   9.9999025e-01	   9.9999026e-01	   9.9999003e-01	   9.9999089e-01	   9.9999025e-01	   9.9999026e-01	   9.9999025e-01	   9.9999026e-01	   9.9999020e-01	   9.9999026e-01	   9.9999026e-01	   9.9999026e-01	   9.9999025e-01	   9.9999027e-01	   9.9999026e-01	   9.9999024e-01	   9.9999024e-01	   9.9999021e-01	   9.9999039e-01	   9.9999027e-01	   9.9999025e-01	   9.9999025e-01	
   2.7352115e+01	   9.9998994e-01	   9.9999011e-01	   9.9999000e-01	   9.9999001e-01	   9.9999002e-01	   9.9999004e-01	   9.9999001e-01	   9.9999004e-01	   9.9999004e-01	   9.9999003e-01	   9.9999018e-01	   9.9998972e-01	   9.9999009e-01	   9.9999008e-01	   9.9999007e-01	   9.9999001e-01	   9.9999008e-01	   9.9999002e-01	   9.9999003e-01	   9.9999003e-01	   9.9999004e-01	   9.9999001e-01	   9.9999004e-01	   9.9999004e-01	   9.9999004e-01	   9.9999007e-01	   9.9998994e-01	   9.9999004e-01	   9.9999005e-01	   9.9999004e-01	
   2.7603499e+01	   9.9998985e-01	   9.9999004e-01	   9.9998984e-01	   9.9998983e-01	   9.9998983e-01	   9.9998986e-01	   9.9998985e-01	   9.9998986e-01	   9.9998986e-01	   9.9998986e-01	   9.9998996e-01	   9.9998947e-01	   9.9998981e-01	   9.9998981e-01	   9.9998983e-01	   9.9998987e-01	   9.9998987e-01	   9.9998986e-01	   9.9998986e-01	   9.9998985e-01	   9.9998986e-01	   9.9998987e-01	   9.9998986e-01	   9.9998986e-01	   9.9998987e-01	   9.9998988e-01	   9.9998980e-01	   9.9998985e-01	   9.9998986e-01	   9.9998986e-01	
   2.7854884e+01	   9.9998982e-01	   9.9998947e-01	   9.9998976e-01	   9.9998975e-01	   9.9998974e-01	   9.9998972e-01	   9.9998976e-01	   9.9998973e-01	   9.9998973e-01	   9.9998973e-01	   9.9998950e-01	   9.9999033e-01	   9.9998971e-01	   9.9998971e-01	   9.9998971e-01	   9.9998974e-01	   9.9998967e-01	   9.9998974e-01	   9.9998974e-01	   9.9998974e-01	   9.9998973e-01	   9.9998974e-01	   9.9998973e-01	   9.9998972e-01	   9.9998972e-01	   9.9998968e-01	   9.9998987e-01	   9.9998974e-01	   9.9998973e-01	   9.9998973e-01	
   2.8109631e+01	   9.9998959e-01	   9.9998964e-01	   9.9998963e-01	   9.9998965e-01	   9.9998966e-01	   9.9998966e-01	   9.9998964e-01	   9.9998966e-01	   9.9998966e-01	   9.9998966e-01	   9.9998973e-01	   9.9998954e-01	   9.9998972e-01	   9.9998971e-01	   9.9998969e-01	   9.9998964e-01	   9.9998969e-01	   9.9998965e-01	   9.9998966e-01	   9.9998966e-01	   9.9998966e-01	   9.9998964e-01	   9.9998966e-01	   9.9998967e-01	   9.9998966e-01	   9.9998968e-01	   9.9998961e-01	   9.9998967e-01	   9.9998967e-01	   9.9998967e-01	
   2.8374468e+01	   9.9998962e-01	   9.9998985e-01	   9.9998963e-01	   9.9998962e-01	   9.9998962e-01	   9.9998965e-01	   9.9998963e-01	   9.9998964e-01	   9.9998965e-01	   9.9998965e-01	   9.9998979e-01	   9.9998916e-01	   9.9998961e-01	   9.9998961e-01	   9.9998963e-01	   9.9998965e-01	   9.9998968e-01	   9.9998965e-01	   9.9998964e-01	   9.9998964e-01	   9.9998965e-01	   9.9998965e-01	   9.9998965e-01	   9.9998965e-01	   9.9998966e-01	   9.9998967e-01	   9.9998956e-01	   9.9998963e-01	   9.9998965e-01	   9.9998965e-01	
   2.8639304e+01	   9.9998978e-01	   9.9998947e-01	   9.9998972e-01	   9.9998971e-01	   9.9998970e-01	   9.9998968e-01	   9.9998972e-01	   9.9998969e-01	   9.9998969e-01	   9.9998969e-01	   9.9998947e-01	   9.9999025e-01	   9.9998966e-01	   9.9998966e-01	   9.9998967e-01	   9.9998970e-01	   9.9998963e-01	   9.9998970e-01	   9.9998970e-01	   9.9998970e-01	   9.9998969e-01	   9.9998970e-01	   9.9998969e-01	   9.9998968e-01	   9.9998968e-01	   9.9998964e-01	   9.9998982e-01	   9.9998969e-01	   9.9998968e-01	   9.9998968e-01	
   2.8905509e+01	   9.9998974e-01	   9.9998975e-01	   9.9998978e-01	   9.9998979e-01	   9.9998980e-01	   9.9998980e-01	   9.9998978e-01	   9.9998980e-01	   9.9998980e-01	   9.9998980e-01	   9.9998985e-01	   9.9998976e-01	   9.9998986e-01	   9.9998985e-01	   9.9998983e-01	   9.9998978e-01	   9.9998982e-01	   9.9998979e-01	   9.9998979e-01	   9.9998980e-01	   9.9998980e-01	   9.9998978e-01	   9.9998980e-01	   9.9998980e-01	   9.9998980e-01	   9.9998981e-01	   9.9998976e-01	   9.9998981e-01	   9.9998981e-01	   9.9998980e-01	
   2.9175820e+01	   9.9998993e-01	   9.9999017e-01	   9.9998994e-01	   9.9998994e-01	   9.9998994e-01	   9.9998997e-01	   9.9998995e-01	   9.9998997e-01	   9.9998997e-01	   9.9998997e-01	   9.9999013e-01	   9.9998943e-01	   9.9998994e-01	   9.9998994e-01	   9.9998995e-01	   9.9998997e-01	   9.9999000e-01	   9.9998996e-01	   9.9998996e-01	   9.9998996e-01	   9.9998997e-01	   9.9998997e-01	   9.9998997e-01	   9.9998998e-01	   9.9998998e-01	   9.9999000e-01	   9.9998987e-01	   9.9998995e-01	   9.9998996e-01	   9.9998997e-01	
   2.9446130e+01	   9.9999027e-01	   9.9998999e-01	   9.9999021e-01	   9.9999020e-01	   9.9999019e-01	   9.9999018e-01	   9.9999021e-01	   9.9999019e-01	   9.9999019e-01	   9.9999019e-01	   9.9998997e-01	   9.9999074e-01	   9.9999015e-01	   9.9999016e-01	   9.9999016e-01	   9.9999020e-01	   9.9999013e-01	   9.9999019e-01	   9.9999019e-01	   9.9999019e-01	   9.9999018e-01	   9.9999020e-01	   9.9999018e-01	   9.9999017e-01	   9.9999017e-01	   9.9999014e-01	   9.9999032e-01	   9.9999018e-01	   9.9999017e-01	   9.9999018e-01	
   2.9716765e+01	   9.9999041e-01	   9.9999040e-01	   9.9999044e-01	   9.9999046e-01	   9.9999046e-01	   9.9999046e-01	   9.9999045e-01	   9.9999046e-01	   9.9999046e-01	   9.9999046e-01	   9.9999050e-01	   9.9999045e-01	   9.9999052e-01	   9.9999051e-01	   9.9999049e-01	   9.9999044e-01	   9.9999048e-01	   9.9999045e-01	   9.9999046e-01	   9.9999046e-01	   9.9999046e-01	   9.9999044e-01	   9.9999046e-01	   9.9999046e-01	   9.9999046e-01	   9.9999047e-01	   9.9999042e-01	   9.9999047e-01	   9.9999047e-01	   9.9999046e-01	
   2.9988374e+01	   9.9999074e-01	   9.9999098e-01	   9.9999076e-01	   9.9999075e-01	   9.9999076e-01	   9.9999079e-01	   9.9999076e-01	   9.9999078e-01	   9.9999078e-01	   9.9999078e-01	   9.9999095e-01	   9.9999022e-01	   9.9999075e-01	   9.9999076e-01	   9.9999077e-01	   9.9999079e-01	   9.9999082e-01	   9.9999078e-01	   9.9999077e-01	   9.9999077e-01	   9.9999078e-01	   9.9999078e-01	   9.9999078e-01	   9.9999079e-01	   9.9999079e-01	   9.9999081e-01	   9.9999067e-01	   9.9999077e-01	   9.9999078e-01	   9.9999078e-01	
   3.0259983e+01	   9.9999122e-01	   9.9999095e-01	   9.9999116e-01	   9.9999115e-01	   9.9999114e-01	   9.9999113e-01	   9.9999116e-01	   9.9999113e-01	   9.9999113e-01	   9.9999114e-01	   9.9999092e-01	   9.9999169e-01	   9.9999109e-01	   9.9999110e-01	   9.9999111e-01	   9.9999114e-01	   9.9999108e-01	   9.9999114e-01	   9.9999114e-01	   9.9999114e-01	   9.9999113e-01	   9.9999114e-01	   9.9999113e-01	   9.9999112e-01	   9.9999112e-01	   9.9999108e-01	   9.9999127e-01	   9.9999113e-01	   9.9999112e-01	   9.9999112e-01	
   3.0531704e+01	   9.9999148e-01	   9.9999146e-01	   9.9999151e-01	   9.9999153e-01	   9.9999153e-01	   9.9999152e-01	   9.9999151e-01	   9.9999153e-01	   9.9999153e-01	   9.9999153e-01	   9.9999156e-01	   9.9999154e-01	   9.9999159e-01	   9.9999158e-01	   9.9999156e-01	   9.9999150e-01	   9.9999154e-01	   9.9999152e-01	   9.9999152e-01	   9.9999153e-01	   9.9999152e-01	   9.9999151e-01	   9.9999153e-01	   9.9999153e-01	   9.9999153e-01	   9.9999153e-01	   9.9999149e-01	   9.9999153e-01	   9.9999153e-01	   9.9999153e-01	
   3.0803761e+01	   9.9999191e-01	   9.9999215e-01	   9.9999192e-01	   9.9999192e-01	   9.9999192e-01	   9.9999195e-01	   9.9999193e-01	   9.9999194e-01	   9.9999194e-01	   9.9999194e-01	   9.9999213e-01	   9.9999136e-01	   9.9999192e-01	   9.9999192e-01	   9.9999193e-01	   9.9999195e-01	   9.9999198e-01	   9.9999194e-01	   9.9999194e-01	   9.9999194e-01	   9.9999194e-01	   9.9999194e-01	   9.9999194e-01	   9.9999195e-01	   9.9999195e-01	   9.9999197e-01	   9.9999183e-01	   9.9999193e-01	   9.9999194e-01	   9.9999194e-01	
   3.1075818e+01	   9.9999245e-01	   9.9999220e-01	   9.9999240e-01	   9.9999239e-01	   9.9999238e-01	   9.9999237e-01	   9.9999240e-01	   9.9999237e-01	   9.9999237e-01	   9.9999237e-01	   9.9999216e-01	   9.9999293e-01	   9.9999233e-01	   9.9999234e-01	   9.9999235e-01	   9.9999238e-01	   9.9999232e-01	   9.9999238e-01	   9.9999238e-01	   9.9999238e-01	   9.9999237e-01	   9.9999238e-01	   9.9999237e-01	   9.9999236e-01	   9.9999236e-01	   9.9999232e-01	   9.9999251e-01	   9.9999237e-01	   9.9999236e-01	   9.9999236e-01	
   3.1347952e+01	   9.9999278e-01	   9.9999275e-01	   9.9999281e-01	   9.9999282e-01	   9.9999283e-01	   9.9999282e-01	   9.9999281e-01	   9.9999282e-01	   9.9999282e-01	   9.9999282e-01	   9.9999284e-01	   9.9999286e-01	   9.9999289e-01	   9.9999287e-01	   9.9999286e-01	   9.9999280e-01	   9.9999283e-01	   9.9999282e-01	   9.9999282e-01	   9.9999282e-01	   9.9999282e-01	   9.9999280e-01	   9.9999282e-01	   9.9999282e-01	   9.9999282e-01	   9.9999283e-01	   9.9999278e-01	   9.9999283e-01	   9.9999282e-01	   9.9999282e-01	
   3.1620319e+01	   9.9999324e-01	   9.9999347e-01	   9.9999325e-01	   9.9999325e-01	   9.9999326e-01	   9.9999328e-01	   9.9999326e-01	   9.9999327e-01	   9.9999328e-01	   9.9999328e-01	   9.9999347e-01	   9.9999267e-01	   9.9999325e-01	   9.9999326e-01	   9.9999327e-01	   9.9999328e-01	   9.9999332e-01	   9.9999327e-01	   9.9999327e-01	   9.9999327e-01	   9.9999327e-01	   9.9999328e-01	   9.9999327e-01	   9.9999328e-01	   9.9999328e-01	   9.9999331e-01	   9.9999316e-01	   9.9999326e-01	   9.9999327e-01	   9.9999327e-01	
   3.1892686e+01	   9.9999380e-01	   9.9999357e-01	   9.9999375e-01	   9.9999374e-01	   9.9999373e-01	   9.9999372e-01	   9.9999374e-01	   9.9999372e-01	   9.9999372e-01	   9.9999372e-01	   9.9999351e-01	   9.9999429e-01	   9.9999368e-01	   9.9999369e-01	   9.9999370e-01	   9.9999373e-01	   9.9999368e-01	   9.9999373e-01	   9.9999373e-01	   9.9999373e-01	   9.9999372e-01	   9.9999373e-01	   9.9999372e-01	   9.9999371e-01	   9.9999371e-01	   9.9999367e-01	   9.9999386e-01	   9.9999371e-01	   9.9999371e-01	   9.9999371e-01	
   3.2165144e+01	   9.9999413e-01	   9.9999409e-01	   9.9999416e-01	   9.9999417e-01	   9.9999418e-01	   9.9999417e-01	   9.9999416e-01	   9.9999417e-01	   9.9999417e-01	   9.9999417e-01	   9.9999419e-01	   9.9999422e-01	   9.9999424e-01	   9.9999422e-01	   9.9999420e-01	   9.9999415e-01	   9.9999417e-01	   9.9999417e-01	   9.9999417e-01	   9.9999417e-01	   9.9999417e-01	   9.9999415e-01	   9.9999417e-01	   9.9999417e-01	   9.9999417e-01	   9.9999417e-01	   9.9999413e-01	   9.9999418e-01	   9.9999417e-01	   9.9999417e-01	
   3.2437878e+01	   9.9999457e-01	   9.9999480e-01	   9.9999458e-01	   9.9999458e-01	   9.9999459e-01	   9.9999461e-01	   9.9999459e-01	   9.9999461e-01	   9.9999461e-01	   9.9999461e-01	   9.9999481e-01	   9.9999397e-01	   9.9999459e-01	   9.9999459e-01	   9.9999460e-01	   9.9999461e-01	   9.9999465e-01	   9.9999460e-01	   9.9999460e-01	   9.9999460e-01	   9.9999460e-01	   9.9999461e-01	   9.9999460e-01	   9.9999461e-01	   9.9999461e-01	   9.9999464e-01	   9.9999448e-01	   9.9999459e-01	   9.9999460e-01	   9.9999460e-01	
   3.2710611e+01	   9.9999510e-01	   9.9999487e-01	   9.9999505e-01	   9.9999504e-01	   9.9999503e-01	   9.9999502e-01	   9.9999504e-01	   9.9999502e-01	   9.9999502e-01	   9.9999502e-01	   9.9999480e-01	   9.9999559e-01	   9.9999497e-01	   9.9999498e-01	   9.9999499e-01	   9.9999503e-01	   9.9999498e-01	   9.9999503e-01	   9.9999503e-01	   9.9999503e-01	   9.9999502e-01	   9.9999503e-01	   9.9999502e-01	   9.9999501e-01	   9.9999501e-01	   9.9999496e-01	   9.9999516e-01	   9.9999501e-01	   9.9999500e-01	   9.9999501e-01	
   3.2983456e+01	   9.9999539e-01	   9.9999534e-01	   9.9999541e-01	   9.9999543e-01	   9.9999543e-01	   9.9999542e-01	   9.9999541e-01	   9.9999543e-01	   9.9999542e-01	   9.9999542e-01	   9.9999543e-01	   9.9999549e-01	   9.9999549e-01	   9.9999548e-01	   9.9999546e-01	   9.9999540e-01	   9.9999542e-01	   9.9999542e-01	   9.9999542e-01	   9.9999542e-01	   9.9999542e-01	   9.9999540e-01	   9.9999542e-01	   9.9999543e-01	   9.9999542e-01	   9.9999542e-01	   9.9999538e-01	   9.9999543e-01	   9.9999542e-01	   9.9999542e-01	
   3.3256639e+01	   9.9999577e-01	   9.9999599e-01	   9.9999578e-01	   9.9999577e-01	   9.9999578e-01	   9.9999581e-01	   9.9999579e-01	   9.9999580e-01	   9.9999580e-01	   9.9999580e-01	   9.9999601e-01	   9.9999515e-01	   9.9999578e-01	   9.9999579e-01	   9.9999579e-01	   9.9999581e-01	   9.9999584e-01	   9.9999580e-01	   9.9999579e-01	   9.9999579e-01	   9.9999580e-01	   9.9999581e-01	   9.9999580e-01	   9.9999581e-01	   9.9999581e-01	   9.9999584e-01	   9.9999567e-01	   9.9999578e-01	   9.9999580e-01	   9.9999580e-01	
   3.3518296e+01	   9.9999621e-01	   9.9999600e-01	   9.9999616e-01	   9.9999615e-01	   9.9999614e-01	   9.9999613e-01	   9.9999615e-01	   9.9999614e-01	   9.9999614e-01	   9.9999614e-01	   9.9999592e-01	   9.9999670e-01	   9.9999608e-01	   9.9999609e-01	   9.9999610e-01	   9.9999615e-01	   9.9999610e-01	   9.9999614e-01	   9.9999614e-01	   9.9999614e-01	   9.9999613e-01	   9.9999614e-01	   9.9999613e-01	   9.9999612e-01	   9.9999612e-01	   9.9999608e-01	   9.9999628e-01	   9.9999612e-01	   9.9999612e-01	   9.9999612e-01	
   3.3745378e+01	   9.9999640e-01	   9.9999626e-01	   9.9999641e-01	   9.9999642e-01	   9.9999642e-01	   9.9999640e-01	   9.9999641e-01	   9.9999641e-01	   9.9999641e-01	   9.9999641e-01	   9.9999633e-01	   9.9999672e-01	   9.9999647e-01	   9.9999645e-01	   9.9999644e-01	   9.9999639e-01	   9.9999639e-01	   9.9999641e-01	   9.9999641e-01	   9.9999641e-01	   9.9999641e-01	   9.9999639e-01	   9.9999641e-01	   9.9999641e-01	   9.9999641e-01	   9.9999639e-01	   9.9999643e-01	   9.9999641e-01	   9.9999641e-01	   9.9999640e-01	
   3.3972459e+01	   9.9999661e-01	   9.9999682e-01	   9.9999664e-01	   9.9999664e-01	   9.9999665e-01	   9.9999667e-01	   9.9999665e-01	   9.9999666e-01	   9.9999666e-01	   9.9999666e-01	   9.9999690e-01	   9.9999598e-01	   9.9999669e-01	   9.9999668e-01	   9.9999668e-01	   9.9999666e-01	   9.9999671e-01	   9.9999666e-01	   9.9999666e-01	   9.9999666e-01	   9.9999666e-01	   9.9999666e-01	   9.9999666e-01	   9.9999668e-01	   9.9999667e-01	   9.9999671e-01	   9.9999650e-01	   9.9999666e-01	   9.9999666e-01	   9.9999666e-01	
   3.4209028e+01	   9.9999695e-01	   9.9999691e-01	   9.9999691e-01	   9.9999690e-01	   9.9999690e-01	   9.9999691e-01	   9.9999691e-01	   9.9999690e-01	   9.9999690e-01	   9.9999691e-01	   9.9999684e-01	   9.9999701e-01	   9.9999684e-01	   9.9999685e-01	   9.9999687e-01	   9.9999692e-01	   9.9999690e-01	   9.9999691e-01	   9.9999691e-01	   9.9999690e-01	   9.9999690e-01	   9.9999691e-01	   9.9999690e-01	   9.9999690e-01	   9.9999690e-01	   9.9999688e-01	   9.9999696e-01	   9.9999689e-01	   9.9999689e-01	   9.9999689e-01	
   3.4448761e+01	   9.9999715e-01	   9.9999694e-01	   9.9999714e-01	   9.9999714e-01	   9.9999714e-01	   9.9999712e-01	   9.9999713e-01	   9.9999713e-01	   9.9999713e-01	   9.9999713e-01	   9.9999694e-01	   9.9999769e-01	   9.9999715e-01	   9.9999714e-01	   9.9999713e-01	   9.9999711e-01	   9.9999709e-01	   9.9999713e-01	   9.9999713e-01	   9.9999713e-01	   9.9999713e-01	   9.9999711e-01	   9.9999713e-01	   9.9999712e-01	   9.9999712e-01	   9.9999708e-01	   9.9999722e-01	   9.9999713e-01	   9.9999712e-01	   9.9999712e-01	
   3.4688493e+01	   9.9999727e-01	   9.9999740e-01	   9.9999731e-01	   9.9999731e-01	   9.9999732e-01	   9.9999733e-01	   9.9999732e-01	   9.9999733e-01	   9.9999733e-01	   9.9999733e-01	   9.9999751e-01	   9.9999685e-01	   9.9999738e-01	   9.9999737e-01	   9.9999736e-01	   9.9999732e-01	   9.9999736e-01	   9.9999732e-01	   9.9999732e-01	   9.9999733e-01	   9.9999733e-01	   9.9999732e-01	   9.9999733e-01	   9.9999734e-01	   9.9999734e-01	   9.9999737e-01	   9.9999719e-01	   9.9999733e-01	   9.9999733e-01	   9.9999733e-01	
   3.4936574e+01	   9.9999753e-01	   9.9999759e-01	   9.9999751e-01	   9.9999750e-01	   9.9999750e-01	   9.9999752e-01	   9.9999751e-01	   9.9999751e-01	   9.9999751e-01	   9.9999751e-01	   9.9999755e-01	   9.9999732e-01	   9.9999746e-01	   9.9999747e-01	   9.9999749e-01	   9.9999753e-01	   9.9999753e-01	   9.9999752e-01	   9.9999751e-01	   9.9999751e-01	   9.9999751e-01	   9.9999752e-01	   9.9999751e-01	   9.9999751e-01	   9.9999751e-01	   9.9999751e-01	   9.9999751e-01	   9.9999750e-01	   9.9999750e-01	   9.9999751e-01	
   3.5209702e+01	   9.9999772e-01	   9.9999752e-01	   9.9999770e-01	   9.9999771e-01	   9.9999770e-01	   9.9999769e-01	   9.9999770e-01	   9.9999769e-01	   9.9999769e-01	   9.9999769e-01	   9.9999749e-01	   9.9999829e-01	   9.9999769e-01	   9.9999769e-01	   9.9999769e-01	   9.9999768e-01	   9.9999765e-01	   9.9999770e-01	   9.9999770e-01	   9.9999769e-01	   9.9999769e-01	   9.9999768e-01	   9.9999769e-01	   9.9999768e-01	   9.9999768e-01	   9.9999764e-01	   9.9999780e-01	   9.9999769e-01	   9.9999768e-01	   9.9999768e-01	
   3.5482830e+01	   9.9999779e-01	   9.9999789e-01	   9.9999782e-01	   9.9999783e-01	   9.9999783e-01	   9.9999784e-01	   9.9999783e-01	   9.9999784e-01	   9.9999784e-01	   9.9999784e-01	   9.9999801e-01	   9.9999742e-01	   9.9999789e-01	   9.9999788e-01	   9.9999787e-01	   9.9999783e-01	   9.9999786e-01	   9.9999784e-01	   9.9999784e-01	   9.9999784e-01	   9.9999784e-01	   9.9999784e-01	   9.9999784e-01	   9.9999785e-01	   9.9999785e-01	   9.9999788e-01	   9.9999771e-01	   9.9999784e-01	   9.9999785e-01	   9.9999784e-01	
   3.5755958e+01	   9.9999798e-01	   9.9999804e-01	   9.9999796e-01	   9.9999795e-01	   9.9999796e-01	   9.9999797e-01	   9.9999797e-01	   9.9999797e-01	   9.9999797e-01	   9.9999797e-01	   9.9999801e-01	   9.9999777e-01	   9.9999791e-01	   9.9999793e-01	   9.9999794e-01	   9.9999798e-01	   9.9999798e-01	   9.9999797e-01	   9.9999797e-01	   9.9999797e-01	   9.9999797e-01	   9.9999798e-01	   9.9999797e-01	   9.9999797e-01	   9.9999797e-01	   9.9999796e-01	   9.9999796e-01	   9.9999795e-01	   9.9999796e-01	   9.9999796e-01	
   3.6007986e+01	   9.9999810e-01	   9.9999792e-01	   9.9999808e-01	   9.9999808e-01	   9.9999807e-01	   9.9999806e-01	   9.9999807e-01	   9.9999806e-01	   9.9999806e-01	   9.9999806e-01	   9.9999785e-01	   9.9999867e-01	   9.9999804e-01	   9.9999805e-01	   9.9999805e-01	   9.9999806e-01	   9.9999803e-01	   9.9999807e-01	   9.9999807e-01	   9.9999807e-01	   9.9999806e-01	   9.9999806e-01	   9.9999806e-01	   9.9999805e-01	   9.9999805e-01	   9.9999801e-01	   9.9999819e-01	   9.9999806e-01	   9.9999805e-01	   9.9999805e-01	
   3.6252980e+01	   9.9999812e-01	   9.9999809e-01	   9.9999813e-01	   9.9999814e-01	   9.9999814e-01	   9.9999814e-01	   9.9999814e-01	   9.9999814e-01	   9.9999814e-01	   9.9999814e-01	   9.9999817e-01	   9.9999810e-01	   9.9999819e-01	   9.9999818e-01	   9.9999816e-01	   9.9999813e-01	   9.9999814e-01	   9.9999814e-01	   9.9999814e-01	   9.9999814e-01	   9.9999814e-01	   9.9999813e-01	   9.9999814e-01	   9.9999815e-01	   9.9999814e-01	   9.9999815e-01	   9.9999809e-01	   9.9999815e-01	   9.9999814e-01	   9.9999814e-01	
   3.6494003e+01	   9.9999818e-01	   9.9999826e-01	   9.9999819e-01	   9.9999819e-01	   9.9999819e-01	   9.9999820e-01	   9.9999820e-01	   9.9999820e-01	   9.9999820e-01	   9.9999820e-01	   9.9999831e-01	   9.9999789e-01	   9.9999820e-01	   9.9999820e-01	   9.9999820e-01	   9.9999820e-01	   9.9999822e-01	   9.9999820e-01	   9.9999820e-01	   9.9999820e-01	   9.9999820e-01	   9.9999820e-01	   9.9999820e-01	   9.9999821e-01	   9.9999821e-01	   9.9999822e-01	   9.9999813e-01	   9.9999820e-01	   9.9999820e-01	   9.9999820e-01	
   3.6701146e+01	   9.9999825e-01	   9.9999824e-01	   9.9999824e-01	   9.9999824e-01	   9.9999824e-01	   9.9999824e-01	   9.9999824e-01	   9.9999824e-01	   9.9999824e-01	   9.9999824e-01	   9.9999823e-01	   9.9999824e-01	   9.9999822e-01	   9.9999823e-01	   9.9999823e-01	   9.9999824e-01	   9.9999824e-01	   9.9999824e-01	   9.9999824e-01	   9.9999824e-01	   9.9999824e-01	   9.9999824e-01	   9.9999824e-01	   9.9999824e-01	   9.9999824e-01	   9.9999823e-01	   9.9999825e-01	   9.9999823e-01	   9.9999824e-01	   9.9999824e-01	
   3.7022318e+01	   9.9999829e-01	   9.9999825e-01	   9.9999828e-01	   9.9999828e-01	   9.9999828e-01	   9.9999829e-01	   9.9999829e-01	   9.9999829e-01	   9.9999829e-01	   9.9999829e-01	   9.9999826e-01	   9.9999835e-01	   9.9999829e-01	   9.9999829e-01	   9.9999829e-01	   9.9999829e-01	   9.9999828e-01	   9.9999829e-01	   9.9999829e-01	   9.9999829e-01	   9.9999829e-01	   9.9999828e-01	   9.9999829e-01	   9.9999829e-01	   9.9999829e-01	   9.9999828e-01	   9.9999830e-01	   9.9999828e-01	   9.9999828e-01	   9.9999828e-01	
   3.7464960e+01	   9.9999832e-01	   9.9999831e-01	   9.9999832e-01	   9.9999832e-01	   9.9999832e-01	   9.9999832e-01	   9.9999832e-01	   9.9999832e-01	   9.9999832e-01	   9.9999832e-01	   9.9999833e-01	   9.9999831e-01	   9.9999832e-01	   9.9999832e-01	   9.9999832e-01	   9.9999832e-01	   9.9999833e-01	   9.9999832e-01	   9.9999832e-01	   9.9999832e-01	   9.9999832e-01	   9.9999832e-01	   9.9999832e-01	   9.9999832e-01	   9.9999832e-01	   9.9999832e-01	   9.9999832e-01	   9.9999832e-01	   9.9999832e-01	   9.9999832e-01	
   3.8157978e+01	   9.9999835e-01	   9.9999833e-01	   9.9999834e-01	   9.9999834e-01	   9.9999834e-01	   9.9999835e-01	   9.9999835e-01	   9.9999835e-01	   9.9999835e-01	   9.9999835e-01	   9.9999834e-01	   9.9999835e-01	   9.9999835e-01	   9.9999835e-01	   9.9999835e-01	   9.9999835e-01	   9.9999835e-01	   9.9999835e-01	   9.9999835e-01	   9.9999835e-01	   9.9999835e-01	   9.9999835e-01	   9.9999835e-01	   9.9999835e-01	   9.9999835e-01	   9.9999834e-01	   9.9999834e-01	   9.9999834e-01	   9.9999834e-01	   9.9999834e-01	
   3.9853548e+01	   9.9999839e-01	   9.9999838e-01	   9.9999839e-01	   9.9999839e-01	   9.9999839e-01	   9.9999840e-01	   9.9999840e-01	   9.9999840e-01	   9.9999840e-01	   9.9999840e-01	   9.9999840e-01	   9.9999839e-01	   9.9999840e-01	   9.9999840e-01	   9.9999840e-01	   9.9999840e-01	   9.9999840e-01	   9.9999840e-01	   9.9999840e-01	   9.9999840e-01	   9.9999840e-01	   9.9999840e-01	   9.9999840e-01	   9.9999840e-01	   9.9999840e-01	   9.9999839e-01	   9.9999839e-01	   9.9999839e-01	   9.9999839e-01	   9.9999839e-01	
   4.1075742e+01	   9.9999849e-01	   9.9999847e-01	   9.9999848e-01	   9.9999848e-01	   9.9999848e-01	   9.9999849e-01	   9.9999849e-01	   9.9999849e-01	   9.9999849e-01	   9.9999849e-01	   9.9999849e-01	   9.9999849e-01	   9.9999849e-01	   9.9999849e-01	   9.9999849e-01	   9.9999849e-01	   9.9999849e-01	   9.9999849e-01	   9.9999849e-01	   9.9999849e-01	   9.9999849e-01	   9.9999849e-01	   9.9999849e-01	   9.9999849e-01	   9.9999849e-01	   9.9999849e-01	   9.9999849e-01	   9.9999849e-01	   9.9999849e-01	   9.9999849e-01	
   4.2077376e+01	   9.9999861e-01	   9.9999860e-01	   9.9999861e-01	   9.9999861e-01	   9.9999861e-01	   9.9999861e-01	   9.9999861e-01	   9.9999861e-01	   9.9999861e-01	   9.9999861e-01	   9.9999861e-01	   9.9999861e-01	   9.9999861e-01	   9.9999861e-01	   9.9999861e-01	   9.9999861e-01	   9.9999861e-01	   9.9999861e-01	   9.9999861e-01	   9.9999861e-01	   9.9999861e-01	   9.9999861e-01	   9.9999861e-01	   9.9999861e-01	   9.9999861e-01	   9.9999861e-01	   9.9999861e-01	   9.9999861e-01	   9.9999861e-01	   9.9999861e-01	
   4.3580019e+01	   9.9999885e-01	   9.9999884e-01	   9.9999885e-01	   9.9999885e-01	   9.9999885e-01	   9.9999886e-01	   9.9999885e-01	   9.9999886e-01	   9.9999886e-01	   9.9999886e-01	   9.9999885e-01	   9.9999885e-01	   9.9999885e-01	   9.9999885e-01	   9.9999885e-01	   9.9999885e-01	   9.9999886e-01	   9.9999886e-01	   9.9999886e-01	   9.9999886e-01	   9.9999885e-01	   9.9999885e-01	   9.9999886e-01	   9.9999885e-01	   9.9999886e-01	   9.9999885e-01	   9.9999885e-01	   9.9999885e-01	   9.9999885e-01	   9.9999885e-01	
   4.5249665e+01	   9.9999914e-01	   9.9999913e-01	   9.9999914e-01	   9.9999914e-01	   9.9999914e-01	   9.9999914e-01	   9.9999914e-01	   9.9999914e-01	   9.9999914e-01	   9.9999914e-01	   9.9999914e-01	   9.9999914e-01	   9.9999914e-01	   9.9999914e-01	   9.9999914e-01	   9.9999914e-01	   9.9999914e-01	   9.9999914e-01	   9.9999914e-01	   9.9999914e-01	   9.9999914e-01	   9.9999914e-01	   9.9999914e-01	   9.9999914e-01	   9.9999914e-01	   9.9999914e-01	   9.9999914e-01	   9.9999914e-01	   9.9999914e-01	   9.9999914e-01	
   4.7786654e+01	   9.9999947e-01	   9.9999946e-01	   9.9999947e-01	   9.9999947e-01	   9.9999947e-01	   9.9999947e-01	   9.9999947e-01	   9.9999947e-01	   9.9999947e-01	   9.9999947e-01	   9.9999947e-01	   9.9999947e-01	   9.9999947e-01	   9.9999947e-01	   9.9999947e-01	   9.9999947e-01	   9.9999947e-01	   9.9999947e-01	   9.9999947e-01	   9.9999947e-01	   9.9999947e-01	   9.9999947e-01	   9.9999947e-01	   9.9999947e-01	   9.9999947e-01	   9.9999947e-01	   9.9999947e-01	   9.9999947e-01	   9.9999947e-01	   9.9999947e-01	
   5.0175724e+01	   9.9999962e-01	   9.9999961e-01	   9.9999962e-01	   9.9999962e-01	   9.9999962e-01	   9.9999963e-01	   9.9999962e-01	   9.9999963e-01	   9.9999963e-01	   9.9999963e-01	   9.9999962e-01	   9.9999962e-01	   9.9999962e-01	   9.9999962e-01	   9.9999962e-01	   9.9999963e-01	   9.9999963e-01	   9.9999963e-01	   9.9999963e-01	   9.9999963e-01	   9.9999963e-01	   9.9999963e-01	   9.9999963e-01	   9.9999963e-01	   9.9999963e-01	   9.9999962e-01	   9.9999962e-01	   9.9999962e-01	   9.9999962e-01	   9.9999962e-01	
   5.2688844e+01	   9.9999968e-01	   9.9999967e-01	   9.9999968e-01	   9.9999968e-01	   9.9999968e-01	   9.9999968e-01	   9.9999968e-01	   9.9999969e-01	   9.9999969e-01	   9.9999969e-01	   9.9999968e-01	   9.9999968e-01	   9.9999968e-01	   9.9999968e-01	   9.9999968e-01	   9.9999968e-01	   9.9999969e-01	   9.9999969e-01	   9.9999969e-01	   9.9999969e-01	   9.9999968e-01	   9.9999968e-01	   9.9999968e-01	   9.9999968e-01	   9.9999968e-01	   9.9999968e-01	   9.9999968e-01	   9.9999968e-01	   9.9999968e-01	   9.9999968e-01	
   5.5574112e+01	   9.9999974e-01	   9.9999972e-01	   9.9999973e-01	   9.9999973e-01	   9.9999973e-01	   9.9999974e-01	   9.9999974e-01	   9.9999974e-01	   9.9999974e-01	   9.9999974e-01	   9.9999974e-01	   9.9999974e-01	   9.9999974e-01	   9.9999974e-01	   9.9999974e-01	   9.9999974e-01	   9.9999974e-01	   9.9999974e-01	   9.9999974e-01	   9.9999974e-01	   9.9999974e-01	   9.9999974e-01	   9.9999974e-01	   9.9999974e-01	   9.9999974e-01	   9.9999974e-01	   9.9999974e-01	   9.9999974e-01	   9.9999974e-01	   9.9999974e-01	
   5.8459381e+01	   9.9999981e-01	   9.9999979e-01	   9.9999980e-01	   9.9999980e-01	   9.9999980e-01	   9.9999981e-01	   9.9999981e-01	   9.9999981e-01	   9.9999981e-01	   9.9999981e-01	   9.9999981e-01	   9.9999981e-01	   9.9999981e-01	   9.9999981e-01	   9.9999981e-01	   9.9999981e-01	   9.9999981e-01	   9.9999981e-01	   9.9999981e-01	   9.9999981e-01	   9.9999981e-01	   9.9999981e-01	   9.9999981e-01	   9.9999981e-01	   9.9999981e-01	   9.9999981e-01	   9.9999981e-01	   9.9999981e-01	   9.9999981e-01	   9.9999981e-01	


==> PlotData_coordinated/Necsys2_Generators.txt <==
   5.0000000e-07	  -1.3262346e-16	  -4.6012509e-17	  -1.1913994e-15	  -4.4503759e-16	   1.1957147e-15	   4.2666006e-16	
   2.5000000e-06	   4.6447917e-16	  -1.6586596e-16	  -9.3136825e-16	  -1.0033169e-15	  -3.2337159e-16	   1.3710156e-15	
   1.8000000e-05	  -1.6817530e-15	   4.9791586e-16	  -3.3128994e-16	  -1.0802155e-15	   2.0437160e-15	  -9.0746714e-18	
   8.3000000e-05	  -5.0275387e-16	   4.6733618e-16	  -5.4962335e-16	  -1.3424752e-15	   5.2965196e-16	   4.9149568e-16	
   2.8300000e-04	   8.2210941e-17	   1.1426615e-15	  -1.4293232e-15	  -1.3681112e-15	   1.8049102e-15	   1.5793982e-15	
   1.8330000e-03	  -1.7076920e-15	  -1.0847351e-15	  -1.6520076e-15	  -5.4537001e-16	   3.4063638e-16	   1.1484880e-15	
   8.3330000e-03	   1.1034717e-16	   3.3090258e-16	  -1.5212640e-15	  -2.4339189e-15	   1.4837759e-15	   4.3084511e-16	
   2.8333000e-02	  -5.2777392e-16	   8.7986938e-16	  -2.5077471e-16	   1.3839758e-16	  -5.8665838e-16	   8.1339364e-16	
   1.8333300e-01	  -3.4860813e-15	   5.9795900e-15	  -3.3858837e-15	  -2.0250097e-15	  -6.3334387e-16	  -4.0785091e-16	
   6.6666650e-01	   1.0685471e-15	   2.1596546e-15	  -6.2330141e-17	  -5.7386367e-15	   3.7965072e-15	  -3.1098916e-16	
   1.0000005e+00	   4.4462877e-16	  -4.6713591e-16	  -9.6677284e-16	  -2.9852373e-15	   3.1025109e-15	   1.0532480e-15	
   1.0000025e+00	   1.5894450e-17	  -6.2055148e-16	  -1.8869230e-15	  -2.6733949e-17	   3.1070759e-15	  -6.1242359e-16	
   1.0000180e+00	  -9.0668988e-16	   1.0867297e-15	  -1.3495128e-15	  -1.2153689e-15	   1.7164202e-15	  -4.4914319e-16	
   1.0000830e+00	  -2.6867943e-16	  -3.1496616e-16	  -1.1399457e-16	  -5.3540352e-16	   2.0024363e-15	  -5.2906339e-16	
   1.0002830e+00	  -5.1425292e-16	  -2.3513505e-17	  -2.2479443e-15	  -8.4905640e-16	  -1.6568610e-16	   6.4058131e-16	
   1.0010000e+00	   9.8621767e-03	  -1.8796401e-17	  -2.3768860e-15	   3.9658964e-17	   1.6129790e-15	   9.3780937e-16	
   1.0010015e+00	   1.9724096e-02	   4.2681966e-13	   4.2147943e-13	  -1.5328993e-15	   6.7017921e-16	  -3.8952879e-16	
   1.0010080e+00	   1.9723035e-02	   1.5377244e-11	   1.5376570e-11	  -8.0751964e-16	   1.7458902e-15	  -1.0979747e-15	
   1.0010280e+00	   1.9719996e-02	   1.2113440e-10	   1.2157264e-10	   3.4804808e-16	   8.3978984e-16	   9.5361925e-16	
   1.0011830e+00	   1.9707485e-02	   1.4286503e-08	   1.5775937e-08	   1.9231643e-11	   5.5562882e-12	   2.5397005e-12	
   1.0014801e+00	   1.9701201e-02	   2.1390042e-07	   2.3858040e-07	   1.6686506e-09	   5.6730407e-10	   2.4513651e-10	
   1.0019607e+00	   1.9700846e-02	   1.1420415e-06	   1.2625446e-06	   1.6433332e-08	   5.9939825e-09	   2.5277474e-09	
   1.0020005e+00	   3.9410940e-02	   1.2773136e-06	   1.4101759e-06	   1.9505618e-08	   7.1779128e-09	   3.0179134e-09	
   1.0020025e+00	   3.9410604e-02	   1.2827286e-06	   1.4161188e-06	   1.9608743e-08	   7.2169435e-09	   3.0339733e-09	
   1.0020180e+00	   3.9408189e-02	   1.3255475e-06	   1.4630938e-06	   2.0432835e-08	   7.5267952e-09	   3.1633927e-09	
   1.0020830e+00	   3.9401571e-02	   1.5309395e-06	   1.6878582e-06	   2.4647471e-08	   9.1277345e-09	   3.8294657e-09	
   1.0022830e+00	   3.9390617e-02	   2.2938460e-06	   2.5205046e-06	   4.1672254e-08	   1.5689376e-08	   6.5458946e-09	
   1.0027681e+00	   3.9386689e-02	   5.5953198e-06	   6.0928914e-06	   1.4155223e-07	   5.6613900e-08	   2.3145875e-08	
   1.0030000e+00	   4.9233786e-02	   7.8019099e-06	   8.4652748e-06	   2.2262111e-07	   9.1085548e-08	   3.6961349e-08	
   1.0030015e+00	   5.9081462e-02	   7.8165736e-06	   8.4810346e-06	   2.2316386e-07	   9.1316028e-08	   3.7053824e-08	
   1.0030080e+00	   5.9080385e-02	   7.8805723e-06	   8.5498100e-06	   2.2554150e-07	   9.2329064e-08	   3.7459471e-08	
   1.0030280e+00	   5.9077291e-02	   8.0795382e-06	   8.7635788e-06	   2.3297376e-07	   9.5497358e-08	   3.8728281e-08	
   1.0031830e+00	   5.9064090e-02	   9.7974373e-06	   1.0605511e-05	   3.0088275e-07	   1.2478658e-07	   5.0413950e-08	
   1.0034560e+00	   5.9055178e-02	   1.3426422e-05	   1.4486315e-05	   4.5790614e-07	   1.9390903e-07	   7.7815922e-08	
   1.0039124e+00	   5.9049124e-02	   2.1083249e-05	   2.2649014e-05	   8.2969145e-07	   3.6197953e-07	   1.4390436e-07	
   1.0040005e+00	   7.8729592e-02	   2.2794733e-05	   2.4469721e-05	   9.1904591e-07	   4.0301492e-07	   1.5996496e-07	
   1.0040025e+00	   7.8729226e-02	   2.2835644e-05	   2.4513216e-05	   9.2122728e-07	   4.0402152e-07	   1.6035830e-07	
   1.0040180e+00	   7.8726572e-02	   2.3155039e-05	   2.4852729e-05	   9.3832843e-07	   4.1191587e-07	   1.6344340e-07	
   1.0040830e+00	   7.8718807e-02	   2.4560032e-05	   2.6344937e-05	   1.0156171e-06	   4.4781375e-07	   1.7744685e-07	
   1.0042830e+00	   7.8703812e-02	   2.9183895e-05	   3.1250732e-05	   1.2796954e-06	   5.7153913e-07	   2.2559161e-07	
   1.0047041e+00	   7.8689199e-02	   4.0636639e-05	   4.3377719e-05	   1.9947758e-06	   9.1387410e-07	   3.5801831e-07	
   1.0050000e+00	   8.8514352e-02	   4.9931731e-05	   5.3203642e-05	   2.6228406e-06	   1.2202256e-06	   4.7594808e-07	
   1.0050015e+00	   9.8347729e-02	   4.9982455e-05	   5.3257219e-05	   2.6264009e-06	   1.2219770e-06	   4.7662091e-07	
   1.0050080e+00	   9.8346468e-02	   5.0203011e-05	   5.3490166e-05	   2.6419122e-06	   1.2296125e-06	   4.7955304e-07	
   1.0050280e+00	   9.8342805e-02	   5.0884999e-05	   5.4210418e-05	   2.6900152e-06	   1.2533055e-06	   4.8865076e-07	
   1.0051830e+00	   9.8324787e-02	   5.6446679e-05	   6.0080403e-05	   3.0944282e-06	   1.4539524e-06	   5.6556285e-07	
   1.0054568e+00	   9.8306479e-02	   6.7161712e-05	   7.1381093e-05	   3.9137234e-06	   1.8655720e-06	   7.2288891e-07	
   1.0059140e+00	   9.8283246e-02	   8.7246162e-05	   9.2548195e-05	   5.5536107e-06	   2.7032152e-06	   1.0419049e-06	
   1.0060005e+00	   1.1793177e-01	   9.1350765e-05	   9.6871976e-05	   5.9037465e-06	   2.8839750e-06	   1.1105984e-06	
   1.0060025e+00	   1.1793133e-01	   9.1448344e-05	   9.6974750e-05	   5.9121878e-06	   2.8883473e-06	   1.1122588e-06	
   1.0060180e+00	   1.1792806e-01	   9.2207543e-05	   9.7774345e-05	   5.9780153e-06	   2.9224624e-06	   1.1252137e-06	
   1.0060830e+00	   1.1791765e-01	   9.5473577e-05	   1.0121355e-04	   6.2655711e-06	   3.0720547e-06	   1.1819787e-06	
   1.0062830e+00	   1.1789435e-01	   1.0589411e-04	   1.1218482e-04	   7.2027904e-06	   3.5622366e-06	   1.3678090e-06	
   1.0067044e+00	   1.1786133e-01	   1.2991149e-04	   1.3746874e-04	   9.4756869e-06	   4.7667805e-06	   1.8234823e-06	
   1.0070000e+00	   1.2765875e-01	   1.4821604e-04	   1.5673780e-04	   1.1290470e-05	   5.7399755e-06	   2.1910135e-06	
   1.0070015e+00	   1.3747778e-01	   1.4831310e-04	   1.5683998e-04	   1.1300325e-05	   5.7452912e-06	   2.1930194e-06	
   1.0070080e+00	   1.3747622e-01	   1.4873457e-04	   1.5728364e-04	   1.1343165e-05	   5.7684056e-06	   2.2017417e-06	
   1.0070280e+00	   1.3747164e-01	   1.5003523e-04	   1.5865278e-04	   1.1475594e-05	   5.8398874e-06	   2.2287138e-06	
   1.0071830e+00	   1.3744634e-01	   1.6042764e-04	   1.6959212e-04	   1.2552657e-05	   6.4238720e-06	   2.4489540e-06	
   1.0074568e+00	   1.3741483e-01	   1.7978414e-04	   1.8996998e-04	   1.4618753e-05	   7.5527231e-06	   2.8743603e-06	
   1.0079142e+00	   1.3736888e-01	   2.1451662e-04	   2.2654597e-04	   1.8473834e-05	   9.6806232e-06	   3.6756156e-06	
   1.0080005e+00	   1.5698447e-01	   2.2140433e-04	   2.3380057e-04	   1.9259198e-05	   1.0117084e-05	   3.8398934e-06	
   1.0080025e+00	   1.5698392e-01	   2.2156682e-04	   2.3397174e-04	   1.9277895e-05	   1.0127499e-05	   3.8438125e-06	
   1.0080180e+00	   1.5697986e-01	   2.2282936e-04	   2.3530164e-04	   1.9423368e-05	   1.0208556e-05	   3.8743162e-06	
   1.0080830e+00	   1.5696614e-01	   2.2821244e-04	   2.4097215e-04	   2.0049410e-05	   1.0558203e-05	   4.0058856e-06	
   1.0082830e+00	   1.5693252e-01	   2.4517338e-04	   2.5884067e-04	   2.2047672e-05	   1.1677973e-05	   4.4272022e-06	
   1.0087047e+00	   1.5687724e-01	   2.8312351e-04	   2.9883836e-04	   2.6660364e-05	   1.4284150e-05	   5.4076838e-06	
   1.0090000e+00	   1.6664451e-01	   3.1124268e-04	   3.2848665e-04	   3.0179206e-05	   1.6287378e-05	   6.1613723e-06	
   1.0090015e+00	   1.7644916e-01	   3.1138989e-04	   3.2864189e-04	   3.0197912e-05	   1.6298068e-05	   6.1653944e-06	
   1.0090080e+00	   1.7644725e-01	   3.1202867e-04	   3.2931556e-04	   3.0279144e-05	   1.6344501e-05	   6.1828650e-06	
   1.0090280e+00	   1.7644159e-01	   3.1399817e-04	   3.3139262e-04	   3.0529869e-05	   1.6487854e-05	   6.2368042e-06	
   1.0091830e+00	   1.7640785e-01	   3.2958803e-04	   3.4783597e-04	   3.2536829e-05	   1.7638636e-05	   6.6698580e-06	
   1.0094569e+00	   1.7636124e-01	   3.5817535e-04	   3.7799798e-04	   3.6286232e-05	   1.9799116e-05	   7.4830998e-06	
   1.0099143e+00	   1.7628970e-01	   4.0840414e-04	   4.3101958e-04	   4.3040531e-05	   2.3716952e-05	   8.9585905e-06	
   1.0100005e+00	   1.9587182e-01	   4.1820818e-04	   4.4137201e-04	   4.4382249e-05	   2.4498749e-05	   9.2531447e-06	
   1.0100025e+00	   1.9587116e-01	   4.1843874e-04	   4.4161551e-04	   4.4413995e-05	   2.4517275e-05	   9.2601256e-06	
   1.0100180e+00	   1.9586623e-01	   4.2022894e-04	   4.4350608e-04	   4.4660699e-05	   2.4661281e-05	   9.3143916e-06	
   1.0100830e+00	   1.9584883e-01	   4.2782723e-04	   4.5153114e-04	   4.5714154e-05	   2.5277165e-05	   9.5465158e-06	
   1.0102830e+00	   1.9580383e-01	   4.5161473e-04	   4.7665858e-04	   4.9040101e-05	   2.7225920e-05	   1.0281196e-05	
   1.0107049e+00	   1.9572423e-01	   5.0403719e-04	   5.3206045e-04	   5.6520529e-05	   3.1632981e-05	   1.1943940e-05	
   1.0112007e+00	   1.9562986e-01	   5.6933731e-04	   6.0111260e-04	   6.6097276e-05	   3.7315645e-05	   1.4090491e-05	
   1.0125594e+00	   1.9532672e-01	   7.6721302e-04	   8.1052283e-04	   9.7281159e-05	   5.6118334e-05	   2.1215297e-05	
   1.0142057e+00	   1.9489981e-01	   1.0305017e-03	   1.0896593e-03	   1.4339084e-04	   8.4547520e-05	   3.2037828e-05	
   1.0174752e+00	   1.9393536e-01	   1.5903925e-03	   1.6866444e-03	   2.5719089e-04	   1.5732344e-04	   6.0040999e-05	
   1.0212858e+00	   1.9272718e-01	   2.2593494e-03	   2.4048268e-03	   4.0870280e-04	   2.5774707e-04	   9.9344689e-05	
   1.0253858e+00	   1.9137132e-01	   2.9877217e-03	   3.1902474e-03	   5.8062250e-04	   3.7464179e-04	   1.4584962e-04	
   1.0303537e+00	   1.8967731e-01	   3.8774845e-03	   4.1539025e-03	   7.9304217e-04	   5.2176128e-04	   2.0482963e-04	
   1.0353216e+00	   1.8793687e-01	   4.7725088e-03	   5.1286032e-03	   1.0071391e-03	   6.7251823e-04	   2.6535170e-04	
   1.0409973e+00	   1.8589571e-01	   5.7998945e-03	   6.2551624e-03	   1.2525164e-03	   8.4806194e-04	   3.3568500e-04	
   1.0487962e+00	   1.8301237e-01	   7.2155289e-03	   7.8220866e-03	   1.5908817e-03	   1.0943715e-03	   4.3400791e-04	
   1.0565950e+00	   1.8004409e-01	   8.6313762e-03	   9.4088531e-03	   1.9307088e-03	   1.3465706e-03	   5.3432231e-04	
   1.0646927e+00	   1.7688173e-01	   1.0096506e-02	   1.1074305e-02	   2.2854077e-03	   1.6146771e-03	   6.4067770e-04	
   1.0736869e+00	   1.7328717e-01	   1.1712402e-02	   1.2941187e-02	   2.6819932e-03	   1.9198041e-03	   7.6151014e-04	
   1.0826810e+00	   1.6961793e-01	   1.3310685e-02	   1.4822074e-02	   3.0818838e-03	   2.2327437e-03	   8.8531987e-04	
   1.0923523e+00	   1.6560196e-01	   1.5003339e-02	   1.6855560e-02	   3.5163346e-03	   2.5781715e-03	   1.0219446e-03	
   1.1040548e+00	   1.6066737e-01	   1.7009599e-02	   1.9324036e-02	   4.0489767e-03	   3.0081119e-03	   1.1920403e-03	
   1.1157573e+00	   1.5566975e-01	   1.8961997e-02	   2.1793445e-02	   4.5904912e-03	   3.4513631e-03	   1.3675215e-03	
   1.1291773e+00	   1.4988587e-01	   2.1123552e-02	   2.4615096e-02	   5.2243828e-03	   3.9765375e-03	   1.5756445e-03	
   1.1477499e+00	   1.4184037e-01	   2.3975966e-02	   2.8482811e-02	   6.1254023e-03	   4.7305314e-03	   1.8748204e-03	
   1.1663226e+00	   1.3380001e-01	   2.6651422e-02	   3.2279291e-02	   7.0575775e-03	   5.5158495e-03	   2.1868474e-03	
   1.1877725e+00	   1.2459111e-01	   2.9510869e-02	   3.6535839e-02	   8.1762848e-03	   6.4596777e-03	   2.5622926e-03	
   1.2101816e+00	   1.1512785e-01	   3.2239238e-02	   4.0796462e-02	   9.3940745e-03	   7.4831570e-03	   2.9697976e-03	
   1.2325907e+00	   1.0589345e-01	   3.4706235e-02	   4.4821388e-02	   1.0663106e-02	   8.5405893e-03	   3.3911301e-03	
   1.2604229e+00	   9.4839201e-02	   3.7417607e-02	   4.9423426e-02	   1.2310732e-02	   9.8940706e-03	   3.9308694e-03	
   1.2900629e+00	   8.3655739e-02	   3.9916614e-02	   5.3784371e-02	   1.4146500e-02	   1.1373014e-02	   4.5213966e-03	
   1.3197029e+00	   7.3182440e-02	   4.2041759e-02	   5.7512114e-02	   1.6062265e-02	   1.2881438e-02	   5.1250177e-03	
   1.3585613e+00	   6.0684592e-02	   4.4303926e-02	   6.1327048e-02	   1.8687644e-02	   1.4890913e-02	   5.9326985e-03	
   1.4004926e+00	   4.8837833e-02	   4.6161724e-02	   6.4053019e-02	   2.1646504e-02	   1.7087146e-02	   6.8225753e-03	
   1.4424239e+00	   3.8803624e-02	   4.7451355e-02	   6.5284790e-02	   2.4722682e-02	   1.9308547e-02	   7.7341852e-03	
   1.5043289e+00	   2.7379225e-02	   4.8360828e-02	   6.4422145e-02	   2.9442301e-02	   2.2643403e-02	   9.1358965e-03	
   1.5728917e+00	   1.8831428e-02	   4.8152154e-02	   6.0414654e-02	   3.4815306e-02	   2.6431928e-02	   1.0792954e-02	
   1.6414546e+00	   1.3857047e-02	   4.6816528e-02	   5.4036673e-02	   4.0181125e-02	   3.0326489e-02	   1.2596653e-02	
   1.7190638e+00	   1.1099557e-02	   4.4333640e-02	   4.5431581e-02	   4.5926491e-02	   3.4786870e-02	   1.4838904e-02	
   1.7996885e+00	   9.7190222e-03	   4.1282973e-02	   3.6682218e-02	   5.1077786e-02	   3.9267570e-02	   1.7371489e-02	
   1.8803132e+00	   8.5670286e-03	   3.8359039e-02	   2.9585009e-02	   5.4893536e-02	   4.3265902e-02	   2.0047512e-02	
   1.9652231e+00	   7.0801751e-03	   3.5837021e-02	   2.4803506e-02	   5.7026864e-02	   4.6563669e-02	   2.2912245e-02	
   2.0515613e+00	   5.7038915e-03	   3.3892071e-02	   2.2833688e-02	   5.7026170e-02	   4.8649949e-02	   2.5750329e-02	
   2.1378995e+00	   5.4310793e-03	   3.2295513e-02	   2.3184529e-02	   5.4945841e-02	   4.9326800e-02	   2.8407556e-02	
   2.2242377e+00	   7.1021050e-03	   3.0703761e-02	   2.4917619e-02	   5.1206560e-02	   4.8696127e-02	   3.0818079e-02	
   2.3134312e+00	   1.1073566e-02	   2.8909768e-02	   2.7211125e-02	   4.6256283e-02	   4.6973730e-02	   3.3021412e-02	
   2.4111907e+00	   1.7200633e-02	   2.6994980e-02	   2.9525206e-02	   4.0446364e-02	   4.4349983e-02	   3.5114015e-02	
   2.5089502e+00	   2.3632068e-02	   2.5699000e-02	   3.1238799e-02	   3.5049681e-02	   4.1466628e-02	   3.6887938e-02	
   2.6067096e+00	   2.8838712e-02	   2.5595469e-02	   3.2274295e-02	   3.0640470e-02	   3.8708257e-02	   3.8353636e-02	
   2.7075150e+00	   3.2149681e-02	   2.6951297e-02	   3.2672600e-02	   2.7405528e-02	   3.6190691e-02	   3.9529400e-02	
   2.8174581e+00	   3.3778927e-02	   2.9654085e-02	   3.2413216e-02	   2.5350035e-02	   3.3837505e-02	   4.0406872e-02	
   2.9274013e+00	   3.4524914e-02	   3.2630305e-02	   3.1560998e-02	   2.4599879e-02	   3.1818541e-02	   4.0853780e-02	
   3.0373444e+00	   3.5486282e-02	   3.4796757e-02	   3.0437387e-02	   2.4829269e-02	   3.0082377e-02	   4.0907330e-02	
   3.1521058e+00	   3.7007182e-02	   3.5544556e-02	   2.9514745e-02	   2.5771314e-02	   2.8619407e-02	   4.0623093e-02	
   3.2684732e+00	   3.8508713e-02	   3.4847295e-02	   2.9354003e-02	   2.7116572e-02	   2.7619720e-02	   4.0074363e-02	
   3.3848406e+00	   3.9196418e-02	   3.3391100e-02	   3.0125330e-02	   2.8533593e-02	   2.7212414e-02	   3.9327648e-02	
   3.5028707e+00	   3.8790860e-02	   3.2000757e-02	   3.1503221e-02	   2.9768759e-02	   2.7405827e-02	   3.8398878e-02	
   3.6214550e+00	   3.7672860e-02	   3.1249096e-02	   3.2842081e-02	   3.0652210e-02	   2.8091203e-02	   3.7314408e-02	
   3.7400394e+00	   3.6512238e-02	   3.1227748e-02	   3.3616752e-02	   3.1189769e-02	   2.9071489e-02	   3.6124879e-02	
   3.8659173e+00	   3.5698134e-02	   3.1712816e-02	   3.3713954e-02	   3.1539158e-02	   3.0207501e-02	   3.4837611e-02	
   3.9942264e+00	   3.5279883e-02	   3.2335395e-02	   3.3401859e-02	   3.1857603e-02	   3.1273726e-02	   3.3607607e-02	
   4.1225354e+00	   3.4985337e-02	   3.2836691e-02	   3.3141486e-02	   3.2235617e-02	   3.2124203e-02	   3.2537057e-02	
   4.2603730e+00	   3.4630743e-02	   3.3199344e-02	   3.3170118e-02	   3.2666283e-02	   3.2739344e-02	   3.1586981e-02	
   4.4013868e+00	   3.4359563e-02	   3.3461149e-02	   3.3407525e-02	   3.3022347e-02	   3.3073761e-02	   3.0803081e-02	
   4.5424005e+00	   3.4374156e-02	   3.3645473e-02	   3.3616319e-02	   3.3245998e-02	   3.3194502e-02	   3.0187826e-02	
   4.6979507e+00	   3.4671478e-02	   3.3706889e-02	   3.3728614e-02	   3.3403552e-02	   3.3204919e-02	   2.9708892e-02	
   4.8451107e+00	   3.4975497e-02	   3.3608180e-02	   3.3829674e-02	   3.3543409e-02	   3.3172806e-02	   2.9448520e-02	
   4.9878589e+00	   3.5150780e-02	   3.3438802e-02	   3.3999748e-02	   3.3669100e-02	   3.3108734e-02	   2.9354046e-02	
   5.1374928e+00	   3.5255678e-02	   3.3317350e-02	   3.4201586e-02	   3.3732861e-02	   3.2986040e-02	   2.9368417e-02	
   5.3077841e+00	   3.5384177e-02	   3.3342077e-02	   3.4339785e-02	   3.3688912e-02	   3.2793710e-02	   2.9461581e-02	
   5.4780753e+00	   3.5493389e-02	   3.3491249e-02	   3.4340963e-02	   3.3577351e-02	   3.2626836e-02	   2.9607389e-02	
   5.6721126e+00	   3.5463842e-02	   3.3633241e-02	   3.4247830e-02	   3.3483583e-02	   3.2577759e-02	   2.9834794e-02	
   5.8740652e+00	   3.5297384e-02	   3.3645398e-02	   3.4115271e-02	   3.3449347e-02	   3.2674088e-02	   3.0129027e-02	
   6.0797107e+00	   3.5134520e-02	   3.3574435e-02	   3.3983746e-02	   3.3420082e-02	   3.2793991e-02	   3.0462471e-02	
   6.2964351e+00	   3.4943521e-02	   3.3504519e-02	   3.3926561e-02	   3.3381046e-02	   3.2849214e-02	   3.0828836e-02	
   6.5131595e+00	   3.4654079e-02	   3.3449269e-02	   3.3937493e-02	   3.3374891e-02	   3.2882692e-02	   3.1192706e-02	
   6.7433808e+00	   3.4392164e-02	   3.3400198e-02	   3.3845635e-02	   3.3388902e-02	   3.2970281e-02	   3.1545819e-02	
   6.9781011e+00	   3.4271466e-02	   3.3389820e-02	   3.3635636e-02	   3.3376739e-02	   3.3068529e-02	   3.1857711e-02	
   7.2128215e+00	   3.4130995e-02	   3.3407413e-02	   3.3538670e-02	   3.3350538e-02	   3.3098301e-02	   3.2133865e-02	
   7.4501152e+00	   3.3948956e-02	   3.3395300e-02	   3.3578798e-02	   3.3329435e-02	   3.3088765e-02	   3.2371578e-02	
   7.6882667e+00	   3.3882758e-02	   3.3352721e-02	   3.3556258e-02	   3.3301464e-02	   3.3114104e-02	   3.2550834e-02	
   7.9329861e+00	   3.3859098e-02	   3.3335221e-02	   3.3466567e-02	   3.3285902e-02	   3.3164040e-02	   3.2686115e-02	
   8.1974090e+00	   3.3762312e-02	   3.3353584e-02	   3.3434122e-02	   3.3303596e-02	   3.3178494e-02	   3.2798005e-02	
   8.4618319e+00	   3.3717930e-02	   3.3357351e-02	   3.3434803e-02	   3.3310162e-02	   3.3168585e-02	   3.2868713e-02	
   8.7262548e+00	   3.3706002e-02	   3.3339184e-02	   3.3433257e-02	   3.3295740e-02	   3.3190333e-02	   3.2906668e-02	
   8.9932282e+00	   3.3626612e-02	   3.3339324e-02	   3.3439369e-02	   3.3307465e-02	   3.3222852e-02	   3.2932841e-02	
   9.2610517e+00	   3.3608422e-02	   3.3353160e-02	   3.3402674e-02	   3.3329056e-02	   3.3226247e-02	   3.2947710e-02	
   9.5288751e+00	   3.3623872e-02	   3.3346971e-02	   3.3387010e-02	   3.3327447e-02	   3.3223173e-02	   3.2956495e-02	
   9.7972694e+00	   3.3550463e-02	   3.3333260e-02	   3.3431494e-02	   3.3326176e-02	   3.3236706e-02	   3.2967627e-02	
   1.0067376e+01	   3.3527193e-02	   3.3337001e-02	   3.3407087e-02	   3.3331038e-02	   3.3247517e-02	   3.2975033e-02	
   1.0337482e+01	   3.3553660e-02	   3.3340545e-02	   3.3359700e-02	   3.3328922e-02	   3.3243964e-02	   3.2985995e-02	
   1.0608043e+01	   3.3490536e-02	   3.3329218e-02	   3.3395874e-02	   3.3329286e-02	   3.3241679e-02	   3.3006462e-02	
   1.0879965e+01	   3.3461429e-02	   3.3321310e-02	   3.3390432e-02	   3.3326256e-02	   3.3248802e-02	   3.3021199e-02	
   1.1151888e+01	   3.3485672e-02	   3.3321593e-02	   3.3340781e-02	   3.3317051e-02	   3.3253045e-02	   3.3036069e-02	
   1.1425957e+01	   3.3429812e-02	   3.3317372e-02	   3.3362033e-02	   3.3318860e-02	   3.3249081e-02	   3.3062132e-02	
   1.1700743e+01	   3.3404768e-02	   3.3310847e-02	   3.3359305e-02	   3.3317709e-02	   3.3249723e-02	   3.3081550e-02	
   1.1981202e+01	   3.3428398e-02	   3.3306937e-02	   3.3319913e-02	   3.3305524e-02	   3.3256129e-02	   3.3096547e-02	
   1.2278680e+01	   3.3372875e-02	   3.3304002e-02	   3.3341468e-02	   3.3307398e-02	   3.3255957e-02	   3.3121953e-02	
   1.2576159e+01	   3.3363756e-02	   3.3302643e-02	   3.3327871e-02	   3.3309089e-02	   3.3255133e-02	   3.3139790e-02	
   1.2878900e+01	   3.3385623e-02	   3.3299066e-02	   3.3301059e-02	   3.3297746e-02	   3.3260240e-02	   3.3153217e-02	
   1.3197426e+01	   3.3325535e-02	   3.3296362e-02	   3.3333424e-02	   3.3302144e-02	   3.3262256e-02	   3.3174207e-02	
   1.3515952e+01	   3.3346418e-02	   3.3299469e-02	   3.3299659e-02	   3.3304040e-02	   3.3263815e-02	   3.3185252e-02	
   1.3834478e+01	   3.3351344e-02	   3.3297058e-02	   3.3296744e-02	   3.3295932e-02	   3.3266773e-02	   3.3197442e-02	
   1.4153004e+01	   3.3295838e-02	   3.3295333e-02	   3.3331737e-02	   3.3303739e-02	   3.3269276e-02	   3.3212352e-02	
   1.4471530e+01	   3.3342224e-02	   3.3300931e-02	   3.3282994e-02	   3.3303472e-02	   3.3273473e-02	   3.3216979e-02	
   1.4790056e+01	   3.3319638e-02	   3.3299029e-02	   3.3308171e-02	   3.3299776e-02	   3.3274172e-02	   3.3229558e-02	
   1.5092040e+01	   3.3285790e-02	   3.3298279e-02	   3.3327502e-02	   3.3308705e-02	   3.3277537e-02	   3.3238694e-02	
   1.5344399e+01	   3.3339861e-02	   3.3303818e-02	   3.3276390e-02	   3.3306593e-02	   3.3282863e-02	   3.3238902e-02	
   1.5596757e+01	   3.3319315e-02	   3.3303995e-02	   3.3301125e-02	   3.3303154e-02	   3.3281951e-02	   3.3248502e-02	
   1.5857961e+01	   3.3280512e-02	   3.3302341e-02	   3.3331493e-02	   3.3310468e-02	   3.3282284e-02	   3.3256741e-02	
   1.6145703e+01	   3.3330035e-02	   3.3306134e-02	   3.3284417e-02	   3.3310151e-02	   3.3288592e-02	   3.3255994e-02	
   1.6433444e+01	   3.3311581e-02	   3.3307104e-02	   3.3305838e-02	   3.3307409e-02	   3.3288705e-02	   3.3264827e-02	
   1.6721186e+01	   3.3280518e-02	   3.3307080e-02	   3.3326686e-02	   3.3316027e-02	   3.3289473e-02	   3.3271943e-02	
   1.7008928e+01	   3.3333702e-02	   3.3310433e-02	   3.3278941e-02	   3.3314092e-02	   3.3295024e-02	   3.3270053e-02	
   1.7260065e+01	   3.3310118e-02	   3.3309840e-02	   3.3308585e-02	   3.3309142e-02	   3.3293777e-02	   3.3277371e-02	
   1.7499000e+01	   3.3275028e-02	   3.3309523e-02	   3.3334398e-02	   3.3316157e-02	   3.3293392e-02	   3.3283182e-02	
   1.7737936e+01	   3.3317722e-02	   3.3312605e-02	   3.3291212e-02	   3.3318649e-02	   3.3297860e-02	   3.3280641e-02	
   1.8018649e+01	   3.3315088e-02	   3.3312381e-02	   3.3301880e-02	   3.3312976e-02	   3.3297427e-02	   3.3285308e-02	
   1.8313288e+01	   3.3275945e-02	   3.3311375e-02	   3.3332537e-02	   3.3318328e-02	   3.3297167e-02	   3.3291330e-02	
   1.8607927e+01	   3.3323208e-02	   3.3315122e-02	   3.3283946e-02	   3.3320194e-02	   3.3302102e-02	   3.3287944e-02	
   1.8902566e+01	   3.3306808e-02	   3.3313571e-02	   3.3309770e-02	   3.3313264e-02	   3.3299135e-02	   3.3293441e-02	
   1.9197204e+01	   3.3275832e-02	   3.3312348e-02	   3.3331696e-02	   3.3319002e-02	   3.3299174e-02	   3.3296962e-02	
   1.9491843e+01	   3.3326757e-02	   3.3315949e-02	   3.3279439e-02	   3.3320401e-02	   3.3303854e-02	   3.3292575e-02	
   1.9786482e+01	   3.3297087e-02	   3.3313760e-02	   3.3316808e-02	   3.3313894e-02	   3.3299373e-02	   3.3298720e-02	
   2.0081121e+01	   3.3278051e-02	   3.3312876e-02	   3.3325721e-02	   3.3320038e-02	   3.3300568e-02	   3.3299711e-02	
   2.0375760e+01	   3.3328379e-02	   3.3315639e-02	   3.3276674e-02	   3.3319301e-02	   3.3304282e-02	   3.3295165e-02	
   2.0670399e+01	   3.3286736e-02	   3.3312901e-02	   3.3324755e-02	   3.3312880e-02	   3.3298738e-02	   3.3301847e-02	
   2.0965038e+01	   3.3282484e-02	   3.3312955e-02	   3.3316674e-02	   3.3320498e-02	   3.3301483e-02	   3.3300487e-02	
   2.1259676e+01	   3.3328252e-02	   3.3314877e-02	   3.3275160e-02	   3.3317918e-02	   3.3303463e-02	   3.3296667e-02	
   2.1554315e+01	   3.3276888e-02	   3.3311546e-02	   3.3332158e-02	   3.3311579e-02	   3.3297453e-02	   3.3303566e-02	
   2.1848954e+01	   3.3288526e-02	   3.3312654e-02	   3.3306291e-02	   3.3320528e-02	   3.3302141e-02	   3.3300025e-02	
   2.2143593e+01	   3.3325908e-02	   3.3313936e-02	   3.3276109e-02	   3.3316148e-02	   3.3302084e-02	   3.3297666e-02	
   2.2438232e+01	   3.3268755e-02	   3.3310318e-02	   3.3337557e-02	   3.3310603e-02	   3.3296336e-02	   3.3304391e-02	
   2.2732871e+01	   3.3295948e-02	   3.3312348e-02	   3.3295229e-02	   3.3320601e-02	   3.3302707e-02	   3.3299027e-02	
   2.3027509e+01	   3.3321163e-02	   3.3312906e-02	   3.3280647e-02	   3.3314101e-02	   3.3300376e-02	   3.3298653e-02	
   2.3322148e+01	   3.3262728e-02	   3.3309461e-02	   3.3340965e-02	   3.3310166e-02	   3.3295798e-02	   3.3304731e-02	
   2.3616787e+01	   3.3304461e-02	   3.3312369e-02	   3.3283936e-02	   3.3321063e-02	   3.3303342e-02	   3.3298034e-02	
   2.3911426e+01	   3.3314551e-02	   3.3312043e-02	   3.3288257e-02	   3.3312134e-02	   3.3298694e-02	   3.3299914e-02	
   2.4206065e+01	   3.3259542e-02	   3.3309126e-02	   3.3341835e-02	   3.3310449e-02	   3.3296134e-02	   3.3304807e-02	
   2.4500704e+01	   3.3313263e-02	   3.3312761e-02	   3.3273758e-02	   3.3321743e-02	   3.3304005e-02	   3.3297420e-02	
   2.4795343e+01	   3.3306313e-02	   3.3311461e-02	   3.3298748e-02	   3.3310334e-02	   3.3297208e-02	   3.3301572e-02	
   2.5089981e+01	   3.3259565e-02	   3.3309387e-02	   3.3339671e-02	   3.3311679e-02	   3.3297403e-02	   3.3304740e-02	
   2.5371363e+01	   3.3320441e-02	   3.3313471e-02	   3.3265981e-02	   3.3322929e-02	   3.3304823e-02	   3.3297340e-02	
   2.5612972e+01	   3.3309233e-02	   3.3311966e-02	   3.3296069e-02	   3.3311188e-02	   3.3297578e-02	   3.3301949e-02	
   2.5854582e+01	   3.3260003e-02	   3.3309553e-02	   3.3344143e-02	   3.3309326e-02	   3.3296663e-02	   3.3305970e-02	
   2.6098444e+01	   3.3303830e-02	   3.3313077e-02	   3.3283286e-02	   3.3322469e-02	   3.3304759e-02	   3.3299524e-02	
   2.6349063e+01	   3.3319234e-02	   3.3313366e-02	   3.3281951e-02	   3.3315581e-02	   3.3300053e-02	   3.3301111e-02	
   2.6599682e+01	   3.3266591e-02	   3.3310289e-02	   3.3342143e-02	   3.3308146e-02	   3.3296433e-02	   3.3306725e-02	
   2.6850302e+01	   3.3293254e-02	   3.3313024e-02	   3.3296879e-02	   3.3321292e-02	   3.3304663e-02	   3.3301566e-02	
   2.7100921e+01	   3.3323444e-02	   3.3314568e-02	   3.3274647e-02	   3.3319366e-02	   3.3302289e-02	   3.3301095e-02	
   2.7352115e+01	   3.3275327e-02	   3.3311454e-02	   3.3336432e-02	   3.3308479e-02	   3.3296886e-02	   3.3307218e-02	
   2.7603499e+01	   3.3284599e-02	   3.3313130e-02	   3.3310134e-02	   3.3319504e-02	   3.3304354e-02	   3.3303688e-02	
   2.7854884e+01	   3.3323954e-02	   3.3315569e-02	   3.3271913e-02	   3.3322569e-02	   3.3304374e-02	   3.3301536e-02	
   2.8109631e+01	   3.3284682e-02	   3.3312801e-02	   3.3328656e-02	   3.3309980e-02	   3.3297895e-02	   3.3307512e-02	
   2.8374468e+01	   3.3280489e-02	   3.3313603e-02	   3.3318634e-02	   3.3318260e-02	   3.3304373e-02	   3.3305415e-02	
   2.8639304e+01	   3.3323129e-02	   3.3316455e-02	   3.3272621e-02	   3.3324562e-02	   3.3305746e-02	   3.3302475e-02	
   2.8905509e+01	   3.3288758e-02	   3.3313882e-02	   3.3326269e-02	   3.3311184e-02	   3.3298863e-02	   3.3308234e-02	
   2.9175820e+01	   3.3279891e-02	   3.3314365e-02	   3.3322183e-02	   3.3318153e-02	   3.3305051e-02	   3.3306607e-02	
   2.9446130e+01	   3.3323016e-02	   3.3317337e-02	   3.3273490e-02	   3.3326083e-02	   3.3306769e-02	   3.3303491e-02	
   2.9716765e+01	   3.3290912e-02	   3.3314813e-02	   3.3325964e-02	   3.3312099e-02	   3.3299700e-02	   3.3309075e-02	
   2.9988374e+01	   3.3280214e-02	   3.3315155e-02	   3.3324175e-02	   3.3318396e-02	   3.3305898e-02	   3.3307555e-02	
   3.0259983e+01	   3.3323179e-02	   3.3318163e-02	   3.3274178e-02	   3.3327433e-02	   3.3307637e-02	   3.3304434e-02	
   3.0531704e+01	   3.3292564e-02	   3.3315640e-02	   3.3326048e-02	   3.3312887e-02	   3.3300436e-02	   3.3309851e-02	
   3.0803761e+01	   3.3280700e-02	   3.3315873e-02	   3.3325732e-02	   3.3318644e-02	   3.3306699e-02	   3.3308351e-02	
   3.1075818e+01	   3.3323361e-02	   3.3318901e-02	   3.3274758e-02	   3.3328646e-02	   3.3308385e-02	   3.3305270e-02	
   3.1347952e+01	   3.3293964e-02	   3.3316368e-02	   3.3326190e-02	   3.3313583e-02	   3.3301080e-02	   3.3310527e-02	
   3.1620319e+01	   3.3281214e-02	   3.3316509e-02	   3.3327045e-02	   3.3318844e-02	   3.3307420e-02	   3.3309016e-02	
   3.1892686e+01	   3.3323515e-02	   3.3319546e-02	   3.3275266e-02	   3.3329733e-02	   3.3309019e-02	   3.3306002e-02	
   3.2165144e+01	   3.3295154e-02	   3.3317005e-02	   3.3326380e-02	   3.3314187e-02	   3.3301641e-02	   3.3311109e-02	
   3.2437878e+01	   3.3281748e-02	   3.3317077e-02	   3.3328135e-02	   3.3319012e-02	   3.3308076e-02	   3.3309569e-02	
   3.2710611e+01	   3.3323668e-02	   3.3320122e-02	   3.3275695e-02	   3.3330720e-02	   3.3309557e-02	   3.3306655e-02	
   3.2983456e+01	   3.3296131e-02	   3.3317567e-02	   3.3326680e-02	   3.3314705e-02	   3.3302138e-02	   3.3311624e-02	
   3.3256639e+01	   3.3282322e-02	   3.3317600e-02	   3.3329016e-02	   3.3319180e-02	   3.3308696e-02	   3.3310035e-02	
   3.3518296e+01	   3.3323778e-02	   3.3320685e-02	   3.3275334e-02	   3.3332035e-02	   3.3310365e-02	   3.3307115e-02	
   3.3745378e+01	   3.3304920e-02	   3.3318652e-02	   3.3315901e-02	   3.3318002e-02	   3.3303104e-02	   3.3311377e-02	
   3.3972459e+01	   3.3278931e-02	   3.3317436e-02	   3.3340785e-02	   3.3314910e-02	   3.3306581e-02	   3.3311692e-02	
   3.4209028e+01	   3.3310787e-02	   3.3320363e-02	   3.3289696e-02	   3.3330256e-02	   3.3311747e-02	   3.3307973e-02	
   3.4448761e+01	   3.3315978e-02	   3.3320087e-02	   3.3297922e-02	   3.3324295e-02	   3.3305616e-02	   3.3310346e-02	
   3.4688493e+01	   3.3283485e-02	   3.3317898e-02	   3.3340797e-02	   3.3313909e-02	   3.3305248e-02	   3.3312529e-02	
   3.4936574e+01	   3.3301608e-02	   3.3320075e-02	   3.3303509e-02	   3.3327216e-02	   3.3311661e-02	   3.3309174e-02	
   3.5209702e+01	   3.3318618e-02	   3.3320866e-02	   3.3292679e-02	   3.3327131e-02	   3.3307153e-02	   3.3310296e-02	
   3.5482830e+01	   3.3285854e-02	   3.3318509e-02	   3.3339774e-02	   3.3314413e-02	   3.3305591e-02	   3.3312922e-02	
   3.5755958e+01	   3.3302270e-02	   3.3320615e-02	   3.3303709e-02	   3.3327847e-02	   3.3312244e-02	   3.3309640e-02	
   3.6007986e+01	   3.3320387e-02	   3.3321596e-02	   3.3288586e-02	   3.3329764e-02	   3.3308762e-02	   3.3310323e-02	
   3.6252980e+01	   3.3297427e-02	   3.3319762e-02	   3.3326477e-02	   3.3318204e-02	   3.3305931e-02	   3.3312872e-02	
   3.6494003e+01	   3.3294570e-02	   3.3320137e-02	   3.3323086e-02	   3.3321267e-02	   3.3309331e-02	   3.3311901e-02	
   3.6701146e+01	   3.3304520e-02	   3.3321057e-02	   3.3308371e-02	   3.3325841e-02	   3.3310181e-02	   3.3311258e-02	
   3.7022318e+01	   3.3305029e-02	   3.3321128e-02	   3.3311168e-02	   3.3324626e-02	   3.3309194e-02	   3.3311938e-02	
   3.7464960e+01	   3.3303164e-02	   3.3321320e-02	   3.3314246e-02	   3.3324245e-02	   3.3309602e-02	   3.3312334e-02	
   3.8157978e+01	   3.3304272e-02	   3.3321896e-02	   3.3313764e-02	   3.3325104e-02	   3.3310212e-02	   3.3312782e-02	
   3.9853548e+01	   3.3305545e-02	   3.3323223e-02	   3.3315249e-02	   3.3326383e-02	   3.3311523e-02	   3.3314108e-02	
   4.1075742e+01	   3.3306537e-02	   3.3324203e-02	   3.3316216e-02	   3.3327366e-02	   3.3312501e-02	   3.3315077e-02	
   4.2077376e+01	   3.3307340e-02	   3.3325003e-02	   3.3317017e-02	   3.3328166e-02	   3.3313299e-02	   3.3315871e-02	
   4.3580019e+01	   3.3308530e-02	   3.3326187e-02	   3.3318202e-02	   3.3329349e-02	   3.3314481e-02	   3.3317047e-02	
   4.5249665e+01	   3.3309836e-02	   3.3327488e-02	   3.3319502e-02	   3.3330649e-02	   3.3315778e-02	   3.3318337e-02	
   4.7786654e+01	   3.3311791e-02	   3.3329433e-02	   3.3321449e-02	   3.3332593e-02	   3.3317719e-02	   3.3320268e-02	
   5.0175724e+01	   3.3313630e-02	   3.3331266e-02	   3.3323282e-02	   3.3334424e-02	   3.3319548e-02	   3.3322088e-02	
   5.2688844e+01	   3.3315582e-02	   3.3333212e-02	   3.3325228e-02	   3.3336370e-02	   3.3321492e-02	   3.3324026e-02	
   5.5574112e+01	   3.3317827e-02	   3.3335454e-02	   3.3327469e-02	   3.3338612e-02	   3.3323732e-02	   3.3326262e-02	
   5.8459381e+01	   3.3320065e-02	   3.3337690e-02	   3.3329704e-02	   3.3340847e-02	   3.3325966e-02	   3.3328492e-02	


==> PlotData_coordinated/Necsys2_Voltage.txt <==
   5.0000000e-07	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.5000000e-06	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.8000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   8.3000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.8300000e-04	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.8330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   8.3330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.8333000e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.8333300e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   6.6666650e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000005e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000025e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000180e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000830e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0002830e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010015e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010080e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010280e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0011830e+00	   9.9999985e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0014801e+00	   9.9999939e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0019607e+00	   9.9999854e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020005e+00	   9.9999847e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020025e+00	   9.9999847e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020180e+00	   9.9999844e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020830e+00	   9.9999828e-01	   9.9999999e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0022830e+00	   9.9999768e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0027681e+00	   9.9999601e-01	   9.9999995e-01	   9.9999994e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0030000e+00	   9.9999519e-01	   9.9999993e-01	   9.9999992e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0030015e+00	   9.9999519e-01	   9.9999993e-01	   9.9999992e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0030080e+00	   9.9999517e-01	   9.9999993e-01	   9.9999992e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0030280e+00	   9.9999509e-01	   9.9999992e-01	   9.9999992e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0031830e+00	   9.9999440e-01	   9.9999991e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0034560e+00	   9.9999305e-01	   9.9999987e-01	   9.9999986e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0039124e+00	   9.9999068e-01	   9.9999980e-01	   9.9999978e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0040005e+00	   9.9999022e-01	   9.9999978e-01	   9.9999977e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0040025e+00	   9.9999021e-01	   9.9999978e-01	   9.9999977e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0040180e+00	   9.9999013e-01	   9.9999978e-01	   9.9999976e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0040830e+00	   9.9998975e-01	   9.9999977e-01	   9.9999975e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0042830e+00	   9.9998848e-01	   9.9999972e-01	   9.9999970e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	
   1.0047041e+00	   9.9998564e-01	   9.9999961e-01	   9.9999958e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0050000e+00	   9.9998362e-01	   9.9999952e-01	   9.9999949e-01	   9.9999997e-01	   9.9999999e-01	   1.0000000e+00	
   1.0050015e+00	   9.9998361e-01	   9.9999952e-01	   9.9999949e-01	   9.9999997e-01	   9.9999999e-01	   1.0000000e+00	
   1.0050080e+00	   9.9998357e-01	   9.9999952e-01	   9.9999949e-01	   9.9999997e-01	   9.9999999e-01	   9.9999999e-01	
   1.0050280e+00	   9.9998343e-01	   9.9999951e-01	   9.9999948e-01	   9.9999997e-01	   9.9999999e-01	   9.9999999e-01	
   1.0051830e+00	   9.9998224e-01	   9.9999946e-01	   9.9999942e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	
   1.0054568e+00	   9.9997999e-01	   9.9999936e-01	   9.9999931e-01	   9.9999996e-01	   9.9999998e-01	   9.9999999e-01	
   1.0059140e+00	   9.9997616e-01	   9.9999916e-01	   9.9999911e-01	   9.9999994e-01	   9.9999997e-01	   9.9999999e-01	
   1.0060005e+00	   9.9997544e-01	   9.9999912e-01	   9.9999907e-01	   9.9999994e-01	   9.9999997e-01	   9.9999999e-01	
   1.0060025e+00	   9.9997542e-01	   9.9999912e-01	   9.9999907e-01	   9.9999994e-01	   9.9999997e-01	   9.9999999e-01	
   1.0060180e+00	   9.9997529e-01	   9.9999911e-01	   9.9999906e-01	   9.9999994e-01	   9.9999997e-01	   9.9999999e-01	
   1.0060830e+00	   9.9997470e-01	   9.9999908e-01	   9.9999903e-01	   9.9999994e-01	   9.9999997e-01	   9.9999999e-01	
   1.0062830e+00	   9.9997280e-01	   9.9999898e-01	   9.9999892e-01	   9.9999993e-01	   9.9999996e-01	   9.9999999e-01	
   1.0067044e+00	   9.9996864e-01	   9.9999875e-01	   9.9999868e-01	   9.9999990e-01	   9.9999995e-01	   9.9999998e-01	
   1.0070000e+00	   9.9996570e-01	   9.9999857e-01	   9.9999849e-01	   9.9999988e-01	   9.9999994e-01	   9.9999998e-01	
   1.0070015e+00	   9.9996569e-01	   9.9999857e-01	   9.9999849e-01	   9.9999988e-01	   9.9999994e-01	   9.9999998e-01	
   1.0070080e+00	   9.9996562e-01	   9.9999857e-01	   9.9999848e-01	   9.9999988e-01	   9.9999994e-01	   9.9999998e-01	
   1.0070280e+00	   9.9996542e-01	   9.9999855e-01	   9.9999847e-01	   9.9999988e-01	   9.9999994e-01	   9.9999998e-01	
   1.0071830e+00	   9.9996374e-01	   9.9999845e-01	   9.9999836e-01	   9.9999987e-01	   9.9999993e-01	   9.9999997e-01	
   1.0074568e+00	   9.9996065e-01	   9.9999827e-01	   9.9999817e-01	   9.9999985e-01	   9.9999992e-01	   9.9999997e-01	
   1.0079142e+00	   9.9995540e-01	   9.9999793e-01	   9.9999781e-01	   9.9999981e-01	   9.9999990e-01	   9.9999996e-01	
   1.0080005e+00	   9.9995441e-01	   9.9999786e-01	   9.9999774e-01	   9.9999980e-01	   9.9999989e-01	   9.9999996e-01	
   1.0080025e+00	   9.9995439e-01	   9.9999786e-01	   9.9999774e-01	   9.9999980e-01	   9.9999989e-01	   9.9999996e-01	
   1.0080180e+00	   9.9995421e-01	   9.9999785e-01	   9.9999773e-01	   9.9999980e-01	   9.9999989e-01	   9.9999996e-01	
   1.0080830e+00	   9.9995342e-01	   9.9999780e-01	   9.9999767e-01	   9.9999979e-01	   9.9999989e-01	   9.9999996e-01	
   1.0082830e+00	   9.9995091e-01	   9.9999763e-01	   9.9999750e-01	   9.9999977e-01	   9.9999988e-01	   9.9999995e-01	
   1.0087047e+00	   9.9994545e-01	   9.9999726e-01	   9.9999711e-01	   9.9999972e-01	   9.9999985e-01	   9.9999994e-01	
   1.0090000e+00	   9.9994161e-01	   9.9999699e-01	   9.9999682e-01	   9.9999969e-01	   9.9999983e-01	   9.9999993e-01	
   1.0090015e+00	   9.9994159e-01	   9.9999699e-01	   9.9999682e-01	   9.9999968e-01	   9.9999983e-01	   9.9999993e-01	
   1.0090080e+00	   9.9994151e-01	   9.9999698e-01	   9.9999682e-01	   9.9999968e-01	   9.9999983e-01	   9.9999993e-01	
   1.0090280e+00	   9.9994125e-01	   9.9999696e-01	   9.9999680e-01	   9.9999968e-01	   9.9999982e-01	   9.9999993e-01	
   1.0091830e+00	   9.9993910e-01	   9.9999681e-01	   9.9999664e-01	   9.9999966e-01	   9.9999981e-01	   9.9999993e-01	
   1.0094569e+00	   9.9993517e-01	   9.9999653e-01	   9.9999634e-01	   9.9999962e-01	   9.9999979e-01	   9.9999992e-01	
   1.0099143e+00	   9.9992853e-01	   9.9999604e-01	   9.9999583e-01	   9.9999955e-01	   9.9999975e-01	   9.9999990e-01	
   1.0100005e+00	   9.9992728e-01	   9.9999595e-01	   9.9999573e-01	   9.9999954e-01	   9.9999974e-01	   9.9999990e-01	
   1.0100025e+00	   9.9992725e-01	   9.9999594e-01	   9.9999573e-01	   9.9999953e-01	   9.9999974e-01	   9.9999990e-01	
   1.0100180e+00	   9.9992703e-01	   9.9999593e-01	   9.9999571e-01	   9.9999953e-01	   9.9999974e-01	   9.9999990e-01	
   1.0100830e+00	   9.9992604e-01	   9.9999585e-01	   9.9999563e-01	   9.9999952e-01	   9.9999973e-01	   9.9999990e-01	
   1.0102830e+00	   9.9992292e-01	   9.9999562e-01	   9.9999539e-01	   9.9999949e-01	   9.9999971e-01	   9.9999989e-01	
   1.0107049e+00	   9.9991618e-01	   9.9999511e-01	   9.9999485e-01	   9.9999941e-01	   9.9999966e-01	   9.9999987e-01	
   1.0112007e+00	   9.9990825e-01	   9.9999447e-01	   9.9999418e-01	   9.9999931e-01	   9.9999960e-01	   9.9999985e-01	
   1.0125594e+00	   9.9988688e-01	   9.9999253e-01	   9.9999214e-01	   9.9999897e-01	   9.9999940e-01	   9.9999977e-01	
   1.0142057e+00	   9.9986143e-01	   9.9998995e-01	   9.9998943e-01	   9.9999848e-01	   9.9999909e-01	   9.9999964e-01	
   1.0174752e+00	   9.9981159e-01	   9.9998442e-01	   9.9998362e-01	   9.9999723e-01	   9.9999830e-01	   9.9999932e-01	
   1.0212858e+00	   9.9975367e-01	   9.9997777e-01	   9.9997665e-01	   9.9999553e-01	   9.9999719e-01	   9.9999883e-01	
   1.0253858e+00	   9.9969111e-01	   9.9997046e-01	   9.9996903e-01	   9.9999352e-01	   9.9999587e-01	   9.9999822e-01	
   1.0303537e+00	   9.9961485e-01	   9.9996142e-01	   9.9995971e-01	   9.9999094e-01	   9.9999419e-01	   9.9999739e-01	
   1.0353216e+00	   9.9953806e-01	   9.9995220e-01	   9.9995030e-01	   9.9998823e-01	   9.9999243e-01	   9.9999648e-01	
   1.0409973e+00	   9.9944974e-01	   9.9994144e-01	   9.9993946e-01	   9.9998498e-01	   9.9999035e-01	   9.9999535e-01	
   1.0487962e+00	   9.9932757e-01	   9.9992627e-01	   9.9992442e-01	   9.9998029e-01	   9.9998736e-01	   9.9999366e-01	
   1.0565950e+00	   9.9920464e-01	   9.9991065e-01	   9.9990925e-01	   9.9997535e-01	   9.9998425e-01	   9.9999182e-01	
   1.0646927e+00	   9.9907640e-01	   9.9989396e-01	   9.9989336e-01	   9.9996997e-01	   9.9998089e-01	   9.9998977e-01	
   1.0736869e+00	   9.9893349e-01	   9.9987487e-01	   9.9987557e-01	   9.9996373e-01	   9.9997703e-01	   9.9998733e-01	
   1.0826810e+00	   9.9879034e-01	   9.9985519e-01	   9.9985765e-01	   9.9995724e-01	   9.9997304e-01	   9.9998474e-01	
   1.0923523e+00	   9.9863638e-01	   9.9983337e-01	   9.9983823e-01	   9.9994998e-01	   9.9996862e-01	   9.9998180e-01	
   1.1040548e+00	   9.9845038e-01	   9.9980610e-01	   9.9981453e-01	   9.9994088e-01	   9.9996312e-01	   9.9997806e-01	
   1.1157573e+00	   9.9826506e-01	   9.9977789e-01	   9.9979061e-01	   9.9993147e-01	   9.9995747e-01	   9.9997415e-01	
   1.1291773e+00	   9.9805391e-01	   9.9974438e-01	   9.9976288e-01	   9.9992032e-01	   9.9995083e-01	   9.9996947e-01	
   1.1477499e+00	   9.9776470e-01	   9.9969621e-01	   9.9972394e-01	   9.9990440e-01	   9.9994143e-01	   9.9996275e-01	
   1.1663226e+00	   9.9748005e-01	   9.9964608e-01	   9.9968425e-01	   9.9988802e-01	   9.9993185e-01	   9.9995581e-01	
   1.1877725e+00	   9.9715826e-01	   9.9958606e-01	   9.9963729e-01	   9.9986867e-01	   9.9992063e-01	   9.9994764e-01	
   1.2101816e+00	   9.9683114e-01	   9.9952138e-01	   9.9958676e-01	   9.9984809e-01	   9.9990880e-01	   9.9993907e-01	
   1.2325907e+00	   9.9651453e-01	   9.9945515e-01	   9.9953445e-01	   9.9982726e-01	   9.9989691e-01	   9.9993057e-01	
   1.2604229e+00	   9.9613773e-01	   9.9937145e-01	   9.9946655e-01	   9.9980116e-01	   9.9988212e-01	   9.9992031e-01	
   1.2900629e+00	   9.9575743e-01	   9.9928147e-01	   9.9939023e-01	   9.9977314e-01	   9.9986633e-01	   9.9990989e-01	
   1.3197029e+00	   9.9540040e-01	   9.9919144e-01	   9.9930911e-01	   9.9974487e-01	   9.9985043e-01	   9.9990017e-01	
   1.3585613e+00	   9.9496964e-01	   9.9907430e-01	   9.9919431e-01	   9.9970719e-01	   9.9982921e-01	   9.9988865e-01	
   1.4004926e+00	   9.9455082e-01	   9.9894959e-01	   9.9905887e-01	   9.9966522e-01	   9.9980539e-01	   9.9987776e-01	
   1.4424239e+00	   9.9417902e-01	   9.9882648e-01	   9.9891015e-01	   9.9962095e-01	   9.9977993e-01	   9.9986834e-01	
   1.5043289e+00	   9.9370969e-01	   9.9864520e-01	   9.9866429e-01	   9.9954868e-01	   9.9973747e-01	   9.9985630e-01	
   1.5728917e+00	   9.9327446e-01	   9.9843934e-01	   9.9835786e-01	   9.9945512e-01	   9.9968102e-01	   9.9984357e-01	
   1.6414546e+00	   9.9289962e-01	   9.9822121e-01	   9.9801943e-01	   9.9934205e-01	   9.9961097e-01	   9.9982893e-01	
   1.7190638e+00	   9.9250818e-01	   9.9795413e-01	   9.9760972e-01	   9.9918536e-01	   9.9951124e-01	   9.9980703e-01	
   1.7996885e+00	   9.9210391e-01	   9.9765592e-01	   9.9717482e-01	   9.9898881e-01	   9.9938236e-01	   9.9977619e-01	
   1.8803132e+00	   9.9169008e-01	   9.9734589e-01	   9.9675498e-01	   9.9875989e-01	   9.9922700e-01	   9.9973645e-01	
   1.9652231e+00	   9.9126053e-01	   9.9702275e-01	   9.9635515e-01	   9.9849114e-01	   9.9903696e-01	   9.9968601e-01	
   2.0515613e+00	   9.9086936e-01	   9.9671468e-01	   9.9601230e-01	   9.9820001e-01	   9.9882111e-01	   9.9962771e-01	
   2.1378995e+00	   9.9056581e-01	   9.9643924e-01	   9.9574127e-01	   9.9790233e-01	   9.9858867e-01	   9.9956398e-01	
   2.2242377e+00	   9.9037178e-01	   9.9619983e-01	   9.9553540e-01	   9.9760729e-01	   9.9834579e-01	   9.9949522e-01	
   2.3134312e+00	   9.9027710e-01	   9.9598563e-01	   9.9537220e-01	   9.9731112e-01	   9.9808916e-01	   9.9941759e-01	
   2.4111907e+00	   9.9024712e-01	   9.9577696e-01	   9.9522019e-01	   9.9699900e-01	   9.9780582e-01	   9.9932216e-01	
   2.5089502e+00	   9.9022760e-01	   9.9558270e-01	   9.9506674e-01	   9.9670060e-01	   9.9752407e-01	   9.9921281e-01	
   2.6067096e+00	   9.9016375e-01	   9.9539462e-01	   9.9489313e-01	   9.9641727e-01	   9.9724791e-01	   9.9908806e-01	
   2.7075150e+00	   9.9003199e-01	   9.9520625e-01	   9.9469021e-01	   9.9614532e-01	   9.9697442e-01	   9.9894429e-01	
   2.8174581e+00	   9.8983742e-01	   9.9501223e-01	   9.9445565e-01	   9.9587947e-01	   9.9669614e-01	   9.9877435e-01	
   2.9274013e+00	   9.8963963e-01	   9.9483607e-01	   9.9423062e-01	   9.9565371e-01	   9.9644566e-01	   9.9859633e-01	
   3.0373444e+00	   9.8947888e-01	   9.9467874e-01	   9.9403570e-01	   9.9547123e-01	   9.9622704e-01	   9.9841545e-01	
   3.1521058e+00	   9.8935821e-01	   9.9452970e-01	   9.9387424e-01	   9.9532306e-01	   9.9603334e-01	   9.9822718e-01	
   3.2684732e+00	   9.8926148e-01	   9.9438794e-01	   9.9375059e-01	   9.9520656e-01	   9.9587029e-01	   9.9803903e-01	
   3.3848406e+00	   9.8916232e-01	   9.9425396e-01	   9.9365592e-01	   9.9511264e-01	   9.9573788e-01	   9.9785571e-01	
   3.5028707e+00	   9.8904890e-01	   9.9413101e-01	   9.9357710e-01	   9.9503195e-01	   9.9563231e-01	   9.9767784e-01	
   3.6214550e+00	   9.8893331e-01	   9.9402815e-01	   9.9350726e-01	   9.9496202e-01	   9.9555286e-01	   9.9751126e-01	
   3.7400394e+00	   9.8883442e-01	   9.9395019e-01	   9.9344415e-01	   9.9490342e-01	   9.9549656e-01	   9.9736058e-01	
   3.8659173e+00	   9.8875827e-01	   9.9389249e-01	   9.9338612e-01	   9.9485524e-01	   9.9545671e-01	   9.9722090e-01	
   3.9942264e+00	   9.8870734e-01	   9.9385331e-01	   9.9334035e-01	   9.9482209e-01	   9.9543113e-01	   9.9710133e-01	
   4.1225354e+00	   9.8867506e-01	   9.9382913e-01	   9.9331259e-01	   9.9480564e-01	   9.9541718e-01	   9.9700594e-01	
   4.2603730e+00	   9.8865947e-01	   9.9382042e-01	   9.9330654e-01	   9.9480702e-01	   9.9541517e-01	   9.9693197e-01	
   4.4013868e+00	   9.8867029e-01	   9.9383367e-01	   9.9332608e-01	   9.9482868e-01	   9.9542942e-01	   9.9688790e-01	
   4.5424005e+00	   9.8871212e-01	   9.9387026e-01	   9.9336858e-01	   9.9486979e-01	   9.9546211e-01	   9.9687588e-01	
   4.6979507e+00	   9.8878636e-01	   9.9393236e-01	   9.9343618e-01	   9.9493482e-01	   9.9551870e-01	   9.9689747e-01	
   4.8451107e+00	   9.8887146e-01	   9.9400582e-01	   9.9351566e-01	   9.9501200e-01	   9.9558909e-01	   9.9694718e-01	
   4.9878589e+00	   9.8896423e-01	   9.9409030e-01	   9.9360696e-01	   9.9510068e-01	   9.9567212e-01	   9.9702045e-01	
   5.1374928e+00	   9.8907658e-01	   9.9419636e-01	   9.9371895e-01	   9.9520894e-01	   9.9577539e-01	   9.9712199e-01	
   5.3077841e+00	   9.8922703e-01	   9.9434101e-01	   9.9386615e-01	   9.9535151e-01	   9.9591389e-01	   9.9726539e-01	
   5.4780753e+00	   9.8939736e-01	   9.9450813e-01	   9.9403139e-01	   9.9551379e-01	   9.9607465e-01	   9.9743515e-01	
   5.6721126e+00	   9.8960516e-01	   9.9471750e-01	   9.9423640e-01	   9.9571915e-01	   9.9628206e-01	   9.9765521e-01	
   5.8740652e+00	   9.8983408e-01	   9.9495140e-01	   9.9446594e-01	   9.9595181e-01	   9.9652012e-01	   9.9790819e-01	
   6.0797107e+00	   9.9008516e-01	   9.9520694e-01	   9.9471777e-01	   9.9620659e-01	   9.9678116e-01	   9.9818687e-01	
   6.2964351e+00	   9.9036634e-01	   9.9549307e-01	   9.9500112e-01	   9.9649165e-01	   9.9707132e-01	   9.9849823e-01	
   6.5131595e+00	   9.9065646e-01	   9.9579061e-01	   9.9529648e-01	   9.9678906e-01	   9.9737293e-01	   9.9882146e-01	
   6.7433808e+00	   9.9097294e-01	   9.9611462e-01	   9.9561638e-01	   9.9711295e-01	   9.9770233e-01	   9.9917153e-01	
   6.9781011e+00	   9.9130323e-01	   9.9645003e-01	   9.9594581e-01	   9.9744670e-01	   9.9804217e-01	   9.9953011e-01	
   7.2128215e+00	   9.9163304e-01	   9.9678500e-01	   9.9627683e-01	   9.9777998e-01	   9.9837953e-01	   9.9988515e-01	
   7.4501152e+00	   9.9196170e-01	   9.9711841e-01	   9.9660906e-01	   9.9811264e-01	   9.9871465e-01	   1.0002358e+00	
   7.6882667e+00	   9.9228644e-01	   9.9744490e-01	   9.9693407e-01	   9.9843827e-01	   9.9904323e-01	   1.0005757e+00	
   7.9329861e+00	   9.9260739e-01	   9.9776737e-01	   9.9725400e-01	   9.9875980e-01	   9.9936781e-01	   1.0009087e+00	
   8.1974090e+00	   9.9293371e-01	   9.9809673e-01	   9.9758162e-01	   9.9908887e-01	   9.9969830e-01	   1.0012465e+00	
   8.4618319e+00	   9.9324062e-01	   9.9840441e-01	   9.9788873e-01	   9.9939618e-01	   1.0000061e+00	   1.0015591e+00	
   8.7262548e+00	   9.9352324e-01	   9.9868697e-01	   9.9817106e-01	   9.9967839e-01	   1.0002895e+00	   1.0018447e+00	
   8.9932282e+00	   9.9377781e-01	   9.9894337e-01	   9.9842709e-01	   9.9993509e-01	   1.0005471e+00	   1.0021035e+00	
   9.2610517e+00	   9.9400598e-01	   9.9917180e-01	   9.9865465e-01	   1.0001635e+00	   1.0007755e+00	   1.0023329e+00	
   9.5288751e+00	   9.9420541e-01	   9.9937047e-01	   9.9885318e-01	   1.0003619e+00	   1.0009740e+00	   1.0025320e+00	
   9.7972694e+00	   9.9437197e-01	   9.9953830e-01	   9.9902164e-01	   1.0005301e+00	   1.0011426e+00	   1.0027009e+00	
   1.0067376e+01	   9.9451090e-01	   9.9967762e-01	   9.9916036e-01	   1.0006694e+00	   1.0012823e+00	   1.0028408e+00	
   1.0337482e+01	   9.9462192e-01	   9.9978810e-01	   9.9927006e-01	   1.0007795e+00	   1.0013925e+00	   1.0029518e+00	
   1.0608043e+01	   9.9470259e-01	   9.9987009e-01	   9.9935256e-01	   1.0008619e+00	   1.0014750e+00	   1.0030355e+00	
   1.0879965e+01	   9.9475901e-01	   9.9992711e-01	   9.9940935e-01	   1.0009189e+00	   1.0015325e+00	   1.0030937e+00	
   1.1151888e+01	   9.9479271e-01	   9.9996062e-01	   9.9944196e-01	   1.0009520e+00	   1.0015661e+00	   1.0031284e+00	
   1.1425957e+01	   9.9480214e-01	   9.9997163e-01	   9.9945313e-01	   1.0009633e+00	   1.0015776e+00	   1.0031416e+00	
   1.1700743e+01	   9.9479399e-01	   9.9996424e-01	   9.9944553e-01	   1.0009560e+00	   1.0015705e+00	   1.0031358e+00	
   1.1981202e+01	   9.9477008e-01	   9.9994032e-01	   9.9942088e-01	   1.0009317e+00	   1.0015469e+00	   1.0031132e+00	
   1.2278680e+01	   9.9472648e-01	   9.9989856e-01	   9.9937921e-01	   1.0008902e+00	   1.0015057e+00	   1.0030737e+00	
   1.2576159e+01	   9.9467260e-01	   9.9984534e-01	   9.9932559e-01	   1.0008370e+00	   1.0014527e+00	   1.0030220e+00	
   1.2878900e+01	   9.9460967e-01	   9.9978256e-01	   9.9926230e-01	   1.0007740e+00	   1.0013902e+00	   1.0029605e+00	
   1.3197426e+01	   9.9453441e-01	   9.9970928e-01	   9.9918926e-01	   1.0007011e+00	   1.0013176e+00	   1.0028892e+00	
   1.3515952e+01	   9.9445940e-01	   9.9963438e-01	   9.9911368e-01	   1.0006261e+00	   1.0012428e+00	   1.0028153e+00	
   1.3834478e+01	   9.9438439e-01	   9.9955991e-01	   9.9903908e-01	   1.0005515e+00	   1.0011686e+00	   1.0027419e+00	
   1.4153004e+01	   9.9431086e-01	   9.9948807e-01	   9.9896757e-01	   1.0004802e+00	   1.0010973e+00	   1.0026715e+00	
   1.4471530e+01	   9.9424652e-01	   9.9942324e-01	   9.9890187e-01	   1.0004150e+00	   1.0010324e+00	   1.0026070e+00	
   1.4790056e+01	   9.9418749e-01	   9.9936519e-01	   9.9884413e-01	   1.0003571e+00	   1.0009746e+00	   1.0025501e+00	
   1.5092040e+01	   9.9413966e-01	   9.9931833e-01	   9.9879741e-01	   1.0003106e+00	   1.0009281e+00	   1.0025040e+00	
   1.5344399e+01	   9.9410928e-01	   9.9928711e-01	   9.9876536e-01	   1.0002790e+00	   1.0008967e+00	   1.0024727e+00	
   1.5596757e+01	   9.9408297e-01	   9.9926152e-01	   9.9874010e-01	   1.0002535e+00	   1.0008713e+00	   1.0024478e+00	
   1.5857961e+01	   9.9406269e-01	   9.9924211e-01	   9.9872106e-01	   1.0002345e+00	   1.0008522e+00	   1.0024291e+00	
   1.6145703e+01	   9.9405166e-01	   9.9923018e-01	   9.9870838e-01	   1.0002222e+00	   1.0008401e+00	   1.0024169e+00	
   1.6433444e+01	   9.9404673e-01	   9.9922582e-01	   9.9870430e-01	   1.0002179e+00	   1.0008358e+00	   1.0024132e+00	
   1.6721186e+01	   9.9404987e-01	   9.9922958e-01	   9.9870828e-01	   1.0002220e+00	   1.0008398e+00	   1.0024174e+00	
   1.7008928e+01	   9.9406344e-01	   9.9924202e-01	   9.9872001e-01	   1.0002340e+00	   1.0008520e+00	   1.0024294e+00	
   1.7260065e+01	   9.9407846e-01	   9.9925756e-01	   9.9873599e-01	   1.0002496e+00	   1.0008676e+00	   1.0024454e+00	
   1.7499000e+01	   9.9409702e-01	   9.9927672e-01	   9.9875546e-01	   1.0002691e+00	   1.0008869e+00	   1.0024649e+00	
   1.7737936e+01	   9.9412195e-01	   9.9930067e-01	   9.9877876e-01	   1.0002927e+00	   1.0009107e+00	   1.0024885e+00	
   1.8018649e+01	   9.9415359e-01	   9.9933230e-01	   9.9881059e-01	   1.0003243e+00	   1.0009423e+00	   1.0025203e+00	
   1.8313288e+01	   9.9418968e-01	   9.9936898e-01	   9.9884767e-01	   1.0003613e+00	   1.0009791e+00	   1.0025573e+00	
   1.8607927e+01	   9.9423167e-01	   9.9940984e-01	   9.9888780e-01	   1.0004018e+00	   1.0010197e+00	   1.0025976e+00	
   1.8902566e+01	   9.9427361e-01	   9.9945196e-01	   9.9893036e-01	   1.0004439e+00	   1.0010618e+00	   1.0026400e+00	
   1.9197204e+01	   9.9431644e-01	   9.9949515e-01	   9.9897383e-01	   1.0004873e+00	   1.0011051e+00	   1.0026834e+00	
   1.9491843e+01	   9.9436210e-01	   9.9953962e-01	   9.9901754e-01	   1.0005314e+00	   1.0011493e+00	   1.0027273e+00	
   1.9786482e+01	   9.9440460e-01	   9.9958255e-01	   9.9906108e-01	   1.0005744e+00	   1.0011923e+00	   1.0027706e+00	
   2.0081121e+01	   9.9444645e-01	   9.9962451e-01	   9.9910312e-01	   1.0006165e+00	   1.0012343e+00	   1.0028125e+00	
   2.0375760e+01	   9.9448852e-01	   9.9966542e-01	   9.9914335e-01	   1.0006570e+00	   1.0012749e+00	   1.0028529e+00	
   2.0670399e+01	   9.9452525e-01	   9.9970283e-01	   9.9918151e-01	   1.0006946e+00	   1.0013124e+00	   1.0028907e+00	
   2.0965038e+01	   9.9456059e-01	   9.9973803e-01	   9.9921655e-01	   1.0007299e+00	   1.0013476e+00	   1.0029257e+00	
   2.1259676e+01	   9.9459425e-01	   9.9977069e-01	   9.9924865e-01	   1.0007622e+00	   1.0013800e+00	   1.0029579e+00	
   2.1554315e+01	   9.9462154e-01	   9.9979886e-01	   9.9927769e-01	   1.0007906e+00	   1.0014083e+00	   1.0029866e+00	
   2.1848954e+01	   9.9464752e-01	   9.9982445e-01	   9.9930283e-01	   1.0008161e+00	   1.0014339e+00	   1.0030119e+00	
   2.2143593e+01	   9.9467064e-01	   9.9984679e-01	   9.9932481e-01	   1.0008382e+00	   1.0014560e+00	   1.0030339e+00	
   2.2438232e+01	   9.9468745e-01	   9.9986462e-01	   9.9934355e-01	   1.0008563e+00	   1.0014740e+00	   1.0030523e+00	
   2.2732871e+01	   9.9470364e-01	   9.9988018e-01	   9.9935843e-01	   1.0008718e+00	   1.0014896e+00	   1.0030674e+00	
   2.3027509e+01	   9.9471643e-01	   9.9989249e-01	   9.9937060e-01	   1.0008838e+00	   1.0015017e+00	   1.0030796e+00	
   2.3322148e+01	   9.9472382e-01	   9.9990095e-01	   9.9937993e-01	   1.0008926e+00	   1.0015104e+00	   1.0030886e+00	
   2.3616787e+01	   9.9473163e-01	   9.9990792e-01	   9.9938601e-01	   1.0008994e+00	   1.0015172e+00	   1.0030950e+00	
   2.3911426e+01	   9.9473593e-01	   9.9991206e-01	   9.9939030e-01	   1.0009034e+00	   1.0015212e+00	   1.0030992e+00	
   2.4206065e+01	   9.9473631e-01	   9.9991347e-01	   9.9939245e-01	   1.0009051e+00	   1.0015229e+00	   1.0031011e+00	
   2.4500704e+01	   9.9473821e-01	   9.9991435e-01	   9.9939228e-01	   1.0009058e+00	   1.0015236e+00	   1.0031013e+00	
   2.4795343e+01	   9.9473669e-01	   9.9991302e-01	   9.9939141e-01	   1.0009044e+00	   1.0015222e+00	   1.0031003e+00	
   2.5089981e+01	   9.9473302e-01	   9.9991022e-01	   9.9938914e-01	   1.0009019e+00	   1.0015197e+00	   1.0030978e+00	
   2.5371363e+01	   9.9473183e-01	   9.9990791e-01	   9.9938573e-01	   1.0008994e+00	   1.0015172e+00	   1.0030949e+00	
   2.5612972e+01	   9.9472841e-01	   9.9990476e-01	   9.9938310e-01	   1.0008961e+00	   1.0015140e+00	   1.0030921e+00	
   2.5854582e+01	   9.9472377e-01	   9.9990104e-01	   9.9938003e-01	   1.0008927e+00	   1.0015105e+00	   1.0030887e+00	
   2.6098444e+01	   9.9472172e-01	   9.9989820e-01	   9.9937624e-01	   1.0008898e+00	   1.0015076e+00	   1.0030854e+00	
   2.6349063e+01	   9.9471869e-01	   9.9989493e-01	   9.9937302e-01	   1.0008863e+00	   1.0015041e+00	   1.0030821e+00	
   2.6599682e+01	   9.9471391e-01	   9.9989114e-01	   9.9937010e-01	   1.0008828e+00	   1.0015006e+00	   1.0030788e+00	
   2.6850302e+01	   9.9471170e-01	   9.9988846e-01	   9.9936667e-01	   1.0008801e+00	   1.0014979e+00	   1.0030757e+00	
   2.7100921e+01	   9.9470984e-01	   9.9988608e-01	   9.9936404e-01	   1.0008775e+00	   1.0014953e+00	   1.0030733e+00	
   2.7352115e+01	   9.9470622e-01	   9.9988335e-01	   9.9936223e-01	   1.0008749e+00	   1.0014927e+00	   1.0030710e+00	
   2.7603499e+01	   9.9470473e-01	   9.9988171e-01	   9.9936011e-01	   1.0008734e+00	   1.0014912e+00	   1.0030691e+00	
   2.7854884e+01	   9.9470453e-01	   9.9988082e-01	   9.9935870e-01	   1.0008723e+00	   1.0014901e+00	   1.0030680e+00	
   2.8109631e+01	   9.9470270e-01	   9.9987971e-01	   9.9935846e-01	   1.0008712e+00	   1.0014890e+00	   1.0030673e+00	
   2.8374468e+01	   9.9470245e-01	   9.9987955e-01	   9.9935806e-01	   1.0008712e+00	   1.0014890e+00	   1.0030670e+00	
   2.8639304e+01	   9.9470405e-01	   9.9988039e-01	   9.9935826e-01	   1.0008719e+00	   1.0014897e+00	   1.0030676e+00	
   2.8905509e+01	   9.9470417e-01	   9.9988112e-01	   9.9935983e-01	   1.0008726e+00	   1.0014904e+00	   1.0030687e+00	
   2.9175820e+01	   9.9470562e-01	   9.9988274e-01	   9.9936129e-01	   1.0008744e+00	   1.0014922e+00	   1.0030702e+00	
   2.9446130e+01	   9.9470898e-01	   9.9988533e-01	   9.9936319e-01	   1.0008768e+00	   1.0014946e+00	   1.0030725e+00	
   2.9716765e+01	   9.9471085e-01	   9.9988776e-01	   9.9936645e-01	   1.0008793e+00	   1.0014970e+00	   1.0030753e+00	
   2.9988374e+01	   9.9471377e-01	   9.9989087e-01	   9.9936945e-01	   1.0008826e+00	   1.0015003e+00	   1.0030783e+00	
   3.0259983e+01	   9.9471847e-01	   9.9989480e-01	   9.9937266e-01	   1.0008863e+00	   1.0015041e+00	   1.0030819e+00	
   3.0531704e+01	   9.9472158e-01	   9.9989843e-01	   9.9937711e-01	   1.0008899e+00	   1.0015077e+00	   1.0030859e+00	
   3.0803761e+01	   9.9472545e-01	   9.9990250e-01	   9.9938110e-01	   1.0008942e+00	   1.0015119e+00	   1.0030899e+00	
   3.1075818e+01	   9.9473088e-01	   9.9990718e-01	   9.9938504e-01	   1.0008987e+00	   1.0015164e+00	   1.0030943e+00	
   3.1347952e+01	   9.9473462e-01	   9.9991140e-01	   9.9939008e-01	   1.0009029e+00	   1.0015206e+00	   1.0030988e+00	
   3.1620319e+01	   9.9473883e-01	   9.9991584e-01	   9.9939445e-01	   1.0009075e+00	   1.0015253e+00	   1.0031032e+00	
   3.1892686e+01	   9.9474440e-01	   9.9992066e-01	   9.9939852e-01	   1.0009122e+00	   1.0015299e+00	   1.0031077e+00	
   3.2165144e+01	   9.9474819e-01	   9.9992490e-01	   9.9940358e-01	   1.0009164e+00	   1.0015341e+00	   1.0031123e+00	
   3.2437878e+01	   9.9475220e-01	   9.9992916e-01	   9.9940778e-01	   1.0009208e+00	   1.0015386e+00	   1.0031165e+00	
   3.2710611e+01	   9.9475741e-01	   9.9993363e-01	   9.9941150e-01	   1.0009252e+00	   1.0015428e+00	   1.0031206e+00	
   3.2983456e+01	   9.9476078e-01	   9.9993744e-01	   9.9941612e-01	   1.0009289e+00	   1.0015466e+00	   1.0031247e+00	
   3.3256639e+01	   9.9476421e-01	   9.9994112e-01	   9.9941975e-01	   1.0009328e+00	   1.0015505e+00	   1.0031284e+00	
   3.3518296e+01	   9.9476856e-01	   9.9994475e-01	   9.9942261e-01	   1.0009363e+00	   1.0015540e+00	   1.0031317e+00	
   3.3745378e+01	   9.9477088e-01	   9.9994737e-01	   9.9942589e-01	   1.0009388e+00	   1.0015565e+00	   1.0031346e+00	
   3.3972459e+01	   9.9477281e-01	   9.9994975e-01	   9.9942858e-01	   1.0009413e+00	   1.0015591e+00	   1.0031370e+00	
   3.4209028e+01	   9.9477593e-01	   9.9995234e-01	   9.9943038e-01	   1.0009439e+00	   1.0015616e+00	   1.0031393e+00	
   3.4448761e+01	   9.9477832e-01	   9.9995461e-01	   9.9943285e-01	   1.0009461e+00	   1.0015637e+00	   1.0031417e+00	
   3.4688493e+01	   9.9477962e-01	   9.9995645e-01	   9.9943531e-01	   1.0009480e+00	   1.0015657e+00	   1.0031437e+00	
   3.4936574e+01	   9.9478182e-01	   9.9995838e-01	   9.9943662e-01	   1.0009500e+00	   1.0015677e+00	   1.0031454e+00	
   3.5209702e+01	   9.9478399e-01	   9.9996024e-01	   9.9943838e-01	   1.0009517e+00	   1.0015694e+00	   1.0031473e+00	
   3.5482830e+01	   9.9478482e-01	   9.9996161e-01	   9.9944044e-01	   1.0009531e+00	   1.0015709e+00	   1.0031488e+00	
   3.5755958e+01	   9.9478638e-01	   9.9996293e-01	   9.9944116e-01	   1.0009546e+00	   1.0015722e+00	   1.0031499e+00	
   3.6007986e+01	   9.9478774e-01	   9.9996398e-01	   9.9944204e-01	   1.0009555e+00	   1.0015731e+00	   1.0031509e+00	
   3.6252980e+01	   9.9478806e-01	   9.9996467e-01	   9.9944331e-01	   1.0009562e+00	   1.0015739e+00	   1.0031518e+00	
   3.6494003e+01	   9.9478856e-01	   9.9996524e-01	   9.9944379e-01	   1.0009568e+00	   1.0015745e+00	   1.0031523e+00	
   3.6701146e+01	   9.9478916e-01	   9.9996568e-01	   9.9944401e-01	   1.0009573e+00	   1.0015749e+00	   1.0031527e+00	
   3.7022318e+01	   9.9478964e-01	   9.9996615e-01	   9.9944453e-01	   1.0009577e+00	   1.0015754e+00	   1.0031532e+00	
   3.7464960e+01	   9.9478995e-01	   9.9996651e-01	   9.9944493e-01	   1.0009581e+00	   1.0015757e+00	   1.0031536e+00	
   3.8157978e+01	   9.9479019e-01	   9.9996675e-01	   9.9944515e-01	   1.0009583e+00	   1.0015760e+00	   1.0031538e+00	
   3.9853548e+01	   9.9479066e-01	   9.9996726e-01	   9.9944565e-01	   1.0009588e+00	   1.0015765e+00	   1.0031543e+00	
   4.1075742e+01	   9.9479155e-01	   9.9996818e-01	   9.9944657e-01	   1.0009598e+00	   1.0015774e+00	   1.0031552e+00	
   4.2077376e+01	   9.9479278e-01	   9.9996942e-01	   9.9944781e-01	   1.0009610e+00	   1.0015786e+00	   1.0031564e+00	
   4.3580019e+01	   9.9479519e-01	   9.9997185e-01	   9.9945024e-01	   1.0009635e+00	   1.0015811e+00	   1.0031588e+00	
   4.5249665e+01	   9.9479805e-01	   9.9997474e-01	   9.9945312e-01	   1.0009664e+00	   1.0015839e+00	   1.0031617e+00	
   4.7786654e+01	   9.9480134e-01	   9.9997806e-01	   9.9945644e-01	   1.0009697e+00	   1.0015872e+00	   1.0031649e+00	
   5.0175724e+01	   9.9480283e-01	   9.9997960e-01	   9.9945798e-01	   1.0009713e+00	   1.0015888e+00	   1.0031664e+00	
   5.2688844e+01	   9.9480337e-01	   9.9998019e-01	   9.9945856e-01	   1.0009719e+00	   1.0015894e+00	   1.0031670e+00	
   5.5574112e+01	   9.9480386e-01	   9.9998074e-01	   9.9945911e-01	   1.0009725e+00	   1.0015899e+00	   1.0031675e+00	
   5.8459381e+01	   9.9480452e-01	   9.9998146e-01	   9.9945982e-01	   1.0009732e+00	   1.0015906e+00	   1.0031682e+00	


==> PlotData_coordinated/Necsys_Frequency.txt <==
   0.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.6901408e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3802817e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   5.0704225e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   6.7605634e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   8.4507042e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0140845e+00	   9.9998392e-01	   9.9999994e-01	   9.9999992e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	
   1.1830986e+00	   9.9975431e-01	   9.9996680e-01	   9.9995438e-01	   9.9998947e-01	   9.9998773e-01	   9.9999550e-01	
   1.3521127e+00	   9.9965353e-01	   9.9990476e-01	   9.9985891e-01	   9.9995499e-01	   9.9995072e-01	   9.9998093e-01	
   1.5211268e+00	   9.9962884e-01	   9.9983133e-01	   9.9976681e-01	   9.9989434e-01	   9.9989739e-01	   9.9995530e-01	
   1.6901408e+00	   9.9963337e-01	   9.9975662e-01	   9.9970844e-01	   9.9981205e-01	   9.9983388e-01	   9.9991701e-01	
   1.8591549e+00	   9.9963855e-01	   9.9969425e-01	   9.9967983e-01	   9.9972141e-01	   9.9976318e-01	   9.9986557e-01	
   2.0281690e+00	   9.9963725e-01	   9.9964762e-01	   9.9965672e-01	   9.9964053e-01	   9.9969295e-01	   9.9980369e-01	
   2.1971831e+00	   9.9962611e-01	   9.9961268e-01	   9.9962172e-01	   9.9958269e-01	   9.9963220e-01	   9.9973671e-01	
   2.3661972e+00	   9.9959870e-01	   9.9958452e-01	   9.9957664e-01	   9.9954960e-01	   9.9958408e-01	   9.9967032e-01	
   2.5352113e+00	   9.9955643e-01	   9.9955762e-01	   9.9953340e-01	   9.9953190e-01	   9.9954544e-01	   9.9960858e-01	
   2.7042254e+00	   9.9951110e-01	   9.9952687e-01	   9.9950061e-01	   9.9951623e-01	   9.9951198e-01	   9.9955350e-01	
   2.8732394e+00	   9.9947329e-01	   9.9949137e-01	   9.9947868e-01	   9.9949422e-01	   9.9948226e-01	   9.9950597e-01	
   3.0422535e+00	   9.9944454e-01	   9.9945599e-01	   9.9946167e-01	   9.9946628e-01	   9.9945713e-01	   9.9946639e-01	
   3.2112676e+00	   9.9942226e-01	   9.9942744e-01	   9.9944221e-01	   9.9943810e-01	   9.9943658e-01	   9.9943452e-01	
   3.3802817e+00	   9.9940557e-01	   9.9940862e-01	   9.9941754e-01	   9.9941466e-01	   9.9941850e-01	   9.9940959e-01	
   3.5492958e+00	   9.9939390e-01	   9.9939681e-01	   9.9939261e-01	   9.9939706e-01	   9.9940083e-01	   9.9939072e-01	
   3.7183099e+00	   9.9938423e-01	   9.9938689e-01	   9.9937560e-01	   9.9938368e-01	   9.9938405e-01	   9.9937706e-01	
   3.8873239e+00	   9.9937369e-01	   9.9937608e-01	   9.9936959e-01	   9.9937296e-01	   9.9937086e-01	   9.9936778e-01	
   4.0563380e+00	   9.9936348e-01	   9.9936583e-01	   9.9936952e-01	   9.9936498e-01	   9.9936336e-01	   9.9936206e-01	
   4.2253521e+00	   9.9935759e-01	   9.9935967e-01	   9.9936826e-01	   9.9936092e-01	   9.9936129e-01	   9.9935951e-01	
   4.3943662e+00	   9.9935815e-01	   9.9935966e-01	   9.9936421e-01	   9.9936150e-01	   9.9936253e-01	   9.9936013e-01	
   4.5633803e+00	   9.9936337e-01	   9.9936486e-01	   9.9936204e-01	   9.9936601e-01	   9.9936573e-01	   9.9936407e-01	
   4.7323944e+00	   9.9937029e-01	   9.9937263e-01	   9.9936640e-01	   9.9937282e-01	   9.9937090e-01	   9.9937106e-01	
   4.9014085e+00	   9.9937795e-01	   9.9938127e-01	   9.9937794e-01	   9.9938087e-01	   9.9937901e-01	   9.9938061e-01	
   5.0704225e+00	   9.9938755e-01	   9.9939112e-01	   9.9939280e-01	   9.9939057e-01	   9.9939066e-01	   9.9939235e-01	
   5.2394366e+00	   9.9940058e-01	   9.9940365e-01	   9.9940736e-01	   9.9940323e-01	   9.9940532e-01	   9.9940620e-01	
   5.4084507e+00	   9.9941732e-01	   9.9941972e-01	   9.9942110e-01	   9.9941954e-01	   9.9942184e-01	   9.9942222e-01	
   5.5774648e+00	   9.9943669e-01	   9.9943873e-01	   9.9943631e-01	   9.9943875e-01	   9.9943944e-01	   9.9944027e-01	
   5.7464789e+00	   9.9945720e-01	   9.9945923e-01	   9.9945530e-01	   9.9945931e-01	   9.9945824e-01	   9.9946007e-01	
   5.9154930e+00	   9.9947805e-01	   9.9948022e-01	   9.9947818e-01	   9.9948022e-01	   9.9947890e-01	   9.9948124e-01	
   6.0845070e+00	   9.9949956e-01	   9.9950180e-01	   9.9950278e-01	   9.9950170e-01	   9.9950164e-01	   9.9950352e-01	
   6.2535211e+00	   9.9952259e-01	   9.9952472e-01	   9.9952683e-01	   9.9952454e-01	   9.9952584e-01	   9.9952677e-01	
   6.4225352e+00	   9.9954747e-01	   9.9954933e-01	   9.9954988e-01	   9.9954912e-01	   9.9955056e-01	   9.9955091e-01	
   6.5915493e+00	   9.9957351e-01	   9.9957511e-01	   9.9957334e-01	   9.9957491e-01	   9.9957529e-01	   9.9957583e-01	
   6.7605634e+00	   9.9959957e-01	   9.9960108e-01	   9.9959858e-01	   9.9960093e-01	   9.9960021e-01	   9.9960128e-01	
   6.9295775e+00	   9.9962508e-01	   9.9962660e-01	   9.9962547e-01	   9.9962653e-01	   9.9962572e-01	   9.9962695e-01	
   7.0985915e+00	   9.9965029e-01	   9.9965176e-01	   9.9965250e-01	   9.9965177e-01	   9.9965177e-01	   9.9965260e-01	
   7.2676056e+00	   9.9967573e-01	   9.9967704e-01	   9.9967832e-01	   9.9967705e-01	   9.9967783e-01	   9.9967807e-01	
   7.4366197e+00	   9.9970146e-01	   9.9970260e-01	   9.9970283e-01	   9.9970254e-01	   9.9970329e-01	   9.9970329e-01	
   7.6056338e+00	   9.9972696e-01	   9.9972803e-01	   9.9972688e-01	   9.9972789e-01	   9.9972795e-01	   9.9972816e-01	
   7.7746479e+00	   9.9975157e-01	   9.9975266e-01	   9.9975119e-01	   9.9975251e-01	   9.9975197e-01	   9.9975250e-01	
   7.9436620e+00	   9.9977504e-01	   9.9977611e-01	   9.9977554e-01	   9.9977602e-01	   9.9977555e-01	   9.9977611e-01	
   8.1126761e+00	   9.9979751e-01	   9.9979848e-01	   9.9979900e-01	   9.9979847e-01	   9.9979855e-01	   9.9979882e-01	
   8.2816901e+00	   9.9981926e-01	   9.9982010e-01	   9.9982085e-01	   9.9982011e-01	   9.9982060e-01	   9.9982056e-01	
   8.4507042e+00	   9.9984029e-01	   9.9984105e-01	   9.9984109e-01	   9.9984102e-01	   9.9984139e-01	   9.9984130e-01	
   8.6197183e+00	   9.9986032e-01	   9.9986106e-01	   9.9986030e-01	   9.9986098e-01	   9.9986090e-01	   9.9986098e-01	
   8.7887324e+00	   9.9987897e-01	   9.9987972e-01	   9.9987886e-01	   9.9987963e-01	   9.9987926e-01	   9.9987951e-01	
   8.9577465e+00	   9.9989612e-01	   9.9989686e-01	   9.9989662e-01	   9.9989680e-01	   9.9989656e-01	   9.9989679e-01	
   9.1267606e+00	   9.9991194e-01	   9.9991262e-01	   9.9991300e-01	   9.9991260e-01	   9.9991271e-01	   9.9991276e-01	
   9.2957746e+00	   9.9992662e-01	   9.9992721e-01	   9.9992762e-01	   9.9992720e-01	   9.9992751e-01	   9.9992742e-01	
   9.4647887e+00	   9.9994017e-01	   9.9994071e-01	   9.9994064e-01	   9.9994069e-01	   9.9994086e-01	   9.9994078e-01	
   9.6338028e+00	   9.9995243e-01	   9.9995296e-01	   9.9995245e-01	   9.9995291e-01	   9.9995281e-01	   9.9995285e-01	
   9.8028169e+00	   9.9996323e-01	   9.9996377e-01	   9.9996329e-01	   9.9996371e-01	   9.9996348e-01	   9.9996362e-01	
   9.9718310e+00	   9.9997256e-01	   9.9997309e-01	   9.9997303e-01	   9.9997306e-01	   9.9997296e-01	   9.9997306e-01	
   1.0140845e+01	   9.9998061e-01	   9.9998109e-01	   9.9998136e-01	   9.9998109e-01	   9.9998120e-01	   9.9998120e-01	
   1.0309859e+01	   9.9998753e-01	   9.9998796e-01	   9.9998817e-01	   9.9998796e-01	   9.9998816e-01	   9.9998809e-01	
   1.0478873e+01	   9.9999334e-01	   9.9999375e-01	   9.9999362e-01	   9.9999373e-01	   9.9999382e-01	   9.9999378e-01	
   1.0647887e+01	   9.9999799e-01	   9.9999840e-01	   9.9999803e-01	   9.9999837e-01	   9.9999828e-01	   9.9999833e-01	
   1.0816901e+01	   1.0000014e+00	   1.0000018e+00	   1.0000016e+00	   1.0000018e+00	   1.0000017e+00	   1.0000018e+00	
   1.0985915e+01	   1.0000037e+00	   1.0000041e+00	   1.0000041e+00	   1.0000041e+00	   1.0000041e+00	   1.0000042e+00	
   1.1154930e+01	   1.0000050e+00	   1.0000054e+00	   1.0000056e+00	   1.0000054e+00	   1.0000055e+00	   1.0000055e+00	
   1.1323944e+01	   1.0000055e+00	   1.0000059e+00	   1.0000059e+00	   1.0000059e+00	   1.0000060e+00	   1.0000060e+00	
   1.1492958e+01	   1.0000052e+00	   1.0000056e+00	   1.0000054e+00	   1.0000056e+00	   1.0000056e+00	   1.0000056e+00	
   1.1661972e+01	   1.0000041e+00	   1.0000045e+00	   1.0000042e+00	   1.0000044e+00	   1.0000044e+00	   1.0000045e+00	
   1.1830986e+01	   1.0000023e+00	   1.0000026e+00	   1.0000024e+00	   1.0000026e+00	   1.0000025e+00	   1.0000026e+00	
   1.2000000e+01	   9.9999968e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000001e+00	
   1.2169014e+01	   9.9999657e-01	   9.9999687e-01	   9.9999703e-01	   9.9999688e-01	   9.9999699e-01	   9.9999703e-01	
   1.2338028e+01	   9.9999305e-01	   9.9999332e-01	   9.9999339e-01	   9.9999333e-01	   9.9999346e-01	   9.9999348e-01	
   1.2507042e+01	   9.9998917e-01	   9.9998943e-01	   9.9998929e-01	   9.9998942e-01	   9.9998947e-01	   9.9998952e-01	
   1.2676056e+01	   9.9998494e-01	   9.9998520e-01	   9.9998495e-01	   9.9998519e-01	   9.9998514e-01	   9.9998524e-01	
   1.2845070e+01	   9.9998037e-01	   9.9998064e-01	   9.9998047e-01	   9.9998063e-01	   9.9998057e-01	   9.9998069e-01	
   1.3014085e+01	   9.9997556e-01	   9.9997582e-01	   9.9997584e-01	   9.9997582e-01	   9.9997583e-01	   9.9997594e-01	
   1.3183099e+01	   9.9997062e-01	   9.9997086e-01	   9.9997101e-01	   9.9997087e-01	   9.9997098e-01	   9.9997104e-01	
   1.3352113e+01	   9.9996568e-01	   9.9996589e-01	   9.9996597e-01	   9.9996590e-01	   9.9996603e-01	   9.9996607e-01	
   1.3521127e+01	   9.9996077e-01	   9.9996097e-01	   9.9996087e-01	   9.9996097e-01	   9.9996103e-01	   9.9996109e-01	
   1.3690141e+01	   9.9995590e-01	   9.9995610e-01	   9.9995586e-01	   9.9995609e-01	   9.9995606e-01	   9.9995616e-01	
   1.3859155e+01	   9.9995107e-01	   9.9995127e-01	   9.9995108e-01	   9.9995127e-01	   9.9995119e-01	   9.9995133e-01	
   1.4028169e+01	   9.9994632e-01	   9.9994652e-01	   9.9994651e-01	   9.9994653e-01	   9.9994650e-01	   9.9994663e-01	
   1.4197183e+01	   9.9994175e-01	   9.9994193e-01	   9.9994207e-01	   9.9994194e-01	   9.9994202e-01	   9.9994210e-01	
   1.4366197e+01	   9.9993745e-01	   9.9993760e-01	   9.9993774e-01	   9.9993761e-01	   9.9993775e-01	   9.9993778e-01	
   1.4535211e+01	   9.9993346e-01	   9.9993360e-01	   9.9993356e-01	   9.9993360e-01	   9.9993369e-01	   9.9993373e-01	
   1.4704225e+01	   9.9992977e-01	   9.9992991e-01	   9.9992970e-01	   9.9992991e-01	   9.9992988e-01	   9.9992996e-01	
   1.4873239e+01	   9.9992635e-01	   9.9992649e-01	   9.9992627e-01	   9.9992649e-01	   9.9992640e-01	   9.9992652e-01	
   1.5042254e+01	   9.9992319e-01	   9.9992333e-01	   9.9992328e-01	   9.9992333e-01	   9.9992328e-01	   9.9992339e-01	
   1.5211268e+01	   9.9992036e-01	   9.9992048e-01	   9.9992062e-01	   9.9992049e-01	   9.9992054e-01	   9.9992061e-01	
   1.5380282e+01	   9.9991792e-01	   9.9991802e-01	   9.9991820e-01	   9.9991803e-01	   9.9991816e-01	   9.9991818e-01	
   1.5549296e+01	   9.9991592e-01	   9.9991600e-01	   9.9991603e-01	   9.9991601e-01	   9.9991611e-01	   9.9991611e-01	
   1.5718310e+01	   9.9991432e-01	   9.9991440e-01	   9.9991423e-01	   9.9991440e-01	   9.9991439e-01	   9.9991443e-01	
   1.5887324e+01	   9.9991307e-01	   9.9991316e-01	   9.9991291e-01	   9.9991314e-01	   9.9991305e-01	   9.9991314e-01	
   1.6056338e+01	   9.9991212e-01	   9.9991221e-01	   9.9991210e-01	   9.9991220e-01	   9.9991211e-01	   9.9991221e-01	
   1.6225352e+01	   9.9991148e-01	   9.9991156e-01	   9.9991169e-01	   9.9991157e-01	   9.9991158e-01	   9.9991164e-01	
   1.6394366e+01	   9.9991125e-01	   9.9991131e-01	   9.9991153e-01	   9.9991132e-01	   9.9991143e-01	   9.9991143e-01	
   1.6563380e+01	   9.9991143e-01	   9.9991147e-01	   9.9991157e-01	   9.9991147e-01	   9.9991159e-01	   9.9991156e-01	
   1.6732394e+01	   9.9991200e-01	   9.9991203e-01	   9.9991190e-01	   9.9991202e-01	   9.9991204e-01	   9.9991203e-01	
   1.6901408e+01	   9.9991287e-01	   9.9991291e-01	   9.9991265e-01	   9.9991289e-01	   9.9991280e-01	   9.9991285e-01	
   1.7070423e+01	   9.9991397e-01	   9.9991402e-01	   9.9991386e-01	   9.9991400e-01	   9.9991389e-01	   9.9991396e-01	
   1.7239437e+01	   9.9991530e-01	   9.9991534e-01	   9.9991542e-01	   9.9991534e-01	   9.9991531e-01	   9.9991535e-01	
   1.7408451e+01	   9.9991690e-01	   9.9991693e-01	   9.9991716e-01	   9.9991693e-01	   9.9991702e-01	   9.9991700e-01	
   1.7577465e+01	   9.9991882e-01	   9.9991882e-01	   9.9991898e-01	   9.9991882e-01	   9.9991895e-01	   9.9991888e-01	
   1.7746479e+01	   9.9992102e-01	   9.9992101e-01	   9.9992094e-01	   9.9992101e-01	   9.9992105e-01	   9.9992100e-01	
   1.7915493e+01	   9.9992342e-01	   9.9992342e-01	   9.9992318e-01	   9.9992340e-01	   9.9992332e-01	   9.9992333e-01	
   1.8084507e+01	   9.9992593e-01	   9.9992594e-01	   9.9992574e-01	   9.9992592e-01	   9.9992579e-01	   9.9992584e-01	
   1.8253521e+01	   9.9992852e-01	   9.9992853e-01	   9.9992856e-01	   9.9992853e-01	   9.9992846e-01	   9.9992849e-01	
   1.8422535e+01	   9.9993122e-01	   9.9993122e-01	   9.9993146e-01	   9.9993123e-01	   9.9993129e-01	   9.9993126e-01	
   1.8591549e+01	   9.9993409e-01	   9.9993407e-01	   9.9993430e-01	   9.9993408e-01	   9.9993421e-01	   9.9993413e-01	
   1.8760563e+01	   9.9993713e-01	   9.9993710e-01	   9.9993710e-01	   9.9993709e-01	   9.9993716e-01	   9.9993708e-01	
   1.8929577e+01	   9.9994024e-01	   9.9994022e-01	   9.9994000e-01	   9.9994020e-01	   9.9994014e-01	   9.9994012e-01	
   1.9098592e+01	   9.9994333e-01	   9.9994333e-01	   9.9994309e-01	   9.9994331e-01	   9.9994316e-01	   9.9994319e-01	
   1.9267606e+01	   9.9994636e-01	   9.9994637e-01	   9.9994633e-01	   9.9994636e-01	   9.9994625e-01	   9.9994628e-01	
   1.9436620e+01	   9.9994936e-01	   9.9994935e-01	   9.9994957e-01	   9.9994935e-01	   9.9994938e-01	   9.9994936e-01	
   1.9605634e+01	   9.9995238e-01	   9.9995235e-01	   9.9995263e-01	   9.9995236e-01	   9.9995248e-01	   9.9995240e-01	
   1.9774648e+01	   9.9995544e-01	   9.9995540e-01	   9.9995549e-01	   9.9995540e-01	   9.9995551e-01	   9.9995541e-01	
   1.9943662e+01	   9.9995850e-01	   9.9995847e-01	   9.9995828e-01	   9.9995845e-01	   9.9995843e-01	   9.9995837e-01	
   2.0112676e+01	   9.9996144e-01	   9.9996143e-01	   9.9996115e-01	   9.9996141e-01	   9.9996127e-01	   9.9996128e-01	
   2.0281690e+01	   9.9996421e-01	   9.9996421e-01	   9.9996412e-01	   9.9996420e-01	   9.9996407e-01	   9.9996410e-01	
   2.0450704e+01	   9.9996683e-01	   9.9996682e-01	   9.9996701e-01	   9.9996682e-01	   9.9996682e-01	   9.9996681e-01	
   2.0619718e+01	   9.9996938e-01	   9.9996935e-01	   9.9996963e-01	   9.9996936e-01	   9.9996948e-01	   9.9996940e-01	
   2.0788732e+01	   9.9997190e-01	   9.9997187e-01	   9.9997197e-01	   9.9997187e-01	   9.9997197e-01	   9.9997188e-01	
   2.0957746e+01	   9.9997435e-01	   9.9997432e-01	   9.9997416e-01	   9.9997431e-01	   9.9997429e-01	   9.9997424e-01	
   2.1126761e+01	   9.9997663e-01	   9.9997661e-01	   9.9997636e-01	   9.9997660e-01	   9.9997647e-01	   9.9997648e-01	
   2.1295775e+01	   9.9997868e-01	   9.9997868e-01	   9.9997858e-01	   9.9997867e-01	   9.9997855e-01	   9.9997858e-01	
   2.1464789e+01	   9.9998054e-01	   9.9998054e-01	   9.9998069e-01	   9.9998054e-01	   9.9998053e-01	   9.9998053e-01	
   2.1633803e+01	   9.9998228e-01	   9.9998227e-01	   9.9998253e-01	   9.9998228e-01	   9.9998238e-01	   9.9998232e-01	
   2.1802817e+01	   9.9998397e-01	   9.9998394e-01	   9.9998406e-01	   9.9998395e-01	   9.9998405e-01	   9.9998396e-01	
   2.1971831e+01	   9.9998556e-01	   9.9998553e-01	   9.9998540e-01	   9.9998552e-01	   9.9998552e-01	   9.9998547e-01	
   2.2140845e+01	   9.9998697e-01	   9.9998696e-01	   9.9998671e-01	   9.9998695e-01	   9.9998684e-01	   9.9998685e-01	
   2.2309859e+01	   9.9998816e-01	   9.9998817e-01	   9.9998804e-01	   9.9998816e-01	   9.9998804e-01	   9.9998808e-01	
   2.2478873e+01	   9.9998915e-01	   9.9998916e-01	   9.9998928e-01	   9.9998917e-01	   9.9998914e-01	   9.9998915e-01	
   2.2647887e+01	   9.9999003e-01	   9.9999002e-01	   9.9999028e-01	   9.9999003e-01	   9.9999013e-01	   9.9999008e-01	
   2.2816901e+01	   9.9999085e-01	   9.9999083e-01	   9.9999097e-01	   9.9999083e-01	   9.9999095e-01	   9.9999087e-01	
   2.2985915e+01	   9.9999159e-01	   9.9999158e-01	   9.9999148e-01	   9.9999157e-01	   9.9999160e-01	   9.9999154e-01	
   2.3154930e+01	   9.9999221e-01	   9.9999220e-01	   9.9999196e-01	   9.9999219e-01	   9.9999210e-01	   9.9999211e-01	
   2.3323944e+01	   9.9999263e-01	   9.9999264e-01	   9.9999248e-01	   9.9999263e-01	   9.9999251e-01	   9.9999255e-01	
   2.3492958e+01	   9.9999287e-01	   9.9999289e-01	   9.9999298e-01	   9.9999289e-01	   9.9999286e-01	   9.9999288e-01	
   2.3661972e+01	   9.9999303e-01	   9.9999303e-01	   9.9999328e-01	   9.9999304e-01	   9.9999313e-01	   9.9999309e-01	
   2.3830986e+01	   9.9999316e-01	   9.9999315e-01	   9.9999332e-01	   9.9999316e-01	   9.9999328e-01	   9.9999321e-01	
   2.4000000e+01	   9.9999327e-01	   9.9999326e-01	   9.9999319e-01	   9.9999326e-01	   9.9999330e-01	   9.9999324e-01	
   2.4169014e+01	   9.9999329e-01	   9.9999329e-01	   9.9999306e-01	   9.9999328e-01	   9.9999321e-01	   9.9999322e-01	
   2.4338028e+01	   9.9999319e-01	   9.9999321e-01	   9.9999302e-01	   9.9999320e-01	   9.9999307e-01	   9.9999312e-01	
   2.4507042e+01	   9.9999295e-01	   9.9999297e-01	   9.9999301e-01	   9.9999297e-01	   9.9999291e-01	   9.9999296e-01	
   2.4676056e+01	   9.9999264e-01	   9.9999266e-01	   9.9999289e-01	   9.9999267e-01	   9.9999273e-01	   9.9999272e-01	
   2.4845070e+01	   9.9999236e-01	   9.9999235e-01	   9.9999256e-01	   9.9999237e-01	   9.9999249e-01	   9.9999243e-01	
   2.5014085e+01	   9.9999211e-01	   9.9999210e-01	   9.9999207e-01	   9.9999210e-01	   9.9999217e-01	   9.9999211e-01	
   2.5183099e+01	   9.9999184e-01	   9.9999184e-01	   9.9999161e-01	   9.9999183e-01	   9.9999177e-01	   9.9999178e-01	
   2.5352113e+01	   9.9999149e-01	   9.9999151e-01	   9.9999129e-01	   9.9999149e-01	   9.9999137e-01	   9.9999142e-01	
   2.5521127e+01	   9.9999104e-01	   9.9999107e-01	   9.9999106e-01	   9.9999106e-01	   9.9999099e-01	   9.9999104e-01	
   2.5690141e+01	   9.9999056e-01	   9.9999058e-01	   9.9999079e-01	   9.9999059e-01	   9.9999064e-01	   9.9999064e-01	
   2.5859155e+01	   9.9999013e-01	   9.9999014e-01	   9.9999036e-01	   9.9999015e-01	   9.9999028e-01	   9.9999023e-01	
   2.6028169e+01	   9.9998979e-01	   9.9998978e-01	   9.9998980e-01	   9.9998979e-01	   9.9998987e-01	   9.9998982e-01	
   2.6197183e+01	   9.9998948e-01	   9.9998948e-01	   9.9998928e-01	   9.9998947e-01	   9.9998944e-01	   9.9998943e-01	
   2.6366197e+01	   9.9998913e-01	   9.9998915e-01	   9.9998891e-01	   9.9998914e-01	   9.9998902e-01	   9.9998907e-01	
   2.6535211e+01	   9.9998872e-01	   9.9998875e-01	   9.9998870e-01	   9.9998875e-01	   9.9998865e-01	   9.9998871e-01	
   2.6704225e+01	   9.9998830e-01	   9.9998832e-01	   9.9998850e-01	   9.9998833e-01	   9.9998835e-01	   9.9998837e-01	
   2.6873239e+01	   9.9998794e-01	   9.9998795e-01	   9.9998819e-01	   9.9998796e-01	   9.9998808e-01	   9.9998804e-01	
   2.7042254e+01	   9.9998770e-01	   9.9998769e-01	   9.9998776e-01	   9.9998770e-01	   9.9998780e-01	   9.9998774e-01	
   2.7211268e+01	   9.9998752e-01	   9.9998752e-01	   9.9998735e-01	   9.9998751e-01	   9.9998750e-01	   9.9998749e-01	
   2.7380282e+01	   9.9998734e-01	   9.9998736e-01	   9.9998710e-01	   9.9998734e-01	   9.9998723e-01	   9.9998727e-01	
   2.7549296e+01	   9.9998712e-01	   9.9998714e-01	   9.9998705e-01	   9.9998714e-01	   9.9998703e-01	   9.9998709e-01	
   2.7718310e+01	   9.9998688e-01	   9.9998690e-01	   9.9998705e-01	   9.9998691e-01	   9.9998691e-01	   9.9998693e-01	
   2.7887324e+01	   9.9998671e-01	   9.9998671e-01	   9.9998697e-01	   9.9998673e-01	   9.9998684e-01	   9.9998680e-01	
   2.8056338e+01	   9.9998666e-01	   9.9998665e-01	   9.9998677e-01	   9.9998666e-01	   9.9998678e-01	   9.9998671e-01	
   2.8225352e+01	   9.9998670e-01	   9.9998670e-01	   9.9998656e-01	   9.9998669e-01	   9.9998670e-01	   9.9998667e-01	
   2.8394366e+01	   9.9998676e-01	   9.9998677e-01	   9.9998650e-01	   9.9998675e-01	   9.9998665e-01	   9.9998668e-01	
   2.8563380e+01	   9.9998677e-01	   9.9998679e-01	   9.9998665e-01	   9.9998678e-01	   9.9998666e-01	   9.9998672e-01	
   2.8732394e+01	   9.9998676e-01	   9.9998678e-01	   9.9998690e-01	   9.9998678e-01	   9.9998676e-01	   9.9998679e-01	
   2.8901408e+01	   9.9998680e-01	   9.9998681e-01	   9.9998707e-01	   9.9998682e-01	   9.9998692e-01	   9.9998689e-01	
   2.9070423e+01	   9.9998695e-01	   9.9998694e-01	   9.9998710e-01	   9.9998695e-01	   9.9998708e-01	   9.9998701e-01	
   2.9239437e+01	   9.9998720e-01	   9.9998719e-01	   9.9998709e-01	   9.9998719e-01	   9.9998722e-01	   9.9998718e-01	
   2.9408451e+01	   9.9998748e-01	   9.9998748e-01	   9.9998721e-01	   9.9998746e-01	   9.9998737e-01	   9.9998739e-01	
   2.9577465e+01	   9.9998770e-01	   9.9998772e-01	   9.9998754e-01	   9.9998770e-01	   9.9998757e-01	   9.9998763e-01	
   2.9746479e+01	   9.9998787e-01	   9.9998790e-01	   9.9998797e-01	   9.9998790e-01	   9.9998785e-01	   9.9998789e-01	
   2.9915493e+01	   9.9998808e-01	   9.9998809e-01	   9.9998835e-01	   9.9998810e-01	   9.9998818e-01	   9.9998816e-01	
   3.0084507e+01	   9.9998838e-01	   9.9998837e-01	   9.9998857e-01	   9.9998838e-01	   9.9998852e-01	   9.9998845e-01	
   3.0253521e+01	   9.9998878e-01	   9.9998876e-01	   9.9998872e-01	   9.9998876e-01	   9.9998882e-01	   9.9998877e-01	
   3.0422535e+01	   9.9998920e-01	   9.9998919e-01	   9.9998894e-01	   9.9998918e-01	   9.9998911e-01	   9.9998911e-01	
   3.0591549e+01	   9.9998956e-01	   9.9998958e-01	   9.9998936e-01	   9.9998956e-01	   9.9998942e-01	   9.9998948e-01	
   3.0760563e+01	   9.9998985e-01	   9.9998988e-01	   9.9998990e-01	   9.9998987e-01	   9.9998980e-01	   9.9998985e-01	
   3.0929577e+01	   9.9999014e-01	   9.9999016e-01	   9.9999040e-01	   9.9999017e-01	   9.9999023e-01	   9.9999022e-01	
   3.1098592e+01	   9.9999051e-01	   9.9999050e-01	   9.9999073e-01	   9.9999051e-01	   9.9999065e-01	   9.9999058e-01	
   3.1267606e+01	   9.9999096e-01	   9.9999094e-01	   9.9999095e-01	   9.9999094e-01	   9.9999103e-01	   9.9999096e-01	
   3.1436620e+01	   9.9999144e-01	   9.9999143e-01	   9.9999120e-01	   9.9999142e-01	   9.9999136e-01	   9.9999136e-01	
   3.1605634e+01	   9.9999185e-01	   9.9999186e-01	   9.9999161e-01	   9.9999185e-01	   9.9999171e-01	   9.9999176e-01	
   3.1774648e+01	   9.9999218e-01	   9.9999220e-01	   9.9999217e-01	   9.9999220e-01	   9.9999210e-01	   9.9999216e-01	
   3.1943662e+01	   9.9999247e-01	   9.9999249e-01	   9.9999270e-01	   9.9999250e-01	   9.9999253e-01	   9.9999253e-01	
   3.2112676e+01	   9.9999281e-01	   9.9999281e-01	   9.9999307e-01	   9.9999282e-01	   9.9999295e-01	   9.9999290e-01	
   3.2281690e+01	   9.9999324e-01	   9.9999322e-01	   9.9999328e-01	   9.9999322e-01	   9.9999333e-01	   9.9999326e-01	
   3.2450704e+01	   9.9999369e-01	   9.9999368e-01	   9.9999347e-01	   9.9999367e-01	   9.9999364e-01	   9.9999362e-01	
   3.2619718e+01	   9.9999409e-01	   9.9999409e-01	   9.9999381e-01	   9.9999408e-01	   9.9999394e-01	   9.9999399e-01	
   3.2788732e+01	   9.9999438e-01	   9.9999440e-01	   9.9999431e-01	   9.9999439e-01	   9.9999428e-01	   9.9999434e-01	
   3.2957746e+01	   9.9999461e-01	   9.9999463e-01	   9.9999482e-01	   9.9999463e-01	   9.9999464e-01	   9.9999466e-01	
   3.3126761e+01	   9.9999487e-01	   9.9999487e-01	   9.9999515e-01	   9.9999488e-01	   9.9999501e-01	   9.9999496e-01	
   3.3295775e+01	   9.9999521e-01	   9.9999519e-01	   9.9999530e-01	   9.9999520e-01	   9.9999532e-01	   9.9999524e-01	
   3.3464789e+01	   9.9999558e-01	   9.9999557e-01	   9.9999540e-01	   9.9999556e-01	   9.9999556e-01	   9.9999553e-01	
   3.3633803e+01	   9.9999591e-01	   9.9999591e-01	   9.9999562e-01	   9.9999590e-01	   9.9999577e-01	   9.9999581e-01	
   3.3802817e+01	   9.9999613e-01	   9.9999615e-01	   9.9999601e-01	   9.9999614e-01	   9.9999601e-01	   9.9999607e-01	
   3.3971831e+01	   9.9999627e-01	   9.9999629e-01	   9.9999643e-01	   9.9999629e-01	   9.9999628e-01	   9.9999631e-01	
   3.4140845e+01	   9.9999642e-01	   9.9999642e-01	   9.9999671e-01	   9.9999644e-01	   9.9999655e-01	   9.9999651e-01	
   3.4309859e+01	   9.9999664e-01	   9.9999663e-01	   9.9999678e-01	   9.9999664e-01	   9.9999677e-01	   9.9999670e-01	
   3.4478873e+01	   9.9999692e-01	   9.9999690e-01	   9.9999678e-01	   9.9999690e-01	   9.9999692e-01	   9.9999688e-01	
   3.4647887e+01	   9.9999716e-01	   9.9999716e-01	   9.9999687e-01	   9.9999714e-01	   9.9999703e-01	   9.9999706e-01	
   3.4816901e+01	   9.9999729e-01	   9.9999731e-01	   9.9999713e-01	   9.9999730e-01	   9.9999716e-01	   9.9999722e-01	
   3.4985915e+01	   9.9999734e-01	   9.9999736e-01	   9.9999746e-01	   9.9999736e-01	   9.9999732e-01	   9.9999736e-01	
   3.5154930e+01	   9.9999738e-01	   9.9999739e-01	   9.9999767e-01	   9.9999740e-01	   9.9999750e-01	   9.9999747e-01	
   3.5323944e+01	   9.9999749e-01	   9.9999748e-01	   9.9999768e-01	   9.9999749e-01	   9.9999764e-01	   9.9999756e-01	
   3.5492958e+01	   9.9999767e-01	   9.9999765e-01	   9.9999758e-01	   9.9999765e-01	   9.9999771e-01	   9.9999765e-01	
   3.5661972e+01	   9.9999783e-01	   9.9999783e-01	   9.9999754e-01	   9.9999781e-01	   9.9999773e-01	   9.9999774e-01	
   3.5830986e+01	   9.9999789e-01	   9.9999791e-01	   9.9999768e-01	   9.9999790e-01	   9.9999775e-01	   9.9999782e-01	
   3.6000000e+01	   9.9999787e-01	   9.9999790e-01	   9.9999794e-01	   9.9999790e-01	   9.9999783e-01	   9.9999788e-01	
   3.6169014e+01	   9.9999783e-01	   9.9999784e-01	   9.9999811e-01	   9.9999785e-01	   9.9999793e-01	   9.9999791e-01	
   3.6338028e+01	   9.9999785e-01	   9.9999784e-01	   9.9999809e-01	   9.9999785e-01	   9.9999801e-01	   9.9999793e-01	
   3.6507042e+01	   9.9999794e-01	   9.9999793e-01	   9.9999792e-01	   9.9999793e-01	   9.9999801e-01	   9.9999795e-01	
   3.6676056e+01	   9.9999805e-01	   9.9999805e-01	   9.9999779e-01	   9.9999804e-01	   9.9999798e-01	   9.9999798e-01	
   3.6845070e+01	   9.9999809e-01	   9.9999810e-01	   9.9999782e-01	   9.9999809e-01	   9.9999794e-01	   9.9999800e-01	
   3.7014085e+01	   9.9999802e-01	   9.9999805e-01	   9.9999803e-01	   9.9999805e-01	   9.9999795e-01	   9.9999801e-01	
   3.7183099e+01	   9.9999792e-01	   9.9999794e-01	   9.9999820e-01	   9.9999795e-01	   9.9999800e-01	   9.9999800e-01	
   3.7352113e+01	   9.9999788e-01	   9.9999788e-01	   9.9999816e-01	   9.9999789e-01	   9.9999804e-01	   9.9999798e-01	
   3.7521127e+01	   9.9999793e-01	   9.9999791e-01	   9.9999795e-01	   9.9999792e-01	   9.9999803e-01	   9.9999796e-01	
   3.7690141e+01	   9.9999802e-01	   9.9999801e-01	   9.9999777e-01	   9.9999800e-01	   9.9999796e-01	   9.9999795e-01	
   3.7859155e+01	   9.9999804e-01	   9.9999805e-01	   9.9999775e-01	   9.9999804e-01	   9.9999789e-01	   9.9999795e-01	
   3.8028169e+01	   9.9999797e-01	   9.9999800e-01	   9.9999792e-01	   9.9999799e-01	   9.9999787e-01	   9.9999794e-01	
   3.8197183e+01	   9.9999784e-01	   9.9999786e-01	   9.9999809e-01	   9.9999787e-01	   9.9999790e-01	   9.9999791e-01	
   3.8366197e+01	   9.9999777e-01	   9.9999777e-01	   9.9999807e-01	   9.9999779e-01	   9.9999794e-01	   9.9999788e-01	
   3.8535211e+01	   9.9999780e-01	   9.9999778e-01	   9.9999789e-01	   9.9999779e-01	   9.9999793e-01	   9.9999785e-01	
   3.8704225e+01	   9.9999789e-01	   9.9999787e-01	   9.9999768e-01	   9.9999787e-01	   9.9999786e-01	   9.9999783e-01	
   3.8873239e+01	   9.9999792e-01	   9.9999793e-01	   9.9999763e-01	   9.9999791e-01	   9.9999778e-01	   9.9999783e-01	
   3.9042254e+01	   9.9999787e-01	   9.9999790e-01	   9.9999777e-01	   9.9999789e-01	   9.9999775e-01	   9.9999783e-01	
   3.9211268e+01	   9.9999775e-01	   9.9999778e-01	   9.9999796e-01	   9.9999779e-01	   9.9999778e-01	   9.9999781e-01	
   3.9380282e+01	   9.9999767e-01	   9.9999768e-01	   9.9999800e-01	   9.9999770e-01	   9.9999783e-01	   9.9999778e-01	
   3.9549296e+01	   9.9999770e-01	   9.9999768e-01	   9.9999785e-01	   9.9999769e-01	   9.9999784e-01	   9.9999776e-01	
   3.9718310e+01	   9.9999780e-01	   9.9999778e-01	   9.9999763e-01	   9.9999777e-01	   9.9999780e-01	   9.9999776e-01	
   3.9887324e+01	   9.9999787e-01	   9.9999788e-01	   9.9999757e-01	   9.9999786e-01	   9.9999773e-01	   9.9999777e-01	
   4.0056338e+01	   9.9999785e-01	   9.9999787e-01	   9.9999768e-01	   9.9999786e-01	   9.9999771e-01	   9.9999779e-01	
   4.0225352e+01	   9.9999776e-01	   9.9999778e-01	   9.9999790e-01	   9.9999779e-01	   9.9999775e-01	   9.9999779e-01	
   4.0394366e+01	   9.9999768e-01	   9.9999769e-01	   9.9999801e-01	   9.9999771e-01	   9.9999782e-01	   9.9999779e-01	
   4.0563380e+01	   9.9999770e-01	   9.9999770e-01	   9.9999791e-01	   9.9999771e-01	   9.9999786e-01	   9.9999779e-01	
   4.0732394e+01	   9.9999782e-01	   9.9999781e-01	   9.9999770e-01	   9.9999780e-01	   9.9999785e-01	   9.9999780e-01	
   4.0901408e+01	   9.9999793e-01	   9.9999793e-01	   9.9999762e-01	   9.9999791e-01	   9.9999781e-01	   9.9999783e-01	
   4.1070423e+01	   9.9999793e-01	   9.9999795e-01	   9.9999776e-01	   9.9999794e-01	   9.9999780e-01	   9.9999787e-01	
   4.1239437e+01	   9.9999787e-01	   9.9999790e-01	   9.9999800e-01	   9.9999790e-01	   9.9999786e-01	   9.9999790e-01	
   4.1408451e+01	   9.9999783e-01	   9.9999784e-01	   9.9999811e-01	   9.9999785e-01	   9.9999794e-01	   9.9999792e-01	
   4.1577465e+01	   9.9999786e-01	   9.9999786e-01	   9.9999804e-01	   9.9999787e-01	   9.9999801e-01	   9.9999794e-01	
   4.1746479e+01	   9.9999799e-01	   9.9999797e-01	   9.9999788e-01	   9.9999797e-01	   9.9999802e-01	   9.9999797e-01	
   4.1915493e+01	   9.9999810e-01	   9.9999810e-01	   9.9999783e-01	   9.9999809e-01	   9.9999800e-01	   9.9999802e-01	
   4.2084507e+01	   9.9999813e-01	   9.9999815e-01	   9.9999797e-01	   9.9999814e-01	   9.9999801e-01	   9.9999807e-01	
   4.2253521e+01	   9.9999810e-01	   9.9999812e-01	   9.9999820e-01	   9.9999812e-01	   9.9999808e-01	   9.9999812e-01	
   4.2422535e+01	   9.9999807e-01	   9.9999808e-01	   9.9999832e-01	   9.9999809e-01	   9.9999818e-01	   9.9999815e-01	
   4.2591549e+01	   9.9999812e-01	   9.9999811e-01	   9.9999830e-01	   9.9999812e-01	   9.9999825e-01	   9.9999819e-01	
   4.2760563e+01	   9.9999825e-01	   9.9999823e-01	   9.9999817e-01	   9.9999823e-01	   9.9999828e-01	   9.9999823e-01	
   4.2929577e+01	   9.9999837e-01	   9.9999837e-01	   9.9999812e-01	   9.9999836e-01	   9.9999828e-01	   9.9999829e-01	
   4.3098592e+01	   9.9999842e-01	   9.9999844e-01	   9.9999824e-01	   9.9999842e-01	   9.9999830e-01	   9.9999836e-01	
   4.3267606e+01	   9.9999840e-01	   9.9999843e-01	   9.9999847e-01	   9.9999842e-01	   9.9999837e-01	   9.9999841e-01	
   4.3436620e+01	   9.9999838e-01	   9.9999839e-01	   9.9999862e-01	   9.9999840e-01	   9.9999847e-01	   9.9999845e-01	
   4.3605634e+01	   9.9999842e-01	   9.9999842e-01	   9.9999862e-01	   9.9999843e-01	   9.9999855e-01	   9.9999849e-01	
   4.3774648e+01	   9.9999854e-01	   9.9999853e-01	   9.9999851e-01	   9.9999853e-01	   9.9999859e-01	   9.9999854e-01	
   4.3943662e+01	   9.9999867e-01	   9.9999867e-01	   9.9999845e-01	   9.9999866e-01	   9.9999860e-01	   9.9999860e-01	
   4.4112676e+01	   9.9999873e-01	   9.9999875e-01	   9.9999854e-01	   9.9999874e-01	   9.9999861e-01	   9.9999867e-01	
   4.4281690e+01	   9.9999872e-01	   9.9999875e-01	   9.9999875e-01	   9.9999875e-01	   9.9999867e-01	   9.9999872e-01	
   4.4450704e+01	   9.9999870e-01	   9.9999871e-01	   9.9999892e-01	   9.9999872e-01	   9.9999877e-01	   9.9999877e-01	
   4.4619718e+01	   9.9999872e-01	   9.9999872e-01	   9.9999895e-01	   9.9999873e-01	   9.9999886e-01	   9.9999880e-01	
   4.4788732e+01	   9.9999883e-01	   9.9999882e-01	   9.9999883e-01	   9.9999882e-01	   9.9999890e-01	   9.9999884e-01	
   4.4957746e+01	   9.9999896e-01	   9.9999895e-01	   9.9999874e-01	   9.9999894e-01	   9.9999890e-01	   9.9999889e-01	
   4.5126761e+01	   9.9999903e-01	   9.9999905e-01	   9.9999880e-01	   9.9999903e-01	   9.9999891e-01	   9.9999895e-01	
   4.5295775e+01	   9.9999902e-01	   9.9999904e-01	   9.9999901e-01	   9.9999904e-01	   9.9999895e-01	   9.9999900e-01	
   4.5464789e+01	   9.9999898e-01	   9.9999900e-01	   9.9999919e-01	   9.9999900e-01	   9.9999903e-01	   9.9999904e-01	
   4.5633803e+01	   9.9999898e-01	   9.9999898e-01	   9.9999923e-01	   9.9999899e-01	   9.9999912e-01	   9.9999907e-01	
   4.5802817e+01	   9.9999907e-01	   9.9999905e-01	   9.9999911e-01	   9.9999906e-01	   9.9999916e-01	   9.9999910e-01	
   4.5971831e+01	   9.9999919e-01	   9.9999918e-01	   9.9999899e-01	   9.9999918e-01	   9.9999915e-01	   9.9999914e-01	
   4.6140845e+01	   9.9999927e-01	   9.9999928e-01	   9.9999902e-01	   9.9999927e-01	   9.9999914e-01	   9.9999918e-01	
   4.6309859e+01	   9.9999926e-01	   9.9999928e-01	   9.9999920e-01	   9.9999928e-01	   9.9999916e-01	   9.9999923e-01	
   4.6478873e+01	   9.9999920e-01	   9.9999922e-01	   9.9999938e-01	   9.9999923e-01	   9.9999923e-01	   9.9999925e-01	
   4.6647887e+01	   9.9999918e-01	   9.9999919e-01	   9.9999943e-01	   9.9999920e-01	   9.9999931e-01	   9.9999927e-01	
   4.6816901e+01	   9.9999924e-01	   9.9999922e-01	   9.9999934e-01	   9.9999924e-01	   9.9999935e-01	   9.9999928e-01	
   4.6985915e+01	   9.9999935e-01	   9.9999934e-01	   9.9999919e-01	   9.9999934e-01	   9.9999934e-01	   9.9999931e-01	
   4.7154930e+01	   9.9999943e-01	   9.9999944e-01	   9.9999918e-01	   9.9999942e-01	   9.9999931e-01	   9.9999935e-01	
   4.7323944e+01	   9.9999943e-01	   9.9999945e-01	   9.9999931e-01	   9.9999944e-01	   9.9999931e-01	   9.9999938e-01	
   4.7492958e+01	   9.9999936e-01	   9.9999938e-01	   9.9999950e-01	   9.9999939e-01	   9.9999936e-01	   9.9999940e-01	
   4.7661972e+01	   9.9999932e-01	   9.9999932e-01	   9.9999957e-01	   9.9999934e-01	   9.9999944e-01	   9.9999940e-01	
   4.7830986e+01	   9.9999934e-01	   9.9999933e-01	   9.9999951e-01	   9.9999935e-01	   9.9999947e-01	   9.9999941e-01	
   4.8000000e+01	   9.9999944e-01	   9.9999943e-01	   9.9999933e-01	   9.9999943e-01	   9.9999946e-01	   9.9999942e-01	
   4.8169014e+01	   9.9999953e-01	   9.9999953e-01	   9.9999926e-01	   9.9999951e-01	   9.9999942e-01	   9.9999944e-01	
   4.8338028e+01	   9.9999953e-01	   9.9999955e-01	   9.9999935e-01	   9.9999954e-01	   9.9999940e-01	   9.9999947e-01	
   4.8507042e+01	   9.9999946e-01	   9.9999949e-01	   9.9999955e-01	   9.9999949e-01	   9.9999943e-01	   9.9999948e-01	
   4.8676056e+01	   9.9999939e-01	   9.9999940e-01	   9.9999966e-01	   9.9999942e-01	   9.9999950e-01	   9.9999948e-01	
   4.8845070e+01	   9.9999940e-01	   9.9999939e-01	   9.9999961e-01	   9.9999940e-01	   9.9999954e-01	   9.9999947e-01	
   4.9014085e+01	   9.9999948e-01	   9.9999947e-01	   9.9999942e-01	   9.9999946e-01	   9.9999953e-01	   9.9999948e-01	
   4.9183099e+01	   9.9999957e-01	   9.9999957e-01	   9.9999929e-01	   9.9999956e-01	   9.9999948e-01	   9.9999949e-01	
   4.9352113e+01	   9.9999959e-01	   9.9999960e-01	   9.9999936e-01	   9.9999959e-01	   9.9999945e-01	   9.9999951e-01	
   4.9521127e+01	   9.9999952e-01	   9.9999955e-01	   9.9999957e-01	   9.9999955e-01	   9.9999946e-01	   9.9999952e-01	
   4.9690141e+01	   9.9999943e-01	   9.9999944e-01	   9.9999970e-01	   9.9999946e-01	   9.9999952e-01	   9.9999952e-01	
   4.9859155e+01	   9.9999942e-01	   9.9999942e-01	   9.9999966e-01	   9.9999943e-01	   9.9999957e-01	   9.9999950e-01	
   5.0028169e+01	   9.9999948e-01	   9.9999947e-01	   9.9999947e-01	   9.9999947e-01	   9.9999956e-01	   9.9999950e-01	
   5.0197183e+01	   9.9999958e-01	   9.9999957e-01	   9.9999933e-01	   9.9999957e-01	   9.9999951e-01	   9.9999951e-01	
   5.0366197e+01	   9.9999961e-01	   9.9999962e-01	   9.9999936e-01	   9.9999961e-01	   9.9999947e-01	   9.9999953e-01	
   5.0535211e+01	   9.9999955e-01	   9.9999958e-01	   9.9999955e-01	   9.9999958e-01	   9.9999947e-01	   9.9999954e-01	
   5.0704225e+01	   9.9999945e-01	   9.9999948e-01	   9.9999970e-01	   9.9999948e-01	   9.9999952e-01	   9.9999953e-01	
   5.0873239e+01	   9.9999943e-01	   9.9999942e-01	   9.9999969e-01	   9.9999944e-01	   9.9999958e-01	   9.9999952e-01	
   5.1042254e+01	   9.9999948e-01	   9.9999946e-01	   9.9999952e-01	   9.9999947e-01	   9.9999958e-01	   9.9999951e-01	
   5.1211268e+01	   9.9999958e-01	   9.9999957e-01	   9.9999936e-01	   9.9999956e-01	   9.9999954e-01	   9.9999952e-01	
   5.1380282e+01	   9.9999962e-01	   9.9999963e-01	   9.9999935e-01	   9.9999962e-01	   9.9999949e-01	   9.9999954e-01	
   5.1549296e+01	   9.9999958e-01	   9.9999962e-01	   9.9999951e-01	   9.9999960e-01	   9.9999948e-01	   9.9999955e-01	
   5.1718310e+01	   9.9999948e-01	   9.9999951e-01	   9.9999969e-01	   9.9999952e-01	   9.9999952e-01	   9.9999955e-01	
   5.1887324e+01	   9.9999944e-01	   9.9999943e-01	   9.9999972e-01	   9.9999945e-01	   9.9999958e-01	   9.9999953e-01	
   5.2056338e+01	   9.9999947e-01	   9.9999946e-01	   9.9999959e-01	   9.9999947e-01	   9.9999960e-01	   9.9999953e-01	
   5.2225352e+01	   9.9999957e-01	   9.9999956e-01	   9.9999941e-01	   9.9999955e-01	   9.9999957e-01	   9.9999953e-01	
   5.2394366e+01	   9.9999964e-01	   9.9999965e-01	   9.9999934e-01	   9.9999963e-01	   9.9999951e-01	   9.9999955e-01	
   5.2563380e+01	   9.9999962e-01	   9.9999965e-01	   9.9999947e-01	   9.9999963e-01	   9.9999949e-01	   9.9999956e-01	
   5.2732394e+01	   9.9999953e-01	   9.9999955e-01	   9.9999969e-01	   9.9999956e-01	   9.9999953e-01	   9.9999957e-01	
   5.2901408e+01	   9.9999945e-01	   9.9999946e-01	   9.9999977e-01	   9.9999948e-01	   9.9999960e-01	   9.9999956e-01	
   5.3070423e+01	   9.9999948e-01	   9.9999947e-01	   9.9999966e-01	   9.9999948e-01	   9.9999963e-01	   9.9999955e-01	
   5.3239437e+01	   9.9999958e-01	   9.9999956e-01	   9.9999945e-01	   9.9999956e-01	   9.9999960e-01	   9.9999955e-01	
   5.3408451e+01	   9.9999966e-01	   9.9999967e-01	   9.9999935e-01	   9.9999965e-01	   9.9999955e-01	   9.9999957e-01	
   5.3577465e+01	   9.9999967e-01	   9.9999968e-01	   9.9999946e-01	   9.9999967e-01	   9.9999952e-01	   9.9999959e-01	
   5.3746479e+01	   9.9999958e-01	   9.9999960e-01	   9.9999970e-01	   9.9999961e-01	   9.9999955e-01	   9.9999960e-01	
   5.3915493e+01	   9.9999949e-01	   9.9999950e-01	   9.9999982e-01	   9.9999951e-01	   9.9999962e-01	   9.9999960e-01	
   5.4084507e+01	   9.9999949e-01	   9.9999949e-01	   9.9999973e-01	   9.9999950e-01	   9.9999966e-01	   9.9999959e-01	
   5.4253521e+01	   9.9999959e-01	   9.9999958e-01	   9.9999951e-01	   9.9999958e-01	   9.9999965e-01	   9.9999959e-01	
   5.4422535e+01	   9.9999970e-01	   9.9999969e-01	   9.9999940e-01	   9.9999968e-01	   9.9999959e-01	   9.9999960e-01	
   5.4591549e+01	   9.9999971e-01	   9.9999973e-01	   9.9999947e-01	   9.9999972e-01	   9.9999956e-01	   9.9999963e-01	
   5.4760563e+01	   9.9999964e-01	   9.9999967e-01	   9.9999970e-01	   9.9999966e-01	   9.9999958e-01	   9.9999964e-01	
   5.4929577e+01	   9.9999954e-01	   9.9999956e-01	   9.9999984e-01	   9.9999957e-01	   9.9999965e-01	   9.9999964e-01	
   5.5098592e+01	   9.9999953e-01	   9.9999953e-01	   9.9999979e-01	   9.9999955e-01	   9.9999970e-01	   9.9999963e-01	
   5.5267606e+01	   9.9999963e-01	   9.9999961e-01	   9.9999959e-01	   9.9999961e-01	   9.9999969e-01	   9.9999963e-01	
   5.5436620e+01	   9.9999973e-01	   9.9999972e-01	   9.9999947e-01	   9.9999971e-01	   9.9999964e-01	   9.9999965e-01	
   5.5605634e+01	   9.9999975e-01	   9.9999976e-01	   9.9999952e-01	   9.9999975e-01	   9.9999961e-01	   9.9999967e-01	
   5.5774648e+01	   9.9999968e-01	   9.9999971e-01	   9.9999971e-01	   9.9999971e-01	   9.9999963e-01	   9.9999968e-01	
   5.5943662e+01	   9.9999960e-01	   9.9999962e-01	   9.9999985e-01	   9.9999963e-01	   9.9999969e-01	   9.9999968e-01	
   5.6112676e+01	   9.9999960e-01	   9.9999959e-01	   9.9999982e-01	   9.9999961e-01	   9.9999974e-01	   9.9999968e-01	
   5.6281690e+01	   9.9999967e-01	   9.9999966e-01	   9.9999966e-01	   9.9999966e-01	   9.9999973e-01	   9.9999968e-01	
   5.6450704e+01	   9.9999976e-01	   9.9999976e-01	   9.9999953e-01	   9.9999975e-01	   9.9999969e-01	   9.9999969e-01	
   5.6619718e+01	   9.9999978e-01	   9.9999980e-01	   9.9999957e-01	   9.9999979e-01	   9.9999966e-01	   9.9999971e-01	
   5.6788732e+01	   9.9999973e-01	   9.9999975e-01	   9.9999975e-01	   9.9999975e-01	   9.9999968e-01	   9.9999973e-01	
   5.6957746e+01	   9.9999965e-01	   9.9999967e-01	   9.9999989e-01	   9.9999968e-01	   9.9999973e-01	   9.9999973e-01	
   5.7126761e+01	   9.9999965e-01	   9.9999964e-01	   9.9999986e-01	   9.9999965e-01	   9.9999978e-01	   9.9999972e-01	
   5.7295775e+01	   9.9999970e-01	   9.9999970e-01	   9.9999970e-01	   9.9999969e-01	   9.9999978e-01	   9.9999972e-01	
   5.7464789e+01	   9.9999979e-01	   9.9999979e-01	   9.9999958e-01	   9.9999978e-01	   9.9999974e-01	   9.9999973e-01	
   5.7633803e+01	   9.9999982e-01	   9.9999983e-01	   9.9999961e-01	   9.9999982e-01	   9.9999970e-01	   9.9999975e-01	
   5.7802817e+01	   9.9999978e-01	   9.9999980e-01	   9.9999978e-01	   9.9999980e-01	   9.9999971e-01	   9.9999977e-01	
   5.7971831e+01	   9.9999970e-01	   9.9999972e-01	   9.9999992e-01	   9.9999972e-01	   9.9999976e-01	   9.9999977e-01	
   5.8140845e+01	   9.9999967e-01	   9.9999968e-01	   9.9999991e-01	   9.9999969e-01	   9.9999981e-01	   9.9999976e-01	
   5.8309859e+01	   9.9999973e-01	   9.9999972e-01	   9.9999975e-01	   9.9999972e-01	   9.9999982e-01	   9.9999976e-01	
   5.8478873e+01	   9.9999982e-01	   9.9999981e-01	   9.9999963e-01	   9.9999981e-01	   9.9999978e-01	   9.9999976e-01	
   5.8647887e+01	   9.9999985e-01	   9.9999987e-01	   9.9999964e-01	   9.9999986e-01	   9.9999974e-01	   9.9999978e-01	
   5.8816901e+01	   9.9999982e-01	   9.9999984e-01	   9.9999978e-01	   9.9999983e-01	   9.9999974e-01	   9.9999980e-01	
   5.8985915e+01	   9.9999974e-01	   9.9999976e-01	   9.9999992e-01	   9.9999977e-01	   9.9999978e-01	   9.9999980e-01	
   5.9154930e+01	   9.9999970e-01	   9.9999971e-01	   9.9999994e-01	   9.9999972e-01	   9.9999983e-01	   9.9999979e-01	
   5.9323944e+01	   9.9999974e-01	   9.9999973e-01	   9.9999982e-01	   9.9999974e-01	   9.9999984e-01	   9.9999978e-01	
   5.9492958e+01	   9.9999983e-01	   9.9999982e-01	   9.9999967e-01	   9.9999982e-01	   9.9999981e-01	   9.9999979e-01	
   5.9661972e+01	   9.9999988e-01	   9.9999989e-01	   9.9999965e-01	   9.9999988e-01	   9.9999977e-01	   9.9999980e-01	
   5.9830986e+01	   9.9999985e-01	   9.9999988e-01	   9.9999976e-01	   9.9999987e-01	   9.9999976e-01	   9.9999982e-01	
   6.0000000e+01	   9.9999978e-01	   9.9999980e-01	   9.9999992e-01	   9.9999981e-01	   9.9999979e-01	   9.9999982e-01	


==> PlotData_coordinated/Necsys_Generators.txt <==
   0.0000000e+00	   3.4014498e-15	   2.2629248e-15	  -1.3771547e-16	   1.9510621e-16	  -4.5554844e-16	   2.4268305e-15	
   1.6901408e-01	   2.7090588e-15	  -2.3428190e-16	   7.5296605e-17	  -8.8823707e-16	  -4.3015693e-16	   2.0397261e-15	
   3.3802817e-01	   1.2590951e-15	   2.0830681e-16	   1.6518658e-15	  -1.4278984e-15	   8.4134500e-16	   1.3544206e-15	
   5.0704225e-01	   1.2692621e-15	   2.2129862e-16	   1.1567953e-15	  -7.6272531e-16	   1.0520202e-15	   1.4484194e-15	
   6.7605634e-01	   1.3371783e-15	   3.0808127e-16	   1.1801629e-16	  -2.2057379e-16	   1.1767221e-15	   1.4889348e-15	
   8.4507042e-01	   1.5190311e-15	   5.4044891e-16	  -8.8877930e-16	   1.3864400e-16	   1.2357764e-15	   1.5825381e-15	
   1.0140845e+00	   1.9276494e-01	   1.7007114e-03	   1.8190214e-03	   2.8443866e-04	   1.6857972e-04	   6.4612482e-05	
   1.1830986e+00	   8.9147290e-02	   3.4240749e-02	   4.7687139e-02	   1.5150069e-02	   1.3613368e-02	   5.3614928e-03	
   1.3521127e+00	   2.5785017e-02	   4.2369144e-02	   6.3546171e-02	   3.0444540e-02	   2.7733656e-02	   1.2076285e-02	
   1.5211268e+00	   3.7755505e-03	   4.4941270e-02	   4.8849613e-02	   4.3692530e-02	   3.7109287e-02	   1.9461224e-02	
   1.6901408e+00	   8.2513848e-03	   4.0633249e-02	   2.3916696e-02	   5.2351136e-02	   4.3238196e-02	   2.7544444e-02	
   1.8591549e+00	   1.5462004e-02	   3.3903540e-02	   1.2985676e-02	   5.2417665e-02	   4.5568614e-02	   3.5230931e-02	
   2.0281690e+00	   1.5573501e-02	   3.0055563e-02	   2.2015053e-02	   4.3953340e-02	   4.2814789e-02	   4.0874443e-02	
   2.1971831e+00	   1.7978376e-02	   2.7706997e-02	   3.6562049e-02	   3.2210833e-02	   3.7006753e-02	   4.3427050e-02	
   2.3661972e+00	   2.8956561e-02	   2.5932870e-02	   4.1132672e-02	   2.3734044e-02	   3.2091343e-02	   4.3173720e-02	
   2.5352113e+00	   4.0290762e-02	   2.7298897e-02	   3.4595563e-02	   2.2034730e-02	   3.0280110e-02	   4.1402192e-02	
   2.7042254e+00	   4.2586060e-02	   3.2335779e-02	   2.6148197e-02	   2.5692949e-02	   3.0696157e-02	   3.9246481e-02	
   2.8732394e+00	   3.7628277e-02	   3.6947339e-02	   2.3916612e-02	   3.0322627e-02	   3.1081928e-02	   3.7079905e-02	
   3.0422535e+00	   3.3125907e-02	   3.6849291e-02	   2.8714444e-02	   3.2858815e-02	   3.0407625e-02	   3.4927438e-02	
   3.2112676e+00	   3.2107616e-02	   3.2780105e-02	   3.5806471e-02	   3.3277819e-02	   2.9774233e-02	   3.2968910e-02	
   3.3802817e+00	   3.2516397e-02	   2.9404203e-02	   3.9407002e-02	   3.3088292e-02	   3.0649617e-02	   3.1473388e-02	
   3.5492958e+00	   3.2990793e-02	   2.9955456e-02	   3.6949621e-02	   3.3231207e-02	   3.2869230e-02	   3.0559329e-02	
   3.7183099e+00	   3.4121917e-02	   3.3137477e-02	   3.1270926e-02	   3.3553683e-02	   3.4588157e-02	   3.0192202e-02	
   3.8873239e+00	   3.5635543e-02	   3.5383790e-02	   2.8187529e-02	   3.3568986e-02	   3.4361039e-02	   3.0279633e-02	
   4.0563380e+00	   3.5935875e-02	   3.4864534e-02	   3.0583500e-02	   3.3131741e-02	   3.2686464e-02	   3.0607119e-02	
   4.2253521e+00	   3.4682254e-02	   3.2908899e-02	   3.5655084e-02	   3.2535567e-02	   3.1290178e-02	   3.0887195e-02	
   4.3943662e+00	   3.3502565e-02	   3.1780946e-02	   3.8039784e-02	   3.2275847e-02	   3.1380300e-02	   3.0967087e-02	
   4.5633803e+00	   3.3760203e-02	   3.2289802e-02	   3.5738458e-02	   3.2654670e-02	   3.2602002e-02	   3.0981408e-02	
   4.7323944e+00	   3.4836904e-02	   3.3502025e-02	   3.1740817e-02	   3.3427069e-02	   3.3654079e-02	   3.1170092e-02	
   4.9014085e+00	   3.5254458e-02	   3.4125453e-02	   3.0203169e-02	   3.3935480e-02	   3.3629730e-02	   3.1570530e-02	
   5.0704225e+00	   3.4603969e-02	   3.3780630e-02	   3.2133659e-02	   3.3721948e-02	   3.2782057e-02	   3.1965058e-02	
   5.2394366e+00	   3.3696174e-02	   3.3045682e-02	   3.5046098e-02	   3.3037172e-02	   3.2115200e-02	   3.2146610e-02	
   5.4084507e+00	   3.3388512e-02	   3.2680754e-02	   3.5985748e-02	   3.2581638e-02	   3.2320267e-02	   3.2142747e-02	
   5.5774648e+00	   3.3717841e-02	   3.2922353e-02	   3.4468250e-02	   3.2770889e-02	   3.3161828e-02	   3.2150414e-02	
   5.7464789e+00	   3.4215615e-02	   3.3470999e-02	   3.2270718e-02	   3.3350980e-02	   3.3775841e-02	   3.2306578e-02	
   5.9154930e+00	   3.4386373e-02	   3.3795510e-02	   3.1584979e-02	   3.3726711e-02	   3.3614540e-02	   3.2562505e-02	
   6.0845070e+00	   3.4133912e-02	   3.3638737e-02	   3.2753966e-02	   3.3595674e-02	   3.2956493e-02	   3.2764066e-02	
   6.2535211e+00	   3.3697655e-02	   3.3209602e-02	   3.4447439e-02	   3.3198890e-02	   3.2546047e-02	   3.2817272e-02	
   6.4225352e+00	   3.3471340e-02	   3.2949265e-02	   3.4946360e-02	   3.2972122e-02	   3.2778266e-02	   3.2767776e-02	
   6.5915493e+00	   3.3619264e-02	   3.3101923e-02	   3.3988369e-02	   3.3101869e-02	   3.3371394e-02	   3.2732084e-02	
   6.7605634e+00	   3.3932380e-02	   3.3495870e-02	   3.2670149e-02	   3.3410844e-02	   3.3705068e-02	   3.2791503e-02	
   6.9295775e+00	   3.4055567e-02	   3.3735921e-02	   3.2339315e-02	   3.3592203e-02	   3.3517448e-02	   3.2922665e-02	
   7.0985915e+00	   3.3877502e-02	   3.3610333e-02	   3.3136664e-02	   3.3512915e-02	   3.3081241e-02	   3.3030241e-02	
   7.2676056e+00	   3.3594845e-02	   3.3284366e-02	   3.4140642e-02	   3.3301562e-02	   3.2886471e-02	   3.3050362e-02	
   7.4366197e+00	   3.3490600e-02	   3.3107410e-02	   3.4340128e-02	   3.3188074e-02	   3.3090496e-02	   3.3004073e-02	
   7.6056338e+00	   3.3604739e-02	   3.3221349e-02	   3.3671620e-02	   3.3260377e-02	   3.3449432e-02	   3.2976833e-02	
   7.7746479e+00	   3.3777083e-02	   3.3495277e-02	   3.2904363e-02	   3.3435544e-02	   3.3580638e-02	   3.3013476e-02	
   7.9436620e+00	   3.3805198e-02	   3.3624692e-02	   3.2799806e-02	   3.3522308e-02	   3.3416027e-02	   3.3095769e-02	
   8.1126761e+00	   3.3674373e-02	   3.3517889e-02	   3.3334839e-02	   3.3458114e-02	   3.3155915e-02	   3.3155160e-02	
   8.2816901e+00	   3.3515290e-02	   3.3295743e-02	   3.3898822e-02	   3.3317675e-02	   3.3084924e-02	   3.3154710e-02	
   8.4507042e+00	   3.3467204e-02	   3.3202660e-02	   3.3934013e-02	   3.3257168e-02	   3.3236188e-02	   3.3119422e-02	
   8.6197183e+00	   3.3535341e-02	   3.3293762e-02	   3.3477509e-02	   3.3314622e-02	   3.3433376e-02	   3.3104357e-02	
   8.7887324e+00	   3.3624590e-02	   3.3459415e-02	   3.3048048e-02	   3.3421564e-02	   3.3477056e-02	   3.3132587e-02	
   8.9577465e+00	   3.3628012e-02	   3.3515723e-02	   3.3039850e-02	   3.3458144e-02	   3.3345902e-02	   3.3181956e-02	
   9.1267606e+00	   3.3534874e-02	   3.3418272e-02	   3.3397286e-02	   3.3394229e-02	   3.3197581e-02	   3.3210391e-02	
   9.2957746e+00	   3.3433345e-02	   3.3282065e-02	   3.3704128e-02	   3.3304011e-02	   3.3180192e-02	   3.3200969e-02	
   9.4647887e+00	   3.3410489e-02	   3.3244174e-02	   3.3659714e-02	   3.3277172e-02	   3.3282639e-02	   3.3175633e-02	
   9.6338028e+00	   3.3460528e-02	   3.3316514e-02	   3.3349978e-02	   3.3322185e-02	   3.3386037e-02	   3.3167791e-02	
   9.8028169e+00	   3.3511284e-02	   3.3410445e-02	   3.3109306e-02	   3.3383134e-02	   3.3386154e-02	   3.3188266e-02	
   9.9718310e+00	   3.3495396e-02	   3.3419314e-02	   3.3160969e-02	   3.3389623e-02	   3.3295687e-02	   3.3216967e-02	
   1.0140845e+01	   3.3425547e-02	   3.3344367e-02	   3.3399557e-02	   3.3340290e-02	   3.3215443e-02	   3.3227793e-02	
   1.0309859e+01	   3.3364417e-02	   3.3262352e-02	   3.3550581e-02	   3.3283896e-02	   3.3218171e-02	   3.3215940e-02	
   1.0478873e+01	   3.3361148e-02	   3.3254500e-02	   3.3477535e-02	   3.3274798e-02	   3.3288806e-02	   3.3198693e-02	
   1.0647887e+01	   3.3398931e-02	   3.3313526e-02	   3.3262707e-02	   3.3311263e-02	   3.3343869e-02	   3.3196851e-02	
   1.0816901e+01	   3.3420816e-02	   3.3362446e-02	   3.3149691e-02	   3.3344215e-02	   3.3326543e-02	   3.3212172e-02	
   1.0985915e+01	   3.3398595e-02	   3.3352653e-02	   3.3224223e-02	   3.3338503e-02	   3.3257569e-02	   3.3229597e-02	
   1.1154930e+01	   3.3349269e-02	   3.3292909e-02	   3.3389155e-02	   3.3298178e-02	   3.3214317e-02	   3.3231716e-02	
   1.1323944e+01	   3.3316544e-02	   3.3246230e-02	   3.3455480e-02	   3.3264284e-02	   3.3230346e-02	   3.3220063e-02	
   1.1492958e+01	   3.3321485e-02	   3.3254651e-02	   3.3372692e-02	   3.3267335e-02	   3.3282773e-02	   3.3209529e-02	
   1.1661972e+01	   3.3348286e-02	   3.3299652e-02	   3.3225492e-02	   3.3296610e-02	   3.3312845e-02	   3.3210750e-02	
   1.1830986e+01	   3.3360532e-02	   3.3328798e-02	   3.3167685e-02	   3.3316645e-02	   3.3294476e-02	   3.3222839e-02	
   1.2000000e+01	   3.3344428e-02	   3.3317807e-02	   3.3230077e-02	   3.3309683e-02	   3.3243898e-02	   3.3235085e-02	
   1.2169014e+01	   3.3307373e-02	   3.3274080e-02	   3.3355328e-02	   3.3280042e-02	   3.3213968e-02	   3.3236652e-02	
   1.2338028e+01	   3.3282900e-02	   3.3241530e-02	   3.3404524e-02	   3.3256945e-02	   3.3226850e-02	   3.3228293e-02	
   1.2507042e+01	   3.3287994e-02	   3.3247453e-02	   3.3344012e-02	   3.3259956e-02	   3.3272085e-02	   3.3219913e-02	
   1.2676056e+01	   3.3314286e-02	   3.3284718e-02	   3.3220007e-02	   3.3284302e-02	   3.3300487e-02	   3.3221339e-02	
   1.2845070e+01	   3.3329306e-02	   3.3313690e-02	   3.3164706e-02	   3.3304075e-02	   3.3288131e-02	   3.3232382e-02	
   1.3014085e+01	   3.3318984e-02	   3.3309122e-02	   3.3214724e-02	   3.3301578e-02	   3.3244857e-02	   3.3244537e-02	
   1.3183099e+01	   3.3286272e-02	   3.3272633e-02	   3.3334379e-02	   3.3277739e-02	   3.3216614e-02	   3.3246778e-02	
   1.3352113e+01	   3.3263201e-02	   3.3239113e-02	   3.3395582e-02	   3.3254911e-02	   3.3226206e-02	   3.3241580e-02	
   1.3521127e+01	   3.3269266e-02	   3.3242556e-02	   3.3351083e-02	   3.3256587e-02	   3.3266446e-02	   3.3233523e-02	
   1.3690141e+01	   3.3295701e-02	   3.3276327e-02	   3.3236379e-02	   3.3278796e-02	   3.3301275e-02	   3.3233809e-02	
   1.3859155e+01	   3.3316536e-02	   3.3312429e-02	   3.3161166e-02	   3.3303804e-02	   3.3300673e-02	   3.3243914e-02	
   1.4028169e+01	   3.3314703e-02	   3.3319288e-02	   3.3185214e-02	   3.3309689e-02	   3.3262404e-02	   3.3257475e-02	
   1.4197183e+01	   3.3285848e-02	   3.3288366e-02	   3.3305971e-02	   3.3290465e-02	   3.3226950e-02	   3.3263169e-02	
   1.4366197e+01	   3.3261070e-02	   3.3249734e-02	   3.3394456e-02	   3.3264462e-02	   3.3225717e-02	   3.3260622e-02	
   1.4535211e+01	   3.3261504e-02	   3.3244338e-02	   3.3381022e-02	   3.3260336e-02	   3.3263496e-02	   3.3251554e-02	
   1.4704225e+01	   3.3285946e-02	   3.3272883e-02	   3.3270921e-02	   3.3279098e-02	   3.3309472e-02	   3.3250383e-02	
   1.4873239e+01	   3.3314216e-02	   3.3317356e-02	   3.3165385e-02	   3.3310014e-02	   3.3315309e-02	   3.3258315e-02	
   1.5042254e+01	   3.3317906e-02	   3.3333538e-02	   3.3173319e-02	   3.3322887e-02	   3.3285648e-02	   3.3272702e-02	
   1.5211268e+01	   3.3296876e-02	   3.3310136e-02	   3.3279878e-02	   3.3308547e-02	   3.3243551e-02	   3.3281861e-02	
   1.5380282e+01	   3.3269043e-02	   3.3268241e-02	   3.3394067e-02	   3.3280578e-02	   3.3230782e-02	   3.3281143e-02	
   1.5549296e+01	   3.3260883e-02	   3.3250997e-02	   3.3415093e-02	   3.3268671e-02	   3.3262703e-02	   3.3271868e-02	
   1.5718310e+01	   3.3280102e-02	   3.3271510e-02	   3.3317841e-02	   3.3282359e-02	   3.3314482e-02	   3.3267830e-02	
   1.5887324e+01	   3.3313539e-02	   3.3320595e-02	   3.3189189e-02	   3.3316297e-02	   3.3331295e-02	   3.3272387e-02	
   1.6056338e+01	   3.3326082e-02	   3.3346762e-02	   3.3171076e-02	   3.3335543e-02	   3.3311775e-02	   3.3286898e-02	
   1.6225352e+01	   3.3312174e-02	   3.3332037e-02	   3.3255902e-02	   3.3326569e-02	   3.3263097e-02	   3.3299134e-02	
   1.6394366e+01	   3.3280231e-02	   3.3288377e-02	   3.3392220e-02	   3.3297894e-02	   3.3239943e-02	   3.3299236e-02	
   1.6563380e+01	   3.3262826e-02	   3.3259101e-02	   3.3443255e-02	   3.3278395e-02	   3.3263103e-02	   3.3290790e-02	
   1.6732394e+01	   3.3276660e-02	   3.3271317e-02	   3.3365181e-02	   3.3286637e-02	   3.3315402e-02	   3.3283090e-02	
   1.6901408e+01	   3.3313000e-02	   3.3319869e-02	   3.3224388e-02	   3.3319390e-02	   3.3345642e-02	   3.3284001e-02	
   1.7070423e+01	   3.3334518e-02	   3.3356280e-02	   3.3168780e-02	   3.3344615e-02	   3.3337246e-02	   3.3297226e-02	
   1.7239437e+01	   3.3327733e-02	   3.3352988e-02	   3.3224967e-02	   3.3343272e-02	   3.3285581e-02	   3.3311167e-02	
   1.7408451e+01	   3.3292073e-02	   3.3309409e-02	   3.3376605e-02	   3.3315455e-02	   3.3250661e-02	   3.3313416e-02	
   1.7577465e+01	   3.3266537e-02	   3.3268127e-02	   3.3456750e-02	   3.3288193e-02	   3.3262373e-02	   3.3305888e-02	
   1.7746479e+01	   3.3275670e-02	   3.3272605e-02	   3.3403530e-02	   3.3290652e-02	   3.3312568e-02	   3.3294371e-02	
   1.7915493e+01	   3.3310858e-02	   3.3315246e-02	   3.3260701e-02	   3.3318332e-02	   3.3356590e-02	   3.3292535e-02	
   1.8084507e+01	   3.3339698e-02	   3.3360820e-02	   3.3165153e-02	   3.3349144e-02	   3.3356063e-02	   3.3302791e-02	
   1.8253521e+01	   3.3339109e-02	   3.3369318e-02	   3.3193374e-02	   3.3356104e-02	   3.3307300e-02	   3.3317423e-02	
   1.8422535e+01	   3.3303848e-02	   3.3329519e-02	   3.3344912e-02	   3.3331439e-02	   3.3260504e-02	   3.3322874e-02	
   1.8591549e+01	   3.3272352e-02	   3.3279232e-02	   3.3456961e-02	   3.3297619e-02	   3.3257047e-02	   3.3316684e-02	
   1.8760563e+01	   3.3272766e-02	   3.3271151e-02	   3.3440150e-02	   3.3291128e-02	   3.3302033e-02	   3.3302475e-02	
   1.8929577e+01	   3.3303802e-02	   3.3305050e-02	   3.3300041e-02	   3.3312103e-02	   3.3358625e-02	   3.3297139e-02	
   1.9098592e+01	   3.3339582e-02	   3.3359350e-02	   3.3163714e-02	   3.3348872e-02	   3.3364217e-02	   3.3303842e-02	
   1.9267606e+01	   3.3343052e-02	   3.3377647e-02	   3.3171169e-02	   3.3363182e-02	   3.3324946e-02	   3.3318629e-02	
   1.9436620e+01	   3.3314775e-02	   3.3345962e-02	   3.3303777e-02	   3.3343271e-02	   3.3268566e-02	   3.3327268e-02	
   1.9605634e+01	   3.3277995e-02	   3.3290433e-02	   3.3447194e-02	   3.3305302e-02	   3.3249118e-02	   3.3322664e-02	
   1.9774648e+01	   3.3266843e-02	   3.3266350e-02	   3.3473008e-02	   3.3287719e-02	   3.3285406e-02	   3.3307531e-02	
   1.9943662e+01	   3.3289976e-02	   3.3288564e-02	   3.3347860e-02	   3.3301104e-02	   3.3348204e-02	   3.3297919e-02	
   2.0112676e+01	   3.3330526e-02	   3.3348214e-02	   3.3180400e-02	   3.3341976e-02	   3.3369970e-02	   3.3300752e-02	
   2.0281690e+01	   3.3345524e-02	   3.3379305e-02	   3.3146788e-02	   3.3364120e-02	   3.3338149e-02	   3.3315240e-02	
   2.0450704e+01	   3.3321713e-02	   3.3354653e-02	   3.3270171e-02	   3.3347840e-02	   3.3275281e-02	   3.3325283e-02	
   2.0619718e+01	   3.3279960e-02	   3.3295989e-02	   3.3435313e-02	   3.3307608e-02	   3.3250165e-02	   3.3322167e-02	
   2.0788732e+01	   3.3262733e-02	   3.3264566e-02	   3.3471826e-02	   3.3285811e-02	   3.3279362e-02	   3.3308043e-02	
   2.0957746e+01	   3.3283352e-02	   3.3284785e-02	   3.3356706e-02	   3.3299079e-02	   3.3338351e-02	   3.3297414e-02	
   2.1126761e+01	   3.3323668e-02	   3.3340040e-02	   3.3194945e-02	   3.3336057e-02	   3.3361755e-02	   3.3298904e-02	
   2.1295775e+01	   3.3340191e-02	   3.3371660e-02	   3.3159373e-02	   3.3357156e-02	   3.3335914e-02	   3.3311491e-02	
   2.1464789e+01	   3.3320022e-02	   3.3352390e-02	   3.3259112e-02	   3.3344374e-02	   3.3278930e-02	   3.3321324e-02	
   2.1633803e+01	   3.3279373e-02	   3.3298777e-02	   3.3414073e-02	   3.3308780e-02	   3.3252375e-02	   3.3319952e-02	
   2.1802817e+01	   3.3262036e-02	   3.3265721e-02	   3.3451701e-02	   3.3286294e-02	   3.3273122e-02	   3.3306308e-02	
   2.1971831e+01	   3.3279071e-02	   3.3281051e-02	   3.3362057e-02	   3.3295666e-02	   3.3328994e-02	   3.3294252e-02	
   2.2140845e+01	   3.3316073e-02	   3.3329740e-02	   3.3214339e-02	   3.3327184e-02	   3.3358869e-02	   3.3294485e-02	
   2.2309859e+01	   3.3333533e-02	   3.3362119e-02	   3.3159572e-02	   3.3349096e-02	   3.3338742e-02	   3.3306262e-02	
   2.2478873e+01	   3.3318513e-02	   3.3352764e-02	   3.3240253e-02	   3.3343700e-02	   3.3281797e-02	   3.3317434e-02	
   2.2647887e+01	   3.3279671e-02	   3.3302188e-02	   3.3393384e-02	   3.3310859e-02	   3.3247623e-02	   3.3316731e-02	
   2.2816901e+01	   3.3258522e-02	   3.3263747e-02	   3.3457015e-02	   3.3284232e-02	   3.3264732e-02	   3.3305088e-02	
   2.2985915e+01	   3.3271882e-02	   3.3271029e-02	   3.3381437e-02	   3.3287109e-02	   3.3317095e-02	   3.3292882e-02	
   2.3154930e+01	   3.3307897e-02	   3.3319304e-02	   3.3229326e-02	   3.3318533e-02	   3.3351512e-02	   3.3291152e-02	
   2.3323944e+01	   3.3328773e-02	   3.3359029e-02	   3.3162043e-02	   3.3346398e-02	   3.3340501e-02	   3.3301641e-02	
   2.3492958e+01	   3.3318213e-02	   3.3352739e-02	   3.3220743e-02	   3.3343512e-02	   3.3287432e-02	   3.3314063e-02	
   2.3661972e+01	   3.3284375e-02	   3.3308400e-02	   3.3365323e-02	   3.3314222e-02	   3.3247949e-02	   3.3315358e-02	
   2.3830986e+01	   3.3260863e-02	   3.3267360e-02	   3.3444438e-02	   3.3285125e-02	   3.3254782e-02	   3.3304801e-02	
   2.4000000e+01	   3.3265356e-02	   3.3266523e-02	   3.3400417e-02	   3.3283308e-02	   3.3307063e-02	   3.3291740e-02	
   2.4169014e+01	   3.3299090e-02	   3.3309698e-02	   3.3249437e-02	   3.3311985e-02	   3.3349667e-02	   3.3289515e-02	
   2.4338028e+01	   3.3327110e-02	   3.3355669e-02	   3.3153663e-02	   3.3344064e-02	   3.3342944e-02	   3.3297975e-02	
   2.4507042e+01	   3.3322688e-02	   3.3357321e-02	   3.3196790e-02	   3.3346129e-02	   3.3295838e-02	   3.3310465e-02	
   2.4676056e+01	   3.3290501e-02	   3.3316357e-02	   3.3340070e-02	   3.3318317e-02	   3.3251602e-02	   3.3314463e-02	
   2.4845070e+01	   3.3260501e-02	   3.3269668e-02	   3.3440605e-02	   3.3285986e-02	   3.3249550e-02	   3.3306224e-02	
   2.5014085e+01	   3.3260658e-02	   3.3263530e-02	   3.3417193e-02	   3.3281529e-02	   3.3296500e-02	   3.3292656e-02	
   2.5183099e+01	   3.3291778e-02	   3.3300066e-02	   3.3274266e-02	   3.3306274e-02	   3.3347241e-02	   3.3288261e-02	
   2.5352113e+01	   3.3325037e-02	   3.3348631e-02	   3.3157218e-02	   3.3339223e-02	   3.3348883e-02	   3.3295167e-02	
   2.5521127e+01	   3.3328256e-02	   3.3361199e-02	   3.3173528e-02	   3.3347710e-02	   3.3306172e-02	   3.3308292e-02	
   2.5690141e+01	   3.3296683e-02	   3.3325888e-02	   3.3315101e-02	   3.3324108e-02	   3.3255740e-02	   3.3314254e-02	
   2.5859155e+01	   3.3261290e-02	   3.3273815e-02	   3.3438905e-02	   3.3289546e-02	   3.3247738e-02	   3.3309039e-02	
   2.6028169e+01	   3.3258621e-02	   3.3262748e-02	   3.3429824e-02	   3.3282095e-02	   3.3287179e-02	   3.3295323e-02	
   2.6197183e+01	   3.3286936e-02	   3.3291727e-02	   3.3301616e-02	   3.3301014e-02	   3.3340848e-02	   3.3288086e-02	
   2.6366197e+01	   3.3322121e-02	   3.3342039e-02	   3.3173943e-02	   3.3334113e-02	   3.3354851e-02	   3.3293514e-02	
   2.6535211e+01	   3.3330346e-02	   3.3362237e-02	   3.3161579e-02	   3.3347878e-02	   3.3317340e-02	   3.3307340e-02	
   2.6704225e+01	   3.3303205e-02	   3.3336149e-02	   3.3289249e-02	   3.3331850e-02	   3.3261442e-02	   3.3315488e-02	
   2.6873239e+01	   3.3265668e-02	   3.3282945e-02	   3.3432850e-02	   3.3297183e-02	   3.3248280e-02	   3.3312171e-02	
   2.7042254e+01	   3.3258800e-02	   3.3259958e-02	   3.3442161e-02	   3.3280826e-02	   3.3278876e-02	   3.3298920e-02	
   2.7211268e+01	   3.3282191e-02	   3.3284050e-02	   3.3332864e-02	   3.3295521e-02	   3.3333810e-02	   3.3289828e-02	
   2.7380282e+01	   3.3318269e-02	   3.3336135e-02	   3.3192612e-02	   3.3329894e-02	   3.3356793e-02	   3.3292992e-02	
   2.7549296e+01	   3.3330540e-02	   3.3361609e-02	   3.3159430e-02	   3.3348842e-02	   3.3329008e-02	   3.3306868e-02	
   2.7718310e+01	   3.3311552e-02	   3.3346481e-02	   3.3261791e-02	   3.3340009e-02	   3.3271414e-02	   3.3317338e-02	
   2.7887324e+01	   3.3274595e-02	   3.3293482e-02	   3.3414908e-02	   3.3304937e-02	   3.3246222e-02	   3.3315335e-02	
   2.8056338e+01	   3.3258529e-02	   3.3260707e-02	   3.3459097e-02	   3.3281251e-02	   3.3270996e-02	   3.3303215e-02	
   2.8225352e+01	   3.3276087e-02	   3.3276719e-02	   3.3366113e-02	   3.3290587e-02	   3.3326594e-02	   3.3292880e-02	
   2.8394366e+01	   3.3313626e-02	   3.3329004e-02	   3.3211819e-02	   3.3326190e-02	   3.3356449e-02	   3.3293205e-02	
   2.8563380e+01	   3.3332423e-02	   3.3364577e-02	   3.3159350e-02	   3.3352008e-02	   3.3341242e-02	   3.3306114e-02	
   2.8732394e+01	   3.3321077e-02	   3.3354912e-02	   3.3233231e-02	   3.3346290e-02	   3.3283129e-02	   3.3318651e-02	
   2.8901408e+01	   3.3283546e-02	   3.3305103e-02	   3.3393414e-02	   3.3312386e-02	   3.3246162e-02	   3.3318586e-02	
   2.9070423e+01	   3.3259300e-02	   3.3265079e-02	   3.3469569e-02	   3.3284376e-02	   3.3262793e-02	   3.3307945e-02	
   2.9239437e+01	   3.3269656e-02	   3.3269705e-02	   3.3397855e-02	   3.3287134e-02	   3.3318374e-02	   3.3295959e-02	
   2.9408451e+01	   3.3308892e-02	   3.3320771e-02	   3.3235139e-02	   3.3322246e-02	   3.3358031e-02	   3.3294093e-02	
   2.9577465e+01	   3.3336335e-02	   3.3365548e-02	   3.3155454e-02	   3.3352962e-02	   3.3350081e-02	   3.3304875e-02	
   2.9746479e+01	   3.3328474e-02	   3.3362346e-02	   3.3210220e-02	   3.3350803e-02	   3.3295410e-02	   3.3318902e-02	
   2.9915493e+01	   3.3291282e-02	   3.3317117e-02	   3.3369217e-02	   3.3320297e-02	   3.3249220e-02	   3.3321723e-02	
   3.0084507e+01	   3.3262051e-02	   3.3271170e-02	   3.3467594e-02	   3.3289690e-02	   3.3255136e-02	   3.3312492e-02	
   3.0253521e+01	   3.3264960e-02	   3.3266068e-02	   3.3426016e-02	   3.3286450e-02	   3.3308915e-02	   3.3298840e-02	
   3.0422535e+01	   3.3304329e-02	   3.3311588e-02	   3.3263570e-02	   3.3316605e-02	   3.3357879e-02	   3.3294945e-02	
   3.0591549e+01	   3.3337591e-02	   3.3364207e-02	   3.3153739e-02	   3.3351324e-02	   3.3356831e-02	   3.3303321e-02	
   3.0760563e+01	   3.3333538e-02	   3.3368312e-02	   3.3190347e-02	   3.3354364e-02	   3.3308055e-02	   3.3318184e-02	
   3.0929577e+01	   3.3299113e-02	   3.3329306e-02	   3.3339776e-02	   3.3329472e-02	   3.3256148e-02	   3.3324123e-02	
   3.1098592e+01	   3.3266174e-02	   3.3277965e-02	   3.3457609e-02	   3.3295774e-02	   3.3249675e-02	   3.3316396e-02	
   3.1267606e+01	   3.3264001e-02	   3.3264748e-02	   3.3448905e-02	   3.3286296e-02	   3.3298202e-02	   3.3301467e-02	
   3.1436620e+01	   3.3297989e-02	   3.3301644e-02	   3.3296649e-02	   3.3309141e-02	   3.3355414e-02	   3.3295770e-02	
   3.1605634e+01	   3.3335451e-02	   3.3358108e-02	   3.3158595e-02	   3.3346501e-02	   3.3361940e-02	   3.3301721e-02	
   3.1774648e+01	   3.3337432e-02	   3.3374389e-02	   3.3170096e-02	   3.3359361e-02	   3.3320879e-02	   3.3316774e-02	
   3.1943662e+01	   3.3308436e-02	   3.3341335e-02	   3.3306066e-02	   3.3338931e-02	   3.3264315e-02	   3.3324930e-02	
   3.2112676e+01	   3.3271753e-02	   3.3285449e-02	   3.3447621e-02	   3.3301153e-02	   3.3247479e-02	   3.3319600e-02	
   3.2281690e+01	   3.3263392e-02	   3.3265167e-02	   3.3463052e-02	   3.3286079e-02	   3.3286707e-02	   3.3304515e-02	
   3.2450704e+01	   3.3289495e-02	   3.3291430e-02	   3.3331736e-02	   3.3301722e-02	   3.3349060e-02	   3.3295825e-02	
   3.2619718e+01	   3.3329520e-02	   3.3349714e-02	   3.3171678e-02	   3.3341761e-02	   3.3367293e-02	   3.3300237e-02	
   3.2788732e+01	   3.3342444e-02	   3.3377945e-02	   3.3149114e-02	   3.3362808e-02	   3.3333467e-02	   3.3314497e-02	
   3.2957746e+01	   3.3318480e-02	   3.3352749e-02	   3.3271970e-02	   3.3346748e-02	   3.3273043e-02	   3.3324300e-02	
   3.3126761e+01	   3.3276921e-02	   3.3294405e-02	   3.3435412e-02	   3.3306340e-02	   3.3247713e-02	   3.3322512e-02	
   3.3295775e+01	   3.3262651e-02	   3.3264521e-02	   3.3472478e-02	   3.3284759e-02	   3.3275306e-02	   3.3307847e-02	
   3.3464789e+01	   3.3281009e-02	   3.3282545e-02	   3.3364813e-02	   3.3296883e-02	   3.3339704e-02	   3.3296284e-02	
   3.3633803e+01	   3.3324029e-02	   3.3340018e-02	   3.3193445e-02	   3.3336568e-02	   3.3371693e-02	   3.3298461e-02	
   3.3802817e+01	   3.3345517e-02	   3.3377269e-02	   3.3135543e-02	   3.3362244e-02	   3.3345517e-02	   3.3311611e-02	
   3.3971831e+01	   3.3327125e-02	   3.3363396e-02	   3.3240173e-02	   3.3352568e-02	   3.3282788e-02	   3.3323832e-02	
   3.4140845e+01	   3.3282617e-02	   3.3305062e-02	   3.3418914e-02	   3.3312868e-02	   3.3248827e-02	   3.3324319e-02	
   3.4309859e+01	   3.3260083e-02	   3.3263664e-02	   3.3475175e-02	   3.3285366e-02	   3.3265434e-02	   3.3311327e-02	
   3.4478873e+01	   3.3275229e-02	   3.3275034e-02	   3.3395016e-02	   3.3293262e-02	   3.3328928e-02	   3.3297122e-02	
   3.4647887e+01	   3.3318232e-02	   3.3329144e-02	   3.3220686e-02	   3.3329253e-02	   3.3371972e-02	   3.3296617e-02	
   3.4816901e+01	   3.3344699e-02	   3.3373763e-02	   3.3136061e-02	   3.3358523e-02	   3.3356739e-02	   3.3308692e-02	
   3.4985915e+01	   3.3333843e-02	   3.3372078e-02	   3.3209482e-02	   3.3357508e-02	   3.3294612e-02	   3.3323176e-02	
   3.5154930e+01	   3.3289764e-02	   3.3316817e-02	   3.3389493e-02	   3.3321820e-02	   3.3248740e-02	   3.3325735e-02	
   3.5323944e+01	   3.3260250e-02	   3.3265203e-02	   3.3484229e-02	   3.3287856e-02	   3.3258154e-02	   3.3314669e-02	
   3.5492958e+01	   3.3270524e-02	   3.3268278e-02	   3.3423419e-02	   3.3288976e-02	   3.3316827e-02	   3.3299172e-02	
   3.5661972e+01	   3.3310394e-02	   3.3317364e-02	   3.3254573e-02	   3.3320031e-02	   3.3367792e-02	   3.3295243e-02	
   3.5830986e+01	   3.3341647e-02	   3.3369852e-02	   3.3147394e-02	   3.3355182e-02	   3.3367081e-02	   3.3306104e-02	
   3.6000000e+01	   3.3339228e-02	   3.3376885e-02	   3.3177062e-02	   3.3361399e-02	   3.3307815e-02	   3.3322291e-02	
   3.6169014e+01	   3.3299425e-02	   3.3329351e-02	   3.3355025e-02	   3.3331823e-02	   3.3250878e-02	   3.3326531e-02	
   3.6338028e+01	   3.3262717e-02	   3.3270277e-02	   3.3487389e-02	   3.3291797e-02	   3.3251738e-02	   3.3317887e-02	
   3.6507042e+01	   3.3265187e-02	   3.3262135e-02	   3.3453618e-02	   3.3283570e-02	   3.3304029e-02	   3.3301918e-02	
   3.6676056e+01	   3.3300924e-02	   3.3305424e-02	   3.3290948e-02	   3.3311340e-02	   3.3362383e-02	   3.3295359e-02	
   3.6845070e+01	   3.3339080e-02	   3.3364733e-02	   3.3151356e-02	   3.3352737e-02	   3.3372763e-02	   3.3303764e-02	
   3.7014085e+01	   3.3343716e-02	   3.3379817e-02	   3.3156757e-02	   3.3364699e-02	   3.3321620e-02	   3.3320445e-02	
   3.7183099e+01	   3.3310066e-02	   3.3342074e-02	   3.3320161e-02	   3.3340395e-02	   3.3255403e-02	   3.3327660e-02	
   3.7352113e+01	   3.3267317e-02	   3.3279675e-02	   3.3483928e-02	   3.3296697e-02	   3.3246766e-02	   3.3321160e-02	
   3.7521127e+01	   3.3259252e-02	   3.3257602e-02	   3.3482322e-02	   3.3280234e-02	   3.3291162e-02	   3.3305537e-02	
   3.7690141e+01	   3.3291901e-02	   3.3293802e-02	   3.3326548e-02	   3.3304854e-02	   3.3355911e-02	   3.3296692e-02	
   3.7859155e+01	   3.3336959e-02	   3.3358333e-02	   3.3159706e-02	   3.3349873e-02	   3.3375649e-02	   3.3301368e-02	
   3.8028169e+01	   3.3347443e-02	   3.3381025e-02	   3.3143500e-02	   3.3365642e-02	   3.3335336e-02	   3.3317947e-02	
   3.8197183e+01	   3.3319470e-02	   3.3354355e-02	   3.3286816e-02	   3.3347156e-02	   3.3265915e-02	   3.3328898e-02	
   3.8366197e+01	   3.3273092e-02	   3.3290602e-02	   3.3464970e-02	   3.3303596e-02	   3.3241257e-02	   3.3324774e-02	
   3.8535211e+01	   3.3256610e-02	   3.3257713e-02	   3.3500936e-02	   3.3281846e-02	   3.3278718e-02	   3.3309596e-02	
   3.8704225e+01	   3.3284609e-02	   3.3282731e-02	   3.3362037e-02	   3.3299371e-02	   3.3348109e-02	   3.3298002e-02	
   3.8873239e+01	   3.3333477e-02	   3.3348487e-02	   3.3175373e-02	   3.3343147e-02	   3.3375494e-02	   3.3299541e-02	
   3.9042254e+01	   3.3349567e-02	   3.3385273e-02	   3.3138318e-02	   3.3367022e-02	   3.3348828e-02	   3.3315478e-02	
   3.9211268e+01	   3.3327506e-02	   3.3365105e-02	   3.3252476e-02	   3.3353782e-02	   3.3278288e-02	   3.3329769e-02	
   3.9380282e+01	   3.3281001e-02	   3.3303214e-02	   3.3437096e-02	   3.3313692e-02	   3.3240265e-02	   3.3328424e-02	
   3.9549296e+01	   3.3258456e-02	   3.3262037e-02	   3.3506181e-02	   3.3286835e-02	   3.3266639e-02	   3.3313628e-02	
   3.9718310e+01	   3.3277811e-02	   3.3272064e-02	   3.3400368e-02	   3.3292267e-02	   3.3337182e-02	   3.3299225e-02	
   3.9887324e+01	   3.3326067e-02	   3.3337293e-02	   3.3204733e-02	   3.3334009e-02	   3.3378576e-02	   3.3298801e-02	
   4.0056338e+01	   3.3351967e-02	   3.3386880e-02	   3.3128876e-02	   3.3367699e-02	   3.3360088e-02	   3.3313291e-02	
   4.0225352e+01	   3.3335890e-02	   3.3375604e-02	   3.3216299e-02	   3.3362215e-02	   3.3292331e-02	   3.3329476e-02	
   4.0394366e+01	   3.3291294e-02	   3.3316867e-02	   3.3404805e-02	   3.3324817e-02	   3.3244078e-02	   3.3331385e-02	
   4.0563380e+01	   3.3262120e-02	   3.3264333e-02	   3.3498196e-02	   3.3288049e-02	   3.3258612e-02	   3.3316852e-02	
   4.0732394e+01	   3.3275229e-02	   3.3271955e-02	   3.3420643e-02	   3.3290749e-02	   3.3327752e-02	   3.3301174e-02	
   4.0901408e+01	   3.3318954e-02	   3.3329790e-02	   3.3234602e-02	   3.3328862e-02	   3.3374406e-02	   3.3299813e-02	
   4.1070423e+01	   3.3348989e-02	   3.3381100e-02	   3.3139655e-02	   3.3365780e-02	   3.3360491e-02	   3.3313487e-02	
   4.1239437e+01	   3.3337528e-02	   3.3374876e-02	   3.3214947e-02	   3.3363480e-02	   3.3299168e-02	   3.3327537e-02	
   4.1408451e+01	   3.3295993e-02	   3.3320127e-02	   3.3392981e-02	   3.3326173e-02	   3.3254800e-02	   3.3329501e-02	
   4.1577465e+01	   3.3266564e-02	   3.3271062e-02	   3.3485146e-02	   3.3291169e-02	   3.3266487e-02	   3.3317770e-02	
   4.1746479e+01	   3.3276777e-02	   3.3276231e-02	   3.3417137e-02	   3.3293981e-02	   3.3324885e-02	   3.3304376e-02	
   4.1915493e+01	   3.3316869e-02	   3.3327652e-02	   3.3247601e-02	   3.3329527e-02	   3.3368799e-02	   3.3302061e-02	
   4.2084507e+01	   3.3346337e-02	   3.3375835e-02	   3.3157387e-02	   3.3363027e-02	   3.3359818e-02	   3.3313152e-02	
   4.2253521e+01	   3.3337273e-02	   3.3372183e-02	   3.3219362e-02	   3.3360481e-02	   3.3303976e-02	   3.3326880e-02	
   4.2422535e+01	   3.3299599e-02	   3.3325198e-02	   3.3379063e-02	   3.3328368e-02	   3.3260933e-02	   3.3330170e-02	
   4.2591549e+01	   3.3271447e-02	   3.3278827e-02	   3.3467614e-02	   3.3297427e-02	   3.3266351e-02	   3.3320258e-02	
   4.2760563e+01	   3.3278821e-02	   3.3279922e-02	   3.3417520e-02	   3.3298532e-02	   3.3321093e-02	   3.3306423e-02	
   4.2929577e+01	   3.3315016e-02	   3.3323873e-02	   3.3264946e-02	   3.3327792e-02	   3.3366125e-02	   3.3302884e-02	
   4.3098592e+01	   3.3342729e-02	   3.3369447e-02	   3.3175585e-02	   3.3357516e-02	   3.3363360e-02	   3.3312424e-02	
   4.3267606e+01	   3.3338199e-02	   3.3372214e-02	   3.3212446e-02	   3.3359430e-02	   3.3310705e-02	   3.3326716e-02	
   4.3436620e+01	   3.3303403e-02	   3.3330670e-02	   3.3363380e-02	   3.3333001e-02	   3.3263044e-02	   3.3330380e-02	
   4.3605634e+01	   3.3275031e-02	   3.3284799e-02	   3.3463940e-02	   3.3303277e-02	   3.3266050e-02	   3.3322267e-02	
   4.3774648e+01	   3.3276949e-02	   3.3277764e-02	   3.3432817e-02	   3.3297837e-02	   3.3314206e-02	   3.3308724e-02	
   4.3943662e+01	   3.3311173e-02	   3.3318434e-02	   3.3286134e-02	   3.3322926e-02	   3.3362401e-02	   3.3304533e-02	
   4.4112676e+01	   3.3342375e-02	   3.3368017e-02	   3.3175615e-02	   3.3355609e-02	   3.3362749e-02	   3.3312186e-02	
   4.4281690e+01	   3.3340625e-02	   3.3375595e-02	   3.3203124e-02	   3.3362883e-02	   3.3319296e-02	   3.3325893e-02	
   4.4450704e+01	   3.3310786e-02	   3.3339500e-02	   3.3337743e-02	   3.3340622e-02	   3.3271710e-02	   3.3331533e-02	
   4.4619718e+01	   3.3279748e-02	   3.3290887e-02	   3.3451906e-02	   3.3307326e-02	   3.3263688e-02	   3.3324635e-02	
   4.4788732e+01	   3.3276629e-02	   3.3279145e-02	   3.3446849e-02	   3.3297761e-02	   3.3305856e-02	   3.3310834e-02	
   4.4957746e+01	   3.3304773e-02	   3.3310441e-02	   3.3313521e-02	   3.3317038e-02	   3.3360430e-02	   3.3305294e-02	
   4.5126761e+01	   3.3339990e-02	   3.3362014e-02	   3.3178835e-02	   3.3353067e-02	   3.3367844e-02	   3.3311068e-02	
   4.5295775e+01	   3.3346492e-02	   3.3380422e-02	   3.3179981e-02	   3.3367666e-02	   3.3331380e-02	   3.3324275e-02	
   4.5464789e+01	   3.3319745e-02	   3.3350828e-02	   3.3308381e-02	   3.3348245e-02	   3.3278064e-02	   3.3331664e-02	
   4.5633803e+01	   3.3283085e-02	   3.3297713e-02	   3.3447115e-02	   3.3310781e-02	   3.3261483e-02	   3.3327848e-02	
   4.5802817e+01	   3.3274406e-02	   3.3279205e-02	   3.3462544e-02	   3.3297055e-02	   3.3294974e-02	   3.3314460e-02	
   4.5971831e+01	   3.3297668e-02	   3.3300683e-02	   3.3344107e-02	   3.3312042e-02	   3.3353130e-02	   3.3305906e-02	
   4.6140845e+01	   3.3336505e-02	   3.3354282e-02	   3.3193794e-02	   3.3349645e-02	   3.3373799e-02	   3.3309423e-02	
   4.6309859e+01	   3.3350545e-02	   3.3382500e-02	   3.3164452e-02	   3.3368952e-02	   3.3343443e-02	   3.3321966e-02	
   4.6478873e+01	   3.3327903e-02	   3.3361972e-02	   3.3279231e-02	   3.3354100e-02	   3.3286401e-02	   3.3331799e-02	
   4.6647887e+01	   3.3287633e-02	   3.3307722e-02	   3.3434514e-02	   3.3316976e-02	   3.3262169e-02	   3.3331067e-02	
   4.6816901e+01	   3.3274366e-02	   3.3277203e-02	   3.3469586e-02	   3.3297443e-02	   3.3284436e-02	   3.3318330e-02	
   4.6985915e+01	   3.3291520e-02	   3.3292691e-02	   3.3375219e-02	   3.3308490e-02	   3.3344091e-02	   3.3306583e-02	
   4.7154930e+01	   3.3331413e-02	   3.3345112e-02	   3.3217848e-02	   3.3343309e-02	   3.3376744e-02	   3.3307670e-02	
   4.7323944e+01	   3.3351514e-02	   3.3381638e-02	   3.3158956e-02	   3.3366680e-02	   3.3355170e-02	   3.3319686e-02	
   4.7492958e+01	   3.3335582e-02	   3.3372708e-02	   3.3247799e-02	   3.3360542e-02	   3.3297327e-02	   3.3332222e-02	
   4.7661972e+01	   3.3295452e-02	   3.3319061e-02	   3.3411215e-02	   3.3326311e-02	   3.3262560e-02	   3.3333604e-02	
   4.7830986e+01	   3.3273818e-02	   3.3277670e-02	   3.3474056e-02	   3.3299505e-02	   3.3275493e-02	   3.3321854e-02	
   4.8000000e+01	   3.3286016e-02	   3.3285594e-02	   3.3408270e-02	   3.3303820e-02	   3.3333313e-02	   3.3307680e-02	
   4.8169014e+01	   3.3324141e-02	   3.3334732e-02	   3.3248753e-02	   3.3334582e-02	   3.3376814e-02	   3.3306588e-02	
   4.8338028e+01	   3.3350112e-02	   3.3379274e-02	   3.3159802e-02	   3.3364407e-02	   3.3366635e-02	   3.3317847e-02	
   4.8507042e+01	   3.3344022e-02	   3.3380985e-02	   3.3213316e-02	   3.3367382e-02	   3.3310105e-02	   3.3332088e-02	
   4.8676056e+01	   3.3305001e-02	   3.3331424e-02	   3.3379902e-02	   3.3336708e-02	   3.3263649e-02	   3.3335148e-02	
   4.8845070e+01	   3.3274498e-02	   3.3280378e-02	   3.3483690e-02	   3.3301165e-02	   3.3268312e-02	   3.3325099e-02	
   4.9014085e+01	   3.3280199e-02	   3.3279862e-02	   3.3439697e-02	   3.3298655e-02	   3.3321602e-02	   3.3310309e-02	
   4.9183099e+01	   3.3315902e-02	   3.3323659e-02	   3.3281424e-02	   3.3326498e-02	   3.3373889e-02	   3.3306444e-02	
   4.9352113e+01	   3.3349091e-02	   3.3375360e-02	   3.3164844e-02	   3.3363228e-02	   3.3376654e-02	   3.3315982e-02	
   4.9521127e+01	   3.3350912e-02	   3.3386294e-02	   3.3180793e-02	   3.3372826e-02	   3.3323580e-02	   3.3330867e-02	
   4.9690141e+01	   3.3314675e-02	   3.3344254e-02	   3.3348933e-02	   3.3345228e-02	   3.3267019e-02	   3.3335673e-02	
   4.9859155e+01	   3.3275983e-02	   3.3286219e-02	   3.3487250e-02	   3.3303841e-02	   3.3262997e-02	   3.3328790e-02	
   5.0028169e+01	   3.3275360e-02	   3.3275506e-02	   3.3465579e-02	   3.3294978e-02	   3.3309650e-02	   3.3314078e-02	
   5.0197183e+01	   3.3308169e-02	   3.3312370e-02	   3.3313864e-02	   3.3320711e-02	   3.3368338e-02	   3.3307038e-02	
   5.0366197e+01	   3.3347355e-02	   3.3369372e-02	   3.3171293e-02	   3.3361022e-02	   3.3382583e-02	   3.3313452e-02	
   5.0535211e+01	   3.3355368e-02	   3.3389142e-02	   3.3164061e-02	   3.3374766e-02	   3.3337330e-02	   3.3328500e-02	
   5.0704225e+01	   3.3323634e-02	   3.3357165e-02	   3.3317203e-02	   3.3351920e-02	   3.3272986e-02	   3.3336891e-02	
   5.0873239e+01	   3.3280134e-02	   3.3296168e-02	   3.3480343e-02	   3.3309960e-02	   3.3260467e-02	   3.3332810e-02	
   5.1042254e+01	   3.3272381e-02	   3.3271609e-02	   3.3483428e-02	   3.3294537e-02	   3.3297584e-02	   3.3318172e-02	
   5.1211268e+01	   3.3300888e-02	   3.3301191e-02	   3.3349059e-02	   3.3315421e-02	   3.3360359e-02	   3.3307737e-02	
   5.1380282e+01	   3.3343422e-02	   3.3361386e-02	   3.3188608e-02	   3.3355325e-02	   3.3385358e-02	   3.3310554e-02	
   5.1549296e+01	   3.3357075e-02	   3.3389152e-02	   3.3155757e-02	   3.3372943e-02	   3.3351397e-02	   3.3326184e-02	
   5.1718310e+01	   3.3332753e-02	   3.3370046e-02	   3.3280792e-02	   3.3359793e-02	   3.3284281e-02	   3.3338508e-02	
   5.1887324e+01	   3.3288143e-02	   3.3307802e-02	   3.3457141e-02	   3.3319989e-02	   3.3256497e-02	   3.3336377e-02	
   5.2056338e+01	   3.3270682e-02	   3.3270564e-02	   3.3499575e-02	   3.3296079e-02	   3.3285675e-02	   3.3321737e-02	
   5.2225352e+01	   3.3292911e-02	   3.3290356e-02	   3.3389503e-02	   3.3307973e-02	   3.3350150e-02	   3.3308666e-02	
   5.2394366e+01	   3.3337090e-02	   3.3350871e-02	   3.3213850e-02	   3.3346153e-02	   3.3385183e-02	   3.3308765e-02	
   5.2563380e+01	   3.3356715e-02	   3.3391109e-02	   3.3152230e-02	   3.3373637e-02	   3.3365707e-02	   3.3324418e-02	
   5.2732394e+01	   3.3342963e-02	   3.3380231e-02	   3.3240133e-02	   3.3368404e-02	   3.3297465e-02	   3.3339243e-02	
   5.2901408e+01	   3.3297838e-02	   3.3320797e-02	   3.3426736e-02	   3.3331057e-02	   3.3254627e-02	   3.3338740e-02	
   5.3070423e+01	   3.3270303e-02	   3.3272523e-02	   3.3514662e-02	   3.3297148e-02	   3.3274171e-02	   3.3325101e-02	
   5.3239437e+01	   3.3284164e-02	   3.3280218e-02	   3.3431405e-02	   3.3298939e-02	   3.3338358e-02	   3.3310717e-02	
   5.3408451e+01	   3.3328889e-02	   3.3339052e-02	   3.3242824e-02	   3.3337505e-02	   3.3384997e-02	   3.3308806e-02	
   5.3577465e+01	   3.3359428e-02	   3.3390882e-02	   3.3147605e-02	   3.3375330e-02	   3.3377504e-02	   3.3322316e-02	
   5.3746479e+01	   3.3351417e-02	   3.3388690e-02	   3.3203700e-02	   3.3376078e-02	   3.3311651e-02	   3.3338387e-02	
   5.3915493e+01	   3.3307579e-02	   3.3334613e-02	   3.3396563e-02	   3.3339917e-02	   3.3255650e-02	   3.3340106e-02	
   5.4084507e+01	   3.3271380e-02	   3.3278062e-02	   3.3521462e-02	   3.3298980e-02	   3.3264033e-02	   3.3329336e-02	
   5.4253521e+01	   3.3276206e-02	   3.3272495e-02	   3.3467862e-02	   3.3293582e-02	   3.3325527e-02	   3.3314233e-02	
   5.4422535e+01	   3.3320948e-02	   3.3326474e-02	   3.3275144e-02	   3.3331286e-02	   3.3383606e-02	   3.3309482e-02	
   5.4591549e+01	   3.3360255e-02	   3.3388042e-02	   3.3143004e-02	   3.3375185e-02	   3.3385654e-02	   3.3319032e-02	
   5.4760563e+01	   3.3358029e-02	   3.3395035e-02	   3.3178533e-02	   3.3380012e-02	   3.3326809e-02	   3.3335625e-02	
   5.4929577e+01	   3.3316817e-02	   3.3348220e-02	   3.3363870e-02	   3.3346724e-02	   3.3263601e-02	   3.3342476e-02	
   5.5098592e+01	   3.3276859e-02	   3.3286276e-02	   3.3502509e-02	   3.3304473e-02	   3.3259640e-02	   3.3333661e-02	
   5.5267606e+01	   3.3278740e-02	   3.3277003e-02	   3.3467337e-02	   3.3299394e-02	   3.3318960e-02	   3.3317226e-02	
   5.5436620e+01	   3.3317804e-02	   3.3322088e-02	   3.3295891e-02	   3.3330664e-02	   3.3377559e-02	   3.3310465e-02	
   5.5605634e+01	   3.3356129e-02	   3.3381707e-02	   3.3163563e-02	   3.3369384e-02	   3.3380923e-02	   3.3318918e-02	
   5.5774648e+01	   3.3354672e-02	   3.3392092e-02	   3.3195921e-02	   3.3375213e-02	   3.3328903e-02	   3.3334897e-02	
   5.5943662e+01	   3.3318363e-02	   3.3348209e-02	   3.3355219e-02	   3.3347151e-02	   3.3273463e-02	   3.3341303e-02	
   5.6112676e+01	   3.3283291e-02	   3.3293824e-02	   3.3481209e-02	   3.3312915e-02	   3.3271295e-02	   3.3333481e-02	
   5.6281690e+01	   3.3283604e-02	   3.3283707e-02	   3.3454585e-02	   3.3305684e-02	   3.3319228e-02	   3.3318358e-02	
   5.6450704e+01	   3.3317883e-02	   3.3324904e-02	   3.3304847e-02	   3.3330335e-02	   3.3373112e-02	   3.3313197e-02	
   5.6619718e+01	   3.3349431e-02	   3.3374155e-02	   3.3191347e-02	   3.3362394e-02	   3.3376090e-02	   3.3321129e-02	
   5.6788732e+01	   3.3350659e-02	   3.3383801e-02	   3.3207632e-02	   3.3370828e-02	   3.3329831e-02	   3.3335723e-02	
   5.6957746e+01	   3.3320759e-02	   3.3348548e-02	   3.3346847e-02	   3.3350427e-02	   3.3279261e-02	   3.3340028e-02	
   5.7126761e+01	   3.3288199e-02	   3.3299727e-02	   3.3468112e-02	   3.3317301e-02	   3.3276369e-02	   3.3333281e-02	
   5.7295775e+01	   3.3285442e-02	   3.3287171e-02	   3.3455455e-02	   3.3305866e-02	   3.3316344e-02	   3.3320365e-02	
   5.7464789e+01	   3.3314564e-02	   3.3321121e-02	   3.3322368e-02	   3.3326651e-02	   3.3366169e-02	   3.3315039e-02	
   5.7633803e+01	   3.3348671e-02	   3.3371788e-02	   3.3197911e-02	   3.3362465e-02	   3.3375294e-02	   3.3321237e-02	
   5.7802817e+01	   3.3352237e-02	   3.3383872e-02	   3.3203913e-02	   3.3373784e-02	   3.3337581e-02	   3.3334303e-02	
   5.7971831e+01	   3.3326470e-02	   3.3355990e-02	   3.3328133e-02	   3.3355109e-02	   3.3285953e-02	   3.3340786e-02	
   5.8140845e+01	   3.3292933e-02	   3.3307916e-02	   3.3454912e-02	   3.3320541e-02	   3.3272027e-02	   3.3335933e-02	
   5.8309859e+01	   3.3284302e-02	   3.3288536e-02	   3.3469232e-02	   3.3306044e-02	   3.3308214e-02	   3.3323953e-02	
   5.8478873e+01	   3.3309856e-02	   3.3313551e-02	   3.3344683e-02	   3.3323750e-02	   3.3362989e-02	   3.3316947e-02	
   5.8647887e+01	   3.3347252e-02	   3.3365335e-02	   3.3202997e-02	   3.3360783e-02	   3.3376418e-02	   3.3319820e-02	
   5.8816901e+01	   3.3355633e-02	   3.3388475e-02	   3.3194283e-02	   3.3376211e-02	   3.3347984e-02	   3.3331825e-02	
   5.8985915e+01	   3.3333460e-02	   3.3366079e-02	   3.3302713e-02	   3.3359634e-02	   3.3294829e-02	   3.3341196e-02	
   5.9154930e+01	   3.3297796e-02	   3.3316307e-02	   3.3440344e-02	   3.3325454e-02	   3.3272062e-02	   3.3339917e-02	
   5.9323944e+01	   3.3285094e-02	   3.3291242e-02	   3.3473557e-02	   3.3309526e-02	   3.3298725e-02	   3.3327769e-02	
   5.9492958e+01	   3.3304414e-02	   3.3305091e-02	   3.3373043e-02	   3.3320750e-02	   3.3355020e-02	   3.3317083e-02	
   5.9661972e+01	   3.3342101e-02	   3.3357137e-02	   3.3224569e-02	   3.3354876e-02	   3.3380844e-02	   3.3318135e-02	
   5.9830986e+01	   3.3358305e-02	   3.3390368e-02	   3.3184245e-02	   3.3375238e-02	   3.3358407e-02	   3.3330060e-02	
   6.0000000e+01	   3.3341226e-02	   3.3376120e-02	   3.3271644e-02	   3.3365554e-02	   3.3305209e-02	   3.3342300e-02	


==> PlotData_coordinated/Necsys_PSet.txt <==
   5.0000000e-07	  -3.3700912e-20	  -4.1414108e-20	  -1.0111964e-20	  -1.6951010e-20	  -1.5501825e-20	  -1.8854937e-20	
   2.5000000e-06	  -2.4354510e-19	  -4.2686851e-20	  -1.3490966e-20	  -9.5008722e-20	  -5.6426765e-20	  -8.4430235e-20	
   1.8000000e-05	  -1.1680625e-18	  -1.4248307e-18	   1.6981141e-19	  -5.9784742e-19	  -7.9770970e-19	  -5.2217428e-19	
   8.3000000e-05	  -1.4068119e-17	  -4.3167295e-18	   2.4272946e-17	  -1.1344776e-17	  -3.0003472e-18	  -7.1587092e-19	
   2.8300000e-04	   4.1390901e-17	  -2.1918649e-16	  -4.0008592e-17	   5.7913816e-17	   9.0627386e-17	   1.0544596e-17	
   1.8330000e-03	   2.5346637e-16	  -1.5290954e-15	  -7.1091085e-16	   3.9707481e-16	   6.3214183e-16	   3.0537617e-17	
   8.3330000e-03	  -2.7559432e-16	  -6.5174009e-16	  -2.0707111e-16	  -3.1806016e-16	   9.0354608e-16	  -2.0272041e-17	
   2.8333000e-02	  -1.4050451e-16	   7.8538777e-16	   9.2871280e-17	   6.6090770e-17	  -1.6364370e-15	   5.5354924e-17	
   1.8333300e-01	  -2.5890221e-15	   6.2075626e-15	  -2.5283558e-15	  -1.1152482e-15	  -1.4353583e-16	   2.2898162e-16	
   6.6666650e-01	   2.1486477e-15	   1.5656735e-15	  -7.0264396e-16	  -5.5746346e-15	   2.0822233e-15	   7.1393216e-16	
   1.0000005e+00	   1.6008217e-20	  -4.0411392e-20	   4.4908598e-21	  -1.5886698e-20	   5.0507060e-21	   3.1963989e-20	
   1.0000025e+00	   9.4833881e-20	  -1.4708955e-19	  -5.9558916e-20	  -9.1882591e-20	  -5.6191557e-21	   1.7099726e-19	
   1.0000180e+00	   9.6515662e-19	  -5.0641473e-19	  -2.6475633e-19	  -3.7396114e-19	  -9.5254288e-19	   1.0662519e-18	
   1.0000830e+00	   7.6898794e-19	  -2.0842441e-17	   1.1453787e-18	   8.9008606e-18	   1.1586956e-17	   2.5437208e-18	
   1.0002830e+00	   8.1683015e-18	  -1.8482238e-16	   1.1197848e-16	   2.3950742e-17	   6.8260006e-17	   2.6218717e-17	
   1.0010000e+00	  -1.6919553e-16	  -2.8249866e-16	   2.7815495e-16	   4.5616401e-16	  -1.2194124e-16	   2.3139849e-17	
   1.0010015e+00	  -2.8264621e-07	   4.3130325e-13	   4.3117920e-13	   6.6848216e-20	  -7.3780858e-20	  -2.8578959e-20	
   1.0010080e+00	  -1.4530693e-06	   1.5587002e-11	   1.5602790e-11	   2.5890060e-18	  -3.8436686e-19	  -5.6984837e-20	
   1.0010280e+00	  -4.8253631e-06	   1.2278092e-10	   1.2335556e-10	   1.0447586e-16	   2.1992148e-17	   1.0627601e-17	
   1.0011830e+00	  -1.9685977e-05	   1.4479892e-08	   1.6007084e-08	   1.9617154e-11	   5.8644672e-12	   2.5901040e-12	
   1.0014801e+00	  -3.0105467e-05	   2.1677400e-07	   2.4207151e-07	   1.7018738e-09	   5.9916989e-10	   2.5016574e-10	
   1.0019607e+00	  -3.6937927e-05	   1.1572844e-06	   1.2809994e-06	   1.6759200e-08	   6.3298551e-09	   2.5796628e-09	
   1.0020005e+00	  -3.7504908e-05	   1.2943477e-06	   1.4307856e-06	   1.9892293e-08	   7.5804364e-09	   3.0798958e-09	
   1.0020025e+00	  -3.7901983e-05	   1.2998345e-06	   1.4368154e-06	   1.9997573e-08	   7.6216563e-09	   3.0964573e-09	
   1.0020180e+00	  -4.0785416e-05	   1.3432224e-06	   1.4844763e-06	   2.0837747e-08	   7.9488873e-09	   3.2284742e-09	
   1.0020830e+00	  -4.9297904e-05	   1.5513400e-06	   1.7125231e-06	   2.5135823e-08	   9.6397325e-09	   3.9082246e-09	
   1.0022830e+00	  -6.5881066e-05	   2.3243544e-06	   2.5573249e-06	   4.2496828e-08	   1.6569131e-08	   6.6804176e-09	
   1.0027681e+00	  -8.2968019e-05	   5.6692488e-06	   6.1817997e-06	   1.4433932e-07	   5.9791576e-08	   2.3621822e-08	
   1.0030000e+00	  -9.0065356e-05	   7.9046810e-06	   8.5887379e-06	   2.2699523e-07	   9.6199720e-08	   3.7721660e-08	
   1.0030015e+00	  -9.0392465e-05	   7.9195366e-06	   8.6047278e-06	   2.2754838e-07	   9.6443490e-08	   3.7816155e-08	
   1.0030080e+00	  -9.1756107e-05	   7.9843715e-06	   8.6745047e-06	   2.2997256e-07	   9.7513100e-08	   3.8229980e-08	
   1.0030280e+00	  -9.5725499e-05	   8.1859365e-06	   8.8913871e-06	   2.3754996e-07	   1.0085973e-07	   3.9524909e-08	
   1.0031830e+00	  -1.1548611e-04	   9.9262301e-06	   1.0760136e-05	   3.0678671e-07	   1.3179470e-07	   5.1451213e-08	
   1.0034560e+00	  -1.3563976e-04	   1.3602349e-05	   1.4697407e-05	   4.6687099e-07	   2.0480237e-07	   7.9417517e-08	
   1.0039124e+00	  -1.6027404e-04	   2.1358094e-05	   2.2978773e-05	   8.4587802e-07	   3.8232486e-07	   1.4686771e-07	
   1.0040005e+00	  -1.6501328e-04	   2.3091605e-05	   2.4825934e-05	   9.3696396e-07	   4.2566924e-07	   1.6325945e-07	
   1.0040025e+00	  -1.6549525e-04	   2.3133041e-05	   2.4870060e-05	   9.3918780e-07	   4.2673219e-07	   1.6366084e-07	
   1.0040180e+00	  -1.6904313e-04	   2.3456541e-05	   2.5214506e-05	   9.5661984e-07	   4.3507090e-07	   1.6680964e-07	
   1.0040830e+00	  -1.8048635e-04	   2.4879564e-05	   2.6728383e-05	   1.0354035e-06	   4.7298898e-07	   1.8110175e-07	
   1.0042830e+00	  -2.0660425e-04	   2.9562628e-05	   3.1705393e-05	   1.3045820e-06	   6.0367820e-07	   2.3023926e-07	
   1.0047041e+00	  -2.4424239e-04	   4.1161138e-05	   4.4008257e-05	   2.0334172e-06	   9.6529277e-07	   3.6539780e-07	
   1.0050000e+00	  -2.6888106e-04	   5.0573840e-05	   5.3976554e-05	   2.6735163e-06	   1.2889066e-06	   4.8576152e-07	
   1.0050015e+00	  -2.6929153e-04	   5.0625204e-05	   5.4030906e-05	   2.6771450e-06	   1.2907564e-06	   4.8644847e-07	
   1.0050080e+00	  -2.7101795e-04	   5.0848541e-05	   5.4267227e-05	   2.6929529e-06	   1.2988223e-06	   4.8944114e-07	
   1.0050280e+00	  -2.7611036e-04	   5.1539128e-05	   5.4997910e-05	   2.7419754e-06	   1.3238508e-06	   4.9872673e-07	
   1.0051830e+00	  -3.0498138e-04	   5.7170751e-05	   6.0952866e-05	   3.1541071e-06	   1.5358097e-06	   5.7722699e-07	
   1.0054568e+00	  -3.4214791e-04	   6.8019904e-05	   7.2417023e-05	   3.9889896e-06	   1.9706466e-06	   7.3780297e-07	
   1.0059140e+00	  -3.9666528e-04	   8.8354061e-05	   9.3889999e-05	   5.6599310e-06	   2.8555662e-06	   1.0634131e-06	
   1.0060005e+00	  -4.0714388e-04	   9.2509443e-05	   9.8276211e-05	   6.0166750e-06	   3.0465330e-06	   1.1335268e-06	
   1.0060025e+00	  -4.0776123e-04	   9.2608228e-05	   9.8380468e-05	   6.0252756e-06	   3.0511517e-06	   1.1352215e-06	
   1.0060180e+00	  -4.1236005e-04	   9.3376801e-05	   9.9191606e-05	   6.0923441e-06	   3.0871940e-06	   1.1484443e-06	
   1.0060830e+00	  -4.2825566e-04	   9.6683091e-05	   1.0268044e-04	   6.3853147e-06	   3.2452356e-06	   1.2063835e-06	
   1.0062830e+00	  -4.6825736e-04	   1.0723172e-04	   1.1380998e-04	   7.3401491e-06	   3.7631118e-06	   1.3960579e-06	
   1.0067044e+00	  -5.3605132e-04	   1.3154229e-04	   1.3945827e-04	   9.6555550e-06	   5.0357555e-06	   1.8611633e-06	
   1.0070000e+00	  -5.8234847e-04	   1.5006874e-04	   1.5900472e-04	   1.1504116e-05	   6.0640065e-06	   2.2363063e-06	
   1.0070015e+00	  -5.8287001e-04	   1.5016697e-04	   1.5910837e-04	   1.1514154e-05	   6.0696228e-06	   2.2383539e-06	
   1.0070080e+00	  -5.8507811e-04	   1.5059353e-04	   1.5955842e-04	   1.1557789e-05	   6.0940449e-06	   2.2472567e-06	
   1.0070280e+00	  -5.9165424e-04	   1.5190989e-04	   1.6094726e-04	   1.1692676e-05	   6.1695729e-06	   2.2747874e-06	
   1.0071830e+00	  -6.3214199e-04	   1.6242738e-04	   1.7204391e-04	   1.2789688e-05	   6.7866163e-06	   2.4995913e-06	
   1.0074568e+00	  -6.9016141e-04	   1.8201563e-04	   1.9271461e-04	   1.4893908e-05	   7.9794035e-06	   2.9338162e-06	
   1.0079142e+00	  -7.8016042e-04	   2.1716082e-04	   2.2981564e-04	   1.8819735e-05	   1.0227912e-05	   3.7516909e-06	
   1.0080005e+00	  -7.9739734e-04	   2.2412992e-04	   2.3717431e-04	   1.9619457e-05	   1.0689125e-05	   3.9193778e-06	
   1.0080025e+00	  -7.9817188e-04	   2.2429434e-04	   2.3734793e-04	   1.9638495e-05	   1.0700130e-05	   3.9233783e-06	
   1.0080180e+00	  -8.0399001e-04	   2.2557176e-04	   2.3869690e-04	   1.9786624e-05	   1.0785785e-05	   3.9545151e-06	
   1.0080830e+00	  -8.2502474e-04	   2.3101818e-04	   2.4444870e-04	   2.0424076e-05	   1.1155268e-05	   4.0888153e-06	
   1.0082830e+00	  -8.8094121e-04	   2.4817810e-04	   2.6257327e-04	   2.2458683e-05	   1.2338580e-05	   4.5188795e-06	
   1.0087047e+00	  -9.8279543e-04	   2.8657006e-04	   3.0314349e-04	   2.7154800e-05	   1.5092756e-05	   5.5197285e-06	
   1.0090000e+00	  -1.0531740e-03	   3.1501415e-04	   3.3321577e-04	   3.0736933e-05	   1.7209826e-05	   6.2890829e-06	
   1.0090015e+00	  -1.0538184e-03	   3.1516305e-04	   3.3337323e-04	   3.0755974e-05	   1.7221124e-05	   6.2931886e-06	
   1.0090080e+00	  -1.0565589e-03	   3.1580918e-04	   3.3405652e-04	   3.0838663e-05	   1.7270196e-05	   6.3110225e-06	
   1.0090280e+00	  -1.0647743e-03	   3.1780133e-04	   3.3616327e-04	   3.1093882e-05	   1.7421700e-05	   6.3660833e-06	
   1.0091830e+00	  -1.1180368e-03	   3.3356990e-04	   3.5284150e-04	   3.3136735e-05	   1.8637927e-05	   6.8081434e-06	
   1.0094569e+00	  -1.1988270e-03	   3.6248305e-04	   3.8343404e-04	   3.6952910e-05	   2.0921341e-05	   7.6383047e-06	
   1.0099143e+00	  -1.3271994e-03	   4.1327971e-04	   4.3721166e-04	   4.3826762e-05	   2.5062279e-05	   9.1445118e-06	
   1.0100005e+00	  -1.3516761e-03	   4.2319392e-04	   4.4771160e-04	   4.5192123e-05	   2.5888620e-05	   9.4452007e-06	
   1.0100025e+00	  -1.3526192e-03	   4.2342707e-04	   4.4795856e-04	   4.5224427e-05	   2.5908202e-05	   9.4523269e-06	
   1.0100180e+00	  -1.3597441e-03	   4.2523733e-04	   4.4987607e-04	   4.5475471e-05	   2.6060416e-05	   9.5077232e-06	
   1.0100830e+00	  -1.3862755e-03	   4.3292062e-04	   4.5801539e-04	   4.6547428e-05	   2.6711405e-05	   9.7446831e-06	
   1.0102830e+00	  -1.4591665e-03	   4.5697334e-04	   4.8350048e-04	   4.9931649e-05	   2.8771274e-05	   1.0494672e-05	
   1.0107049e+00	  -1.5971462e-03	   5.0997558e-04	   5.3969011e-04	   5.7542329e-05	   3.3429813e-05	   1.2192084e-05	
   1.0112007e+00	  -1.7599479e-03	   5.7598950e-04	   6.0972269e-04	   6.7284369e-05	   3.9437093e-05	   1.4383424e-05	
   1.0125594e+00	  -2.2503067e-03	   7.7595695e-04	   8.2209345e-04	   9.8994426e-05	   5.9316763e-05	   2.1657173e-05	
   1.0142057e+00	  -2.9029908e-03	   1.0418659e-03	   1.1051459e-03	   1.4585450e-04	   8.9380960e-05	   3.2706578e-05	
   1.0174752e+00	  -4.3094939e-03	   1.6065743e-03	   1.7103530e-03	   2.6135419e-04	   1.6637922e-04	   6.1300049e-05	
   1.0212858e+00	  -6.0202647e-03	   2.2799486e-03	   2.4381288e-03	   4.1479668e-04	   2.7270965e-04	   1.0143852e-04	
   1.0253858e+00	  -7.8992224e-03	   3.0114102e-03	   3.2336125e-03	   5.8839259e-04	   3.9660222e-04	   1.4893856e-04	
   1.0303537e+00	  -1.0202503e-02	   3.9026774e-03	   4.2089849e-03	   8.0214980e-04	   5.5269379e-04	   2.0918603e-04	
   1.0353216e+00	  -1.2524434e-02	   4.7967429e-03	   5.1947901e-03	   1.0167746e-03	   7.1281401e-04	   2.7100753e-04	
   1.0409973e+00	  -1.5194714e-02	   5.8199945e-03	   6.3331884e-03	   1.2617420e-03	   8.9944916e-04	   3.4283878e-04	
   1.0487962e+00	  -1.8885958e-02	   7.2251697e-03	   7.9148972e-03	   1.5979771e-03	   1.1615755e-03	   4.4321811e-04	
   1.0565950e+00	  -2.2596404e-02	   8.6251045e-03	   9.5145799e-03	   1.9339117e-03	   1.4302120e-03	   5.4556598e-04	
   1.0646927e+00	  -2.6461750e-02	   1.0068201e-02	   1.1191363e-02	   2.2828149e-03	   1.7159891e-03	   6.5398934e-04	
   1.0736869e+00	  -3.0761547e-02	   1.1653568e-02	   1.3068335e-02	   2.6710545e-03	   2.0413946e-03	   7.7705101e-04	
   1.0826810e+00	  -3.5059968e-02	   1.3215336e-02	   1.4956638e-02	   3.0607198e-03	   2.3752563e-03	   9.0300365e-04	
   1.0923522e+00	  -3.9671200e-02	   1.4862478e-02	   1.6995061e-02	   3.4822031e-03	   2.7438663e-03	   1.0418208e-03	
   1.1040547e+00	  -4.5224739e-02	   1.6806110e-02	   1.9465499e-02	   3.9967280e-03	   3.2027198e-03	   1.2144046e-03	
   1.1157573e+00	  -5.0736565e-02	   1.8688395e-02	   2.1932495e-02	   4.5176396e-03	   3.6757919e-03	   1.3921762e-03	
   1.1291773e+00	  -5.6987444e-02	   2.0761329e-02	   2.4745965e-02	   5.1250030e-03	   4.2362568e-03	   1.6026558e-03	
   1.1477499e+00	  -6.5496256e-02	   2.3479993e-02	   2.8593838e-02	   5.9849606e-03	   5.0407704e-03	   1.9046212e-03	
   1.1663226e+00	  -7.3803340e-02	   2.6011484e-02	   3.2360831e-02	   6.8713365e-03	   5.8784565e-03	   2.2188405e-03	
   1.1877725e+00	  -8.3102716e-02	   2.8696114e-02	   3.6572060e-02	   7.9317551e-03	   6.8848265e-03	   2.5960222e-03	
   1.2101816e+00	  -9.2447523e-02	   3.1236856e-02	   4.0773766e-02	   9.0831526e-03	   7.9756062e-03	   3.0044059e-03	
   1.2325907e+00	  -1.0137316e-01	   3.3515482e-02	   4.4728957e-02	   1.0280626e-02	   9.1019587e-03	   3.4256132e-03	
   1.2604229e+00	  -1.1181725e-01	   3.5997912e-02	   4.9230889e-02	   1.1832821e-02	   1.0542659e-02	   3.9637393e-03	
   1.2900629e+00	  -1.2213339e-01	   3.8265486e-02	   5.3471679e-02	   1.3560170e-02	   1.2115556e-02	   4.5508240e-03	
   1.3197028e+00	  -1.3156398e-01	   4.0177995e-02	   5.7067906e-02	   1.5361513e-02	   1.3718196e-02	   5.1492486e-03	
   1.3585613e+00	  -1.4251124e-01	   4.2198352e-02	   6.0698411e-02	   1.7829682e-02	   1.5850354e-02	   5.9476193e-03	
   1.4004925e+00	  -1.5256764e-01	   4.3847744e-02	   6.3219018e-02	   2.0612970e-02	   1.8176877e-02	   6.8248426e-03	
   1.4424238e+00	  -1.6079812e-01	   4.4989415e-02	   6.4249495e-02	   2.3510627e-02	   2.0525901e-02	   7.7217217e-03	
   1.5043287e+00	  -1.6974690e-01	   4.5798253e-02	   6.3124974e-02	   2.7968521e-02	   2.4045000e-02	   9.0995791e-03	
   1.5728914e+00	  -1.7603333e-01	   4.5630450e-02	   5.8916218e-02	   3.3064363e-02	   2.8035217e-02	   1.0730078e-02	
   1.6414541e+00	  -1.7942254e-01	   4.4485406e-02	   5.2475225e-02	   3.8178384e-02	   3.2132385e-02	   1.2509557e-02	
   1.7190632e+00	  -1.8124688e-01	   4.2367913e-02	   4.3997295e-02	   4.3685936e-02	   3.6822859e-02	   1.4728916e-02	
   1.7996879e+00	  -1.8247227e-01	   3.9809166e-02	   3.5586899e-02	   4.8663439e-02	   4.1533537e-02	   1.7242512e-02	
   1.8803125e+00	  -1.8404323e-01	   3.7425669e-02	   2.8979617e-02	   5.2406209e-02	   4.5732363e-02	   1.9902647e-02	
   1.9652225e+00	  -1.8627421e-01	   3.5451741e-02	   2.4774108e-02	   5.4600723e-02	   4.9181777e-02	   2.2751433e-02	
   2.0515609e+00	  -1.8847067e-01	   3.3984943e-02	   2.3341486e-02	   5.4829164e-02	   5.1336587e-02	   2.5572295e-02	
   2.1378994e+00	  -1.8951569e-01	   3.2762484e-02	   2.4096420e-02	   5.3154371e-02	   5.1986669e-02	   2.8211305e-02	
   2.2242378e+00	  -1.8858480e-01	   3.1451493e-02	   2.6062125e-02	   4.9981555e-02	   5.1245598e-02	   3.0604636e-02	
   2.3134316e+00	  -1.8542251e-01	   2.9882419e-02	   2.8422381e-02	   4.5743641e-02	   4.9351626e-02	   3.2794796e-02	
   2.4111913e+00	  -1.8029991e-01	   2.8178414e-02	   3.0662644e-02	   4.0784378e-02	   4.6520204e-02	   3.4882328e-02	
   2.5089510e+00	  -1.7498072e-01	   2.7072774e-02	   3.2225436e-02	   3.6218262e-02	   4.3453107e-02	   3.6663766e-02	
   2.6067107e+00	  -1.7089260e-01	   2.7123693e-02	   3.3108025e-02	   3.2532825e-02	   4.0561708e-02	   3.8149632e-02	
   2.7075162e+00	  -1.6860732e-01	   2.8565033e-02	   3.3399011e-02	   2.9870272e-02	   3.7963461e-02	   3.9357006e-02	
   2.8174590e+00	  -1.6785145e-01	   3.1247362e-02	   3.3100891e-02	   2.8217381e-02	   3.5567151e-02	   4.0277006e-02	
   2.9274019e+00	  -1.6771827e-01	   3.4093623e-02	   3.2278871e-02	   2.7658088e-02	   3.3522430e-02	   4.0771011e-02	
   3.0373447e+00	  -1.6718286e-01	   3.6077328e-02	   3.1220749e-02	   2.7916841e-02	   3.1755388e-02	   4.0874135e-02	
   3.1521046e+00	  -1.6598916e-01	   3.6661819e-02	   3.0364187e-02	   2.8776888e-02	   3.0249622e-02	   4.0643624e-02	
   3.2684701e+00	  -1.6472579e-01	   3.5894945e-02	   3.0235510e-02	   2.9973793e-02	   2.9207773e-02	   4.0150695e-02	
   3.3848357e+00	  -1.6415723e-01	   3.4481912e-02	   3.0987928e-02	   3.1212966e-02	   2.8777757e-02	   3.9459153e-02	
   3.5028648e+00	  -1.6453799e-01	   3.3209757e-02	   3.2299497e-02	   3.2262941e-02	   2.8979232e-02	   3.8582729e-02	
   3.6214485e+00	  -1.6550854e-01	   3.2582063e-02	   3.3546515e-02	   3.2973781e-02	   2.9701111e-02	   3.7544688e-02	
   3.7400321e+00	  -1.6646928e-01	   3.2630871e-02	   3.4233771e-02	   3.3363895e-02	   3.0731411e-02	   3.6394411e-02	
   3.8659087e+00	  -1.6709388e-01	   3.3107819e-02	   3.4269513e-02	   3.3587893e-02	   3.1914388e-02	   3.5141130e-02	
   3.9942163e+00	  -1.6737973e-01	   3.3657248e-02	   3.3935859e-02	   3.3805200e-02	   3.3005555e-02	   3.3937741e-02	
   4.1225238e+00	  -1.6758741e-01	   3.4065326e-02	   3.3681799e-02	   3.4099163e-02	   3.3852480e-02	   3.2884358e-02	
   4.2603591e+00	  -1.6786326e-01	   3.4348847e-02	   3.3720377e-02	   3.4451981e-02	   3.4439000e-02	   3.1939759e-02	
   4.4013702e+00	  -1.6805894e-01	   3.4566704e-02	   3.3950108e-02	   3.4743088e-02	   3.4733323e-02	   3.1146536e-02	
   4.5423812e+00	  -1.6799368e-01	   3.4732158e-02	   3.4132508e-02	   3.4921171e-02	   3.4818268e-02	   3.0508570e-02	
   4.6979335e+00	  -1.6768662e-01	   3.4779126e-02	   3.4211421e-02	   3.5049447e-02	   3.4803141e-02	   2.9993682e-02	
   4.8451161e+00	  -1.6740194e-01	   3.4663285e-02	   3.4291069e-02	   3.5172448e-02	   3.4757087e-02	   2.9692992e-02	
   4.9878931e+00	  -1.6724658e-01	   3.4476303e-02	   3.4451760e-02	   3.5284278e-02	   3.4680191e-02	   2.9555485e-02	
   5.1375528e+00	  -1.6714988e-01	   3.4339721e-02	   3.4647685e-02	   3.5335902e-02	   3.4537824e-02	   2.9521718e-02	
   5.3078608e+00	  -1.6701983e-01	   3.4349613e-02	   3.4775114e-02	   3.5286872e-02	   3.4317286e-02	   2.9558696e-02	
   5.4781688e+00	  -1.6690370e-01	   3.4480065e-02	   3.4760666e-02	   3.5181693e-02	   3.4126990e-02	   2.9650699e-02	
   5.6722085e+00	  -1.6691400e-01	   3.4593909e-02	   3.4651950e-02	   3.5098993e-02	   3.4068662e-02	   2.9824163e-02	
   5.8741588e+00	  -1.6704719e-01	   3.4578267e-02	   3.4512373e-02	   3.5066969e-02	   3.4169013e-02	   3.0071842e-02	
   6.0798081e+00	  -1.6717838e-01	   3.4489606e-02	   3.4380769e-02	   3.5029987e-02	   3.4288681e-02	   3.0366726e-02	
   6.2965546e+00	  -1.6734568e-01	   3.4409515e-02	   3.4320887e-02	   3.4982038e-02	   3.4331010e-02	   3.0700765e-02	
   6.5133011e+00	  -1.6761082e-01	   3.4344346e-02	   3.4320100e-02	   3.4968255e-02	   3.4351416e-02	   3.1040581e-02	
   6.7435335e+00	  -1.6785416e-01	   3.4282147e-02	   3.4212531e-02	   3.4970788e-02	   3.4437385e-02	   3.1376647e-02	
   6.9782612e+00	  -1.6798399e-01	   3.4257562e-02	   3.3994573e-02	   3.4945450e-02	   3.4537844e-02	   3.1678743e-02	
   7.2129890e+00	  -1.6814816e-01	   3.4261078e-02	   3.3894950e-02	   3.4909722e-02	   3.4560770e-02	   3.1950779e-02	
   7.4502921e+00	  -1.6834828e-01	   3.4236690e-02	   3.3925687e-02	   3.4881602e-02	   3.4540905e-02	   3.2187805e-02	
   7.6884537e+00	  -1.6844036e-01	   3.4185908e-02	   3.3888381e-02	   3.4846873e-02	   3.4564478e-02	   3.2368679e-02	
   7.9332066e+00	  -1.6850389e-01	   3.4162048e-02	   3.3789297e-02	   3.4824613e-02	   3.4617453e-02	   3.2507735e-02	
   8.1977335e+00	  -1.6863515e-01	   3.4172125e-02	   3.3752842e-02	   3.4834311e-02	   3.4628448e-02	   3.2624573e-02	
   8.4622603e+00	  -1.6870661e-01	   3.4168337e-02	   3.3747552e-02	   3.4833605e-02	   3.4612085e-02	   3.2699301e-02	
   8.7267871e+00	  -1.6874955e-01	   3.4146745e-02	   3.3738593e-02	   3.4815973e-02	   3.4634386e-02	   3.2740446e-02	
   8.9937869e+00	  -1.6885136e-01	   3.4145009e-02	   3.3740055e-02	   3.4825470e-02	   3.4669341e-02	   3.2769213e-02	
   9.2616111e+00	  -1.6888716e-01	   3.4155704e-02	   3.3702048e-02	   3.4843159e-02	   3.4669616e-02	   3.2785259e-02	
   9.5294352e+00	  -1.6889359e-01	   3.4147554e-02	   3.3686265e-02	   3.4840274e-02	   3.4663322e-02	   3.2793829e-02	
   9.7977835e+00	  -1.6897836e-01	   3.4134618e-02	   3.3728570e-02	   3.4840636e-02	   3.4678229e-02	   3.2803916e-02	
   1.0067704e+01	  -1.6900821e-01	   3.4138872e-02	   3.3702407e-02	   3.4846061e-02	   3.4689862e-02	   3.2809657e-02	
   1.0337625e+01	  -1.6899601e-01	   3.4141477e-02	   3.3657285e-02	   3.4844449e-02	   3.4683823e-02	   3.2818599e-02	
   1.0608003e+01	  -1.6906498e-01	   3.4130438e-02	   3.3694593e-02	   3.4846578e-02	   3.4680206e-02	   3.2836664e-02	
   1.0879752e+01	  -1.6909448e-01	   3.4124168e-02	   3.3687579e-02	   3.4845081e-02	   3.4688635e-02	   3.2848789e-02	
   1.1151501e+01	  -1.6907911e-01	   3.4124834e-02	   3.3639055e-02	   3.4837313e-02	   3.4692905e-02	   3.2861530e-02	
   1.1425494e+01	  -1.6913856e-01	   3.4120186e-02	   3.3662276e-02	   3.4840311e-02	   3.4687080e-02	   3.2885699e-02	
   1.1700235e+01	  -1.6916251e-01	   3.4114367e-02	   3.3658906e-02	   3.4839666e-02	   3.4687559e-02	   3.2903023e-02	
   1.1980648e+01	  -1.6914565e-01	   3.4111224e-02	   3.3619708e-02	   3.4828717e-02	   3.4694996e-02	   3.2916428e-02	
   1.2278081e+01	  -1.6920334e-01	   3.4107976e-02	   3.3642305e-02	   3.4831537e-02	   3.4693988e-02	   3.2940746e-02	
   1.2575513e+01	  -1.6921200e-01	   3.4106523e-02	   3.3628371e-02	   3.4832687e-02	   3.4692283e-02	   3.2957271e-02	
   1.2878183e+01	  -1.6919719e-01	   3.4103288e-02	   3.3601925e-02	   3.4822070e-02	   3.4698095e-02	   3.2969715e-02	
   1.3196563e+01	  -1.6925699e-01	   3.4100481e-02	   3.3634142e-02	   3.4827138e-02	   3.4699994e-02	   3.2990154e-02	
   1.3514944e+01	  -1.6923751e-01	   3.4103224e-02	   3.3600121e-02	   3.4827948e-02	   3.4700801e-02	   3.3000425e-02	
   1.3833325e+01	  -1.6923909e-01	   3.4100756e-02	   3.3597955e-02	   3.4820459e-02	   3.4703917e-02	   3.3012045e-02	
   1.4151705e+01	  -1.6929150e-01	   3.4099146e-02	   3.3631869e-02	   3.4828607e-02	   3.4706543e-02	   3.3026530e-02	
   1.4470086e+01	  -1.6924896e-01	   3.4104414e-02	   3.3583196e-02	   3.4827319e-02	   3.4710408e-02	   3.3030634e-02	
   1.4788467e+01	  -1.6927558e-01	   3.4102240e-02	   3.3609174e-02	   3.4824315e-02	   3.4710767e-02	   3.3042802e-02	
   1.5090335e+01	  -1.6930501e-01	   3.4101794e-02	   3.3627011e-02	   3.4833211e-02	   3.4714324e-02	   3.3051428e-02	
   1.5342668e+01	  -1.6925588e-01	   3.4107213e-02	   3.3576248e-02	   3.4830495e-02	   3.4719783e-02	   3.3051292e-02	
   1.5595000e+01	  -1.6927965e-01	   3.4106955e-02	   3.3601957e-02	   3.4827609e-02	   3.4718282e-02	   3.3060671e-02	
   1.5856257e+01	  -1.6931394e-01	   3.4105424e-02	   3.3631190e-02	   3.4835086e-02	   3.4718340e-02	   3.3068441e-02	
   1.6144283e+01	  -1.6926749e-01	   3.4109455e-02	   3.3583756e-02	   3.4834272e-02	   3.4725112e-02	   3.3067225e-02	
   1.6432310e+01	  -1.6928937e-01	   3.4110057e-02	   3.3606178e-02	   3.4832010e-02	   3.4724805e-02	   3.3075881e-02	
   1.6720337e+01	  -1.6931575e-01	   3.4109976e-02	   3.3625819e-02	   3.4840586e-02	   3.4725097e-02	   3.3082486e-02	
   1.7008364e+01	  -1.6926663e-01	   3.4113503e-02	   3.3578246e-02	   3.4838150e-02	   3.4730999e-02	   3.3080148e-02	
   1.7259607e+01	  -1.6929289e-01	   3.4112685e-02	   3.3608722e-02	   3.4833961e-02	   3.4729390e-02	   3.3087353e-02	
   1.7498588e+01	  -1.6932298e-01	   3.4112319e-02	   3.3633112e-02	   3.4841082e-02	   3.4728537e-02	   3.3092776e-02	
   1.7737570e+01	  -1.6928236e-01	   3.4115439e-02	   3.3589762e-02	   3.4842857e-02	   3.4733152e-02	   3.3089828e-02	
   1.8018238e+01	  -1.6928917e-01	   3.4115053e-02	   3.3601586e-02	   3.4837477e-02	   3.4732482e-02	   3.3094306e-02	
   1.8312802e+01	  -1.6932374e-01	   3.4114018e-02	   3.3630751e-02	   3.4843184e-02	   3.4731793e-02	   3.3099900e-02	
   1.8607365e+01	  -1.6927926e-01	   3.4117706e-02	   3.3582220e-02	   3.4844313e-02	   3.4736831e-02	   3.3096117e-02	
   1.8901929e+01	  -1.6929884e-01	   3.4115895e-02	   3.3609076e-02	   3.4837827e-02	   3.4733326e-02	   3.3101426e-02	
   1.9196493e+01	  -1.6932477e-01	   3.4114737e-02	   3.3629091e-02	   3.4843809e-02	   3.4733016e-02	   3.3104458e-02	
   1.9491057e+01	  -1.6927796e-01	   3.4118236e-02	   3.3577309e-02	   3.4844366e-02	   3.4737875e-02	   3.3099760e-02	
   1.9785620e+01	  -1.6930949e-01	   3.4115703e-02	   3.3615453e-02	   3.4838290e-02	   3.4732674e-02	   3.3105714e-02	
   2.0080184e+01	  -1.6932369e-01	   3.4114896e-02	   3.3622385e-02	   3.4844531e-02	   3.4733608e-02	   3.3106179e-02	
   2.0374748e+01	  -1.6927858e-01	   3.4117542e-02	   3.3574212e-02	   3.4843017e-02	   3.4737494e-02	   3.3101397e-02	
   2.0669312e+01	  -1.6932052e-01	   3.4114452e-02	   3.3622546e-02	   3.4837125e-02	   3.4731123e-02	   3.3107858e-02	
   2.0963876e+01	  -1.6932069e-01	   3.4114550e-02	   3.3612611e-02	   3.4844608e-02	   3.4733739e-02	   3.3105966e-02	
   2.1258439e+01	  -1.6928095e-01	   3.4116308e-02	   3.3572407e-02	   3.4841274e-02	   3.4735782e-02	   3.3101974e-02	
   2.1553003e+01	  -1.6933091e-01	   3.4112678e-02	   3.3629013e-02	   3.4835605e-02	   3.4728899e-02	   3.3108597e-02	
   2.1847567e+01	  -1.6931633e-01	   3.4113807e-02	   3.3601537e-02	   3.4844211e-02	   3.4733651e-02	   3.3104553e-02	
   2.2142131e+01	  -1.6928541e-01	   3.4114852e-02	   3.3573016e-02	   3.4839114e-02	   3.4733487e-02	   3.3102080e-02	
   2.2436694e+01	  -1.6933957e-01	   3.4111000e-02	   3.3633444e-02	   3.4834351e-02	   3.4726861e-02	   3.3108453e-02	
   2.2731258e+01	  -1.6931085e-01	   3.4113048e-02	   3.3589893e-02	   3.4843817e-02	   3.4733495e-02	   3.3102644e-02	
   2.3025822e+01	  -1.6929203e-01	   3.4113305e-02	   3.3577137e-02	   3.4836697e-02	   3.4730855e-02	   3.3102197e-02	
   2.3320386e+01	  -1.6934608e-01	   3.4109689e-02	   3.3635845e-02	   3.4833619e-02	   3.4725455e-02	   3.3107843e-02	
   2.3614949e+01	  -1.6930452e-01	   3.4112607e-02	   3.3578154e-02	   3.4843779e-02	   3.4733429e-02	   3.3100780e-02	
   2.3909513e+01	  -1.6930024e-01	   3.4111940e-02	   3.3584244e-02	   3.4834400e-02	   3.4728254e-02	   3.3102601e-02	
   2.4204077e+01	  -1.6934982e-01	   3.4108917e-02	   3.3635716e-02	   3.4833615e-02	   3.4725002e-02	   3.3106990e-02	
   2.4498641e+01	  -1.6929808e-01	   3.4112539e-02	   3.3567651e-02	   3.4843963e-02	   3.4733398e-02	   3.3099333e-02	
   2.4793205e+01	  -1.6930976e-01	   3.4110884e-02	   3.3594123e-02	   3.4832332e-02	   3.4725857e-02	   3.3103405e-02	
   2.5087768e+01	  -1.6935047e-01	   3.4108768e-02	   3.3632595e-02	   3.4834563e-02	   3.4725566e-02	   3.3106019e-02	
   2.5369126e+01	  -1.6929302e-01	   3.4112812e-02	   3.3559551e-02	   3.4844707e-02	   3.4733538e-02	   3.3098454e-02	
   2.5610863e+01	  -1.6930829e-01	   3.4110995e-02	   3.3590991e-02	   3.4832798e-02	   3.4725538e-02	   3.3103016e-02	
   2.5852600e+01	  -1.6935216e-01	   3.4108537e-02	   3.3636828e-02	   3.4831924e-02	   3.4724108e-02	   3.3106546e-02	
   2.6096676e+01	  -1.6930904e-01	   3.4112090e-02	   3.3575695e-02	   3.4844378e-02	   3.4732753e-02	   3.3099875e-02	
   2.6347768e+01	  -1.6929929e-01	   3.4112085e-02	   3.3576449e-02	   3.4836755e-02	   3.4727546e-02	   3.3101499e-02	
   2.6598859e+01	  -1.6934812e-01	   3.4108901e-02	   3.3634872e-02	   3.4830354e-02	   3.4723235e-02	   3.3106650e-02	
   2.6849951e+01	  -1.6931982e-01	   3.4111716e-02	   3.3588201e-02	   3.4843280e-02	   3.4731972e-02	   3.3101147e-02	
   2.7101042e+01	  -1.6929565e-01	   3.4112985e-02	   3.3568528e-02	   3.4840239e-02	   3.4729255e-02	   3.3100782e-02	
   2.7352447e+01	  -1.6934182e-01	   3.4109701e-02	   3.3629313e-02	   3.4830219e-02	   3.4723066e-02	   3.3106504e-02	
   2.7603957e+01	  -1.6932922e-01	   3.4111487e-02	   3.3600695e-02	   3.4841523e-02	   3.4730952e-02	   3.3102524e-02	
   2.7855466e+01	  -1.6929533e-01	   3.4113707e-02	   3.3564857e-02	   3.4843318e-02	   3.4730821e-02	   3.3100486e-02	
   2.8110235e+01	  -1.6933451e-01	   3.4110712e-02	   3.3621501e-02	   3.4831254e-02	   3.4723483e-02	   3.3106148e-02	
   2.8374779e+01	  -1.6933460e-01	   3.4111611e-02	   3.3608757e-02	   3.4840171e-02	   3.4730253e-02	   3.3103527e-02	
   2.8639322e+01	  -1.6929678e-01	   3.4114283e-02	   3.3564791e-02	   3.4845205e-02	   3.4731599e-02	   3.3100671e-02	
   2.8905284e+01	  -1.6933177e-01	   3.4111467e-02	   3.3618591e-02	   3.4832162e-02	   3.4723820e-02	   3.3106132e-02	
   2.9175497e+01	  -1.6933652e-01	   3.4112026e-02	   3.3611861e-02	   3.4839885e-02	   3.4730237e-02	   3.3103972e-02	
   2.9445710e+01	  -1.6929788e-01	   3.4114830e-02	   3.3565064e-02	   3.4846564e-02	   3.4731970e-02	   3.3100935e-02	
   2.9716254e+01	  -1.6933086e-01	   3.4112063e-02	   3.3617765e-02	   3.4832816e-02	   3.4723987e-02	   3.3106214e-02	
   2.9987790e+01	  -1.6933747e-01	   3.4112472e-02	   3.3613322e-02	   3.4839950e-02	   3.4730403e-02	   3.3104155e-02	
   3.0259326e+01	  -1.6929879e-01	   3.4115313e-02	   3.3565192e-02	   3.4847730e-02	   3.4732165e-02	   3.3101123e-02	
   3.0530974e+01	  -1.6933044e-01	   3.4112548e-02	   3.3617315e-02	   3.4833349e-02	   3.4724041e-02	   3.3106224e-02	
   3.0802958e+01	  -1.6933825e-01	   3.4112844e-02	   3.3614331e-02	   3.4840013e-02	   3.4730520e-02	   3.3104180e-02	
   3.1074942e+01	  -1.6929973e-01	   3.4115702e-02	   3.3565220e-02	   3.4848752e-02	   3.4732230e-02	   3.3101201e-02	
   3.1347003e+01	  -1.6933027e-01	   3.4112929e-02	   3.3616913e-02	   3.4833788e-02	   3.4723993e-02	   3.3106130e-02	
   3.1619296e+01	  -1.6933901e-01	   3.4113128e-02	   3.3615089e-02	   3.4840017e-02	   3.4730550e-02	   3.3104069e-02	
   3.1891589e+01	  -1.6930072e-01	   3.4115993e-02	   3.3565178e-02	   3.4849637e-02	   3.4732173e-02	   3.3101174e-02	
   3.2163976e+01	  -1.6933030e-01	   3.4113213e-02	   3.3616549e-02	   3.4834134e-02	   3.4723858e-02	   3.3105939e-02	
   3.2436641e+01	  -1.6933975e-01	   3.4113338e-02	   3.3615619e-02	   3.4839978e-02	   3.4730510e-02	   3.3103843e-02	
   3.2709305e+01	  -1.6930174e-01	   3.4116207e-02	   3.3565062e-02	   3.4850413e-02	   3.4732013e-02	   3.3101066e-02	
   3.2982086e+01	  -1.6933055e-01	   3.4113416e-02	   3.3616289e-02	   3.4834390e-02	   3.4723652e-02	   3.3105679e-02	
   3.3255214e+01	  -1.6934046e-01	   3.4113498e-02	   3.3615927e-02	   3.4839931e-02	   3.4730434e-02	   3.3103528e-02	
   3.3516817e+01	  -1.6930264e-01	   3.4116416e-02	   3.3564072e-02	   3.4851551e-02	   3.4732153e-02	   3.3100767e-02	
   3.3743841e+01	  -1.6932340e-01	   3.4114160e-02	   3.3605312e-02	   3.4837242e-02	   3.4724036e-02	   3.3104784e-02	
   3.3970866e+01	  -1.6934582e-01	   3.4112966e-02	   3.3627652e-02	   3.4835294e-02	   3.4727483e-02	   3.3104518e-02	
   3.4207171e+01	  -1.6931503e-01	   3.4115826e-02	   3.3576994e-02	   3.4850112e-02	   3.4732970e-02	   3.3100817e-02	
   3.4446570e+01	  -1.6931334e-01	   3.4115307e-02	   3.3586845e-02	   3.4843241e-02	   3.4726167e-02	   3.3103156e-02	
   3.4685968e+01	  -1.6934348e-01	   3.4113065e-02	   3.3627810e-02	   3.4833748e-02	   3.4725398e-02	   3.3104754e-02	
   3.4933778e+01	  -1.6932479e-01	   3.4115211e-02	   3.3590023e-02	   3.4847086e-02	   3.4732172e-02	   3.3101248e-02	
   3.5206819e+01	  -1.6931154e-01	   3.4115763e-02	   3.3580921e-02	   3.4845914e-02	   3.4727162e-02	   3.3102394e-02	
   3.5479860e+01	  -1.6934254e-01	   3.4113313e-02	   3.3626342e-02	   3.4833938e-02	   3.4725056e-02	   3.3104411e-02	
   3.5752901e+01	  -1.6932539e-01	   3.4115380e-02	   3.3589679e-02	   3.4847490e-02	   3.4732062e-02	   3.3100946e-02	
   3.5997634e+01	  -1.6931068e-01	   3.4116181e-02	   3.3575587e-02	   3.4848760e-02	   3.4728545e-02	   3.3101544e-02	
   3.6167937e+01	  -1.6932544e-01	   3.4114833e-02	   3.3601045e-02	   3.4840659e-02	   3.4725632e-02	   3.3103166e-02	
   3.6353780e+01	  -1.6933307e-01	   3.4114466e-02	   3.3609018e-02	   3.4839558e-02	   3.4726863e-02	   3.3102951e-02	
   3.6625046e+01	  -1.6932815e-01	   3.4115095e-02	   3.3598742e-02	   3.4843369e-02	   3.4728481e-02	   3.3102058e-02	
   3.6974196e+01	  -1.6932638e-01	   3.4115237e-02	   3.3597340e-02	   3.4843386e-02	   3.4727695e-02	   3.3102146e-02	
   3.7349306e+01	  -1.6932917e-01	   3.4115159e-02	   3.3600883e-02	   3.4842618e-02	   3.4727628e-02	   3.3102166e-02	
   3.8077203e+01	  -1.6932839e-01	   3.4115511e-02	   3.3598662e-02	   3.4843687e-02	   3.4727761e-02	   3.3101897e-02	
   3.9169878e+01	  -1.6932932e-01	   3.4115860e-02	   3.3599129e-02	   3.4844092e-02	   3.4727624e-02	   3.3101743e-02	
   4.0644557e+01	  -1.6933035e-01	   3.4116391e-02	   3.3599302e-02	   3.4844863e-02	   3.4727564e-02	   3.3101525e-02	
   4.1699871e+01	  -1.6933109e-01	   3.4116774e-02	   3.3599438e-02	   3.4845414e-02	   3.4727521e-02	   3.3101377e-02	
   4.2834075e+01	  -1.6933189e-01	   3.4117178e-02	   3.3599574e-02	   3.4845999e-02	   3.4727467e-02	   3.3101211e-02	
   4.4504469e+01	  -1.6933308e-01	   3.4117753e-02	   3.3599756e-02	   3.4846841e-02	   3.4727368e-02	   3.3100947e-02	
   4.6481259e+01	  -1.6933452e-01	   3.4118407e-02	   3.3599946e-02	   3.4847809e-02	   3.4727225e-02	   3.3100608e-02	
   4.8970396e+01	  -1.6933634e-01	   3.4119221e-02	   3.3600177e-02	   3.4849018e-02	   3.4727036e-02	   3.3100175e-02	
   5.1323919e+01	  -1.6933805e-01	   3.4120004e-02	   3.3600408e-02	   3.4850174e-02	   3.4726875e-02	   3.3099784e-02	
   5.4053718e+01	  -1.6934001e-01	   3.4120930e-02	   3.3600695e-02	   3.4851535e-02	   3.4726709e-02	   3.3099354e-02	
   5.6908941e+01	  -1.6934206e-01	   3.4121902e-02	   3.3600996e-02	   3.4852960e-02	   3.4726540e-02	   3.3098909e-02	
   5.9525179e+01	  -1.6934394e-01	   3.4122784e-02	   3.3601266e-02	   3.4854257e-02	   3.4726378e-02	   3.3098496e-02	


==> PlotData_coordinated/Necsys_Voltage.txt <==
   0.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.6901408e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3802817e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   5.0704225e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   6.7605634e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   8.4507042e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0140845e+00	   9.9975493e-01	   9.9997880e-01	   9.9997757e-01	   9.9999615e-01	   9.9999772e-01	   9.9999907e-01	
   1.1830986e+00	   9.9567612e-01	   9.9906926e-01	   9.9914759e-01	   9.9960447e-01	   9.9974871e-01	   9.9981812e-01	
   1.3521127e+00	   9.9293957e-01	   9.9799690e-01	   9.9803515e-01	   9.9899642e-01	   9.9932041e-01	   9.9955159e-01	
   1.5211268e+00	   9.9129315e-01	   9.9700866e-01	   9.9664951e-01	   9.9822483e-01	   9.9869256e-01	   9.9927150e-01	
   1.6901408e+00	   9.9018463e-01	   9.9594724e-01	   9.9516990e-01	   9.9724911e-01	   9.9785712e-01	   9.9890312e-01	
   1.8591549e+00	   9.8911830e-01	   9.9481446e-01	   9.9390065e-01	   9.9611169e-01	   9.9685637e-01	   9.9838800e-01	
   2.0281690e+00	   9.8809389e-01	   9.9377696e-01	   9.9302759e-01	   9.9497385e-01	   9.9580211e-01	   9.9774490e-01	
   2.1971831e+00	   9.8743081e-01	   9.9294756e-01	   9.9245540e-01	   9.9398486e-01	   9.9483079e-01	   9.9702495e-01	
   2.3661972e+00	   9.8710515e-01	   9.9227973e-01	   9.9189756e-01	   9.9316332e-01	   9.9399180e-01	   9.9625493e-01	
   2.5352113e+00	   9.8668774e-01	   9.9163854e-01	   9.9115132e-01	   9.9243511e-01	   9.9323535e-01	   9.9543791e-01	
   2.7042254e+00	   9.8594324e-01	   9.9096603e-01	   9.9029474e-01	   9.9176156e-01	   9.9252012e-01	   9.9460201e-01	
   2.8732394e+00	   9.8511180e-01	   9.9032873e-01	   9.8958281e-01	   9.9118316e-01	   9.9187519e-01	   9.9381597e-01	
   3.0422535e+00	   9.8451712e-01	   9.8980231e-01	   9.8915927e-01	   9.9073849e-01	   9.9134818e-01	   9.9314125e-01	
   3.2112676e+00	   9.8416300e-01	   9.8937703e-01	   9.8891608e-01	   9.9039007e-01	   9.9093904e-01	   9.9258762e-01	
   3.3802817e+00	   9.8384896e-01	   9.8900216e-01	   9.8864019e-01	   9.9006069e-01	   9.9060564e-01	   9.9212938e-01	
   3.5492958e+00	   9.8349206e-01	   9.8866567e-01	   9.8824662e-01	   9.8971948e-01	   9.9030917e-01	   9.9174919e-01	
   3.7183099e+00	   9.8317856e-01	   9.8839284e-01	   9.8784008e-01	   9.8940537e-01	   9.9003918e-01	   9.9145136e-01	
   3.8873239e+00	   9.8298776e-01	   9.8819893e-01	   9.8757900e-01	   9.8917636e-01	   9.8981060e-01	   9.9124357e-01	
   4.0563380e+00	   9.8289947e-01	   9.8807753e-01	   9.8751680e-01	   9.8905565e-01	   9.8965175e-01	   9.9112205e-01	
   4.2253521e+00	   9.8286374e-01	   9.8802275e-01	   9.8756873e-01	   9.8902607e-01	   9.8958772e-01	   9.9107630e-01	
   4.3943662e+00	   9.8286704e-01	   9.8803244e-01	   9.8762212e-01	   9.8905161e-01	   9.8961387e-01	   9.9109338e-01	
   4.5633803e+00	   9.8291455e-01	   9.8809584e-01	   9.8763251e-01	   9.8911044e-01	   9.8970119e-01	   9.9116469e-01	
   4.7323944e+00	   9.8300470e-01	   9.8819834e-01	   9.8765289e-01	   9.8920096e-01	   9.8981544e-01	   9.9128317e-01	
   4.9014085e+00	   9.8314346e-01	   9.8834283e-01	   9.8776885e-01	   9.8934132e-01	   9.8995418e-01	   9.9145010e-01	
   5.0704225e+00	   9.8334957e-01	   9.8854728e-01	   9.8801280e-01	   9.8954966e-01	   9.9014415e-01	   9.9167098e-01	
   5.2394366e+00	   9.8362647e-01	   9.8881765e-01	   9.8833881e-01	   9.8982364e-01	   9.9040676e-01	   9.9194537e-01	
   5.4084507e+00	   9.8394700e-01	   9.8913482e-01	   9.8867129e-01	   9.9014001e-01	   9.9073199e-01	   9.9226210e-01	
   5.5774648e+00	   9.8428019e-01	   9.8947315e-01	   9.8897653e-01	   9.9047525e-01	   9.9108736e-01	   9.9260711e-01	
   5.7464789e+00	   9.8462521e-01	   9.8982656e-01	   9.8928631e-01	   9.9082606e-01	   9.9145031e-01	   9.9297504e-01	
   5.9154930e+00	   9.8500481e-01	   9.9020820e-01	   9.8965497e-01	   9.9120653e-01	   9.9182527e-01	   9.9336977e-01	
   6.0845070e+00	   9.8543157e-01	   9.9062864e-01	   9.9009955e-01	   9.9162748e-01	   9.9223148e-01	   9.9379473e-01	
   6.2535211e+00	   9.8589156e-01	   9.9108119e-01	   9.9058480e-01	   9.9208179e-01	   9.9267809e-01	   9.9424516e-01	
   6.4225352e+00	   9.8636009e-01	   9.9154819e-01	   9.9106042e-01	   9.9254988e-01	   9.9315311e-01	   9.9471025e-01	
   6.5915493e+00	   9.8682487e-01	   9.9201683e-01	   9.9150852e-01	   9.9301707e-01	   9.9363395e-01	   9.9518119e-01	
   6.7605634e+00	   9.8729046e-01	   9.9248602e-01	   9.9195132e-01	   9.9348301e-01	   9.9410669e-01	   9.9565569e-01	
   6.9295775e+00	   9.8776669e-01	   9.9296124e-01	   9.9242014e-01	   9.9395613e-01	   9.9457441e-01	   9.9613538e-01	
   7.0985915e+00	   9.8825549e-01	   9.9344497e-01	   9.9292041e-01	   9.9444069e-01	   9.9504878e-01	   9.9662037e-01	
   7.2676056e+00	   9.8874796e-01	   9.9393228e-01	   9.9342779e-01	   9.9493029e-01	   9.9553442e-01	   9.9710628e-01	
   7.4366197e+00	   9.8923095e-01	   9.9441346e-01	   9.9391259e-01	   9.9541232e-01	   9.9602197e-01	   9.9758597e-01	
   7.6056338e+00	   9.8969666e-01	   9.9488069e-01	   9.9436594e-01	   9.9587787e-01	   9.9649584e-01	   9.9805370e-01	
   7.7746479e+00	   9.9014646e-01	   9.9533228e-01	   9.9480205e-01	   9.9632682e-01	   9.9694750e-01	   9.9850761e-01	
   7.9436620e+00	   9.9058626e-01	   9.9577107e-01	   9.9523881e-01	   9.9676433e-01	   9.9738054e-01	   9.9894862e-01	
   8.1126761e+00	   9.9101783e-01	   9.9619883e-01	   9.9567773e-01	   9.9719276e-01	   9.9780311e-01	   9.9937682e-01	
   8.2816901e+00	   9.9143528e-01	   9.9661254e-01	   9.9610289e-01	   9.9760777e-01	   9.9821697e-01	   9.9978939e-01	
   8.4507042e+00	   9.9182989e-01	   9.9700602e-01	   9.9649695e-01	   9.9800149e-01	   9.9861471e-01	   1.0001818e+00	
   8.6197183e+00	   9.9219762e-01	   9.9737482e-01	   9.9685651e-01	   9.9836907e-01	   9.9898682e-01	   1.0005508e+00	
   8.7887324e+00	   9.9254080e-01	   9.9771880e-01	   9.9719179e-01	   9.9871143e-01	   9.9932986e-01	   1.0008962e+00	
   8.9577465e+00	   9.9286381e-01	   9.9804061e-01	   9.9751377e-01	   9.9903253e-01	   9.9964787e-01	   1.0012192e+00	
   9.1267606e+00	   9.9316746e-01	   9.9834168e-01	   9.9782236e-01	   9.9933407e-01	   9.9994632e-01	   1.0015204e+00	
   9.2957746e+00	   9.9344800e-01	   9.9862028e-01	   9.9810719e-01	   9.9961339e-01	   1.0002257e+00	   1.0017981e+00	
   9.4647887e+00	   9.9370117e-01	   9.9887319e-01	   9.9835911e-01	   9.9986625e-01	   1.0004813e+00	   1.0020504e+00	
   9.6338028e+00	   9.9392594e-01	   9.9909873e-01	   9.9857845e-01	   1.0000909e+00	   1.0007084e+00	   1.0022762e+00	
   9.8028169e+00	   9.9412495e-01	   9.9929812e-01	   9.9877318e-01	   1.0002893e+00	   1.0009068e+00	   1.0024766e+00	
   9.9718310e+00	   9.9430155e-01	   9.9947396e-01	   9.9895030e-01	   1.0004650e+00	   1.0010804e+00	   1.0026533e+00	
   1.0140845e+01	   9.9445670e-01	   9.9962780e-01	   9.9910905e-01	   1.0006192e+00	   1.0012331e+00	   1.0028072e+00	
   1.0309859e+01	   9.9458902e-01	   9.9975935e-01	   9.9924377e-01	   1.0007512e+00	   1.0013655e+00	   1.0029383e+00	
   1.0478873e+01	   9.9469644e-01	   9.9986711e-01	   9.9934986e-01	   1.0008588e+00	   1.0014750e+00	   1.0030458e+00	
   1.0647887e+01	   9.9477984e-01	   9.9995140e-01	   9.9942986e-01	   1.0009425e+00	   1.0015601e+00	   1.0031306e+00	
   1.0816901e+01	   9.9484210e-01	   1.0000141e+00	   9.9949034e-01	   1.0010047e+00	   1.0016220e+00	   1.0031943e+00	
   1.0985915e+01	   9.9488654e-01	   1.0000583e+00	   9.9953621e-01	   1.0010489e+00	   1.0016648e+00	   1.0032392e+00	
   1.1154930e+01	   9.9491393e-01	   1.0000851e+00	   9.9956643e-01	   1.0010762e+00	   1.0016913e+00	   1.0032661e+00	
   1.1323944e+01	   9.9492369e-01	   1.0000950e+00	   9.9957760e-01	   1.0010863e+00	   1.0017023e+00	   1.0032759e+00	
   1.1492958e+01	   9.9491621e-01	   1.0000883e+00	   9.9956912e-01	   1.0010795e+00	   1.0016968e+00	   1.0032694e+00	
   1.1661972e+01	   9.9489234e-01	   1.0000655e+00	   9.9954326e-01	   1.0010563e+00	   1.0016744e+00	   1.0032473e+00	
   1.1830986e+01	   9.9485557e-01	   1.0000293e+00	   9.9950586e-01	   1.0010200e+00	   1.0016377e+00	   1.0032120e+00	
   1.2000000e+01	   9.9480817e-01	   9.9998199e-01	   9.9946002e-01	   1.0009728e+00	   1.0015895e+00	   1.0031654e+00	
   1.2169014e+01	   9.9475143e-01	   9.9992526e-01	   9.9940580e-01	   1.0009164e+00	   1.0015327e+00	   1.0031089e+00	
   1.2338028e+01	   9.9468538e-01	   9.9985964e-01	   9.9934120e-01	   1.0008511e+00	   1.0014680e+00	   1.0030434e+00	
   1.2507042e+01	   9.9461046e-01	   9.9978565e-01	   9.9926571e-01	   1.0007771e+00	   1.0013951e+00	   1.0029697e+00	
   1.2676056e+01	   9.9452822e-01	   9.9970449e-01	   9.9918199e-01	   1.0006957e+00	   1.0013144e+00	   1.0028893e+00	
   1.2845070e+01	   9.9444104e-01	   9.9961807e-01	   9.9909434e-01	   1.0006092e+00	   1.0012276e+00	   1.0028037e+00	
   1.3014085e+01	   9.9435115e-01	   9.9952849e-01	   9.9900593e-01	   1.0005197e+00	   1.0011373e+00	   1.0027149e+00	
   1.3183099e+01	   9.9425977e-01	   9.9943727e-01	   9.9891698e-01	   1.0004289e+00	   1.0010460e+00	   1.0026240e+00	
   1.3352113e+01	   9.9416712e-01	   9.9934502e-01	   9.9882594e-01	   1.0003370e+00	   1.0009545e+00	   1.0025318e+00	
   1.3521127e+01	   9.9407330e-01	   9.9925202e-01	   9.9873187e-01	   1.0002441e+00	   1.0008626e+00	   1.0024391e+00	
   1.3690141e+01	   9.9397919e-01	   9.9915894e-01	   9.9863635e-01	   1.0001508e+00	   1.0007701e+00	   1.0023466e+00	
   1.3859155e+01	   9.9388657e-01	   9.9906716e-01	   9.9854294e-01	   1.0000589e+00	   1.0006781e+00	   1.0022556e+00	
   1.4028169e+01	   9.9379744e-01	   9.9897841e-01	   9.9845481e-01	   9.9997022e-01	   1.0005886e+00	   1.0021676e+00	
   1.4197183e+01	   9.9371297e-01	   9.9889396e-01	   9.9837265e-01	   9.9988614e-01	   1.0005038e+00	   1.0020834e+00	
   1.4366197e+01	   9.9363309e-01	   9.9881419e-01	   9.9829465e-01	   9.9980675e-01	   1.0004245e+00	   1.0020037e+00	
   1.4535211e+01	   9.9355720e-01	   9.9873885e-01	   9.9821884e-01	   9.9973153e-01	   1.0003502e+00	   1.0019283e+00	
   1.4704225e+01	   9.9348536e-01	   9.9866791e-01	   9.9814554e-01	   9.9966043e-01	   1.0002801e+00	   1.0018578e+00	
   1.4873239e+01	   9.9341878e-01	   9.9860213e-01	   9.9807763e-01	   9.9959444e-01	   1.0002142e+00	   1.0017927e+00	
   1.5042254e+01	   9.9335918e-01	   9.9854280e-01	   9.9801836e-01	   9.9953511e-01	   1.0001540e+00	   1.0017340e+00	
   1.5211268e+01	   9.9330749e-01	   9.9849090e-01	   9.9796864e-01	   9.9948350e-01	   1.0001014e+00	   1.0016823e+00	
   1.5380282e+01	   9.9326329e-01	   9.9844647e-01	   9.9792649e-01	   9.9943944e-01	   1.0000572e+00	   1.0016378e+00	
   1.5549296e+01	   9.9322541e-01	   9.9840880e-01	   9.9788906e-01	   9.9940195e-01	   1.0000205e+00	   1.0015999e+00	
   1.5718310e+01	   9.9319317e-01	   9.9837722e-01	   9.9785538e-01	   9.9937025e-01	   9.9998985e-01	   1.0015684e+00	
   1.5887324e+01	   9.9316713e-01	   9.9835185e-01	   9.9782743e-01	   9.9934459e-01	   9.9996454e-01	   1.0015435e+00	
   1.6056338e+01	   9.9314862e-01	   9.9833348e-01	   9.9780840e-01	   9.9932606e-01	   9.9994530e-01	   1.0015257e+00	
   1.6225352e+01	   9.9313835e-01	   9.9832280e-01	   9.9779968e-01	   9.9931554e-01	   9.9993363e-01	   1.0015152e+00	
   1.6394366e+01	   9.9313626e-01	   9.9832013e-01	   9.9779982e-01	   9.9931328e-01	   9.9993090e-01	   1.0015123e+00	
   1.6563380e+01	   9.9313998e-01	   9.9832374e-01	   9.9780437e-01	   9.9931713e-01	   9.9993531e-01	   1.0015155e+00	
   1.6732394e+01	   9.9314885e-01	   9.9833299e-01	   9.9781191e-01	   9.9932627e-01	   9.9994559e-01	   1.0015246e+00	
   1.6901408e+01	   9.9316272e-01	   9.9834734e-01	   9.9782339e-01	   9.9934025e-01	   9.9996019e-01	   1.0015392e+00	
   1.7070423e+01	   9.9318245e-01	   9.9836714e-01	   9.9784185e-01	   9.9935977e-01	   9.9997920e-01	   1.0015594e+00	
   1.7239437e+01	   9.9320879e-01	   9.9839298e-01	   9.9786918e-01	   9.9938567e-01	   1.0000039e+00	   1.0015854e+00	
   1.7408451e+01	   9.9324135e-01	   9.9842479e-01	   9.9790395e-01	   9.9941783e-01	   1.0000352e+00	   1.0016169e+00	
   1.7577465e+01	   9.9327857e-01	   9.9846157e-01	   9.9794240e-01	   9.9945489e-01	   1.0000726e+00	   1.0016532e+00	
   1.7746479e+01	   9.9331883e-01	   9.9850190e-01	   9.9798156e-01	   9.9949516e-01	   1.0001140e+00	   1.0016931e+00	
   1.7915493e+01	   9.9336150e-01	   9.9854492e-01	   9.9802164e-01	   9.9953778e-01	   1.0001575e+00	   1.0017361e+00	
   1.8084507e+01	   9.9340716e-01	   9.9859069e-01	   9.9806541e-01	   9.9958317e-01	   1.0002027e+00	   1.0017822e+00	
   1.8253521e+01	   9.9345671e-01	   9.9863978e-01	   9.9811536e-01	   9.9963221e-01	   1.0002505e+00	   1.0018315e+00	
   1.8422535e+01	   9.9351017e-01	   9.9869238e-01	   9.9817096e-01	   9.9968511e-01	   1.0003023e+00	   1.0018839e+00	
   1.8591549e+01	   9.9356618e-01	   9.9874765e-01	   9.9822861e-01	   9.9974071e-01	   1.0003579e+00	   1.0019385e+00	
   1.8760563e+01	   9.9362281e-01	   9.9880412e-01	   9.9828460e-01	   9.9979716e-01	   1.0004155e+00	   1.0019944e+00	
   1.8929577e+01	   9.9367896e-01	   9.9886059e-01	   9.9833818e-01	   9.9985326e-01	   1.0004727e+00	   1.0020508e+00	
   1.9098592e+01	   9.9373506e-01	   9.9891694e-01	   9.9839192e-01	   9.9990917e-01	   1.0005287e+00	   1.0021074e+00	
   1.9267606e+01	   9.9379231e-01	   9.9897385e-01	   9.9844895e-01	   9.9996593e-01	   1.0005843e+00	   1.0021646e+00	
   1.9436620e+01	   9.9385120e-01	   9.9903183e-01	   9.9850974e-01	   1.0000241e+00	   1.0006412e+00	   1.0022224e+00	
   1.9605634e+01	   9.9391065e-01	   9.9909037e-01	   9.9857127e-01	   1.0000830e+00	   1.0006998e+00	   1.0022803e+00	
   1.9774648e+01	   9.9396868e-01	   9.9914809e-01	   9.9862938e-01	   1.0001408e+00	   1.0007585e+00	   1.0023374e+00	
   1.9943662e+01	   9.9402392e-01	   9.9920366e-01	   9.9868236e-01	   1.0001961e+00	   1.0008151e+00	   1.0023927e+00	
   2.0112676e+01	   9.9407665e-01	   9.9925681e-01	   9.9873228e-01	   1.0002488e+00	   1.0008683e+00	   1.0024461e+00	
   2.0281690e+01	   9.9412842e-01	   9.9930838e-01	   9.9878320e-01	   1.0003001e+00	   1.0009186e+00	   1.0024980e+00	
   2.0450704e+01	   9.9418019e-01	   9.9935928e-01	   9.9883671e-01	   1.0003512e+00	   1.0009683e+00	   1.0025489e+00	
   2.0619718e+01	   9.9423106e-01	   9.9940926e-01	   9.9888997e-01	   1.0004015e+00	   1.0010181e+00	   1.0025983e+00	
   2.0788732e+01	   9.9427903e-01	   9.9945696e-01	   9.9893840e-01	   1.0004494e+00	   1.0010668e+00	   1.0026454e+00	
   2.0957746e+01	   9.9432298e-01	   9.9950126e-01	   9.9898033e-01	   1.0004935e+00	   1.0011122e+00	   1.0026894e+00	
   2.1126761e+01	   9.9436336e-01	   9.9954205e-01	   9.9901800e-01	   1.0005338e+00	   1.0011530e+00	   1.0027304e+00	
   2.1295775e+01	   9.9440164e-01	   9.9958021e-01	   9.9905536e-01	   1.0005717e+00	   1.0011901e+00	   1.0027689e+00	
   2.1464789e+01	   9.9443875e-01	   9.9961666e-01	   9.9909401e-01	   1.0006082e+00	   1.0012254e+00	   1.0028054e+00	
   2.1633803e+01	   9.9447422e-01	   9.9965138e-01	   9.9913184e-01	   1.0006433e+00	   1.0012599e+00	   1.0028397e+00	
   2.1802817e+01	   9.9450657e-01	   9.9968348e-01	   9.9916490e-01	   1.0006757e+00	   1.0012929e+00	   1.0028712e+00	
   2.1971831e+01	   9.9453471e-01	   9.9971194e-01	   9.9919131e-01	   1.0007039e+00	   1.0013224e+00	   1.0028994e+00	
   2.2140845e+01	   9.9455895e-01	   9.9973664e-01	   9.9921303e-01	   1.0007282e+00	   1.0013473e+00	   1.0029243e+00	
   2.2309859e+01	   9.9458065e-01	   9.9975841e-01	   9.9923369e-01	   1.0007497e+00	   1.0013682e+00	   1.0029465e+00	
   2.2478873e+01	   9.9460103e-01	   9.9977831e-01	   9.9925544e-01	   1.0007697e+00	   1.0013869e+00	   1.0029666e+00	
   2.2647887e+01	   9.9462006e-01	   9.9979667e-01	   9.9927685e-01	   1.0007884e+00	   1.0014050e+00	   1.0029846e+00	
   2.2816901e+01	   9.9463649e-01	   9.9981280e-01	   9.9929428e-01	   1.0008048e+00	   1.0014219e+00	   1.0030002e+00	
   2.2985915e+01	   9.9464915e-01	   9.9982577e-01	   9.9930559e-01	   1.0008176e+00	   1.0014360e+00	   1.0030129e+00	
   2.3154930e+01	   9.9465816e-01	   9.9983537e-01	   9.9931220e-01	   1.0008268e+00	   1.0014459e+00	   1.0030227e+00	
   2.3323944e+01	   9.9466492e-01	   9.9984239e-01	   9.9931773e-01	   1.0008336e+00	   1.0014522e+00	   1.0030302e+00	
   2.3492958e+01	   9.9467093e-01	   9.9984806e-01	   9.9932481e-01	   1.0008393e+00	   1.0014567e+00	   1.0030361e+00	
   2.3661972e+01	   9.9467642e-01	   9.9985289e-01	   9.9933261e-01	   1.0008445e+00	   1.0014611e+00	   1.0030407e+00	
   2.3830986e+01	   9.9468022e-01	   9.9985640e-01	   9.9933766e-01	   1.0008483e+00	   1.0014653e+00	   1.0030437e+00	
   2.4000000e+01	   9.9468103e-01	   9.9985744e-01	   9.9933786e-01	   1.0008493e+00	   1.0014675e+00	   1.0030445e+00	
   2.4169014e+01	   9.9467916e-01	   9.9985630e-01	   9.9933353e-01	   1.0008478e+00	   1.0014668e+00	   1.0030435e+00	
   2.4338028e+01	   9.9467556e-01	   9.9985307e-01	   9.9932837e-01	   1.0008443e+00	   1.0014631e+00	   1.0030408e+00	
   2.4507042e+01	   9.9467202e-01	   9.9984929e-01	   9.9932557e-01	   1.0008405e+00	   1.0014582e+00	   1.0030373e+00	
   2.4676056e+01	   9.9466889e-01	   9.9984555e-01	   9.9932473e-01	   1.0008371e+00	   1.0014538e+00	   1.0030334e+00	
   2.4845070e+01	   9.9466518e-01	   9.9984150e-01	   9.9932287e-01	   1.0008334e+00	   1.0014502e+00	   1.0030290e+00	
   2.5014085e+01	   9.9465964e-01	   9.9983623e-01	   9.9931687e-01	   1.0008282e+00	   1.0014461e+00	   1.0030234e+00	
   2.5183099e+01	   9.9465206e-01	   9.9982930e-01	   9.9930702e-01	   1.0008209e+00	   1.0014399e+00	   1.0030165e+00	
   2.5352113e+01	   9.9464360e-01	   9.9982130e-01	   9.9929669e-01	   1.0008126e+00	   1.0014316e+00	   1.0030090e+00	
   2.5521127e+01	   9.9463580e-01	   9.9981336e-01	   9.9928924e-01	   1.0008046e+00	   1.0014225e+00	   1.0030014e+00	
   2.5690141e+01	   9.9462922e-01	   9.9980625e-01	   9.9928490e-01	   1.0007977e+00	   1.0014146e+00	   1.0029943e+00	
   2.5859155e+01	   9.9462314e-01	   9.9979977e-01	   9.9928090e-01	   1.0007917e+00	   1.0014084e+00	   1.0029875e+00	
   2.6028169e+01	   9.9461629e-01	   9.9979306e-01	   9.9927400e-01	   1.0007851e+00	   1.0014028e+00	   1.0029804e+00	
   2.6197183e+01	   9.9460812e-01	   9.9978549e-01	   9.9926372e-01	   1.0007772e+00	   1.0013962e+00	   1.0029728e+00	
   2.6366197e+01	   9.9459947e-01	   9.9977736e-01	   9.9925297e-01	   1.0007687e+00	   1.0013878e+00	   1.0029651e+00	
   2.6535211e+01	   9.9459179e-01	   9.9976968e-01	   9.9924525e-01	   1.0007609e+00	   1.0013791e+00	   1.0029579e+00	
   2.6704225e+01	   9.9458598e-01	   9.9976338e-01	   9.9924152e-01	   1.0007549e+00	   1.0013719e+00	   1.0029516e+00	
   2.6873239e+01	   9.9458154e-01	   9.9975844e-01	   9.9923927e-01	   1.0007504e+00	   1.0013670e+00	   1.0029463e+00	
   2.7042254e+01	   9.9457709e-01	   9.9975398e-01	   9.9923516e-01	   1.0007461e+00	   1.0013636e+00	   1.0029414e+00	
   2.7211268e+01	   9.9457171e-01	   9.9974913e-01	   9.9922795e-01	   1.0007410e+00	   1.0013598e+00	   1.0029365e+00	
   2.7380282e+01	   9.9456589e-01	   9.9974393e-01	   9.9921986e-01	   1.0007354e+00	   1.0013546e+00	   1.0029317e+00	
   2.7549296e+01	   9.9456116e-01	   9.9973932e-01	   9.9921464e-01	   1.0007306e+00	   1.0013490e+00	   1.0029275e+00	
   2.7718310e+01	   9.9455866e-01	   9.9973633e-01	   9.9921397e-01	   1.0007278e+00	   1.0013449e+00	   1.0029247e+00	
   2.7887324e+01	   9.9455806e-01	   9.9973509e-01	   9.9921568e-01	   1.0007270e+00	   1.0013436e+00	   1.0029231e+00	
   2.8056338e+01	   9.9455776e-01	   9.9973467e-01	   9.9921607e-01	   1.0007268e+00	   1.0013441e+00	   1.0029222e+00	
   2.8225352e+01	   9.9455668e-01	   9.9973406e-01	   9.9921351e-01	   1.0007260e+00	   1.0013446e+00	   1.0029214e+00	
   2.8394366e+01	   9.9455502e-01	   9.9973307e-01	   9.9920937e-01	   1.0007246e+00	   1.0013439e+00	   1.0029208e+00	
   2.8563380e+01	   9.9455448e-01	   9.9973269e-01	   9.9920798e-01	   1.0007241e+00	   1.0013425e+00	   1.0029208e+00	
   2.8732394e+01	   9.9455584e-01	   9.9973363e-01	   9.9921049e-01	   1.0007251e+00	   1.0013425e+00	   1.0029220e+00	
   2.8901408e+01	   9.9455933e-01	   9.9973644e-01	   9.9921654e-01	   1.0007283e+00	   1.0013448e+00	   1.0029245e+00	
   2.9070423e+01	   9.9456329e-01	   9.9974015e-01	   9.9922175e-01	   1.0007323e+00	   1.0013493e+00	   1.0029277e+00	
   2.9239437e+01	   9.9456645e-01	   9.9974371e-01	   9.9922361e-01	   1.0007357e+00	   1.0013541e+00	   1.0029310e+00	
   2.9408451e+01	   9.9456886e-01	   9.9974675e-01	   9.9922363e-01	   1.0007384e+00	   1.0013575e+00	   1.0029343e+00	
   2.9577465e+01	   9.9457178e-01	   9.9974993e-01	   9.9922492e-01	   1.0007413e+00	   1.0013600e+00	   1.0029379e+00	
   2.9746479e+01	   9.9457650e-01	   9.9975427e-01	   9.9923065e-01	   1.0007456e+00	   1.0013631e+00	   1.0029425e+00	
   2.9915493e+01	   9.9458305e-01	   9.9976016e-01	   9.9923977e-01	   1.0007519e+00	   1.0013684e+00	   1.0029482e+00	
   3.0084507e+01	   9.9459021e-01	   9.9976695e-01	   9.9924856e-01	   1.0007590e+00	   1.0013758e+00	   1.0029545e+00	
   3.0253521e+01	   9.9459657e-01	   9.9977356e-01	   9.9925405e-01	   1.0007656e+00	   1.0013837e+00	   1.0029608e+00	
   3.0422535e+01	   9.9460180e-01	   9.9977939e-01	   9.9925676e-01	   1.0007711e+00	   1.0013902e+00	   1.0029667e+00	
   3.0591549e+01	   9.9460690e-01	   9.9978486e-01	   9.9926000e-01	   1.0007762e+00	   1.0013951e+00	   1.0029726e+00	
   3.0760563e+01	   9.9461328e-01	   9.9979100e-01	   9.9926692e-01	   1.0007823e+00	   1.0014000e+00	   1.0029791e+00	
   3.0929577e+01	   9.9462136e-01	   9.9979843e-01	   9.9927744e-01	   1.0007901e+00	   1.0014066e+00	   1.0029865e+00	
   3.1098592e+01	   9.9463017e-01	   9.9980673e-01	   9.9928822e-01	   1.0007988e+00	   1.0014153e+00	   1.0029943e+00	
   3.1267606e+01	   9.9463814e-01	   9.9981480e-01	   9.9929578e-01	   1.0008069e+00	   1.0014246e+00	   1.0030019e+00	
   3.1436620e+01	   9.9464453e-01	   9.9982178e-01	   9.9929976e-01	   1.0008135e+00	   1.0014325e+00	   1.0030089e+00	
   3.1605634e+01	   9.9465015e-01	   9.9982790e-01	   9.9930324e-01	   1.0008192e+00	   1.0014383e+00	   1.0030154e+00	
   3.1774648e+01	   9.9465659e-01	   9.9983424e-01	   9.9930972e-01	   1.0008255e+00	   1.0014434e+00	   1.0030222e+00	
   3.1943662e+01	   9.9466465e-01	   9.9984164e-01	   9.9931998e-01	   1.0008332e+00	   1.0014498e+00	   1.0030296e+00	
   3.2112676e+01	   9.9467353e-01	   9.9984989e-01	   9.9933116e-01	   1.0008418e+00	   1.0014582e+00	   1.0030374e+00	
   3.2281690e+01	   9.9468150e-01	   9.9985785e-01	   9.9933928e-01	   1.0008499e+00	   1.0014673e+00	   1.0030448e+00	
   3.2450704e+01	   9.9468754e-01	   9.9986449e-01	   9.9934313e-01	   1.0008563e+00	   1.0014750e+00	   1.0030514e+00	
   3.2619718e+01	   9.9469237e-01	   9.9986992e-01	   9.9934554e-01	   1.0008613e+00	   1.0014804e+00	   1.0030572e+00	
   3.2788732e+01	   9.9469768e-01	   9.9987523e-01	   9.9935032e-01	   1.0008664e+00	   1.0014846e+00	   1.0030630e+00	
   3.2957746e+01	   9.9470447e-01	   9.9988139e-01	   9.9935905e-01	   1.0008728e+00	   1.0014896e+00	   1.0030692e+00	
   3.3126761e+01	   9.9471211e-01	   9.9988835e-01	   9.9936932e-01	   1.0008802e+00	   1.0014965e+00	   1.0030758e+00	
   3.3295775e+01	   9.9471891e-01	   9.9989504e-01	   9.9937687e-01	   1.0008871e+00	   1.0015042e+00	   1.0030819e+00	
   3.3464789e+01	   9.9472372e-01	   9.9990040e-01	   9.9937972e-01	   1.0008923e+00	   1.0015108e+00	   1.0030872e+00	
   3.3633803e+01	   9.9472706e-01	   9.9990438e-01	   9.9938038e-01	   1.0008958e+00	   1.0015150e+00	   1.0030915e+00	
   3.3802817e+01	   9.9473051e-01	   9.9990796e-01	   9.9938276e-01	   1.0008991e+00	   1.0015175e+00	   1.0030955e+00	
   3.3971831e+01	   9.9473522e-01	   9.9991214e-01	   9.9938917e-01	   1.0009034e+00	   1.0015204e+00	   1.0030999e+00	
   3.4140845e+01	   9.9474091e-01	   9.9991713e-01	   9.9939770e-01	   1.0009088e+00	   1.0015251e+00	   1.0031046e+00	
   3.4309859e+01	   9.9474608e-01	   9.9992206e-01	   9.9940416e-01	   1.0009141e+00	   1.0015310e+00	   1.0031090e+00	
   3.4478873e+01	   9.9474942e-01	   9.9992584e-01	   9.9940573e-01	   1.0009178e+00	   1.0015361e+00	   1.0031125e+00	
   3.4647887e+01	   9.9475106e-01	   9.9992816e-01	   9.9940463e-01	   1.0009196e+00	   1.0015388e+00	   1.0031150e+00	
   3.4816901e+01	   9.9475241e-01	   9.9992980e-01	   9.9940444e-01	   1.0009209e+00	   1.0015396e+00	   1.0031172e+00	
   3.4985915e+01	   9.9475483e-01	   9.9993184e-01	   9.9940823e-01	   1.0009230e+00	   1.0015403e+00	   1.0031195e+00	
   3.5154930e+01	   9.9475853e-01	   9.9993481e-01	   9.9941482e-01	   1.0009265e+00	   1.0015427e+00	   1.0031223e+00	
   3.5323944e+01	   9.9476219e-01	   9.9993808e-01	   9.9942030e-01	   1.0009301e+00	   1.0015467e+00	   1.0031250e+00	
   3.5492958e+01	   9.9476426e-01	   9.9994044e-01	   9.9942089e-01	   1.0009324e+00	   1.0015504e+00	   1.0031270e+00	
   3.5661972e+01	   9.9476435e-01	   9.9994126e-01	   9.9941841e-01	   1.0009328e+00	   1.0015519e+00	   1.0031280e+00	
   3.5830986e+01	   9.9476387e-01	   9.9994122e-01	   9.9941621e-01	   1.0009324e+00	   1.0015512e+00	   1.0031285e+00	
   3.6000000e+01	   9.9476427e-01	   9.9994143e-01	   9.9941712e-01	   1.0009326e+00	   1.0015502e+00	   1.0031291e+00	
   3.6169014e+01	   9.9476643e-01	   9.9994282e-01	   9.9942216e-01	   1.0009344e+00	   1.0015507e+00	   1.0031304e+00	
   3.6338028e+01	   9.9476898e-01	   9.9994483e-01	   9.9942699e-01	   1.0009368e+00	   1.0015532e+00	   1.0031318e+00	
   3.6507042e+01	   9.9477005e-01	   9.9994615e-01	   9.9942728e-01	   1.0009381e+00	   1.0015559e+00	   1.0031327e+00	
   3.6676056e+01	   9.9476916e-01	   9.9994600e-01	   9.9942382e-01	   1.0009376e+00	   1.0015566e+00	   1.0031326e+00	
   3.6845070e+01	   9.9476736e-01	   9.9994477e-01	   9.9941978e-01	   1.0009360e+00	   1.0015551e+00	   1.0031319e+00	
   3.7014085e+01	   9.9476675e-01	   9.9994395e-01	   9.9941926e-01	   1.0009351e+00	   1.0015527e+00	   1.0031315e+00	
   3.7183099e+01	   9.9476768e-01	   9.9994422e-01	   9.9942284e-01	   1.0009357e+00	   1.0015522e+00	   1.0031318e+00	
   3.7352113e+01	   9.9476952e-01	   9.9994541e-01	   9.9942733e-01	   1.0009373e+00	   1.0015535e+00	   1.0031325e+00	
   3.7521127e+01	   9.9477016e-01	   9.9994616e-01	   9.9942795e-01	   1.0009382e+00	   1.0015556e+00	   1.0031327e+00	
   3.7690141e+01	   9.9476891e-01	   9.9994565e-01	   9.9942419e-01	   1.0009374e+00	   1.0015562e+00	   1.0031322e+00	
   3.7859155e+01	   9.9476664e-01	   9.9994404e-01	   9.9941914e-01	   1.0009353e+00	   1.0015545e+00	   1.0031311e+00	
   3.8028169e+01	   9.9476534e-01	   9.9994260e-01	   9.9941781e-01	   1.0009337e+00	   1.0015517e+00	   1.0031301e+00	
   3.8197183e+01	   9.9476572e-01	   9.9994245e-01	   9.9942030e-01	   1.0009338e+00	   1.0015504e+00	   1.0031300e+00	
   3.8366197e+01	   9.9476718e-01	   9.9994320e-01	   9.9942470e-01	   1.0009350e+00	   1.0015512e+00	   1.0031304e+00	
   3.8535211e+01	   9.9476794e-01	   9.9994391e-01	   9.9942607e-01	   1.0009360e+00	   1.0015531e+00	   1.0031306e+00	
   3.8704225e+01	   9.9476706e-01	   9.9994367e-01	   9.9942293e-01	   1.0009356e+00	   1.0015540e+00	   1.0031301e+00	
   3.8873239e+01	   9.9476488e-01	   9.9994221e-01	   9.9941769e-01	   1.0009336e+00	   1.0015529e+00	   1.0031291e+00	
   3.9042254e+01	   9.9476323e-01	   9.9994066e-01	   9.9941554e-01	   1.0009317e+00	   1.0015501e+00	   1.0031281e+00	
   3.9211268e+01	   9.9476338e-01	   9.9994029e-01	   9.9941745e-01	   1.0009316e+00	   1.0015483e+00	   1.0031279e+00	
   3.9380282e+01	   9.9476486e-01	   9.9994103e-01	   9.9942197e-01	   1.0009328e+00	   1.0015489e+00	   1.0031284e+00	
   3.9549296e+01	   9.9476618e-01	   9.9994217e-01	   9.9942436e-01	   1.0009343e+00	   1.0015511e+00	   1.0031289e+00	
   3.9718310e+01	   9.9476609e-01	   9.9994246e-01	   9.9942259e-01	   1.0009344e+00	   1.0015527e+00	   1.0031289e+00	
   3.9887324e+01	   9.9476426e-01	   9.9994151e-01	   9.9941758e-01	   1.0009330e+00	   1.0015523e+00	   1.0031282e+00	
   4.0056338e+01	   9.9476251e-01	   9.9994007e-01	   9.9941460e-01	   1.0009311e+00	   1.0015498e+00	   1.0031275e+00	
   4.0225352e+01	   9.9476264e-01	   9.9993973e-01	   9.9941616e-01	   1.0009310e+00	   1.0015479e+00	   1.0031274e+00	
   4.0394366e+01	   9.9476446e-01	   9.9994075e-01	   9.9942105e-01	   1.0009325e+00	   1.0015484e+00	   1.0031282e+00	
   4.0563380e+01	   9.9476664e-01	   9.9994252e-01	   9.9942474e-01	   1.0009346e+00	   1.0015512e+00	   1.0031293e+00	
   4.0732394e+01	   9.9476695e-01	   9.9994335e-01	   9.9942377e-01	   1.0009353e+00	   1.0015535e+00	   1.0031298e+00	
   4.0901408e+01	   9.9476559e-01	   9.9994278e-01	   9.9941940e-01	   1.0009343e+00	   1.0015535e+00	   1.0031295e+00	
   4.1070423e+01	   9.9476425e-01	   9.9994175e-01	   9.9941653e-01	   1.0009329e+00	   1.0015516e+00	   1.0031291e+00	
   4.1239437e+01	   9.9476473e-01	   9.9994182e-01	   9.9941822e-01	   1.0009331e+00	   1.0015503e+00	   1.0031294e+00	
   4.1408451e+01	   9.9476696e-01	   9.9994329e-01	   9.9942331e-01	   1.0009350e+00	   1.0015511e+00	   1.0031306e+00	
   4.1577465e+01	   9.9476922e-01	   9.9994522e-01	   9.9942717e-01	   1.0009372e+00	   1.0015539e+00	   1.0031320e+00	
   4.1746479e+01	   9.9476987e-01	   9.9994628e-01	   9.9942665e-01	   1.0009382e+00	   1.0015563e+00	   1.0031328e+00	
   4.1915493e+01	   9.9476910e-01	   9.9994625e-01	   9.9942312e-01	   1.0009378e+00	   1.0015568e+00	   1.0031329e+00	
   4.2084507e+01	   9.9476843e-01	   9.9994584e-01	   9.9942097e-01	   1.0009371e+00	   1.0015556e+00	   1.0031330e+00	
   4.2253521e+01	   9.9476912e-01	   9.9994620e-01	   9.9942266e-01	   1.0009375e+00	   1.0015547e+00	   1.0031337e+00	
   4.2422535e+01	   9.9477128e-01	   9.9994770e-01	   9.9942740e-01	   1.0009393e+00	   1.0015556e+00	   1.0031350e+00	
   4.2591549e+01	   9.9477362e-01	   9.9994970e-01	   9.9943131e-01	   1.0009417e+00	   1.0015583e+00	   1.0031365e+00	
   4.2760563e+01	   9.9477473e-01	   9.9995114e-01	   9.9943139e-01	   1.0009431e+00	   1.0015610e+00	   1.0031377e+00	
   4.2929577e+01	   9.9477449e-01	   9.9995151e-01	   9.9942876e-01	   1.0009431e+00	   1.0015620e+00	   1.0031382e+00	
   4.3098592e+01	   9.9477407e-01	   9.9995141e-01	   9.9942690e-01	   1.0009427e+00	   1.0015612e+00	   1.0031385e+00	
   4.3267606e+01	   9.9477460e-01	   9.9995174e-01	   9.9942800e-01	   1.0009430e+00	   1.0015605e+00	   1.0031392e+00	
   4.3436620e+01	   9.9477668e-01	   9.9995318e-01	   9.9943254e-01	   1.0009448e+00	   1.0015612e+00	   1.0031405e+00	
   4.3605634e+01	   9.9477914e-01	   9.9995525e-01	   9.9943663e-01	   1.0009472e+00	   1.0015638e+00	   1.0031421e+00	
   4.3774648e+01	   9.9478056e-01	   9.9995693e-01	   9.9943751e-01	   1.0009489e+00	   1.0015666e+00	   1.0031434e+00	
   4.3943662e+01	   9.9478058e-01	   9.9995746e-01	   9.9943517e-01	   1.0009491e+00	   1.0015678e+00	   1.0031441e+00	
   4.4112676e+01	   9.9477997e-01	   9.9995733e-01	   9.9943277e-01	   1.0009486e+00	   1.0015673e+00	   1.0031444e+00	
   4.4281690e+01	   9.9478034e-01	   9.9995753e-01	   9.9943359e-01	   1.0009488e+00	   1.0015663e+00	   1.0031449e+00	
   4.4450704e+01	   9.9478223e-01	   9.9995882e-01	   9.9943766e-01	   1.0009504e+00	   1.0015668e+00	   1.0031462e+00	
   4.4619718e+01	   9.9478479e-01	   9.9996089e-01	   9.9944214e-01	   1.0009528e+00	   1.0015693e+00	   1.0031478e+00	
   4.4788732e+01	   9.9478634e-01	   9.9996263e-01	   9.9944332e-01	   1.0009546e+00	   1.0015721e+00	   1.0031491e+00	
   4.4957746e+01	   9.9478630e-01	   9.9996311e-01	   9.9944137e-01	   1.0009548e+00	   1.0015735e+00	   1.0031497e+00	
   4.5126761e+01	   9.9478548e-01	   9.9996284e-01	   9.9943832e-01	   1.0009542e+00	   1.0015730e+00	   1.0031498e+00	
   4.5295775e+01	   9.9478555e-01	   9.9996283e-01	   9.9943841e-01	   1.0009541e+00	   1.0015719e+00	   1.0031502e+00	
   4.5464789e+01	   9.9478716e-01	   9.9996385e-01	   9.9944209e-01	   1.0009554e+00	   1.0015719e+00	   1.0031512e+00	
   4.5633803e+01	   9.9478956e-01	   9.9996570e-01	   9.9944683e-01	   1.0009576e+00	   1.0015739e+00	   1.0031526e+00	
   4.5802817e+01	   9.9479111e-01	   9.9996731e-01	   9.9944829e-01	   1.0009593e+00	   1.0015766e+00	   1.0031538e+00	
   4.5971831e+01	   9.9479107e-01	   9.9996778e-01	   9.9944665e-01	   1.0009596e+00	   1.0015781e+00	   1.0031543e+00	
   4.6140845e+01	   9.9479016e-01	   9.9996746e-01	   9.9944323e-01	   1.0009589e+00	   1.0015777e+00	   1.0031543e+00	
   4.6309859e+01	   9.9478982e-01	   9.9996717e-01	   9.9944241e-01	   1.0009584e+00	   1.0015764e+00	   1.0031544e+00	
   4.6478873e+01	   9.9479090e-01	   9.9996772e-01	   9.9944534e-01	   1.0009591e+00	   1.0015759e+00	   1.0031551e+00	
   4.6647887e+01	   9.9479295e-01	   9.9996916e-01	   9.9944994e-01	   1.0009610e+00	   1.0015772e+00	   1.0031562e+00	
   4.6816901e+01	   9.9479454e-01	   9.9997065e-01	   9.9945197e-01	   1.0009627e+00	   1.0015797e+00	   1.0031572e+00	
   4.6985915e+01	   9.9479462e-01	   9.9997123e-01	   9.9945067e-01	   1.0009631e+00	   1.0015815e+00	   1.0031576e+00	
   4.7154930e+01	   9.9479368e-01	   9.9997088e-01	   9.9944712e-01	   1.0009624e+00	   1.0015813e+00	   1.0031575e+00	
   4.7323944e+01	   9.9479286e-01	   9.9997025e-01	   9.9944534e-01	   1.0009615e+00	   1.0015797e+00	   1.0031574e+00	
   4.7492958e+01	   9.9479321e-01	   9.9997021e-01	   9.9944715e-01	   1.0009615e+00	   1.0015787e+00	   1.0031576e+00	
   4.7661972e+01	   9.9479495e-01	   9.9997128e-01	   9.9945153e-01	   1.0009630e+00	   1.0015792e+00	   1.0031584e+00	
   4.7830986e+01	   9.9479674e-01	   9.9997276e-01	   9.9945437e-01	   1.0009649e+00	   1.0015815e+00	   1.0031594e+00	
   4.8000000e+01	   9.9479697e-01	   9.9997349e-01	   9.9945353e-01	   1.0009654e+00	   1.0015836e+00	   1.0031598e+00	
   4.8169014e+01	   9.9479595e-01	   9.9997306e-01	   9.9944989e-01	   1.0009646e+00	   1.0015835e+00	   1.0031596e+00	
   4.8338028e+01	   9.9479461e-01	   9.9997204e-01	   9.9944717e-01	   1.0009633e+00	   1.0015818e+00	   1.0031591e+00	
   4.8507042e+01	   9.9479443e-01	   9.9997163e-01	   9.9944773e-01	   1.0009629e+00	   1.0015802e+00	   1.0031590e+00	
   4.8676056e+01	   9.9479595e-01	   9.9997239e-01	   9.9945204e-01	   1.0009641e+00	   1.0015803e+00	   1.0031596e+00	
   4.8845070e+01	   9.9479791e-01	   9.9997390e-01	   9.9945570e-01	   1.0009660e+00	   1.0015824e+00	   1.0031606e+00	
   4.9014085e+01	   9.9479829e-01	   9.9997469e-01	   9.9945533e-01	   1.0009667e+00	   1.0015846e+00	   1.0031610e+00	
   4.9183099e+01	   9.9479716e-01	   9.9997419e-01	   9.9945164e-01	   1.0009658e+00	   1.0015847e+00	   1.0031607e+00	
   4.9352113e+01	   9.9479549e-01	   9.9997297e-01	   9.9944808e-01	   1.0009643e+00	   1.0015830e+00	   1.0031600e+00	
   4.9521127e+01	   9.9479505e-01	   9.9997238e-01	   9.9944791e-01	   1.0009637e+00	   1.0015811e+00	   1.0031597e+00	
   4.9690141e+01	   9.9479633e-01	   9.9997290e-01	   9.9945191e-01	   1.0009645e+00	   1.0015808e+00	   1.0031601e+00	
   4.9859155e+01	   9.9479826e-01	   9.9997429e-01	   9.9945614e-01	   1.0009663e+00	   1.0015825e+00	   1.0031610e+00	
   5.0028169e+01	   9.9479880e-01	   9.9997510e-01	   9.9945623e-01	   1.0009672e+00	   1.0015847e+00	   1.0031614e+00	
   5.0197183e+01	   9.9479778e-01	   9.9997471e-01	   9.9945280e-01	   1.0009665e+00	   1.0015852e+00	   1.0031611e+00	
   5.0366197e+01	   9.9479609e-01	   9.9997356e-01	   9.9944879e-01	   1.0009649e+00	   1.0015838e+00	   1.0031604e+00	
   5.0535211e+01	   9.9479545e-01	   9.9997284e-01	   9.9944804e-01	   1.0009641e+00	   1.0015817e+00	   1.0031601e+00	
   5.0704225e+01	   9.9479630e-01	   9.9997305e-01	   9.9945137e-01	   1.0009645e+00	   1.0015811e+00	   1.0031603e+00	
   5.0873239e+01	   9.9479808e-01	   9.9997420e-01	   9.9945583e-01	   1.0009662e+00	   1.0015822e+00	   1.0031611e+00	
   5.1042254e+01	   9.9479897e-01	   9.9997518e-01	   9.9945671e-01	   1.0009673e+00	   1.0015845e+00	   1.0031616e+00	
   5.1211268e+01	   9.9479834e-01	   9.9997514e-01	   9.9945394e-01	   1.0009670e+00	   1.0015855e+00	   1.0031614e+00	
   5.1380282e+01	   9.9479673e-01	   9.9997417e-01	   9.9944970e-01	   1.0009656e+00	   1.0015846e+00	   1.0031608e+00	
   5.1549296e+01	   9.9479574e-01	   9.9997315e-01	   9.9944825e-01	   1.0009644e+00	   1.0015823e+00	   1.0031603e+00	
   5.1718310e+01	   9.9479608e-01	   9.9997307e-01	   9.9945055e-01	   1.0009645e+00	   1.0015812e+00	   1.0031604e+00	
   5.1887324e+01	   9.9479780e-01	   9.9997404e-01	   9.9945514e-01	   1.0009660e+00	   1.0015819e+00	   1.0031611e+00	
   5.2056338e+01	   9.9479925e-01	   9.9997534e-01	   9.9945730e-01	   1.0009675e+00	   1.0015843e+00	   1.0031618e+00	
   5.2225352e+01	   9.9479910e-01	   9.9997571e-01	   9.9945534e-01	   1.0009677e+00	   1.0015859e+00	   1.0031619e+00	
   5.2394366e+01	   9.9479746e-01	   9.9997483e-01	   9.9945082e-01	   1.0009663e+00	   1.0015855e+00	   1.0031613e+00	
   5.2563380e+01	   9.9479596e-01	   9.9997350e-01	   9.9944849e-01	   1.0009647e+00	   1.0015830e+00	   1.0031607e+00	
   5.2732394e+01	   9.9479605e-01	   9.9997323e-01	   9.9944982e-01	   1.0009646e+00	   1.0015814e+00	   1.0031606e+00	
   5.2901408e+01	   9.9479784e-01	   9.9997419e-01	   9.9945470e-01	   1.0009660e+00	   1.0015820e+00	   1.0031613e+00	
   5.3070423e+01	   9.9479972e-01	   9.9997575e-01	   9.9945803e-01	   1.0009679e+00	   1.0015844e+00	   1.0031622e+00	
   5.3239437e+01	   9.9479991e-01	   9.9997635e-01	   9.9945684e-01	   1.0009684e+00	   1.0015864e+00	   1.0031625e+00	
   5.3408451e+01	   9.9479821e-01	   9.9997551e-01	   9.9945209e-01	   1.0009671e+00	   1.0015863e+00	   1.0031620e+00	
   5.3577465e+01	   9.9479644e-01	   9.9997407e-01	   9.9944877e-01	   1.0009653e+00	   1.0015839e+00	   1.0031612e+00	
   5.3746479e+01	   9.9479644e-01	   9.9997376e-01	   9.9944969e-01	   1.0009651e+00	   1.0015821e+00	   1.0031611e+00	
   5.3915493e+01	   9.9479821e-01	   9.9997469e-01	   9.9945458e-01	   1.0009664e+00	   1.0015824e+00	   1.0031618e+00	
   5.4084507e+01	   9.9480022e-01	   9.9997625e-01	   9.9945862e-01	   1.0009684e+00	   1.0015846e+00	   1.0031628e+00	
   5.4253521e+01	   9.9480061e-01	   9.9997693e-01	   9.9945820e-01	   1.0009691e+00	   1.0015868e+00	   1.0031632e+00	
   5.4422535e+01	   9.9479914e-01	   9.9997634e-01	   9.9945355e-01	   1.0009681e+00	   1.0015870e+00	   1.0031627e+00	
   5.4591549e+01	   9.9479738e-01	   9.9997506e-01	   9.9944965e-01	   1.0009664e+00	   1.0015852e+00	   1.0031620e+00	
   5.4760563e+01	   9.9479722e-01	   9.9997464e-01	   9.9945005e-01	   1.0009660e+00	   1.0015831e+00	   1.0031619e+00	
   5.4929577e+01	   9.9479866e-01	   9.9997529e-01	   9.9945450e-01	   1.0009669e+00	   1.0015830e+00	   1.0031625e+00	
   5.5098592e+01	   9.9480060e-01	   9.9997670e-01	   9.9945872e-01	   1.0009688e+00	   1.0015849e+00	   1.0031634e+00	
   5.5267606e+01	   9.9480114e-01	   9.9997757e-01	   9.9945868e-01	   1.0009697e+00	   1.0015873e+00	   1.0031638e+00	
   5.5436620e+01	   9.9480017e-01	   9.9997729e-01	   9.9945493e-01	   1.0009691e+00	   1.0015879e+00	   1.0031636e+00	
   5.5605634e+01	   9.9479861e-01	   9.9997624e-01	   9.9945116e-01	   1.0009676e+00	   1.0015863e+00	   1.0031630e+00	
   5.5774648e+01	   9.9479817e-01	   9.9997558e-01	   9.9945128e-01	   1.0009669e+00	   1.0015843e+00	   1.0031628e+00	
   5.5943662e+01	   9.9479931e-01	   9.9997601e-01	   9.9945502e-01	   1.0009677e+00	   1.0015840e+00	   1.0031632e+00	
   5.6112676e+01	   9.9480112e-01	   9.9997736e-01	   9.9945890e-01	   1.0009694e+00	   1.0015857e+00	   1.0031641e+00	
   5.6281690e+01	   9.9480189e-01	   9.9997833e-01	   9.9945929e-01	   1.0009704e+00	   1.0015880e+00	   1.0031646e+00	
   5.6450704e+01	   9.9480111e-01	   9.9997818e-01	   9.9945600e-01	   1.0009700e+00	   1.0015885e+00	   1.0031645e+00	
   5.6619718e+01	   9.9479956e-01	   9.9997710e-01	   9.9945261e-01	   1.0009685e+00	   1.0015871e+00	   1.0031639e+00	
   5.6788732e+01	   9.9479907e-01	   9.9997647e-01	   9.9945239e-01	   1.0009678e+00	   1.0015852e+00	   1.0031637e+00	
   5.6957746e+01	   9.9480010e-01	   9.9997687e-01	   9.9945569e-01	   1.0009686e+00	   1.0015850e+00	   1.0031640e+00	
   5.7126761e+01	   9.9480194e-01	   9.9997824e-01	   9.9945950e-01	   1.0009703e+00	   1.0015866e+00	   1.0031649e+00	
   5.7295775e+01	   9.9480271e-01	   9.9997914e-01	   9.9946007e-01	   1.0009712e+00	   1.0015886e+00	   1.0031654e+00	
   5.7464789e+01	   9.9480187e-01	   9.9997893e-01	   9.9945705e-01	   1.0009707e+00	   1.0015892e+00	   1.0031653e+00	
   5.7633803e+01	   9.9480025e-01	   9.9997781e-01	   9.9945341e-01	   1.0009693e+00	   1.0015879e+00	   1.0031646e+00	
   5.7802817e+01	   9.9479984e-01	   9.9997721e-01	   9.9945312e-01	   1.0009686e+00	   1.0015861e+00	   1.0031644e+00	
   5.7971831e+01	   9.9480079e-01	   9.9997766e-01	   9.9945607e-01	   1.0009693e+00	   1.0015858e+00	   1.0031647e+00	
   5.8140845e+01	   9.9480243e-01	   9.9997881e-01	   9.9945977e-01	   1.0009708e+00	   1.0015870e+00	   1.0031655e+00	
   5.8309859e+01	   9.9480315e-01	   9.9997959e-01	   9.9946072e-01	   1.0009716e+00	   1.0015889e+00	   1.0031660e+00	
   5.8478873e+01	   9.9480255e-01	   9.9997951e-01	   9.9945810e-01	   1.0009714e+00	   1.0015896e+00	   1.0031659e+00	
   5.8647887e+01	   9.9480113e-01	   9.9997864e-01	   9.9945435e-01	   1.0009702e+00	   1.0015888e+00	   1.0031653e+00	
   5.8816901e+01	   9.9480051e-01	   9.9997797e-01	   9.9945367e-01	   1.0009694e+00	   1.0015871e+00	   1.0031650e+00	
   5.8985915e+01	   9.9480113e-01	   9.9997813e-01	   9.9945600e-01	   1.0009697e+00	   1.0015863e+00	   1.0031652e+00	
   5.9154930e+01	   9.9480254e-01	   9.9997900e-01	   9.9945966e-01	   1.0009709e+00	   1.0015871e+00	   1.0031659e+00	
   5.9323944e+01	   9.9480345e-01	   9.9997990e-01	   9.9946103e-01	   1.0009720e+00	   1.0015890e+00	   1.0031663e+00	
   5.9492958e+01	   9.9480328e-01	   9.9998008e-01	   9.9945933e-01	   1.0009721e+00	   1.0015902e+00	   1.0031664e+00	
   5.9661972e+01	   9.9480204e-01	   9.9997949e-01	   9.9945566e-01	   1.0009711e+00	   1.0015897e+00	   1.0031660e+00	
   5.9830986e+01	   9.9480096e-01	   9.9997856e-01	   9.9945391e-01	   1.0009699e+00	   1.0015879e+00	   1.0031655e+00	
   6.0000000e+01	   9.9480109e-01	   9.9997827e-01	   9.9945547e-01	   1.0009697e+00	   1.0015866e+00	   1.0031655e+00	


==> UDC_NoSec.txt <==
   0.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000000e-06	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.0000000e-06	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.0000000e-06	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3300000e-04	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3300000e-04	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3300000e-04	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3333000e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3333000e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3333000e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3333300e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3333300e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3333300e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000010e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000020e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000030e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000130e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000230e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0001330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0002330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0003330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010010e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010020e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010030e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010130e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010230e+00	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010330e+00	   9.9999994e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0011330e+00	   9.9999923e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0012330e+00	   9.9999819e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0013330e+00	   9.9999696e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0015557e+00	   9.9999388e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0017785e+00	   9.9999067e-01	   9.9999995e-01	   9.9999995e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020000e+00	   9.9998747e-01	   9.9999991e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020000e+00	   9.9998747e-01	   9.9999991e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020010e+00	   9.9998745e-01	   9.9999991e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020020e+00	   9.9998744e-01	   9.9999991e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020030e+00	   9.9998742e-01	   9.9999991e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020130e+00	   9.9998727e-01	   9.9999991e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020230e+00	   9.9998710e-01	   9.9999990e-01	   9.9999989e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020330e+00	   9.9998693e-01	   9.9999990e-01	   9.9999989e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0021330e+00	   9.9998478e-01	   9.9999988e-01	   9.9999986e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0022330e+00	   9.9998231e-01	   9.9999985e-01	   9.9999983e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0023330e+00	   9.9997965e-01	   9.9999981e-01	   9.9999979e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0025557e+00	   9.9997343e-01	   9.9999971e-01	   9.9999968e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0027784e+00	   9.9996712e-01	   9.9999957e-01	   9.9999953e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0030000e+00	   9.9996086e-01	   9.9999940e-01	   9.9999935e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030000e+00	   9.9996086e-01	   9.9999940e-01	   9.9999935e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030010e+00	   9.9996083e-01	   9.9999940e-01	   9.9999935e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030020e+00	   9.9996081e-01	   9.9999940e-01	   9.9999935e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030030e+00	   9.9996078e-01	   9.9999940e-01	   9.9999935e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030130e+00	   9.9996048e-01	   9.9999939e-01	   9.9999934e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030230e+00	   9.9996018e-01	   9.9999938e-01	   9.9999933e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030330e+00	   9.9995988e-01	   9.9999938e-01	   9.9999932e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0031330e+00	   9.9995636e-01	   9.9999929e-01	   9.9999923e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0032330e+00	   9.9995253e-01	   9.9999919e-01	   9.9999913e-01	   9.9999997e-01	   9.9999999e-01	   1.0000000e+00	
   1.0033330e+00	   9.9994852e-01	   9.9999909e-01	   9.9999902e-01	   9.9999997e-01	   9.9999999e-01	   9.9999999e-01	
   1.0035556e+00	   9.9993932e-01	   9.9999882e-01	   9.9999873e-01	   9.9999996e-01	   9.9999998e-01	   9.9999999e-01	
   1.0037783e+00	   9.9993008e-01	   9.9999850e-01	   9.9999839e-01	   9.9999994e-01	   9.9999997e-01	   9.9999999e-01	
   1.0040000e+00	   9.9992092e-01	   9.9999813e-01	   9.9999800e-01	   9.9999992e-01	   9.9999996e-01	   9.9999999e-01	
   1.0040000e+00	   9.9992092e-01	   9.9999813e-01	   9.9999800e-01	   9.9999992e-01	   9.9999996e-01	   9.9999999e-01	
   1.0040010e+00	   9.9992088e-01	   9.9999813e-01	   9.9999800e-01	   9.9999992e-01	   9.9999996e-01	   9.9999999e-01	
   1.0040020e+00	   9.9992084e-01	   9.9999812e-01	   9.9999800e-01	   9.9999992e-01	   9.9999996e-01	   9.9999999e-01	
   1.0040030e+00	   9.9992079e-01	   9.9999812e-01	   9.9999800e-01	   9.9999992e-01	   9.9999996e-01	   9.9999999e-01	
   1.0040130e+00	   9.9992037e-01	   9.9999810e-01	   9.9999798e-01	   9.9999992e-01	   9.9999996e-01	   9.9999999e-01	
   1.0040230e+00	   9.9991994e-01	   9.9999809e-01	   9.9999796e-01	   9.9999992e-01	   9.9999996e-01	   9.9999998e-01	
   1.0040330e+00	   9.9991950e-01	   9.9999807e-01	   9.9999794e-01	   9.9999992e-01	   9.9999996e-01	   9.9999998e-01	
   1.0041330e+00	   9.9991469e-01	   9.9999789e-01	   9.9999775e-01	   9.9999991e-01	   9.9999996e-01	   9.9999998e-01	
   1.0042330e+00	   9.9990957e-01	   9.9999769e-01	   9.9999755e-01	   9.9999989e-01	   9.9999995e-01	   9.9999998e-01	
   1.0043330e+00	   9.9990427e-01	   9.9999749e-01	   9.9999734e-01	   9.9999988e-01	   9.9999995e-01	   9.9999998e-01	
   1.0045555e+00	   9.9989225e-01	   9.9999698e-01	   9.9999680e-01	   9.9999985e-01	   9.9999993e-01	   9.9999997e-01	
   1.0047780e+00	   9.9988020e-01	   9.9999641e-01	   9.9999621e-01	   9.9999981e-01	   9.9999991e-01	   9.9999996e-01	
   1.0050000e+00	   9.9986826e-01	   9.9999578e-01	   9.9999556e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050000e+00	   9.9986826e-01	   9.9999578e-01	   9.9999556e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050010e+00	   9.9986821e-01	   9.9999578e-01	   9.9999555e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050020e+00	   9.9986816e-01	   9.9999578e-01	   9.9999555e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050030e+00	   9.9986810e-01	   9.9999578e-01	   9.9999555e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050130e+00	   9.9986755e-01	   9.9999575e-01	   9.9999552e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050230e+00	   9.9986700e-01	   9.9999572e-01	   9.9999549e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050330e+00	   9.9986644e-01	   9.9999569e-01	   9.9999546e-01	   9.9999975e-01	   9.9999988e-01	   9.9999995e-01	
   1.0051330e+00	   9.9986038e-01	   9.9999538e-01	   9.9999514e-01	   9.9999973e-01	   9.9999987e-01	   9.9999995e-01	
   1.0052330e+00	   9.9985403e-01	   9.9999507e-01	   9.9999481e-01	   9.9999970e-01	   9.9999986e-01	   9.9999994e-01	
   1.0053330e+00	   9.9984750e-01	   9.9999474e-01	   9.9999447e-01	   9.9999968e-01	   9.9999985e-01	   9.9999994e-01	
   1.0055554e+00	   9.9983277e-01	   9.9999394e-01	   9.9999365e-01	   9.9999961e-01	   9.9999981e-01	   9.9999992e-01	
   1.0057778e+00	   9.9981804e-01	   9.9999307e-01	   9.9999275e-01	   9.9999953e-01	   9.9999978e-01	   9.9999990e-01	
   1.0060000e+00	   9.9980343e-01	   9.9999213e-01	   9.9999178e-01	   9.9999944e-01	   9.9999973e-01	   9.9999989e-01	
   1.0060000e+00	   9.9980343e-01	   9.9999213e-01	   9.9999178e-01	   9.9999944e-01	   9.9999973e-01	   9.9999989e-01	
   1.0060010e+00	   9.9980336e-01	   9.9999213e-01	   9.9999178e-01	   9.9999944e-01	   9.9999973e-01	   9.9999989e-01	
   1.0060020e+00	   9.9980330e-01	   9.9999213e-01	   9.9999177e-01	   9.9999944e-01	   9.9999973e-01	   9.9999989e-01	
   1.0060030e+00	   9.9980323e-01	   9.9999212e-01	   9.9999177e-01	   9.9999944e-01	   9.9999973e-01	   9.9999989e-01	
   1.0060130e+00	   9.9980257e-01	   9.9999208e-01	   9.9999172e-01	   9.9999944e-01	   9.9999973e-01	   9.9999988e-01	
   1.0060230e+00	   9.9980189e-01	   9.9999204e-01	   9.9999168e-01	   9.9999944e-01	   9.9999973e-01	   9.9999988e-01	
   1.0060330e+00	   9.9980121e-01	   9.9999199e-01	   9.9999163e-01	   9.9999943e-01	   9.9999972e-01	   9.9999988e-01	
   1.0061330e+00	   9.9979396e-01	   9.9999155e-01	   9.9999117e-01	   9.9999939e-01	   9.9999970e-01	   9.9999987e-01	
   1.0062330e+00	   9.9978642e-01	   9.9999109e-01	   9.9999070e-01	   9.9999934e-01	   9.9999968e-01	   9.9999986e-01	
   1.0063330e+00	   9.9977872e-01	   9.9999061e-01	   9.9999021e-01	   9.9999930e-01	   9.9999966e-01	   9.9999985e-01	
   1.0065554e+00	   9.9976138e-01	   9.9998948e-01	   9.9998905e-01	   9.9999918e-01	   9.9999960e-01	   9.9999983e-01	
   1.0067777e+00	   9.9974407e-01	   9.9998827e-01	   9.9998781e-01	   9.9999905e-01	   9.9999953e-01	   9.9999980e-01	
   1.0070000e+00	   9.9972688e-01	   9.9998698e-01	   9.9998648e-01	   9.9999891e-01	   9.9999946e-01	   9.9999976e-01	
   1.0070000e+00	   9.9972688e-01	   9.9998698e-01	   9.9998648e-01	   9.9999891e-01	   9.9999946e-01	   9.9999976e-01	
   1.0070010e+00	   9.9972680e-01	   9.9998698e-01	   9.9998648e-01	   9.9999890e-01	   9.9999946e-01	   9.9999976e-01	
   1.0070020e+00	   9.9972673e-01	   9.9998697e-01	   9.9998647e-01	   9.9999890e-01	   9.9999946e-01	   9.9999976e-01	
   1.0070030e+00	   9.9972665e-01	   9.9998697e-01	   9.9998647e-01	   9.9999890e-01	   9.9999946e-01	   9.9999976e-01	
   1.0070130e+00	   9.9972587e-01	   9.9998691e-01	   9.9998641e-01	   9.9999890e-01	   9.9999945e-01	   9.9999976e-01	
   1.0070230e+00	   9.9972508e-01	   9.9998685e-01	   9.9998634e-01	   9.9999889e-01	   9.9999945e-01	   9.9999976e-01	
   1.0070330e+00	   9.9972428e-01	   9.9998679e-01	   9.9998628e-01	   9.9999888e-01	   9.9999945e-01	   9.9999976e-01	
   1.0071330e+00	   9.9971588e-01	   9.9998618e-01	   9.9998566e-01	   9.9999881e-01	   9.9999941e-01	   9.9999974e-01	
   1.0072330e+00	   9.9970720e-01	   9.9998556e-01	   9.9998503e-01	   9.9999874e-01	   9.9999937e-01	   9.9999973e-01	
   1.0073330e+00	   9.9969835e-01	   9.9998492e-01	   9.9998437e-01	   9.9999867e-01	   9.9999933e-01	   9.9999971e-01	
   1.0075553e+00	   9.9967851e-01	   9.9998343e-01	   9.9998284e-01	   9.9999849e-01	   9.9999924e-01	   9.9999966e-01	
   1.0077777e+00	   9.9965869e-01	   9.9998184e-01	   9.9998122e-01	   9.9999829e-01	   9.9999914e-01	   9.9999962e-01	
   1.0080000e+00	   9.9963902e-01	   9.9998017e-01	   9.9997951e-01	   9.9999807e-01	   9.9999903e-01	   9.9999957e-01	
   1.0080000e+00	   9.9963902e-01	   9.9998017e-01	   9.9997951e-01	   9.9999807e-01	   9.9999903e-01	   9.9999957e-01	
   1.0080000e+00	   9.9963902e-01	   9.9998017e-01	   9.9997951e-01	   9.9999807e-01	   9.9999903e-01	   9.9999957e-01	
   1.0080010e+00	   9.9963893e-01	   9.9998017e-01	   9.9997950e-01	   9.9999807e-01	   9.9999903e-01	   9.9999957e-01	
   1.0080020e+00	   9.9963884e-01	   9.9998016e-01	   9.9997949e-01	   9.9999807e-01	   9.9999902e-01	   9.9999957e-01	
   1.0080030e+00	   9.9963875e-01	   9.9998015e-01	   9.9997949e-01	   9.9999807e-01	   9.9999902e-01	   9.9999956e-01	
   1.0080130e+00	   9.9963786e-01	   9.9998007e-01	   9.9997941e-01	   9.9999806e-01	   9.9999902e-01	   9.9999956e-01	
   1.0080230e+00	   9.9963696e-01	   9.9998000e-01	   9.9997933e-01	   9.9999805e-01	   9.9999901e-01	   9.9999956e-01	
   1.0080330e+00	   9.9963605e-01	   9.9997992e-01	   9.9997925e-01	   9.9999804e-01	   9.9999901e-01	   9.9999956e-01	
   1.0081330e+00	   9.9962654e-01	   9.9997914e-01	   9.9997846e-01	   9.9999794e-01	   9.9999896e-01	   9.9999953e-01	
   1.0082330e+00	   9.9961675e-01	   9.9997835e-01	   9.9997764e-01	   9.9999783e-01	   9.9999890e-01	   9.9999951e-01	
   1.0083330e+00	   9.9960680e-01	   9.9997753e-01	   9.9997681e-01	   9.9999772e-01	   9.9999884e-01	   9.9999948e-01	
   1.0085553e+00	   9.9958452e-01	   9.9997564e-01	   9.9997488e-01	   9.9999746e-01	   9.9999871e-01	   9.9999942e-01	
   1.0087777e+00	   9.9956228e-01	   9.9997365e-01	   9.9997285e-01	   9.9999718e-01	   9.9999856e-01	   9.9999934e-01	
   1.0090000e+00	   9.9954020e-01	   9.9997157e-01	   9.9997073e-01	   9.9999688e-01	   9.9999840e-01	   9.9999927e-01	
   1.0090000e+00	   9.9954020e-01	   9.9997157e-01	   9.9997073e-01	   9.9999688e-01	   9.9999840e-01	   9.9999927e-01	
   1.0090000e+00	   9.9954020e-01	   9.9997157e-01	   9.9997073e-01	   9.9999688e-01	   9.9999840e-01	   9.9999927e-01	
   1.0090010e+00	   9.9954010e-01	   9.9997156e-01	   9.9997072e-01	   9.9999688e-01	   9.9999840e-01	   9.9999927e-01	
   1.0090020e+00	   9.9954000e-01	   9.9997155e-01	   9.9997071e-01	   9.9999688e-01	   9.9999840e-01	   9.9999927e-01	
   1.0090030e+00	   9.9953990e-01	   9.9997154e-01	   9.9997070e-01	   9.9999688e-01	   9.9999840e-01	   9.9999927e-01	
   1.0090130e+00	   9.9953890e-01	   9.9997145e-01	   9.9997060e-01	   9.9999687e-01	   9.9999839e-01	   9.9999926e-01	
   1.0090230e+00	   9.9953789e-01	   9.9997135e-01	   9.9997051e-01	   9.9999685e-01	   9.9999838e-01	   9.9999926e-01	
   1.0090330e+00	   9.9953687e-01	   9.9997126e-01	   9.9997041e-01	   9.9999684e-01	   9.9999838e-01	   9.9999926e-01	
   1.0091330e+00	   9.9952629e-01	   9.9997030e-01	   9.9996943e-01	   9.9999670e-01	   9.9999830e-01	   9.9999922e-01	
   1.0092330e+00	   9.9951543e-01	   9.9996931e-01	   9.9996843e-01	   9.9999655e-01	   9.9999822e-01	   9.9999918e-01	
   1.0093330e+00	   9.9950441e-01	   9.9996831e-01	   9.9996740e-01	   9.9999640e-01	   9.9999814e-01	   9.9999914e-01	
   1.0095553e+00	   9.9947976e-01	   9.9996599e-01	   9.9996504e-01	   9.9999604e-01	   9.9999795e-01	   9.9999905e-01	
   1.0097777e+00	   9.9945517e-01	   9.9996358e-01	   9.9996259e-01	   9.9999566e-01	   9.9999775e-01	   9.9999895e-01	
   1.0100000e+00	   9.9943076e-01	   9.9996107e-01	   9.9996003e-01	   9.9999526e-01	   9.9999754e-01	   9.9999885e-01	
   1.0100000e+00	   9.9943076e-01	   9.9996107e-01	   9.9996003e-01	   9.9999526e-01	   9.9999754e-01	   9.9999885e-01	
   1.0100010e+00	   9.9943065e-01	   9.9996106e-01	   9.9996002e-01	   9.9999526e-01	   9.9999754e-01	   9.9999885e-01	
   1.0100020e+00	   9.9943054e-01	   9.9996105e-01	   9.9996001e-01	   9.9999526e-01	   9.9999754e-01	   9.9999885e-01	
   1.0100030e+00	   9.9943043e-01	   9.9996104e-01	   9.9996000e-01	   9.9999526e-01	   9.9999753e-01	   9.9999884e-01	
   1.0100130e+00	   9.9942932e-01	   9.9996092e-01	   9.9995988e-01	   9.9999524e-01	   9.9999752e-01	   9.9999884e-01	
   1.0100230e+00	   9.9942821e-01	   9.9996081e-01	   9.9995976e-01	   9.9999522e-01	   9.9999751e-01	   9.9999884e-01	
   1.0100330e+00	   9.9942708e-01	   9.9996069e-01	   9.9995965e-01	   9.9999520e-01	   9.9999751e-01	   9.9999883e-01	
   1.0101330e+00	   9.9941546e-01	   9.9995953e-01	   9.9995847e-01	   9.9999501e-01	   9.9999740e-01	   9.9999878e-01	
   1.0102330e+00	   9.9940355e-01	   9.9995835e-01	   9.9995727e-01	   9.9999482e-01	   9.9999730e-01	   9.9999873e-01	
   1.0103330e+00	   9.9939149e-01	   9.9995715e-01	   9.9995605e-01	   9.9999462e-01	   9.9999719e-01	   9.9999868e-01	
   1.0105554e+00	   9.9936454e-01	   9.9995439e-01	   9.9995324e-01	   9.9999415e-01	   9.9999695e-01	   9.9999855e-01	
   1.0107777e+00	   9.9933766e-01	   9.9995153e-01	   9.9995033e-01	   9.9999366e-01	   9.9999668e-01	   9.9999842e-01	
   1.0110001e+00	   9.9931097e-01	   9.9994857e-01	   9.9994732e-01	   9.9999314e-01	   9.9999640e-01	   9.9999827e-01	
   1.0114767e+00	   9.9925440e-01	   9.9994193e-01	   9.9994057e-01	   9.9999195e-01	   9.9999576e-01	   9.9999794e-01	
   1.0119534e+00	   9.9919878e-01	   9.9993487e-01	   9.9993341e-01	   9.9999062e-01	   9.9999504e-01	   9.9999757e-01	
   1.0124300e+00	   9.9914412e-01	   9.9992742e-01	   9.9992586e-01	   9.9998916e-01	   9.9999425e-01	   9.9999715e-01	
   1.0129066e+00	   9.9909037e-01	   9.9991959e-01	   9.9991793e-01	   9.9998756e-01	   9.9999339e-01	   9.9999668e-01	
   1.0142168e+00	   9.9894676e-01	   9.9989647e-01	   9.9989456e-01	   9.9998240e-01	   9.9999057e-01	   9.9999512e-01	
   1.0155270e+00	   9.9880874e-01	   9.9987129e-01	   9.9986913e-01	   9.9997612e-01	   9.9998713e-01	   9.9999314e-01	
   1.0168371e+00	   9.9867564e-01	   9.9984444e-01	   9.9984204e-01	   9.9996873e-01	   9.9998305e-01	   9.9999070e-01	
   1.0181473e+00	   9.9854692e-01	   9.9981625e-01	   9.9981357e-01	   9.9996025e-01	   9.9997835e-01	   9.9998777e-01	
   1.0201288e+00	   9.9835975e-01	   9.9977150e-01	   9.9976835e-01	   9.9994544e-01	   9.9997010e-01	   9.9998241e-01	
   1.0221103e+00	   9.9818060e-01	   9.9972474e-01	   9.9972101e-01	   9.9992834e-01	   9.9996053e-01	   9.9997588e-01	
   1.0240917e+00	   9.9800864e-01	   9.9967638e-01	   9.9967196e-01	   9.9990912e-01	   9.9994969e-01	   9.9996816e-01	
   1.0260732e+00	   9.9784328e-01	   9.9962672e-01	   9.9962147e-01	   9.9988790e-01	   9.9993764e-01	   9.9995926e-01	
   1.0280547e+00	   9.9768399e-01	   9.9957598e-01	   9.9956975e-01	   9.9986481e-01	   9.9992442e-01	   9.9994920e-01	
   1.0313756e+00	   9.9742949e-01	   9.9948901e-01	   9.9948084e-01	   9.9982222e-01	   9.9989971e-01	   9.9992981e-01	
   1.0346964e+00	   9.9718899e-01	   9.9940026e-01	   9.9938977e-01	   9.9977517e-01	   9.9987192e-01	   9.9990735e-01	
   1.0380173e+00	   9.9696094e-01	   9.9931028e-01	   9.9929712e-01	   9.9972411e-01	   9.9984116e-01	   9.9988198e-01	
   1.0413382e+00	   9.9674406e-01	   9.9921945e-01	   9.9920334e-01	   9.9966947e-01	   9.9980754e-01	   9.9985389e-01	
   1.0446590e+00	   9.9653720e-01	   9.9912809e-01	   9.9910878e-01	   9.9961161e-01	   9.9977116e-01	   9.9982324e-01	
   1.0489783e+00	   9.9628151e-01	   9.9900882e-01	   9.9898506e-01	   9.9953211e-01	   9.9971987e-01	   9.9977983e-01	
   1.0532975e+00	   9.9603915e-01	   9.9888939e-01	   9.9886095e-01	   9.9944841e-01	   9.9966430e-01	   9.9973272e-01	
   1.0576168e+00	   9.9580846e-01	   9.9877005e-01	   9.9873680e-01	   9.9936112e-01	   9.9960466e-01	   9.9968224e-01	
   1.0619360e+00	   9.9558803e-01	   9.9865096e-01	   9.9861283e-01	   9.9927074e-01	   9.9954116e-01	   9.9962868e-01	
   1.0662552e+00	   9.9537663e-01	   9.9853222e-01	   9.9848920e-01	   9.9917769e-01	   9.9947399e-01	   9.9957230e-01	
   1.0728965e+00	   9.9506684e-01	   9.9835040e-01	   9.9829993e-01	   9.9903027e-01	   9.9936405e-01	   9.9948064e-01	
   1.0795378e+00	   9.9477261e-01	   9.9816958e-01	   9.9811185e-01	   9.9887854e-01	   9.9924662e-01	   9.9938361e-01	
   1.0861790e+00	   9.9449123e-01	   9.9798972e-01	   9.9792495e-01	   9.9872338e-01	   9.9912237e-01	   9.9928183e-01	
   1.0928203e+00	   9.9422049e-01	   9.9781070e-01	   9.9773914e-01	   9.9856545e-01	   9.9899194e-01	   9.9917583e-01	
   1.0994616e+00	   9.9395854e-01	   9.9763241e-01	   9.9755427e-01	   9.9840526e-01	   9.9885590e-01	   9.9906605e-01	
   1.1098407e+00	   9.9356336e-01	   9.9735486e-01	   9.9726683e-01	   9.9815122e-01	   9.9863334e-01	   9.9888778e-01	
   1.1202198e+00	   9.9318128e-01	   9.9707821e-01	   9.9698060e-01	   9.9789364e-01	   9.9840032e-01	   9.9870240e-01	
   1.1305990e+00	   9.9280870e-01	   9.9680197e-01	   9.9669492e-01	   9.9763323e-01	   9.9815851e-01	   9.9851092e-01	
   1.1409781e+00	   9.9244297e-01	   9.9652572e-01	   9.9640921e-01	   9.9737045e-01	   9.9790939e-01	   9.9831414e-01	
   1.1513572e+00	   9.9208211e-01	   9.9624916e-01	   9.9612299e-01	   9.9710559e-01	   9.9765420e-01	   9.9811275e-01	
   1.1628768e+00	   9.9168553e-01	   9.9594156e-01	   9.9580426e-01	   9.9680946e-01	   9.9736517e-01	   9.9788455e-01	
   1.1743964e+00	   9.9129168e-01	   9.9563304e-01	   9.9548404e-01	   9.9651129e-01	   9.9707126e-01	   9.9765209e-01	
   1.1859160e+00	   9.9089961e-01	   9.9532348e-01	   9.9516206e-01	   9.9621126e-01	   9.9677351e-01	   9.9741599e-01	
   1.1974356e+00	   9.9050876e-01	   9.9501283e-01	   9.9483819e-01	   9.9590954e-01	   9.9647280e-01	   9.9717674e-01	
   1.2089552e+00	   9.9011887e-01	   9.9470110e-01	   9.9451237e-01	   9.9560627e-01	   9.9616984e-01	   9.9693477e-01	
   1.2265695e+00	   9.8952454e-01	   9.9422257e-01	   9.9401053e-01	   9.9513995e-01	   9.9570351e-01	   9.9656036e-01	
   1.2441837e+00	   9.8893287e-01	   9.9374212e-01	   9.9350462e-01	   9.9467096e-01	   9.9523492e-01	   9.9618156e-01	
   1.2617980e+00	   9.8834496e-01	   9.9326035e-01	   9.9299531e-01	   9.9419990e-01	   9.9476533e-01	   9.9579925e-01	
   1.2794123e+00	   9.8776227e-01	   9.9277793e-01	   9.9248345e-01	   9.9372738e-01	   9.9429564e-01	   9.9541410e-01	
   1.2970265e+00	   9.8718642e-01	   9.9229560e-01	   9.9197004e-01	   9.9325402e-01	   9.9382653e-01	   9.9502662e-01	
   1.3225545e+00	   9.8636713e-01	   9.9159818e-01	   9.9122535e-01	   9.9256776e-01	   9.9314869e-01	   9.9446169e-01	
   1.3480824e+00	   9.8556976e-01	   9.9090456e-01	   9.9048274e-01	   9.9188286e-01	   9.9247439e-01	   9.9389357e-01	
   1.3736103e+00	   9.8479788e-01	   9.9021663e-01	   9.8974529e-01	   9.9120102e-01	   9.9180457e-01	   9.9332285e-01	
   1.3991382e+00	   9.8405398e-01	   9.8953598e-01	   9.8901582e-01	   9.9052377e-01	   9.9113993e-01	   9.9274986e-01	
   1.4246661e+00	   9.8333939e-01	   9.8886385e-01	   9.8829674e-01	   9.8985244e-01	   9.9048103e-01	   9.9217475e-01	
   1.4585782e+00	   9.8243533e-01	   9.8798546e-01	   9.8736076e-01	   9.8897149e-01	   9.8961536e-01	   9.9140750e-01	
   1.4924902e+00	   9.8158062e-01	   9.8712451e-01	   9.8644975e-01	   9.8810453e-01	   9.8876139e-01	   9.9063635e-01	
   1.5264022e+00	   9.8076998e-01	   9.8628088e-01	   9.8556544e-01	   9.8725245e-01	   9.8791950e-01	   9.8986084e-01	
   1.5603142e+00	   9.7999584e-01	   9.8545348e-01	   9.8470807e-01	   9.8641530e-01	   9.8708968e-01	   9.8908032e-01	
   1.5942262e+00	   9.7924924e-01	   9.8464043e-01	   9.8387653e-01	   9.8559236e-01	   9.8627152e-01	   9.8829408e-01	
   1.6432875e+00	   9.7819870e-01	   9.8348458e-01	   9.8271439e-01	   9.8442407e-01	   9.8510676e-01	   9.8714505e-01	
   1.6832107e+00	   9.7735288e-01	   9.8255706e-01	   9.8179896e-01	   9.8348966e-01	   9.8417342e-01	   9.8619888e-01	
   1.7231338e+00	   9.7650151e-01	   9.8163662e-01	   9.8090419e-01	   9.8256618e-01	   9.8325053e-01	   9.8524216e-01	
   1.7630570e+00	   9.7563540e-01	   9.8071961e-01	   9.8002396e-01	   9.8165027e-01	   9.8233555e-01	   9.8427504e-01	
   1.8029801e+00	   9.7474948e-01	   9.7980343e-01	   9.7915271e-01	   9.8073907e-01	   9.8142605e-01	   9.8329843e-01	
   1.8429033e+00	   9.7384284e-01	   9.7888676e-01	   9.7828587e-01	   9.7983047e-01	   9.8051997e-01	   9.8231414e-01	
   1.8876206e+00	   9.7280621e-01	   9.7785935e-01	   9.7731605e-01	   9.7881440e-01	   9.7950728e-01	   9.8120583e-01	
   1.9323379e+00	   9.7175555e-01	   9.7683293e-01	   9.7634486e-01	   9.7779996e-01	   9.7849593e-01	   9.8009617e-01	
   1.9770552e+00	   9.7070230e-01	   9.7581069e-01	   9.7537163e-01	   9.7678845e-01	   9.7748611e-01	   9.7899111e-01	
   2.0217726e+00	   9.6965836e-01	   9.7479654e-01	   9.7439724e-01	   9.7578228e-01	   9.7647912e-01	   9.7789706e-01	
   2.0664899e+00	   9.6863407e-01	   9.7379436e-01	   9.7342348e-01	   9.7478434e-01	   9.7547709e-01	   9.7682038e-01	
   2.1112072e+00	   9.6763669e-01	   9.7280733e-01	   9.7245249e-01	   9.7379750e-01	   9.7448256e-01	   9.7576675e-01	
   2.1645228e+00	   9.6648715e-01	   9.7165305e-01	   9.7130109e-01	   9.7263863e-01	   9.7331014e-01	   9.7454689e-01	
   2.2178384e+00	   9.6537909e-01	   9.7052420e-01	   9.7015898e-01	   9.7150145e-01	   9.7215583e-01	   9.7337128e-01	
   2.2711540e+00	   9.6430420e-01	   9.6941924e-01	   9.6902767e-01	   9.7038668e-01	   9.7102236e-01	   9.7224169e-01	
   2.3244696e+00	   9.6324988e-01	   9.6833479e-01	   9.6790783e-01	   9.6929339e-01	   9.6991121e-01	   9.7115678e-01	
   2.3777852e+00	   9.6220272e-01	   9.6726683e-01	   9.6679998e-01	   9.6821973e-01	   9.6882286e-01	   9.7011277e-01	
   2.4311008e+00	   9.6115204e-01	   9.6621209e-01	   9.6570533e-01	   9.6716383e-01	   9.6775726e-01	   9.6910448e-01	
   2.4849620e+00	   9.6008166e-01	   9.6515860e-01	   9.6461555e-01	   9.6611424e-01	   9.6670394e-01	   9.6811657e-01	
   2.5388232e+00	   9.5900382e-01	   9.6411843e-01	   9.6354638e-01	   9.6508254e-01	   9.6567462e-01	   9.6715458e-01	
   2.5926844e+00	   9.5792693e-01	   9.6309554e-01	   9.6250391e-01	   9.6407129e-01	   9.6467092e-01	   9.6621496e-01	
   2.6465457e+00	   9.5686467e-01	   9.6209603e-01	   9.6149519e-01	   9.6308470e-01	   9.6369533e-01	   9.6529588e-01	
   2.7004069e+00	   9.5583327e-01	   9.6112699e-01	   9.6052714e-01	   9.6212786e-01	   9.6275085e-01	   9.6439704e-01	
   2.7542681e+00	   9.5484822e-01	   9.6019511e-01	   9.5960522e-01	   9.6120573e-01	   9.6184030e-01	   9.6351919e-01	
   2.8188880e+00	   9.5374260e-01	   9.5913218e-01	   9.5856323e-01	   9.6014990e-01	   9.6079498e-01	   9.6249508e-01	
   2.8835079e+00	   9.5272822e-01	   9.5813181e-01	   9.5758953e-01	   9.5915106e-01	   9.5980122e-01	   9.6150346e-01	
   2.9351901e+00	   9.5198058e-01	   9.5737468e-01	   9.5685470e-01	   9.5839160e-01	   9.5904152e-01	   9.6073335e-01	
   2.9868722e+00	   9.5127990e-01	   9.5664999e-01	   9.5615060e-01	   9.5766250e-01	   9.5830893e-01	   9.5998193e-01	
   3.0385544e+00	   9.5061342e-01	   9.5595048e-01	   9.5546794e-01	   9.5695769e-01	   9.5759840e-01	   9.5924664e-01	
   3.0902366e+00	   9.4996690e-01	   9.5526810e-01	   9.5479720e-01	   9.5627030e-01	   9.5690428e-01	   9.5852445e-01	
   3.1419187e+00	   9.4932664e-01	   9.5459524e-01	   9.5412985e-01	   9.5559365e-01	   9.5622113e-01	   9.5781244e-01	
   3.2109010e+00	   9.4846431e-01	   9.5370229e-01	   9.5323454e-01	   9.5469843e-01	   9.5531931e-01	   9.5687461e-01	
   3.2798833e+00	   9.4758048e-01	   9.5280858e-01	   9.5232849e-01	   9.5380594e-01	   9.5442387e-01	   9.5594971e-01	
   3.3488656e+00	   9.4667633e-01	   9.5191550e-01	   9.5141605e-01	   9.5291675e-01	   9.5353548e-01	   9.5504082e-01	
   3.4178478e+00	   9.4576737e-01	   9.5103308e-01	   9.5051146e-01	   9.5203940e-01	   9.5266148e-01	   9.5415588e-01	
   3.4868301e+00	   9.4487881e-01	   9.5017734e-01	   9.4963533e-01	   9.5118829e-01	   9.5181415e-01	   9.5330626e-01	
   3.5589785e+00	   9.4400048e-01	   9.4932983e-01	   9.4877276e-01	   9.5034402e-01	   9.5097194e-01	   9.5246869e-01	
   3.6185559e+00	   9.4333208e-01	   9.4867855e-01	   9.4811621e-01	   9.4969387e-01	   9.5032079e-01	   9.5182485e-01	
   3.6781333e+00	   9.4272313e-01	   9.4807697e-01	   9.4751652e-01	   9.4909244e-01	   9.4971560e-01	   9.5122841e-01	
   3.7377108e+00	   9.4217353e-01	   9.4752548e-01	   9.4697354e-01	   9.4854077e-01	   9.4915788e-01	   9.5067955e-01	
   3.7972882e+00	   9.4167662e-01	   9.4702008e-01	   9.4648165e-01	   9.4803561e-01	   9.4864540e-01	   9.5017514e-01	
   3.8568657e+00	   9.4122139e-01	   9.4655350e-01	   9.4603123e-01	   9.4757022e-01	   9.4817285e-01	   9.4970935e-01	
   3.9304458e+00	   9.4069776e-01	   9.4601759e-01	   9.4551483e-01	   9.4703733e-01	   9.4763341e-01	   9.4917640e-01	
   4.0040260e+00	   9.4019717e-01	   9.4551158e-01	   9.4502340e-01	   9.4653563e-01	   9.4712963e-01	   9.4867732e-01	
   4.0776061e+00	   9.3970547e-01	   9.4502355e-01	   9.4454150e-01	   9.4605207e-01	   9.4664929e-01	   9.4820059e-01	
   4.1511862e+00	   9.3921864e-01	   9.4454813e-01	   9.4406239e-01	   9.4557978e-01	   9.4618489e-01	   9.4773943e-01	
   4.2247664e+00	   9.3874246e-01	   9.4408702e-01	   9.4358894e-01	   9.4511925e-01	   9.4573487e-01	   9.4729278e-01	
   4.3129159e+00	   9.3820350e-01	   9.4356389e-01	   9.4304454e-01	   9.4459298e-01	   9.4522077e-01	   9.4678287e-01	
   4.4010655e+00	   9.3771955e-01	   9.4308714e-01	   9.4254666e-01	   9.4410990e-01	   9.4474523e-01	   9.4631108e-01	
   4.4892151e+00	   9.3730657e-01	   9.4267033e-01	   9.4211635e-01	   9.4368610e-01	   9.4432158e-01	   9.4588947e-01	
   4.5773647e+00	   9.3696850e-01	   9.4232003e-01	   9.4176480e-01	   9.4333118e-01	   9.4395944e-01	   9.4552622e-01	
   4.6655143e+00	   9.3669719e-01	   9.4203416e-01	   9.4149000e-01	   9.4304524e-01	   9.4366160e-01	   9.4522313e-01	
   4.7620209e+00	   9.3645907e-01	   9.4178474e-01	   9.4126152e-01	   9.4280114e-01	   9.4340424e-01	   9.4495529e-01	
   4.8585275e+00	   9.3626502e-01	   9.4158857e-01	   9.4108671e-01	   9.4261367e-01	   9.4320835e-01	   9.4474555e-01	
   4.9550342e+00	   9.3610460e-01	   9.4143447e-01	   9.4094561e-01	   9.4246770e-01	   9.4306161e-01	   9.4458473e-01	
   5.0515408e+00	   9.3597703e-01	   9.4131670e-01	   9.4082760e-01	   9.4235383e-01	   9.4295398e-01	   9.4446669e-01	
   5.1480474e+00	   9.3588741e-01	   9.4123443e-01	   9.4073306e-01	   9.4226978e-01	   9.4287949e-01	   9.4438882e-01	
   5.2445540e+00	   9.3584077e-01	   9.4118913e-01	   9.4066957e-01	   9.4221830e-01	   9.4283621e-01	   9.4435070e-01	
   5.3410606e+00	   9.3583719e-01	   9.4118176e-01	   9.4064680e-01	   9.4220392e-01	   9.4282520e-01	   9.4435193e-01	
   5.4375672e+00	   9.3587490e-01	   9.4121281e-01	   9.4067065e-01	   9.4222999e-01	   9.4284907e-01	   9.4439154e-01	
   5.5340738e+00	   9.3595088e-01	   9.4128226e-01	   9.4074341e-01	   9.4229827e-01	   9.4291119e-01	   9.4446797e-01	
   5.6305804e+00	   9.3606266e-01	   9.4139035e-01	   9.4086364e-01	   9.4240919e-01	   9.4301507e-01	   9.4457965e-01	
   5.7315497e+00	   9.3621972e-01	   9.4154610e-01	   9.4103482e-01	   9.4256973e-01	   9.4317075e-01	   9.4473355e-01	
   5.8325190e+00	   9.3641957e-01	   9.4174543e-01	   9.4124554e-01	   9.4277283e-01	   9.4337340e-01	   9.4492477e-01	
   5.9334882e+00	   9.3666078e-01	   9.4198476e-01	   9.4148776e-01	   9.4301287e-01	   9.4361677e-01	   9.4515130e-01	
   6.0344575e+00	   9.3693541e-01	   9.4225570e-01	   9.4175308e-01	   9.4328148e-01	   9.4389000e-01	   9.4540848e-01	
   6.1354268e+00	   9.3723126e-01	   9.4254705e-01	   9.4203402e-01	   9.4356906e-01	   9.4418069e-01	   9.4568957e-01	
   6.2364224e+00	   9.3753669e-01	   9.4284909e-01	   9.4232640e-01	   9.4386814e-01	   9.4447964e-01	   9.4598809e-01	
   6.3374181e+00	   9.3784715e-01	   9.4315808e-01	   9.4263085e-01	   9.4417630e-01	   9.4478462e-01	   9.4630060e-01	
   6.4384137e+00	   9.3816732e-01	   9.4347815e-01	   9.4295303e-01	   9.4449761e-01	   9.4510139e-01	   9.4662845e-01	
   6.5394094e+00	   9.3850901e-01	   9.4381896e-01	   9.4330086e-01	   9.4484033e-01	   9.4544040e-01	   9.4697671e-01	
   6.6404051e+00	   9.3888286e-01	   9.4418976e-01	   9.4367998e-01	   9.4521218e-01	   9.4581090e-01	   9.4735059e-01	
   6.7537259e+00	   9.3934401e-01	   9.4464432e-01	   9.4414101e-01	   9.4566586e-01	   9.4626600e-01	   9.4780158e-01	
   6.8670466e+00	   9.3983705e-01	   9.4513042e-01	   9.4462826e-01	   9.4614971e-01	   9.4675278e-01	   9.4827921e-01	
   6.9803674e+00	   9.4034111e-01	   9.4562939e-01	   9.4512336e-01	   9.4664625e-01	   9.4725193e-01	   9.4876905e-01	
   7.0936882e+00	   9.4083601e-01	   9.4612254e-01	   9.4561031e-01	   9.4713801e-01	   9.4774447e-01	   9.4925649e-01	
   7.2070090e+00	   9.4131380e-01	   9.4660111e-01	   9.4608398e-01	   9.4761668e-01	   9.4822164e-01	   9.4973439e-01	
   7.3309388e+00	   9.4182686e-01	   9.4711456e-01	   9.4659638e-01	   9.4813104e-01	   9.4873280e-01	   9.5025059e-01	
   7.4548686e+00	   9.4235039e-01	   9.4763473e-01	   9.4712026e-01	   9.4865156e-01	   9.4925024e-01	   9.5077270e-01	
   7.5787984e+00	   9.4290003e-01	   9.4817687e-01	   9.4766849e-01	   9.4919273e-01	   9.4978987e-01	   9.5131255e-01	
   7.7027282e+00	   9.4347305e-01	   9.4874136e-01	   9.4823800e-01	   9.4975548e-01	   9.5035289e-01	   9.5187078e-01	
   7.8266580e+00	   9.4404924e-01	   9.4931214e-01	   9.4881018e-01	   9.5032496e-01	   9.5092377e-01	   9.5243471e-01	
   7.9529333e+00	   9.4461520e-01	   9.4987748e-01	   9.4937298e-01	   9.5089006e-01	   9.5149032e-01	   9.5299623e-01	
   8.0792085e+00	   9.4514787e-01	   9.5041248e-01	   9.4990309e-01	   9.5142544e-01	   9.5202629e-01	   9.5353160e-01	
   8.2054838e+00	   9.4565490e-01	   9.5091991e-01	   9.5040672e-01	   9.5193262e-01	   9.5253299e-01	   9.5404141e-01	
   8.3317591e+00	   9.4615399e-01	   9.5141496e-01	   9.5090133e-01	   9.5242631e-01	   9.5302516e-01	   9.5453756e-01	
   8.4580344e+00	   9.4665841e-01	   9.5191193e-01	   9.5140163e-01	   9.5292139e-01	   9.5351831e-01	   9.5503240e-01	
   8.6006801e+00	   9.4723108e-01	   9.5247685e-01	   9.5197233e-01	   9.5348504e-01	   9.5408034e-01	   9.5559206e-01	
   8.7433258e+00	   9.4778776e-01	   9.5303051e-01	   9.5253007e-01	   9.5403917e-01	   9.5463424e-01	   9.5614029e-01	
   8.8859716e+00	   9.4830755e-01	   9.5355185e-01	   9.5305078e-01	   9.5456179e-01	   9.5515808e-01	   9.5665860e-01	
   9.0286173e+00	   9.4878439e-01	   9.5403051e-01	   9.5352471e-01	   9.5504071e-01	   9.5563871e-01	   9.5713683e-01	
   9.1712631e+00	   9.4922906e-01	   9.5447302e-01	   9.5396219e-01	   9.5548142e-01	   9.5608016e-01	   9.5757974e-01	
   9.3139088e+00	   9.4965648e-01	   9.5489417e-01	   9.5438223e-01	   9.5589971e-01	   9.5649727e-01	   9.5800046e-01	
   9.4565546e+00	   9.5007165e-01	   9.5530304e-01	   9.5479512e-01	   9.5630691e-01	   9.5690191e-01	   9.5840790e-01	
   9.6151264e+00	   9.5050923e-01	   9.5573830e-01	   9.5523708e-01	   9.5674312e-01	   9.5733588e-01	   9.5884128e-01	
   9.7409551e+00	   9.5082943e-01	   9.5606045e-01	   9.5556214e-01	   9.5706734e-01	   9.5766034e-01	   9.5916210e-01	
   9.8667838e+00	   9.5112157e-01	   9.5635462e-01	   9.5585469e-01	   9.5736262e-01	   9.5795773e-01	   9.5945477e-01	
   9.9926126e+00	   9.5138836e-01	   9.5662056e-01	   9.5611568e-01	   9.5762745e-01	   9.5822511e-01	   9.5971876e-01	
   1.0118441e+01	   9.5163404e-01	   9.5686239e-01	   9.5635276e-01	   9.5786656e-01	   9.5846528e-01	   9.5995864e-01	
   1.0244270e+01	   9.5186028e-01	   9.5708436e-01	   9.5657351e-01	   9.5808618e-01	   9.5868353e-01	   9.6017969e-01	
   1.0382573e+01	   9.5208544e-01	   9.5730767e-01	   9.5680035e-01	   9.5830927e-01	   9.5890338e-01	   9.6040381e-01	
   1.0520876e+01	   9.5228620e-01	   9.5751001e-01	   9.5700840e-01	   9.5851372e-01	   9.5910533e-01	   9.6060786e-01	
   1.0659179e+01	   9.5246585e-01	   9.5769184e-01	   9.5719360e-01	   9.5869778e-01	   9.5928980e-01	   9.6079015e-01	
   1.0797482e+01	   9.5262803e-01	   9.5785351e-01	   9.5735365e-01	   9.5885944e-01	   9.5945460e-01	   9.6094968e-01	
   1.0911297e+01	   9.5274766e-01	   9.5797044e-01	   9.5746649e-01	   9.5897443e-01	   9.5957236e-01	   9.6106359e-01	
   1.1025112e+01	   9.5285039e-01	   9.5807034e-01	   9.5756242e-01	   9.5907198e-01	   9.5967097e-01	   9.6116118e-01	
   1.1138926e+01	   9.5293174e-01	   9.5815099e-01	   9.5764161e-01	   9.5915155e-01	   9.5974934e-01	   9.6124175e-01	
   1.1252741e+01	   9.5299254e-01	   9.5821312e-01	   9.5770504e-01	   9.5921420e-01	   9.5980941e-01	   9.6130583e-01	
   1.1366555e+01	   9.5303836e-01	   9.5826092e-01	   9.5775597e-01	   9.5926352e-01	   9.5985634e-01	   9.6135615e-01	
   1.1496131e+01	   9.5308163e-01	   9.5830522e-01	   9.5780382e-01	   9.5930941e-01	   9.5990141e-01	   9.6140182e-01	
   1.1625707e+01	   9.5312160e-01	   9.5834379e-01	   9.5784371e-01	   9.5934814e-01	   9.5994185e-01	   9.6143900e-01	
   1.1755283e+01	   9.5315554e-01	   9.5837505e-01	   9.5787340e-01	   9.5937806e-01	   9.5997465e-01	   9.6146712e-01	
   1.1884859e+01	   9.5317305e-01	   9.5839119e-01	   9.5788646e-01	   9.5939262e-01	   9.5999107e-01	   9.6148092e-01	
   1.2014435e+01	   9.5316491e-01	   9.5838462e-01	   9.5787743e-01	   9.5938558e-01	   9.5998355e-01	   9.6147475e-01	
   1.2156359e+01	   9.5312825e-01	   9.5835161e-01	   9.5784411e-01	   9.5935360e-01	   9.5994909e-01	   9.6144485e-01	
   1.2298282e+01	   9.5307683e-01	   9.5830244e-01	   9.5779701e-01	   9.5930586e-01	   9.5989912e-01	   9.6139878e-01	
   1.2440205e+01	   9.5302745e-01	   9.5825161e-01	   9.5774888e-01	   9.5925540e-01	   9.5984865e-01	   9.6134825e-01	
   1.2582128e+01	   9.5298447e-01	   9.5820501e-01	   9.5770363e-01	   9.5920785e-01	   9.5980326e-01	   9.6129905e-01	
   1.2724051e+01	   9.5293621e-01	   9.5815503e-01	   9.5765275e-01	   9.5915676e-01	   9.5975457e-01	   9.6124622e-01	
   1.2871255e+01	   9.5286342e-01	   9.5808498e-01	   9.5758017e-01	   9.5908674e-01	   9.5968519e-01	   9.6117598e-01	
   1.3018459e+01	   9.5276305e-01	   9.5798990e-01	   9.5748278e-01	   9.5899284e-01	   9.5958971e-01	   9.6108378e-01	
   1.3165663e+01	   9.5264912e-01	   9.5787885e-01	   9.5737132e-01	   9.5888278e-01	   9.5947756e-01	   9.6097601e-01	
   1.3312867e+01	   9.5254212e-01	   9.5776958e-01	   9.5726387e-01	   9.5877318e-01	   9.5936734e-01	   9.6086746e-01	
   1.3460071e+01	   9.5244972e-01	   9.5767252e-01	   9.5716952e-01	   9.5867495e-01	   9.5927048e-01	   9.6076841e-01	
   1.3607275e+01	   9.5236094e-01	   9.5758210e-01	   9.5708058e-01	   9.5858405e-01	   9.5918152e-01	   9.6067577e-01	
   1.3759198e+01	   9.5225407e-01	   9.5747962e-01	   9.5697689e-01	   9.5848269e-01	   9.5908100e-01	   9.6057351e-01	
   1.3911121e+01	   9.5212724e-01	   9.5735817e-01	   9.5685253e-01	   9.5836258e-01	   9.5896030e-01	   9.6045440e-01	
   1.4063044e+01	   9.5199154e-01	   9.5722479e-01	   9.5671661e-01	   9.5822940e-01	   9.5882582e-01	   9.6032303e-01	
   1.4214967e+01	   9.5186538e-01	   9.5709629e-01	   9.5658813e-01	   9.5809986e-01	   9.5869553e-01	   9.6019481e-01	
   1.4366890e+01	   9.5175665e-01	   9.5698349e-01	   9.5647811e-01	   9.5798596e-01	   9.5858199e-01	   9.6008104e-01	
   1.4536585e+01	   9.5164372e-01	   9.5686972e-01	   9.5636779e-01	   9.5787253e-01	   9.5846958e-01	   9.5996674e-01	
   1.4687622e+01	   9.5153538e-01	   9.5676513e-01	   9.5626352e-01	   9.5776949e-01	   9.5836707e-01	   9.5986300e-01	
   1.4805380e+01	   9.5144400e-01	   9.5667755e-01	   9.5617414e-01	   9.5768302e-01	   9.5828068e-01	   9.5977646e-01	
   1.4923138e+01	   9.5135109e-01	   9.5658681e-01	   9.5608082e-01	   9.5759248e-01	   9.5819005e-01	   9.5968636e-01	
   1.4958465e+01	   9.5132348e-01	   9.5655938e-01	   9.5605259e-01	   9.5756490e-01	   9.5816242e-01	   9.5965900e-01	
   1.4993792e+01	   9.5129652e-01	   9.5653231e-01	   9.5602484e-01	   9.5753758e-01	   9.5813504e-01	   9.5963191e-01	
   1.5029120e+01	   9.5127031e-01	   9.5650575e-01	   9.5599775e-01	   9.5751069e-01	   9.5810810e-01	   9.5960528e-01	
   1.5064447e+01	   9.5124488e-01	   9.5647979e-01	   9.5597145e-01	   9.5748437e-01	   9.5808174e-01	   9.5957922e-01	
   1.5168970e+01	   9.5117494e-01	   9.5640824e-01	   9.5590027e-01	   9.5741208e-01	   9.5800929e-01	   9.5950755e-01	
   1.5273493e+01	   9.5110840e-01	   9.5634088e-01	   9.5583406e-01	   9.5734455e-01	   9.5794161e-01	   9.5944039e-01	
   1.5378017e+01	   9.5104389e-01	   9.5627647e-01	   9.5577089e-01	   9.5728046e-01	   9.5787741e-01	   9.5937641e-01	
   1.5516114e+01	   9.5096058e-01	   9.5619414e-01	   9.5568969e-01	   9.5719881e-01	   9.5779575e-01	   9.5929466e-01	
   1.5654211e+01	   9.5087981e-01	   9.5611468e-01	   9.5561040e-01	   9.5711995e-01	   9.5771705e-01	   9.5921558e-01	
   1.5695640e+01	   9.5085613e-01	   9.5609138e-01	   9.5558695e-01	   9.5709678e-01	   9.5769396e-01	   9.5919233e-01	
   1.5737069e+01	   9.5083279e-01	   9.5606835e-01	   9.5556368e-01	   9.5707381e-01	   9.5767107e-01	   9.5916930e-01	
   1.5778498e+01	   9.5080982e-01	   9.5604561e-01	   9.5554062e-01	   9.5705106e-01	   9.5764842e-01	   9.5914652e-01	
   1.5819927e+01	   9.5078725e-01	   9.5602318e-01	   9.5551785e-01	   9.5702858e-01	   9.5762603e-01	   9.5912403e-01	
   1.5979475e+01	   9.5070402e-01	   9.5594006e-01	   9.5543370e-01	   9.5694509e-01	   9.5754275e-01	   9.5904079e-01	
   1.6027339e+01	   9.5068019e-01	   9.5591613e-01	   9.5540957e-01	   9.5692103e-01	   9.5751870e-01	   9.5901687e-01	
   1.6075203e+01	   9.5065684e-01	   9.5589271e-01	   9.5538605e-01	   9.5689750e-01	   9.5749515e-01	   9.5899350e-01	
   1.6123068e+01	   9.5063396e-01	   9.5586980e-01	   9.5536314e-01	   9.5687453e-01	   9.5747213e-01	   9.5897071e-01	
   1.6170932e+01	   9.5061154e-01	   9.5584739e-01	   9.5534084e-01	   9.5685213e-01	   9.5744966e-01	   9.5894848e-01	
   1.6241463e+01	   9.5057937e-01	   9.5581536e-01	   9.5530908e-01	   9.5682019e-01	   9.5741760e-01	   9.5891676e-01	
   1.6311994e+01	   9.5054831e-01	   9.5578454e-01	   9.5527862e-01	   9.5678957e-01	   9.5738684e-01	   9.5888627e-01	
   1.6382525e+01	   9.5051849e-01	   9.5575502e-01	   9.5524944e-01	   9.5676027e-01	   9.5735744e-01	   9.5885703e-01	
   1.6453056e+01	   9.5049005e-01	   9.5572687e-01	   9.5522156e-01	   9.5673233e-01	   9.5732946e-01	   9.5882907e-01	
   1.6655958e+01	   9.5041600e-01	   9.5565339e-01	   9.5514821e-01	   9.5665915e-01	   9.5725642e-01	   9.5875561e-01	
   1.6858860e+01	   9.5035259e-01	   9.5559006e-01	   9.5508418e-01	   9.5659556e-01	   9.5719319e-01	   9.5869186e-01	
   1.7061761e+01	   9.5029715e-01	   9.5553460e-01	   9.5502802e-01	   9.5653978e-01	   9.5713756e-01	   9.5863637e-01	
   1.7264663e+01	   9.5024805e-01	   9.5548594e-01	   9.5497958e-01	   9.5649133e-01	   9.5708877e-01	   9.5858848e-01	
   1.7467565e+01	   9.5020717e-01	   9.5544573e-01	   9.5494024e-01	   9.5645174e-01	   9.5704873e-01	   9.5854908e-01	
   1.7732191e+01	   9.5017060e-01	   9.5540915e-01	   9.5490411e-01	   9.5641534e-01	   9.5701245e-01	   9.5851222e-01	
   1.7996816e+01	   9.5014981e-01	   9.5538783e-01	   9.5488190e-01	   9.5639342e-01	   9.5699118e-01	   9.5848987e-01	
   1.8261442e+01	   9.5013678e-01	   9.5537484e-01	   9.5486795e-01	   9.5638010e-01	   9.5697798e-01	   9.5847691e-01	
   1.8526068e+01	   9.5012868e-01	   9.5536766e-01	   9.5486125e-01	   9.5637357e-01	   9.5697069e-01	   9.5847106e-01	
   1.8790694e+01	   9.5013306e-01	   9.5537182e-01	   9.5486650e-01	   9.5637809e-01	   9.5697483e-01	   9.5847539e-01	
   1.9066425e+01	   9.5015189e-01	   9.5538986e-01	   9.5488477e-01	   9.5639581e-01	   9.5699300e-01	   9.5849237e-01	
   1.9342157e+01	   9.5017694e-01	   9.5541471e-01	   9.5490864e-01	   9.5642020e-01	   9.5701793e-01	   9.5851657e-01	
   1.9617889e+01	   9.5020046e-01	   9.5543876e-01	   9.5493202e-01	   9.5644440e-01	   9.5704190e-01	   9.5854124e-01	
   1.9893621e+01	   9.5022655e-01	   9.5546495e-01	   9.5495891e-01	   9.5647105e-01	   9.5706780e-01	   9.5856818e-01	
   2.0169353e+01	   9.5026313e-01	   9.5550048e-01	   9.5499562e-01	   9.5650646e-01	   9.5710310e-01	   9.5860301e-01	
   2.0513734e+01	   9.5031530e-01	   9.5555186e-01	   9.5504670e-01	   9.5655723e-01	   9.5715470e-01	   9.5865304e-01	
   2.0858116e+01	   9.5035977e-01	   9.5559723e-01	   9.5509064e-01	   9.5660272e-01	   9.5720033e-01	   9.5869889e-01	
   2.1202498e+01	   9.5039816e-01	   9.5563581e-01	   9.5512928e-01	   9.5664166e-01	   9.5723850e-01	   9.5873848e-01	
   2.1546879e+01	   9.5044288e-01	   9.5567927e-01	   9.5517415e-01	   9.5668496e-01	   9.5728144e-01	   9.5878131e-01	
   2.1891261e+01	   9.5049055e-01	   9.5572619e-01	   9.5522154e-01	   9.5673153e-01	   9.5732864e-01	   9.5882694e-01	
   2.2235643e+01	   9.5052663e-01	   9.5576331e-01	   9.5525698e-01	   9.5676873e-01	   9.5736634e-01	   9.5886418e-01	
   2.2580024e+01	   9.5055176e-01	   9.5578867e-01	   9.5528187e-01	   9.5679427e-01	   9.5739127e-01	   9.5889061e-01	
   2.2946358e+01	   9.5058036e-01	   9.5581603e-01	   9.5531079e-01	   9.5682146e-01	   9.5741783e-01	   9.5891780e-01	
   2.3312693e+01	   9.5061031e-01	   9.5584552e-01	   9.5534107e-01	   9.5685083e-01	   9.5744768e-01	   9.5894620e-01	
   2.3679027e+01	   9.5062862e-01	   9.5586486e-01	   9.5535891e-01	   9.5687031e-01	   9.5746781e-01	   9.5896544e-01	
   2.4045361e+01	   9.5063506e-01	   9.5587160e-01	   9.5536457e-01	   9.5687708e-01	   9.5747414e-01	   9.5897308e-01	
   2.4411695e+01	   9.5064260e-01	   9.5587790e-01	   9.5537246e-01	   9.5688313e-01	   9.5747942e-01	   9.5897953e-01	
   2.4778029e+01	   9.5065241e-01	   9.5588735e-01	   9.5538344e-01	   9.5689262e-01	   9.5748931e-01	   9.5898809e-01	
   2.5151097e+01	   9.5065357e-01	   9.5588992e-01	   9.5538423e-01	   9.5689551e-01	   9.5749317e-01	   9.5899023e-01	
   2.5524166e+01	   9.5064559e-01	   9.5588203e-01	   9.5537504e-01	   9.5688743e-01	   9.5748471e-01	   9.5898318e-01	
   2.5816856e+01	   9.5063998e-01	   9.5587554e-01	   9.5536967e-01	   9.5688070e-01	   9.5747717e-01	   9.5897709e-01	
   2.6109545e+01	   9.5063878e-01	   9.5587408e-01	   9.5536976e-01	   9.5687941e-01	   9.5747587e-01	   9.5897530e-01	
   2.6402235e+01	   9.5063581e-01	   9.5587198e-01	   9.5536704e-01	   9.5687765e-01	   9.5747496e-01	   9.5897272e-01	
   2.6694925e+01	   9.5062666e-01	   9.5586329e-01	   9.5535637e-01	   9.5686880e-01	   9.5746642e-01	   9.5896412e-01	
   2.6987614e+01	   9.5061554e-01	   9.5585156e-01	   9.5534449e-01	   9.5685663e-01	   9.5745348e-01	   9.5895297e-01	
   2.7315433e+01	   9.5060826e-01	   9.5584380e-01	   9.5533888e-01	   9.5684905e-01	   9.5744528e-01	   9.5894536e-01	
   2.7643252e+01	   9.5060491e-01	   9.5584098e-01	   9.5533670e-01	   9.5684673e-01	   9.5744357e-01	   9.5894200e-01	
   2.7971070e+01	   9.5059766e-01	   9.5583426e-01	   9.5532812e-01	   9.5683990e-01	   9.5743752e-01	   9.5893500e-01	
   2.8298889e+01	   9.5058557e-01	   9.5582196e-01	   9.5531475e-01	   9.5682710e-01	   9.5742433e-01	   9.5892319e-01	
   2.8626708e+01	   9.5057685e-01	   9.5581276e-01	   9.5530722e-01	   9.5681796e-01	   9.5741421e-01	   9.5891452e-01	
   2.8955362e+01	   9.5057495e-01	   9.5581104e-01	   9.5530708e-01	   9.5681685e-01	   9.5741331e-01	   9.5891242e-01	
   2.9284017e+01	   9.5057276e-01	   9.5580942e-01	   9.5530395e-01	   9.5681528e-01	   9.5741295e-01	   9.5891008e-01	
   2.9612672e+01	   9.5056467e-01	   9.5580136e-01	   9.5529361e-01	   9.5680651e-01	   9.5740425e-01	   9.5890230e-01	
   2.9941326e+01	   9.5055641e-01	   9.5579258e-01	   9.5528606e-01	   9.5679756e-01	   9.5739382e-01	   9.5889456e-01	
   3.0269981e+01	   9.5055567e-01	   9.5579176e-01	   9.5528754e-01	   9.5679746e-01	   9.5739355e-01	   9.5889351e-01	
   3.0535316e+01	   9.5055864e-01	   9.5579510e-01	   9.5529104e-01	   9.5680124e-01	   9.5739851e-01	   9.5889590e-01	
   3.0800650e+01	   9.5055738e-01	   9.5579410e-01	   9.5528755e-01	   9.5679962e-01	   9.5739751e-01	   9.5889462e-01	
   3.1065985e+01	   9.5055059e-01	   9.5578728e-01	   9.5527986e-01	   9.5679233e-01	   9.5738942e-01	   9.5888870e-01	
   3.1331320e+01	   9.5054655e-01	   9.5578297e-01	   9.5527742e-01	   9.5678835e-01	   9.5738433e-01	   9.5888519e-01	
   3.1596655e+01	   9.5055058e-01	   9.5578681e-01	   9.5528311e-01	   9.5679281e-01	   9.5738911e-01	   9.5888849e-01	
   3.1868630e+01	   9.5055644e-01	   9.5579281e-01	   9.5528784e-01	   9.5679868e-01	   9.5739642e-01	   9.5889327e-01	
   3.2140606e+01	   9.5055435e-01	   9.5579117e-01	   9.5528348e-01	   9.5679632e-01	   9.5739440e-01	   9.5889164e-01	
   3.2412581e+01	   9.5054703e-01	   9.5578390e-01	   9.5527627e-01	   9.5678888e-01	   9.5738537e-01	   9.5888580e-01	
   3.2684557e+01	   9.5054613e-01	   9.5578251e-01	   9.5527824e-01	   9.5678827e-01	   9.5738362e-01	   9.5888512e-01	
   3.2956532e+01	   9.5055475e-01	   9.5579061e-01	   9.5528785e-01	   9.5679685e-01	   9.5739356e-01	   9.5889185e-01	
   3.3228508e+01	   9.5056050e-01	   9.5579697e-01	   9.5529109e-01	   9.5680262e-01	   9.5740134e-01	   9.5889671e-01	
   3.3500483e+01	   9.5055523e-01	   9.5579232e-01	   9.5528427e-01	   9.5679744e-01	   9.5739524e-01	   9.5889310e-01	
   3.3596119e+01	   9.5055093e-01	   9.5578803e-01	   9.5528019e-01	   9.5679314e-01	   9.5738996e-01	   9.5888960e-01	
   3.3691755e+01	   9.5054837e-01	   9.5578513e-01	   9.5527872e-01	   9.5679047e-01	   9.5738625e-01	   9.5888734e-01	
   3.3787391e+01	   9.5054827e-01	   9.5578490e-01	   9.5527966e-01	   9.5679049e-01	   9.5738602e-01	   9.5888718e-01	
   3.3883027e+01	   9.5055086e-01	   9.5578732e-01	   9.5528304e-01	   9.5679316e-01	   9.5738908e-01	   9.5888940e-01	
   3.3978663e+01	   9.5055522e-01	   9.5579142e-01	   9.5528767e-01	   9.5679737e-01	   9.5739391e-01	   9.5889308e-01	
   3.4021849e+01	   9.5055731e-01	   9.5579342e-01	   9.5528966e-01	   9.5679936e-01	   9.5739617e-01	   9.5889483e-01	
   3.4065034e+01	   9.5055912e-01	   9.5579520e-01	   9.5529123e-01	   9.5680109e-01	   9.5739814e-01	   9.5889634e-01	
   3.4108219e+01	   9.5056053e-01	   9.5579662e-01	   9.5529232e-01	   9.5680245e-01	   9.5739973e-01	   9.5889754e-01	
   3.4151404e+01	   9.5056146e-01	   9.5579762e-01	   9.5529288e-01	   9.5680338e-01	   9.5740085e-01	   9.5889838e-01	
   3.4276418e+01	   9.5056086e-01	   9.5579737e-01	   9.5529143e-01	   9.5680291e-01	   9.5740050e-01	   9.5889809e-01	
   3.4401432e+01	   9.5055874e-01	   9.5579549e-01	   9.5528891e-01	   9.5680092e-01	   9.5739828e-01	   9.5889646e-01	
   3.4526446e+01	   9.5055681e-01	   9.5579360e-01	   9.5528700e-01	   9.5679901e-01	   9.5739605e-01	   9.5889486e-01	
   3.4586383e+01	   9.5055613e-01	   9.5579289e-01	   9.5528643e-01	   9.5679831e-01	   9.5739519e-01	   9.5889428e-01	
   3.4646320e+01	   9.5055578e-01	   9.5579248e-01	   9.5528623e-01	   9.5679793e-01	   9.5739468e-01	   9.5889395e-01	
   3.4706257e+01	   9.5055577e-01	   9.5579239e-01	   9.5528640e-01	   9.5679787e-01	   9.5739455e-01	   9.5889391e-01	
   3.4767008e+01	   9.5055604e-01	   9.5579257e-01	   9.5528684e-01	   9.5679809e-01	   9.5739472e-01	   9.5889410e-01	
   3.4785233e+01	   9.5055617e-01	   9.5579267e-01	   9.5528702e-01	   9.5679821e-01	   9.5739483e-01	   9.5889420e-01	
   3.4803459e+01	   9.5055632e-01	   9.5579280e-01	   9.5528723e-01	   9.5679835e-01	   9.5739497e-01	   9.5889433e-01	
   3.4821684e+01	   9.5055650e-01	   9.5579295e-01	   9.5528745e-01	   9.5679851e-01	   9.5739513e-01	   9.5889447e-01	
   3.4839909e+01	   9.5055670e-01	   9.5579313e-01	   9.5528768e-01	   9.5679870e-01	   9.5739532e-01	   9.5889463e-01	
   3.5000000e+01	   9.5055842e-01	   9.5579482e-01	   9.5528950e-01	   9.5680043e-01	   9.5739722e-01	   9.5889614e-01	


==> UDC_SecCen.txt <==
   0.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000000e-06	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.0000000e-06	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.0000000e-06	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3300000e-04	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3300000e-04	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3300000e-04	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3333000e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3333000e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3333000e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3333300e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3333300e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3333300e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000010e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000020e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000030e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000130e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000230e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0001330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0002330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0003330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010010e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010020e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010030e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010130e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010230e+00	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010330e+00	   9.9999994e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0011330e+00	   9.9999923e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0012330e+00	   9.9999819e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0013330e+00	   9.9999696e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0015557e+00	   9.9999388e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0017785e+00	   9.9999067e-01	   9.9999995e-01	   9.9999995e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020000e+00	   9.9998747e-01	   9.9999991e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020000e+00	   9.9998747e-01	   9.9999991e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020010e+00	   9.9998745e-01	   9.9999991e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020020e+00	   9.9998744e-01	   9.9999991e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020030e+00	   9.9998742e-01	   9.9999991e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020130e+00	   9.9998727e-01	   9.9999991e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020230e+00	   9.9998710e-01	   9.9999990e-01	   9.9999989e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020330e+00	   9.9998693e-01	   9.9999990e-01	   9.9999989e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0021330e+00	   9.9998478e-01	   9.9999988e-01	   9.9999986e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0022330e+00	   9.9998231e-01	   9.9999985e-01	   9.9999983e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0023330e+00	   9.9997965e-01	   9.9999981e-01	   9.9999979e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0025557e+00	   9.9997343e-01	   9.9999971e-01	   9.9999968e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0027784e+00	   9.9996712e-01	   9.9999957e-01	   9.9999953e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0030000e+00	   9.9996086e-01	   9.9999940e-01	   9.9999935e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030000e+00	   9.9996086e-01	   9.9999940e-01	   9.9999935e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030010e+00	   9.9996083e-01	   9.9999940e-01	   9.9999935e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030020e+00	   9.9996081e-01	   9.9999940e-01	   9.9999935e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030030e+00	   9.9996078e-01	   9.9999940e-01	   9.9999935e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030130e+00	   9.9996048e-01	   9.9999939e-01	   9.9999934e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030230e+00	   9.9996018e-01	   9.9999938e-01	   9.9999933e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030330e+00	   9.9995988e-01	   9.9999938e-01	   9.9999932e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0031330e+00	   9.9995636e-01	   9.9999929e-01	   9.9999923e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0032330e+00	   9.9995253e-01	   9.9999919e-01	   9.9999913e-01	   9.9999997e-01	   9.9999999e-01	   1.0000000e+00	
   1.0033330e+00	   9.9994852e-01	   9.9999909e-01	   9.9999902e-01	   9.9999997e-01	   9.9999999e-01	   9.9999999e-01	
   1.0035556e+00	   9.9993932e-01	   9.9999882e-01	   9.9999873e-01	   9.9999996e-01	   9.9999998e-01	   9.9999999e-01	
   1.0037783e+00	   9.9993008e-01	   9.9999850e-01	   9.9999839e-01	   9.9999994e-01	   9.9999997e-01	   9.9999999e-01	
   1.0040000e+00	   9.9992092e-01	   9.9999813e-01	   9.9999800e-01	   9.9999992e-01	   9.9999996e-01	   9.9999999e-01	
   1.0040000e+00	   9.9992092e-01	   9.9999813e-01	   9.9999800e-01	   9.9999992e-01	   9.9999996e-01	   9.9999999e-01	
   1.0040010e+00	   9.9992088e-01	   9.9999813e-01	   9.9999800e-01	   9.9999992e-01	   9.9999996e-01	   9.9999999e-01	
   1.0040020e+00	   9.9992084e-01	   9.9999812e-01	   9.9999800e-01	   9.9999992e-01	   9.9999996e-01	   9.9999999e-01	
   1.0040030e+00	   9.9992079e-01	   9.9999812e-01	   9.9999800e-01	   9.9999992e-01	   9.9999996e-01	   9.9999999e-01	
   1.0040130e+00	   9.9992037e-01	   9.9999810e-01	   9.9999798e-01	   9.9999992e-01	   9.9999996e-01	   9.9999999e-01	
   1.0040230e+00	   9.9991994e-01	   9.9999809e-01	   9.9999796e-01	   9.9999992e-01	   9.9999996e-01	   9.9999998e-01	
   1.0040330e+00	   9.9991950e-01	   9.9999807e-01	   9.9999794e-01	   9.9999992e-01	   9.9999996e-01	   9.9999998e-01	
   1.0041330e+00	   9.9991469e-01	   9.9999789e-01	   9.9999775e-01	   9.9999991e-01	   9.9999996e-01	   9.9999998e-01	
   1.0042330e+00	   9.9990957e-01	   9.9999769e-01	   9.9999755e-01	   9.9999989e-01	   9.9999995e-01	   9.9999998e-01	
   1.0043330e+00	   9.9990427e-01	   9.9999749e-01	   9.9999734e-01	   9.9999988e-01	   9.9999995e-01	   9.9999998e-01	
   1.0045555e+00	   9.9989225e-01	   9.9999698e-01	   9.9999680e-01	   9.9999985e-01	   9.9999993e-01	   9.9999997e-01	
   1.0047780e+00	   9.9988020e-01	   9.9999641e-01	   9.9999621e-01	   9.9999981e-01	   9.9999991e-01	   9.9999996e-01	
   1.0050000e+00	   9.9986826e-01	   9.9999578e-01	   9.9999556e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050000e+00	   9.9986826e-01	   9.9999578e-01	   9.9999556e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050010e+00	   9.9986821e-01	   9.9999578e-01	   9.9999555e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050020e+00	   9.9986816e-01	   9.9999578e-01	   9.9999555e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050030e+00	   9.9986810e-01	   9.9999578e-01	   9.9999555e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050130e+00	   9.9986755e-01	   9.9999575e-01	   9.9999552e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050230e+00	   9.9986700e-01	   9.9999572e-01	   9.9999549e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050330e+00	   9.9986644e-01	   9.9999569e-01	   9.9999546e-01	   9.9999975e-01	   9.9999988e-01	   9.9999995e-01	
   1.0051330e+00	   9.9986038e-01	   9.9999538e-01	   9.9999514e-01	   9.9999973e-01	   9.9999987e-01	   9.9999995e-01	
   1.0052330e+00	   9.9985403e-01	   9.9999507e-01	   9.9999481e-01	   9.9999970e-01	   9.9999986e-01	   9.9999994e-01	
   1.0053330e+00	   9.9984750e-01	   9.9999474e-01	   9.9999447e-01	   9.9999968e-01	   9.9999985e-01	   9.9999994e-01	
   1.0055554e+00	   9.9983277e-01	   9.9999394e-01	   9.9999365e-01	   9.9999961e-01	   9.9999981e-01	   9.9999992e-01	
   1.0057778e+00	   9.9981804e-01	   9.9999307e-01	   9.9999275e-01	   9.9999953e-01	   9.9999978e-01	   9.9999990e-01	
   1.0060000e+00	   9.9980343e-01	   9.9999213e-01	   9.9999178e-01	   9.9999944e-01	   9.9999973e-01	   9.9999989e-01	
   1.0060000e+00	   9.9980343e-01	   9.9999213e-01	   9.9999178e-01	   9.9999944e-01	   9.9999973e-01	   9.9999989e-01	
   1.0060010e+00	   9.9980336e-01	   9.9999213e-01	   9.9999178e-01	   9.9999944e-01	   9.9999973e-01	   9.9999989e-01	
   1.0060020e+00	   9.9980330e-01	   9.9999213e-01	   9.9999177e-01	   9.9999944e-01	   9.9999973e-01	   9.9999989e-01	
   1.0060030e+00	   9.9980323e-01	   9.9999212e-01	   9.9999177e-01	   9.9999944e-01	   9.9999973e-01	   9.9999989e-01	
   1.0060130e+00	   9.9980257e-01	   9.9999208e-01	   9.9999172e-01	   9.9999944e-01	   9.9999973e-01	   9.9999988e-01	
   1.0060230e+00	   9.9980189e-01	   9.9999204e-01	   9.9999168e-01	   9.9999944e-01	   9.9999973e-01	   9.9999988e-01	
   1.0060330e+00	   9.9980121e-01	   9.9999199e-01	   9.9999163e-01	   9.9999943e-01	   9.9999972e-01	   9.9999988e-01	
   1.0061330e+00	   9.9979396e-01	   9.9999155e-01	   9.9999117e-01	   9.9999939e-01	   9.9999970e-01	   9.9999987e-01	
   1.0062330e+00	   9.9978642e-01	   9.9999109e-01	   9.9999070e-01	   9.9999934e-01	   9.9999968e-01	   9.9999986e-01	
   1.0063330e+00	   9.9977872e-01	   9.9999061e-01	   9.9999021e-01	   9.9999930e-01	   9.9999966e-01	   9.9999985e-01	
   1.0065554e+00	   9.9976138e-01	   9.9998948e-01	   9.9998905e-01	   9.9999918e-01	   9.9999960e-01	   9.9999983e-01	
   1.0067777e+00	   9.9974407e-01	   9.9998827e-01	   9.9998781e-01	   9.9999905e-01	   9.9999953e-01	   9.9999980e-01	
   1.0070000e+00	   9.9972688e-01	   9.9998698e-01	   9.9998648e-01	   9.9999891e-01	   9.9999946e-01	   9.9999976e-01	
   1.0070000e+00	   9.9972688e-01	   9.9998698e-01	   9.9998648e-01	   9.9999891e-01	   9.9999946e-01	   9.9999976e-01	
   1.0070010e+00	   9.9972680e-01	   9.9998698e-01	   9.9998648e-01	   9.9999890e-01	   9.9999946e-01	   9.9999976e-01	
   1.0070020e+00	   9.9972673e-01	   9.9998697e-01	   9.9998647e-01	   9.9999890e-01	   9.9999946e-01	   9.9999976e-01	
   1.0070030e+00	   9.9972665e-01	   9.9998697e-01	   9.9998647e-01	   9.9999890e-01	   9.9999946e-01	   9.9999976e-01	
   1.0070130e+00	   9.9972587e-01	   9.9998691e-01	   9.9998641e-01	   9.9999890e-01	   9.9999945e-01	   9.9999976e-01	
   1.0070230e+00	   9.9972508e-01	   9.9998685e-01	   9.9998634e-01	   9.9999889e-01	   9.9999945e-01	   9.9999976e-01	
   1.0070330e+00	   9.9972428e-01	   9.9998679e-01	   9.9998628e-01	   9.9999888e-01	   9.9999945e-01	   9.9999976e-01	
   1.0071330e+00	   9.9971588e-01	   9.9998618e-01	   9.9998566e-01	   9.9999881e-01	   9.9999941e-01	   9.9999974e-01	
   1.0072330e+00	   9.9970720e-01	   9.9998556e-01	   9.9998503e-01	   9.9999874e-01	   9.9999937e-01	   9.9999973e-01	
   1.0073330e+00	   9.9969835e-01	   9.9998492e-01	   9.9998437e-01	   9.9999867e-01	   9.9999933e-01	   9.9999971e-01	
   1.0075553e+00	   9.9967851e-01	   9.9998343e-01	   9.9998284e-01	   9.9999849e-01	   9.9999924e-01	   9.9999966e-01	
   1.0077777e+00	   9.9965869e-01	   9.9998184e-01	   9.9998122e-01	   9.9999829e-01	   9.9999914e-01	   9.9999962e-01	
   1.0080000e+00	   9.9963902e-01	   9.9998017e-01	   9.9997951e-01	   9.9999807e-01	   9.9999903e-01	   9.9999957e-01	
   1.0080000e+00	   9.9963902e-01	   9.9998017e-01	   9.9997951e-01	   9.9999807e-01	   9.9999903e-01	   9.9999957e-01	
   1.0080000e+00	   9.9963902e-01	   9.9998017e-01	   9.9997951e-01	   9.9999807e-01	   9.9999903e-01	   9.9999957e-01	
   1.0080010e+00	   9.9963893e-01	   9.9998017e-01	   9.9997950e-01	   9.9999807e-01	   9.9999903e-01	   9.9999957e-01	
   1.0080020e+00	   9.9963884e-01	   9.9998016e-01	   9.9997949e-01	   9.9999807e-01	   9.9999902e-01	   9.9999957e-01	
   1.0080030e+00	   9.9963875e-01	   9.9998015e-01	   9.9997949e-01	   9.9999807e-01	   9.9999902e-01	   9.9999956e-01	
   1.0080130e+00	   9.9963786e-01	   9.9998007e-01	   9.9997941e-01	   9.9999806e-01	   9.9999902e-01	   9.9999956e-01	
   1.0080230e+00	   9.9963696e-01	   9.9998000e-01	   9.9997933e-01	   9.9999805e-01	   9.9999901e-01	   9.9999956e-01	
   1.0080330e+00	   9.9963605e-01	   9.9997992e-01	   9.9997925e-01	   9.9999804e-01	   9.9999901e-01	   9.9999956e-01	
   1.0081330e+00	   9.9962654e-01	   9.9997914e-01	   9.9997846e-01	   9.9999794e-01	   9.9999896e-01	   9.9999953e-01	
   1.0082330e+00	   9.9961675e-01	   9.9997835e-01	   9.9997764e-01	   9.9999783e-01	   9.9999890e-01	   9.9999951e-01	
   1.0083330e+00	   9.9960680e-01	   9.9997753e-01	   9.9997681e-01	   9.9999772e-01	   9.9999884e-01	   9.9999948e-01	
   1.0085553e+00	   9.9958452e-01	   9.9997564e-01	   9.9997488e-01	   9.9999746e-01	   9.9999871e-01	   9.9999942e-01	
   1.0087777e+00	   9.9956228e-01	   9.9997365e-01	   9.9997285e-01	   9.9999718e-01	   9.9999856e-01	   9.9999934e-01	
   1.0090000e+00	   9.9954020e-01	   9.9997157e-01	   9.9997073e-01	   9.9999688e-01	   9.9999840e-01	   9.9999927e-01	
   1.0090000e+00	   9.9954020e-01	   9.9997157e-01	   9.9997073e-01	   9.9999688e-01	   9.9999840e-01	   9.9999927e-01	
   1.0090000e+00	   9.9954020e-01	   9.9997157e-01	   9.9997073e-01	   9.9999688e-01	   9.9999840e-01	   9.9999927e-01	
   1.0090010e+00	   9.9954010e-01	   9.9997156e-01	   9.9997072e-01	   9.9999688e-01	   9.9999840e-01	   9.9999927e-01	
   1.0090020e+00	   9.9954000e-01	   9.9997155e-01	   9.9997071e-01	   9.9999688e-01	   9.9999840e-01	   9.9999927e-01	
   1.0090030e+00	   9.9953990e-01	   9.9997154e-01	   9.9997070e-01	   9.9999688e-01	   9.9999840e-01	   9.9999927e-01	
   1.0090130e+00	   9.9953890e-01	   9.9997145e-01	   9.9997060e-01	   9.9999687e-01	   9.9999839e-01	   9.9999926e-01	
   1.0090230e+00	   9.9953789e-01	   9.9997135e-01	   9.9997051e-01	   9.9999685e-01	   9.9999838e-01	   9.9999926e-01	
   1.0090330e+00	   9.9953687e-01	   9.9997126e-01	   9.9997041e-01	   9.9999684e-01	   9.9999838e-01	   9.9999926e-01	
   1.0091330e+00	   9.9952629e-01	   9.9997030e-01	   9.9996943e-01	   9.9999670e-01	   9.9999830e-01	   9.9999922e-01	
   1.0092330e+00	   9.9951543e-01	   9.9996931e-01	   9.9996843e-01	   9.9999655e-01	   9.9999822e-01	   9.9999918e-01	
   1.0093330e+00	   9.9950441e-01	   9.9996831e-01	   9.9996740e-01	   9.9999640e-01	   9.9999814e-01	   9.9999914e-01	
   1.0095553e+00	   9.9947976e-01	   9.9996599e-01	   9.9996504e-01	   9.9999604e-01	   9.9999795e-01	   9.9999905e-01	
   1.0097777e+00	   9.9945517e-01	   9.9996358e-01	   9.9996259e-01	   9.9999566e-01	   9.9999775e-01	   9.9999895e-01	
   1.0100000e+00	   9.9943076e-01	   9.9996107e-01	   9.9996003e-01	   9.9999526e-01	   9.9999754e-01	   9.9999885e-01	
   1.0100000e+00	   9.9943076e-01	   9.9996107e-01	   9.9996003e-01	   9.9999526e-01	   9.9999754e-01	   9.9999885e-01	
   1.0100010e+00	   9.9943065e-01	   9.9996106e-01	   9.9996002e-01	   9.9999526e-01	   9.9999754e-01	   9.9999885e-01	
   1.0100020e+00	   9.9943054e-01	   9.9996105e-01	   9.9996001e-01	   9.9999526e-01	   9.9999754e-01	   9.9999885e-01	
   1.0100030e+00	   9.9943043e-01	   9.9996104e-01	   9.9996000e-01	   9.9999526e-01	   9.9999753e-01	   9.9999884e-01	
   1.0100130e+00	   9.9942932e-01	   9.9996092e-01	   9.9995988e-01	   9.9999524e-01	   9.9999752e-01	   9.9999884e-01	
   1.0100230e+00	   9.9942821e-01	   9.9996081e-01	   9.9995976e-01	   9.9999522e-01	   9.9999751e-01	   9.9999884e-01	
   1.0100330e+00	   9.9942708e-01	   9.9996069e-01	   9.9995965e-01	   9.9999520e-01	   9.9999751e-01	   9.9999883e-01	
   1.0101330e+00	   9.9941546e-01	   9.9995953e-01	   9.9995847e-01	   9.9999501e-01	   9.9999740e-01	   9.9999878e-01	
   1.0102330e+00	   9.9940355e-01	   9.9995835e-01	   9.9995727e-01	   9.9999482e-01	   9.9999730e-01	   9.9999873e-01	
   1.0103330e+00	   9.9939149e-01	   9.9995715e-01	   9.9995605e-01	   9.9999462e-01	   9.9999719e-01	   9.9999868e-01	
   1.0105554e+00	   9.9936454e-01	   9.9995439e-01	   9.9995324e-01	   9.9999415e-01	   9.9999695e-01	   9.9999855e-01	
   1.0107777e+00	   9.9933766e-01	   9.9995153e-01	   9.9995033e-01	   9.9999366e-01	   9.9999668e-01	   9.9999842e-01	
   1.0110001e+00	   9.9931097e-01	   9.9994857e-01	   9.9994732e-01	   9.9999314e-01	   9.9999640e-01	   9.9999827e-01	
   1.0114767e+00	   9.9925440e-01	   9.9994193e-01	   9.9994057e-01	   9.9999195e-01	   9.9999576e-01	   9.9999794e-01	
   1.0119534e+00	   9.9919878e-01	   9.9993487e-01	   9.9993341e-01	   9.9999062e-01	   9.9999504e-01	   9.9999757e-01	
   1.0124300e+00	   9.9914412e-01	   9.9992742e-01	   9.9992586e-01	   9.9998916e-01	   9.9999425e-01	   9.9999715e-01	
   1.0129066e+00	   9.9909037e-01	   9.9991959e-01	   9.9991793e-01	   9.9998756e-01	   9.9999339e-01	   9.9999668e-01	
   1.0142168e+00	   9.9894676e-01	   9.9989647e-01	   9.9989456e-01	   9.9998240e-01	   9.9999057e-01	   9.9999512e-01	
   1.0155270e+00	   9.9880874e-01	   9.9987129e-01	   9.9986913e-01	   9.9997612e-01	   9.9998713e-01	   9.9999314e-01	
   1.0168371e+00	   9.9867564e-01	   9.9984444e-01	   9.9984204e-01	   9.9996873e-01	   9.9998305e-01	   9.9999070e-01	
   1.0181473e+00	   9.9854692e-01	   9.9981625e-01	   9.9981357e-01	   9.9996025e-01	   9.9997835e-01	   9.9998777e-01	
   1.0201288e+00	   9.9835975e-01	   9.9977150e-01	   9.9976835e-01	   9.9994544e-01	   9.9997010e-01	   9.9998241e-01	
   1.0221103e+00	   9.9818060e-01	   9.9972474e-01	   9.9972101e-01	   9.9992834e-01	   9.9996053e-01	   9.9997588e-01	
   1.0240917e+00	   9.9800864e-01	   9.9967638e-01	   9.9967196e-01	   9.9990912e-01	   9.9994969e-01	   9.9996816e-01	
   1.0260732e+00	   9.9784328e-01	   9.9962672e-01	   9.9962147e-01	   9.9988790e-01	   9.9993764e-01	   9.9995926e-01	
   1.0280547e+00	   9.9768399e-01	   9.9957598e-01	   9.9956975e-01	   9.9986481e-01	   9.9992442e-01	   9.9994920e-01	
   1.0313756e+00	   9.9742949e-01	   9.9948901e-01	   9.9948084e-01	   9.9982222e-01	   9.9989971e-01	   9.9992981e-01	
   1.0346964e+00	   9.9718899e-01	   9.9940026e-01	   9.9938977e-01	   9.9977517e-01	   9.9987192e-01	   9.9990735e-01	
   1.0380173e+00	   9.9696094e-01	   9.9931028e-01	   9.9929713e-01	   9.9972411e-01	   9.9984116e-01	   9.9988198e-01	
   1.0413382e+00	   9.9674406e-01	   9.9921946e-01	   9.9920334e-01	   9.9966947e-01	   9.9980754e-01	   9.9985389e-01	
   1.0446590e+00	   9.9653720e-01	   9.9912809e-01	   9.9910878e-01	   9.9961162e-01	   9.9977116e-01	   9.9982324e-01	
   1.0489783e+00	   9.9628151e-01	   9.9900882e-01	   9.9898506e-01	   9.9953211e-01	   9.9971987e-01	   9.9977983e-01	
   1.0532975e+00	   9.9603915e-01	   9.9888939e-01	   9.9886095e-01	   9.9944842e-01	   9.9966430e-01	   9.9973272e-01	
   1.0576168e+00	   9.9580846e-01	   9.9877006e-01	   9.9873680e-01	   9.9936112e-01	   9.9960466e-01	   9.9968224e-01	
   1.0619360e+00	   9.9558803e-01	   9.9865097e-01	   9.9861284e-01	   9.9927074e-01	   9.9954116e-01	   9.9962868e-01	
   1.0662552e+00	   9.9537663e-01	   9.9853222e-01	   9.9848920e-01	   9.9917770e-01	   9.9947400e-01	   9.9957230e-01	
   1.0728965e+00	   9.9506685e-01	   9.9835041e-01	   9.9829994e-01	   9.9903027e-01	   9.9936405e-01	   9.9948064e-01	
   1.0795378e+00	   9.9477262e-01	   9.9816959e-01	   9.9811186e-01	   9.9887855e-01	   9.9924663e-01	   9.9938361e-01	
   1.0861790e+00	   9.9449124e-01	   9.9798973e-01	   9.9792496e-01	   9.9872339e-01	   9.9912238e-01	   9.9928184e-01	
   1.0928203e+00	   9.9422050e-01	   9.9781072e-01	   9.9773915e-01	   9.9856547e-01	   9.9899195e-01	   9.9917585e-01	
   1.0994616e+00	   9.9395856e-01	   9.9763243e-01	   9.9755429e-01	   9.9840528e-01	   9.9885592e-01	   9.9906607e-01	
   1.1098407e+00	   9.9356339e-01	   9.9735489e-01	   9.9726685e-01	   9.9815125e-01	   9.9863337e-01	   9.9888781e-01	
   1.1202198e+00	   9.9318132e-01	   9.9707825e-01	   9.9698063e-01	   9.9789367e-01	   9.9840036e-01	   9.9870244e-01	
   1.1305990e+00	   9.9280875e-01	   9.9680201e-01	   9.9669497e-01	   9.9763328e-01	   9.9815856e-01	   9.9851096e-01	
   1.1409781e+00	   9.9244304e-01	   9.9652579e-01	   9.9640928e-01	   9.9737051e-01	   9.9790945e-01	   9.9831420e-01	
   1.1513572e+00	   9.9208219e-01	   9.9624924e-01	   9.9612307e-01	   9.9710567e-01	   9.9765428e-01	   9.9811283e-01	
   1.1628768e+00	   9.9168563e-01	   9.9594166e-01	   9.9580436e-01	   9.9680957e-01	   9.9736527e-01	   9.9788465e-01	
   1.1743964e+00	   9.9129181e-01	   9.9563317e-01	   9.9548417e-01	   9.9651142e-01	   9.9707139e-01	   9.9765222e-01	
   1.1859160e+00	   9.9089977e-01	   9.9532364e-01	   9.9516222e-01	   9.9621142e-01	   9.9677367e-01	   9.9741615e-01	
   1.1974356e+00	   9.9050896e-01	   9.9501302e-01	   9.9483839e-01	   9.9590973e-01	   9.9647300e-01	   9.9717693e-01	
   1.2089552e+00	   9.9011911e-01	   9.9470134e-01	   9.9451261e-01	   9.9560651e-01	   9.9617008e-01	   9.9693501e-01	
   1.2265695e+00	   9.8952486e-01	   9.9422288e-01	   9.9401084e-01	   9.9514026e-01	   9.9570382e-01	   9.9656067e-01	
   1.2441837e+00	   9.8893328e-01	   9.9374253e-01	   9.9350503e-01	   9.9467137e-01	   9.9523533e-01	   9.9618196e-01	
   1.2617980e+00	   9.8834548e-01	   9.9326087e-01	   9.9299582e-01	   9.9420042e-01	   9.9476585e-01	   9.9579976e-01	
   1.2794123e+00	   9.8776293e-01	   9.9277858e-01	   9.9248410e-01	   9.9372803e-01	   9.9429629e-01	   9.9541474e-01	
   1.2970265e+00	   9.8718723e-01	   9.9229640e-01	   9.9197085e-01	   9.9325483e-01	   9.9382733e-01	   9.9502742e-01	
   1.3225545e+00	   9.8636821e-01	   9.9159925e-01	   9.9122642e-01	   9.9256883e-01	   9.9314975e-01	   9.9446275e-01	
   1.3480824e+00	   9.8557117e-01	   9.9090595e-01	   9.9048414e-01	   9.9188425e-01	   9.9247578e-01	   9.9389496e-01	
   1.3736103e+00	   9.8479969e-01	   9.9021841e-01	   9.8974709e-01	   9.9120281e-01	   9.9180635e-01	   9.9332463e-01	
   1.3991382e+00	   9.8405626e-01	   9.8953823e-01	   9.8901808e-01	   9.9052603e-01	   9.9114218e-01	   9.9275210e-01	
   1.4246662e+00	   9.8334223e-01	   9.8886665e-01	   9.8829956e-01	   9.8985525e-01	   9.9048383e-01	   9.9217754e-01	
   1.4585782e+00	   9.8243906e-01	   9.8798915e-01	   9.8736446e-01	   9.8897518e-01	   9.8961904e-01	   9.9141117e-01	
   1.4924902e+00	   9.8158542e-01	   9.8712926e-01	   9.8645451e-01	   9.8810928e-01	   9.8876613e-01	   9.9064108e-01	
   1.5264022e+00	   9.8077605e-01	   9.8628690e-01	   9.8557147e-01	   9.8725848e-01	   9.8792550e-01	   9.8986683e-01	
   1.5603143e+00	   9.8000343e-01	   9.8546100e-01	   9.8471560e-01	   9.8642283e-01	   9.8709718e-01	   9.8908781e-01	
   1.5942263e+00	   9.7925861e-01	   9.8464970e-01	   9.8388583e-01	   9.8560165e-01	   9.8628078e-01	   9.8830332e-01	
   1.6432875e+00	   9.7821114e-01	   9.8349691e-01	   9.8272674e-01	   9.8443641e-01	   9.8511906e-01	   9.8715733e-01	
   1.6832107e+00	   9.7736830e-01	   9.8257236e-01	   9.8181429e-01	   9.8350497e-01	   9.8418868e-01	   9.8621413e-01	
   1.7231338e+00	   9.7652041e-01	   9.8165536e-01	   9.8092297e-01	   9.8258494e-01	   9.8326924e-01	   9.8526085e-01	
   1.7630570e+00	   9.7565832e-01	   9.8074234e-01	   9.8004673e-01	   9.8167302e-01	   9.8235823e-01	   9.8429770e-01	
   1.8029801e+00	   9.7477700e-01	   9.7983073e-01	   9.7918005e-01	   9.8076638e-01	   9.8145329e-01	   9.8332565e-01	
   1.8429033e+00	   9.7387559e-01	   9.7891925e-01	   9.7831841e-01	   9.7986297e-01	   9.8055239e-01	   9.8234655e-01	
   1.8876206e+00	   9.7284562e-01	   9.7789846e-01	   9.7735522e-01	   9.7885353e-01	   9.7954631e-01	   9.8124485e-01	
   1.9323379e+00	   9.7180256e-01	   9.7687958e-01	   9.7639158e-01	   9.7784663e-01	   9.7854249e-01	   9.8014272e-01	
   1.9770553e+00	   9.7075791e-01	   9.7586588e-01	   9.7542690e-01	   9.7684366e-01	   9.7754119e-01	   9.7904617e-01	
   2.0217726e+00	   9.6972365e-01	   9.7486134e-01	   9.7446212e-01	   9.7584710e-01	   9.7654379e-01	   9.7796172e-01	
   2.0664899e+00	   9.6871019e-01	   9.7386992e-01	   9.7349913e-01	   9.7485991e-01	   9.7555249e-01	   9.7689577e-01	
   2.1112073e+00	   9.6772488e-01	   9.7289487e-01	   9.7254012e-01	   9.7388505e-01	   9.7456993e-01	   9.7585411e-01	
   2.1645226e+00	   9.6659145e-01	   9.7175660e-01	   9.7140474e-01	   9.7274219e-01	   9.7341348e-01	   9.7465022e-01	
   2.2178380e+00	   9.6550151e-01	   9.7064575e-01	   9.7028064e-01	   9.7162300e-01	   9.7227713e-01	   9.7349257e-01	
   2.2711534e+00	   9.6444688e-01	   9.6956092e-01	   9.6916948e-01	   9.7052836e-01	   9.7116375e-01	   9.7238307e-01	
   2.3244688e+00	   9.6341511e-01	   9.6849888e-01	   9.6807207e-01	   9.6945747e-01	   9.7007498e-01	   9.7132052e-01	
   2.3777842e+00	   9.6239293e-01	   9.6745574e-01	   9.6698907e-01	   9.6840862e-01	   9.6901140e-01	   9.7030127e-01	
   2.4310996e+00	   9.6136980e-01	   9.6642838e-01	   9.6592183e-01	   9.6738009e-01	   9.6797314e-01	   9.6932029e-01	
   2.4849603e+00	   9.6033003e-01	   9.6540530e-01	   9.6486249e-01	   9.6636090e-01	   9.6695017e-01	   9.6836270e-01	
   2.5388211e+00	   9.5928573e-01	   9.6439845e-01	   9.6382667e-01	   9.6536250e-01	   9.6595410e-01	   9.6743393e-01	
   2.5926819e+00	   9.5824546e-01	   9.6341194e-01	   9.6282062e-01	   9.6438762e-01	   9.6498671e-01	   9.6653057e-01	
   2.6465427e+00	   9.5722306e-01	   9.6245201e-01	   9.6185152e-01	   9.6344058e-01	   9.6405062e-01	   9.6565094e-01	
   2.7004034e+00	   9.5623489e-01	   9.6152591e-01	   9.6092644e-01	   9.6252665e-01	   9.6314899e-01	   9.6479490e-01	
   2.7542642e+00	   9.5529661e-01	   9.6064047e-01	   9.6005100e-01	   9.6165093e-01	   9.6228478e-01	   9.6396334e-01	
   2.8188850e+00	   9.5425192e-01	   9.5963806e-01	   9.5906956e-01	   9.6065558e-01	   9.6129985e-01	   9.6299954e-01	
   2.8835057e+00	   9.5330399e-01	   9.5870370e-01	   9.5816192e-01	   9.5972271e-01	   9.6037198e-01	   9.6207373e-01	
   2.9351941e+00	   9.5261357e-01	   9.5800342e-01	   9.5748397e-01	   9.5902007e-01	   9.5966901e-01	   9.6136030e-01	
   2.9868825e+00	   9.5197393e-01	   9.5733939e-01	   9.5684056e-01	   9.5835159e-01	   9.5899696e-01	   9.6066934e-01	
   3.0385709e+00	   9.5137243e-01	   9.5670445e-01	   9.5622251e-01	   9.5771132e-01	   9.5835088e-01	   9.5999843e-01	
   3.0902592e+00	   9.5079494e-01	   9.5609068e-01	   9.5562041e-01	   9.5709250e-01	   9.5772524e-01	   9.5934465e-01	
   3.1419476e+00	   9.5022787e-01	   9.5549058e-01	   9.5502586e-01	   9.5648855e-01	   9.5711472e-01	   9.5870520e-01	
   3.2109347e+00	   9.4946995e-01	   9.5470143e-01	   9.5423441e-01	   9.5569707e-01	   9.5631651e-01	   9.5787090e-01	
   3.2799218e+00	   9.4869844e-01	   9.5391937e-01	   9.5344009e-01	   9.5491614e-01	   9.5553251e-01	   9.5705734e-01	
   3.3489089e+00	   9.4791477e-01	   9.5314603e-01	   9.5264748e-01	   9.5414661e-01	   9.5476365e-01	   9.5626786e-01	
   3.4178960e+00	   9.4713471e-01	   9.5239170e-01	   9.5187110e-01	   9.5339726e-01	   9.5401749e-01	   9.5551063e-01	
   3.4868830e+00	   9.4638371e-01	   9.5167264e-01	   9.5113176e-01	   9.5268271e-01	   9.5330657e-01	   9.5479729e-01	
   3.5589653e+00	   9.4565942e-01	   9.5097816e-01	   9.5042237e-01	   9.5199135e-01	   9.5261709e-01	   9.5411227e-01	
   3.6186837e+00	   9.4512393e-01	   9.5045895e-01	   9.4989799e-01	   9.5147317e-01	   9.5209775e-01	   9.5360011e-01	
   3.6784021e+00	   9.4465507e-01	   9.4999655e-01	   9.4943762e-01	   9.5101081e-01	   9.5163147e-01	   9.5314243e-01	
   3.7381205e+00	   9.4425285e-01	   9.4959149e-01	   9.4904121e-01	   9.5060546e-01	   9.5121989e-01	   9.5273953e-01	
   3.7978389e+00	   9.4391067e-01	   9.4923981e-01	   9.4870319e-01	   9.5025390e-01	   9.5086084e-01	   9.5238836e-01	
   3.8575572e+00	   9.4361751e-01	   9.4893430e-01	   9.4841395e-01	   9.4994946e-01	   9.5054907e-01	   9.5208314e-01	
   3.9315366e+00	   9.4330330e-01	   9.4860654e-01	   9.4810587e-01	   9.4962457e-01	   9.5021744e-01	   9.5175773e-01	
   4.0055160e+00	   9.4302360e-01	   9.4832020e-01	   9.4783416e-01	   9.4934238e-01	   9.4993303e-01	   9.5147773e-01	
   4.0794953e+00	   9.4276434e-01	   9.4806340e-01	   9.4758343e-01	   9.4908986e-01	   9.4968363e-01	   9.5123163e-01	
   4.1534747e+00	   9.4252178e-01	   9.4783097e-01	   9.4734716e-01	   9.4886029e-01	   9.4946185e-01	   9.5101278e-01	
   4.2274541e+00	   9.4230211e-01	   9.4762489e-01	   9.4712863e-01	   9.4865448e-01	   9.4926638e-01	   9.5082036e-01	
   4.3160646e+00	   9.4208715e-01	   9.4742366e-01	   9.4690615e-01	   9.4844970e-01	   9.4907338e-01	   9.5063114e-01	
   4.4046752e+00	   9.4194567e-01	   9.4728694e-01	   9.4674864e-01	   9.4830626e-01	   9.4893692e-01	   9.5049794e-01	
   4.4932858e+00	   9.4189359e-01	   9.4722842e-01	   9.4667728e-01	   9.4824046e-01	   9.4887058e-01	   9.5043304e-01	
   4.5818964e+00	   9.4193438e-01	   9.4725444e-01	   9.4670292e-01	   9.4826170e-01	   9.4888391e-01	   9.5044454e-01	
   4.6705069e+00	   9.4205933e-01	   9.4736251e-01	   9.4682289e-01	   9.4836960e-01	   9.4897940e-01	   9.5053398e-01	
   4.7666583e+00	   9.4227228e-01	   9.4756195e-01	   9.4704364e-01	   9.4857416e-01	   9.4917052e-01	   9.5071385e-01	
   4.8628096e+00	   9.4254839e-01	   9.4783365e-01	   9.4733659e-01	   9.4885413e-01	   9.4944203e-01	   9.5097088e-01	
   4.9589609e+00	   9.4287758e-01	   9.4816651e-01	   9.4768213e-01	   9.4919449e-01	   9.4978154e-01	   9.5129586e-01	
   5.0551122e+00	   9.4325915e-01	   9.4855485e-01	   9.4807002e-01	   9.4958604e-01	   9.5017904e-01	   9.5168260e-01	
   5.1512636e+00	   9.4369795e-01	   9.4899773e-01	   9.4850073e-01	   9.5002649e-01	   9.5062854e-01	   9.5212836e-01	
   5.2474149e+00	   9.4419802e-01	   9.4949609e-01	   9.4898193e-01	   9.5051843e-01	   9.5112793e-01	   9.5263230e-01	
   5.3435662e+00	   9.4476019e-01	   9.5005099e-01	   9.4952175e-01	   9.5106572e-01	   9.5167797e-01	   9.5319389e-01	
   5.4397175e+00	   9.4538161e-01	   9.5066218e-01	   9.5012608e-01	   9.5167131e-01	   9.5228085e-01	   9.5381165e-01	
   5.5490236e+00	   9.4615477e-01	   9.5142440e-01	   9.5089330e-01	   9.5243195e-01	   9.5303392e-01	   9.5457928e-01	
   5.6583297e+00	   9.4699629e-01	   9.5225825e-01	   9.5174221e-01	   9.5326887e-01	   9.5386264e-01	   9.5541376e-01	
   5.7676358e+00	   9.4790691e-01	   9.5316396e-01	   9.5266460e-01	   9.5417917e-01	   9.5476833e-01	   9.5631322e-01	
   5.8769419e+00	   9.4888717e-01	   9.5413944e-01	   9.5364999e-01	   9.5515713e-01	   9.5574690e-01	   9.5727548e-01	
   5.9862480e+00	   9.4993176e-01	   9.5517711e-01	   9.5468687e-01	   9.5619335e-01	   9.5678730e-01	   9.5829593e-01	
   6.0955541e+00	   9.5102732e-01	   9.5626365e-01	   9.5576402e-01	   9.5727536e-01	   9.5787350e-01	   9.5936646e-01	
   6.2048602e+00	   9.5215678e-01	   9.5738401e-01	   9.5687274e-01	   9.5839081e-01	   9.5898996e-01	   9.6047718e-01	
   6.3141663e+00	   9.5330805e-01	   9.5852817e-01	   9.5800977e-01	   9.5953218e-01	   9.6012824e-01	   9.6162031e-01	
   6.4234724e+00	   9.5448094e-01	   9.5969612e-01	   9.5917865e-01	   9.6070019e-01	   9.6129060e-01	   9.6279374e-01	
   6.5327785e+00	   9.5568672e-01	   9.6089713e-01	   9.6038755e-01	   9.6190278e-01	   9.6248790e-01	   9.6400133e-01	
   6.6420846e+00	   9.5693947e-01	   9.6214277e-01	   9.6164351e-01	   9.6314932e-01	   9.6373187e-01	   9.6524891e-01	
   6.7536112e+00	   9.5827161e-01	   9.6346431e-01	   9.6297280e-01	   9.6446955e-01	   9.6505289e-01	   9.6656477e-01	
   6.8651377e+00	   9.5964786e-01	   9.6482830e-01	   9.6433856e-01	   9.6583017e-01	   9.6641634e-01	   9.6791695e-01	
   6.9766642e+00	   9.6104455e-01	   9.6621448e-01	   9.6572118e-01	   9.6721266e-01	   9.6780131e-01	   9.6929035e-01	
   7.0881908e+00	   9.6243797e-01	   9.6760098e-01	   9.6710146e-01	   9.6859656e-01	   9.6918570e-01	   9.7066759e-01	
   7.1997173e+00	   9.6381591e-01	   9.6897508e-01	   9.6847045e-01	   9.6996975e-01	   9.7055692e-01	   9.7203797e-01	
   7.3215834e+00	   9.6530994e-01	   9.7046545e-01	   9.6995982e-01	   9.7146041e-01	   9.7204348e-01	   9.7352886e-01	
   7.4434496e+00	   9.6681154e-01	   9.7195970e-01	   9.7145829e-01	   9.7295448e-01	   9.7353361e-01	   9.7502333e-01	
   7.5653157e+00	   9.6833831e-01	   9.7347426e-01	   9.7297971e-01	   9.7446729e-01	   9.7504414e-01	   9.7653356e-01	
   7.6871819e+00	   9.6988922e-01	   9.7501122e-01	   9.7452234e-01	   9.7600142e-01	   9.7657790e-01	   9.7806137e-01	
   7.8090481e+00	   9.7144327e-01	   9.7655395e-01	   9.7606745e-01	   9.7754157e-01	   9.7811901e-01	   9.7959382e-01	
   7.9309142e+00	   9.7297290e-01	   9.7807715e-01	   9.7758901e-01	   9.7906323e-01	   9.7964180e-01	   9.8110935e-01	
   8.0528050e+00	   9.7446034e-01	   9.7956191e-01	   9.7906957e-01	   9.8054736e-01	   9.8112624e-01	   9.8259084e-01	
   8.1746957e+00	   9.7590633e-01	   9.8100504e-01	   9.8050876e-01	   9.8198975e-01	   9.8256779e-01	   9.8403373e-01	
   8.2965865e+00	   9.7732638e-01	   9.8241834e-01	   9.8192099e-01	   9.8340128e-01	   9.8397752e-01	   9.8544647e-01	
   8.4184772e+00	   9.7873575e-01	   9.8381663e-01	   9.8332199e-01	   9.8479685e-01	   9.8537086e-01	   9.8684117e-01	
   8.5403680e+00	   9.8013638e-01	   9.8520501e-01	   9.8471563e-01	   9.8618266e-01	   9.8675464e-01	   9.8822278e-01	
   8.6767338e+00	   9.8167594e-01	   9.8673434e-01	   9.8625054e-01	   9.8771059e-01	   9.8828130e-01	   9.8974341e-01	
   8.8130996e+00	   9.8316250e-01	   9.8821632e-01	   9.8773451e-01	   9.8919271e-01	   9.8976358e-01	   9.9121850e-01	
   8.9494653e+00	   9.8458042e-01	   9.8963253e-01	   9.8914815e-01	   9.9060908e-01	   9.9118113e-01	   9.9263085e-01	
   9.0858311e+00	   9.8593189e-01	   9.9098025e-01	   9.9049100e-01	   9.9195528e-01	   9.9252834e-01	   9.9397647e-01	
   9.2221969e+00	   9.8723003e-01	   9.9227007e-01	   9.9177768e-01	   9.9324177e-01	   9.9381444e-01	   9.9526398e-01	
   9.3585627e+00	   9.8848434e-01	   9.9351363e-01	   9.9302264e-01	   9.9448185e-01	   9.9505242e-01	   9.9650412e-01	
   9.4949285e+00	   9.8969201e-01	   9.9471267e-01	   9.9422703e-01	   9.9567927e-01	   9.9624709e-01	   9.9769918e-01	
   9.6249159e+00	   9.9078813e-01	   9.9580468e-01	   9.9532412e-01	   9.9677168e-01	   9.9733799e-01	   9.9878771e-01	
   9.7286088e+00	   9.9161882e-01	   9.9663427e-01	   9.9615576e-01	   9.9760214e-01	   9.9816860e-01	   9.9961473e-01	
   9.8323016e+00	   9.9240913e-01	   9.9742351e-01	   9.9694447e-01	   9.9839167e-01	   9.9895931e-01	   1.0004013e+00	
   9.9359945e+00	   9.9316004e-01	   9.9817211e-01	   9.9769057e-01	   9.9913945e-01	   9.9970865e-01	   1.0011471e+00	
   1.0039687e+01	   9.9387295e-01	   9.9888122e-01	   9.9839657e-01	   9.9984677e-01	   1.0004171e+00	   1.0018534e+00	
   1.0162416e+01	   9.9466869e-01	   9.9967159e-01	   9.9918447e-01	   1.0006347e+00	   1.0012050e+00	   1.0026409e+00	
   1.0285144e+01	   9.9541252e-01	   1.0004105e+00	   9.9992330e-01	   1.0013718e+00	   1.0019408e+00	   1.0033780e+00	
   1.0407873e+01	   9.9610463e-01	   1.0010992e+00	   1.0006141e+00	   1.0020597e+00	   1.0026270e+00	   1.0040657e+00	
   1.0530601e+01	   9.9674581e-01	   1.0017383e+00	   1.0012561e+00	   1.0026990e+00	   1.0032649e+00	   1.0047041e+00	
   1.0670285e+01	   9.9741499e-01	   1.0024057e+00	   1.0019261e+00	   1.0033668e+00	   1.0039325e+00	   1.0053702e+00	
   1.0809969e+01	   9.9802021e-01	   1.0030089e+00	   1.0025297e+00	   1.0039698e+00	   1.0045366e+00	   1.0059712e+00	
   1.0949652e+01	   9.9856058e-01	   1.0035468e+00	   1.0030662e+00	   1.0045066e+00	   1.0050749e+00	   1.0065065e+00	
   1.1089336e+01	   9.9903471e-01	   1.0040185e+00	   1.0035358e+00	   1.0049769e+00	   1.0055459e+00	   1.0069759e+00	
   1.1242565e+01	   9.9947846e-01	   1.0044603e+00	   1.0039764e+00	   1.0054175e+00	   1.0059862e+00	   1.0074165e+00	
   1.1395794e+01	   9.9984554e-01	   1.0048264e+00	   1.0043431e+00	   1.0057832e+00	   1.0063508e+00	   1.0077826e+00	
   1.1549023e+01	   1.0001428e+00	   1.0051231e+00	   1.0046417e+00	   1.0060803e+00	   1.0066469e+00	   1.0080797e+00	
   1.1702252e+01	   1.0003771e+00	   1.0053567e+00	   1.0048769e+00	   1.0063140e+00	   1.0068810e+00	   1.0083128e+00	
   1.1855481e+01	   1.0005513e+00	   1.0055298e+00	   1.0050499e+00	   1.0064867e+00	   1.0070550e+00	   1.0084844e+00	
   1.2038726e+01	   1.0006775e+00	   1.0056553e+00	   1.0051736e+00	   1.0066113e+00	   1.0071811e+00	   1.0086084e+00	
   1.2221971e+01	   1.0007121e+00	   1.0056908e+00	   1.0052072e+00	   1.0066461e+00	   1.0072160e+00	   1.0086440e+00	
   1.2405216e+01	   1.0006619e+00	   1.0056423e+00	   1.0051588e+00	   1.0065980e+00	   1.0071667e+00	   1.0085973e+00	
   1.2588462e+01	   1.0005428e+00	   1.0055245e+00	   1.0050427e+00	   1.0064807e+00	   1.0070488e+00	   1.0084810e+00	
   1.2771707e+01	   1.0003692e+00	   1.0053508e+00	   1.0048706e+00	   1.0063073e+00	   1.0068762e+00	   1.0083073e+00	
   1.2987974e+01	   1.0000956e+00	   1.0050777e+00	   1.0045968e+00	   1.0060338e+00	   1.0066049e+00	   1.0080332e+00	
   1.3204241e+01	   9.9974150e-01	   1.0047267e+00	   1.0042431e+00	   1.0056826e+00	   1.0062547e+00	   1.0076827e+00	
   1.3420508e+01	   9.9931169e-01	   1.0043013e+00	   1.0038161e+00	   1.0052578e+00	   1.0058290e+00	   1.0072603e+00	
   1.3636775e+01	   9.9883088e-01	   1.0038231e+00	   1.0033391e+00	   1.0047804e+00	   1.0053506e+00	   1.0067852e+00	
   1.3853042e+01	   9.9832445e-01	   1.0033172e+00	   1.0028355e+00	   1.0042749e+00	   1.0048458e+00	   1.0062803e+00	
   1.4084649e+01	   9.9775769e-01	   1.0027522e+00	   1.0022707e+00	   1.0037101e+00	   1.0042831e+00	   1.0057149e+00	
   1.4316256e+01	   9.9715506e-01	   1.0021546e+00	   1.0016702e+00	   1.0031131e+00	   1.0036874e+00	   1.0051186e+00	
   1.4547862e+01	   9.9652089e-01	   1.0015260e+00	   1.0010389e+00	   1.0024853e+00	   1.0030587e+00	   1.0044936e+00	
   1.4779469e+01	   9.9588463e-01	   1.0008920e+00	   1.0004057e+00	   1.0018518e+00	   1.0024240e+00	   1.0038629e+00	
   1.5011076e+01	   9.9527289e-01	   1.0002803e+00	   9.9979718e-01	   1.0012405e+00	   1.0018133e+00	   1.0032523e+00	
   1.5242682e+01	   9.9468403e-01	   9.9969390e-01	   9.9921170e-01	   1.0006549e+00	   1.0012297e+00	   1.0026660e+00	
   1.5474289e+01	   9.9410260e-01	   9.9911840e-01	   9.9863292e-01	   1.0000804e+00	   1.0006563e+00	   1.0020919e+00	
   1.5705896e+01	   9.9353256e-01	   9.9855306e-01	   9.9806397e-01	   9.9951541e-01	   1.0000906e+00	   1.0015295e+00	
   1.5937503e+01	   9.9300092e-01	   9.9802164e-01	   9.9753336e-01	   9.9898388e-01	   9.9955770e-01	   1.0010006e+00	
   1.6169109e+01	   9.9252708e-01	   9.9754689e-01	   9.9706280e-01	   9.9850964e-01	   9.9908354e-01	   1.0005268e+00	
   1.6400716e+01	   9.9210278e-01	   9.9712548e-01	   9.9664307e-01	   9.9808963e-01	   9.9866508e-01	   1.0001056e+00	
   1.6632323e+01	   9.9171052e-01	   9.9673872e-01	   9.9625260e-01	   9.9770385e-01	   9.9828050e-01	   9.9971969e-01	
   1.6863929e+01	   9.9135248e-01	   9.9638316e-01	   9.9589248e-01	   9.9734776e-01	   9.9792387e-01	   9.9936566e-01	
   1.7048746e+01	   9.9110502e-01	   9.9613399e-01	   9.9564375e-01	   9.9709782e-01	   9.9767262e-01	   9.9911783e-01	
   1.7233563e+01	   9.9090161e-01	   9.9592889e-01	   9.9544297e-01	   9.9689313e-01	   9.9746718e-01	   9.9891374e-01	
   1.7418380e+01	   9.9073734e-01	   9.9576608e-01	   9.9528378e-01	   9.9673196e-01	   9.9730653e-01	   9.9875135e-01	
   1.7603197e+01	   9.9060098e-01	   9.9563328e-01	   9.9514973e-01	   9.9660037e-01	   9.9717624e-01	   9.9861823e-01	
   1.7788014e+01	   9.9048704e-01	   9.9552120e-01	   9.9503264e-01	   9.9648766e-01	   9.9706433e-01	   9.9850549e-01	
   1.7973979e+01	   9.9039904e-01	   9.9543159e-01	   9.9493969e-01	   9.9639635e-01	   9.9697243e-01	   9.9841589e-01	
   1.8159945e+01	   9.9034456e-01	   9.9537461e-01	   9.9488493e-01	   9.9633887e-01	   9.9691341e-01	   9.9836023e-01	
   1.8345910e+01	   9.9032627e-01	   9.9535627e-01	   9.9487209e-01	   9.9632217e-01	   9.9689563e-01	   9.9834350e-01	
   1.8500543e+01	   9.9033682e-01	   9.9536871e-01	   9.9488711e-01	   9.9633639e-01	   9.9691020e-01	   9.9835601e-01	
   1.8655175e+01	   9.9036641e-01	   9.9539962e-01	   9.9491603e-01	   9.9636755e-01	   9.9694266e-01	   9.9838523e-01	
   1.8809807e+01	   9.9041059e-01	   9.9544302e-01	   9.9495462e-01	   9.9640932e-01	   9.9698560e-01	   9.9842642e-01	
   1.8964440e+01	   9.9046598e-01	   9.9549636e-01	   9.9500470e-01	   9.9646077e-01	   9.9703698e-01	   9.9847914e-01	
   1.9119072e+01	   9.9053256e-01	   9.9556165e-01	   9.9507120e-01	   9.9652584e-01	   9.9710058e-01	   9.9854614e-01	
   1.9277326e+01	   9.9061667e-01	   9.9564616e-01	   9.9516035e-01	   9.9661207e-01	   9.9718500e-01	   9.9863310e-01	
   1.9435580e+01	   9.9072277e-01	   9.9575299e-01	   9.9527101e-01	   9.9672073e-01	   9.9729309e-01	   9.9874031e-01	
   1.9593834e+01	   9.9085112e-01	   9.9588072e-01	   9.9539836e-01	   9.9684841e-01	   9.9742197e-01	   9.9886537e-01	
   1.9752088e+01	   9.9099355e-01	   9.9602091e-01	   9.9553449e-01	   9.9698658e-01	   9.9756198e-01	   9.9900188e-01	
   1.9910342e+01	   9.9113700e-01	   9.9616289e-01	   9.9567257e-01	   9.9712666e-01	   9.9770273e-01	   9.9914264e-01	
   2.0071300e+01	   9.9127974e-01	   9.9630558e-01	   9.9581511e-01	   9.9726942e-01	   9.9784410e-01	   9.9928754e-01	
   2.0191064e+01	   9.9138816e-01	   9.9641447e-01	   9.9592678e-01	   9.9737969e-01	   9.9795247e-01	   9.9939891e-01	
   2.0310828e+01	   9.9150676e-01	   9.9653293e-01	   9.9604869e-01	   9.9749951e-01	   9.9807094e-01	   9.9951831e-01	
   2.0430592e+01	   9.9163954e-01	   9.9666447e-01	   9.9618233e-01	   9.9763136e-01	   9.9820282e-01	   9.9964835e-01	
   2.0550356e+01	   9.9178359e-01	   9.9680652e-01	   9.9632409e-01	   9.9777244e-01	   9.9834520e-01	   9.9978730e-01	
   2.0670121e+01	   9.9193012e-01	   9.9695143e-01	   9.9646678e-01	   9.9791585e-01	   9.9849021e-01	   9.9992944e-01	
   2.0804452e+01	   9.9208676e-01	   9.9710776e-01	   9.9662015e-01	   9.9807118e-01	   9.9864640e-01	   1.0000850e+00	
   2.0938784e+01	   9.9223198e-01	   9.9725397e-01	   9.9676487e-01	   9.9821771e-01	   9.9879221e-01	   1.0002329e+00	
   2.1073116e+01	   9.9237309e-01	   9.9739576e-01	   9.9690752e-01	   9.9836059e-01	   9.9893335e-01	   1.0003771e+00	
   2.1207447e+01	   9.9252221e-01	   9.9754374e-01	   9.9705805e-01	   9.9850924e-01	   9.9908053e-01	   1.0005257e+00	
   2.1341779e+01	   9.9268571e-01	   9.9770444e-01	   9.9722123e-01	   9.9866949e-01	   9.9924056e-01	   1.0006845e+00	
   2.1498484e+01	   9.9288433e-01	   9.9790037e-01	   9.9741793e-01	   9.9886425e-01	   9.9943639e-01	   1.0008773e+00	
   2.1655190e+01	   9.9307667e-01	   9.9809205e-01	   9.9760823e-01	   9.9905519e-01	   9.9962858e-01	   1.0010671e+00	
   2.1811895e+01	   9.9325460e-01	   9.9827086e-01	   9.9778485e-01	   9.9923405e-01	   9.9980787e-01	   1.0012461e+00	
   2.1968601e+01	   9.9342119e-01	   9.9843810e-01	   9.9795077e-01	   9.9940171e-01	   9.9997495e-01	   1.0014145e+00	
   2.2154791e+01	   9.9361654e-01	   9.9863240e-01	   9.9814559e-01	   9.9959611e-01	   1.0001682e+00	   1.0016094e+00	
   2.2340980e+01	   9.9381530e-01	   9.9882876e-01	   9.9834383e-01	   9.9979203e-01	   1.0003634e+00	   1.0018049e+00	
   2.2527170e+01	   9.9401365e-01	   9.9902517e-01	   9.9854171e-01	   9.9998792e-01	   1.0005594e+00	   1.0019997e+00	
   2.2713360e+01	   9.9420253e-01	   9.9921344e-01	   9.9872994e-01	   1.0001760e+00	   1.0007481e+00	   1.0021868e+00	
   2.2927586e+01	   9.9440112e-01	   9.9941218e-01	   9.9892741e-01	   1.0003748e+00	   1.0009473e+00	   1.0023851e+00	
   2.3141812e+01	   9.9458206e-01	   9.9959276e-01	   9.9910702e-01	   1.0005552e+00	   1.0011276e+00	   1.0025657e+00	
   2.3356038e+01	   9.9475073e-01	   9.9976021e-01	   9.9927476e-01	   1.0007224e+00	   1.0012942e+00	   1.0027330e+00	
   2.3570264e+01	   9.9490920e-01	   9.9991730e-01	   9.9943288e-01	   1.0008791e+00	   1.0014506e+00	   1.0028895e+00	
   2.3857298e+01	   9.9509992e-01	   1.0001071e+00	   9.9962339e-01	   1.0010689e+00	   1.0016404e+00	   1.0030785e+00	
   2.4144331e+01	   9.9526088e-01	   1.0002679e+00	   9.9978367e-01	   1.0012296e+00	   1.0018015e+00	   1.0032387e+00	
   2.4431364e+01	   9.9539199e-01	   1.0003986e+00	   9.9991380e-01	   1.0013601e+00	   1.0019320e+00	   1.0033692e+00	
   2.4718397e+01	   9.9549660e-01	   1.0005025e+00	   1.0000178e+00	   1.0014638e+00	   1.0020355e+00	   1.0034730e+00	
   2.5153678e+01	   9.9560910e-01	   1.0006145e+00	   1.0001303e+00	   1.0015756e+00	   1.0021472e+00	   1.0035846e+00	
   2.5588959e+01	   9.9566723e-01	   1.0006725e+00	   1.0001884e+00	   1.0016337e+00	   1.0022055e+00	   1.0036424e+00	
   2.6024240e+01	   9.9567562e-01	   1.0006811e+00	   1.0001966e+00	   1.0016421e+00	   1.0022141e+00	   1.0036509e+00	
   2.6459521e+01	   9.9564239e-01	   1.0006481e+00	   1.0001636e+00	   1.0016091e+00	   1.0021810e+00	   1.0036181e+00	
   2.6812285e+01	   9.9558672e-01	   1.0005927e+00	   1.0001083e+00	   1.0015538e+00	   1.0021258e+00	   1.0035629e+00	
   2.7165049e+01	   9.9551452e-01	   1.0005209e+00	   1.0000365e+00	   1.0014821e+00	   1.0020542e+00	   1.0034914e+00	
   2.7517814e+01	   9.9543112e-01	   1.0004380e+00	   9.9995346e-01	   1.0013992e+00	   1.0019714e+00	   1.0034087e+00	
   2.8141374e+01	   9.9527057e-01	   1.0002783e+00	   9.9979367e-01	   1.0012397e+00	   1.0018119e+00	   1.0032495e+00	
   2.8764933e+01	   9.9510343e-01	   1.0001120e+00	   9.9962731e-01	   1.0010735e+00	   1.0016459e+00	   1.0030837e+00	
   2.9388493e+01	   9.9494425e-01	   9.9995361e-01	   9.9946884e-01	   1.0009153e+00	   1.0014877e+00	   1.0029257e+00	
   3.0012053e+01	   9.9480541e-01	   9.9981543e-01	   9.9933060e-01	   1.0007773e+00	   1.0013498e+00	   1.0027879e+00	
   3.0973730e+01	   9.9465102e-01	   9.9966177e-01	   9.9917688e-01	   1.0006238e+00	   1.0011963e+00	   1.0026347e+00	
   3.1750211e+01	   9.9458393e-01	   9.9959498e-01	   9.9911007e-01	   1.0005571e+00	   1.0011296e+00	   1.0025681e+00	
   3.2526693e+01	   9.9456816e-01	   9.9957927e-01	   9.9909435e-01	   1.0005414e+00	   1.0011139e+00	   1.0025525e+00	
   3.3303174e+01	   9.9459621e-01	   9.9960714e-01	   9.9912225e-01	   1.0005693e+00	   1.0011417e+00	   1.0025802e+00	
   3.4079655e+01	   9.9465659e-01	   9.9966720e-01	   9.9918234e-01	   1.0006293e+00	   1.0012017e+00	   1.0026401e+00	
   3.5000000e+01	   9.9475322e-01	   9.9976337e-01	   9.9927856e-01	   1.0007254e+00	   1.0012977e+00	   1.0027360e+00	


==> UDC_SecDis.txt <==
   0.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000000e-06	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.0000000e-06	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.0000000e-06	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3300000e-04	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3300000e-04	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3300000e-04	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3333000e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3333000e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3333000e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3333300e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3333300e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3333300e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000010e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000020e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000030e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000130e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000230e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0001330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0002330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0003330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010010e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010020e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010030e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010130e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010230e+00	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010330e+00	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0011330e+00	   9.9999953e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0012330e+00	   9.9999883e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0013330e+00	   9.9999792e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0015797e+00	   9.9999524e-01	   9.9999999e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0018264e+00	   9.9999210e-01	   9.9999996e-01	   9.9999996e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020000e+00	   9.9998978e-01	   9.9999993e-01	   9.9999992e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020000e+00	   9.9998978e-01	   9.9999993e-01	   9.9999992e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020010e+00	   9.9998977e-01	   9.9999993e-01	   9.9999992e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020020e+00	   9.9998976e-01	   9.9999993e-01	   9.9999992e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020030e+00	   9.9998974e-01	   9.9999993e-01	   9.9999992e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020130e+00	   9.9998960e-01	   9.9999993e-01	   9.9999992e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020230e+00	   9.9998945e-01	   9.9999993e-01	   9.9999992e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020330e+00	   9.9998930e-01	   9.9999993e-01	   9.9999991e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0021330e+00	   9.9998750e-01	   9.9999990e-01	   9.9999989e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0022330e+00	   9.9998545e-01	   9.9999987e-01	   9.9999985e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0023330e+00	   9.9998320e-01	   9.9999984e-01	   9.9999981e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0025773e+00	   9.9997731e-01	   9.9999972e-01	   9.9999968e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0028216e+00	   9.9997104e-01	   9.9999957e-01	   9.9999951e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0030000e+00	   9.9996640e-01	   9.9999942e-01	   9.9999934e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030000e+00	   9.9996640e-01	   9.9999942e-01	   9.9999934e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030010e+00	   9.9996638e-01	   9.9999942e-01	   9.9999934e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030020e+00	   9.9996635e-01	   9.9999942e-01	   9.9999934e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030030e+00	   9.9996632e-01	   9.9999942e-01	   9.9999934e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030130e+00	   9.9996606e-01	   9.9999941e-01	   9.9999933e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030230e+00	   9.9996578e-01	   9.9999940e-01	   9.9999932e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030330e+00	   9.9996551e-01	   9.9999939e-01	   9.9999931e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0031330e+00	   9.9996247e-01	   9.9999929e-01	   9.9999919e-01	   9.9999997e-01	   9.9999999e-01	   1.0000000e+00	
   1.0032330e+00	   9.9995919e-01	   9.9999917e-01	   9.9999907e-01	   9.9999997e-01	   9.9999999e-01	   1.0000000e+00	
   1.0033330e+00	   9.9995573e-01	   9.9999905e-01	   9.9999893e-01	   9.9999996e-01	   9.9999999e-01	   9.9999999e-01	
   1.0035776e+00	   9.9994691e-01	   9.9999870e-01	   9.9999855e-01	   9.9999994e-01	   9.9999998e-01	   9.9999999e-01	
   1.0038222e+00	   9.9993778e-01	   9.9999828e-01	   9.9999808e-01	   9.9999991e-01	   9.9999997e-01	   9.9999999e-01	
   1.0040000e+00	   9.9993113e-01	   9.9999793e-01	   9.9999769e-01	   9.9999988e-01	   9.9999996e-01	   9.9999998e-01	
   1.0040000e+00	   9.9993113e-01	   9.9999793e-01	   9.9999769e-01	   9.9999988e-01	   9.9999996e-01	   9.9999998e-01	
   1.0040010e+00	   9.9993109e-01	   9.9999792e-01	   9.9999769e-01	   9.9999988e-01	   9.9999996e-01	   9.9999998e-01	
   1.0040020e+00	   9.9993105e-01	   9.9999792e-01	   9.9999769e-01	   9.9999988e-01	   9.9999996e-01	   9.9999998e-01	
   1.0040030e+00	   9.9993102e-01	   9.9999792e-01	   9.9999769e-01	   9.9999988e-01	   9.9999996e-01	   9.9999998e-01	
   1.0040130e+00	   9.9993064e-01	   9.9999790e-01	   9.9999766e-01	   9.9999988e-01	   9.9999995e-01	   9.9999998e-01	
   1.0040230e+00	   9.9993025e-01	   9.9999788e-01	   9.9999764e-01	   9.9999988e-01	   9.9999995e-01	   9.9999998e-01	
   1.0040330e+00	   9.9992986e-01	   9.9999785e-01	   9.9999761e-01	   9.9999988e-01	   9.9999995e-01	   9.9999998e-01	
   1.0041330e+00	   9.9992570e-01	   9.9999762e-01	   9.9999736e-01	   9.9999986e-01	   9.9999995e-01	   9.9999998e-01	
   1.0042330e+00	   9.9992131e-01	   9.9999738e-01	   9.9999710e-01	   9.9999984e-01	   9.9999994e-01	   9.9999997e-01	
   1.0043330e+00	   9.9991676e-01	   9.9999712e-01	   9.9999681e-01	   9.9999981e-01	   9.9999993e-01	   9.9999997e-01	
   1.0045779e+00	   9.9990527e-01	   9.9999642e-01	   9.9999605e-01	   9.9999975e-01	   9.9999990e-01	   9.9999996e-01	
   1.0048228e+00	   9.9989353e-01	   9.9999563e-01	   9.9999519e-01	   9.9999967e-01	   9.9999987e-01	   9.9999994e-01	
   1.0050000e+00	   9.9988505e-01	   9.9999499e-01	   9.9999450e-01	   9.9999960e-01	   9.9999984e-01	   9.9999993e-01	
   1.0050000e+00	   9.9988505e-01	   9.9999499e-01	   9.9999450e-01	   9.9999960e-01	   9.9999984e-01	   9.9999993e-01	
   1.0050010e+00	   9.9988500e-01	   9.9999498e-01	   9.9999449e-01	   9.9999960e-01	   9.9999984e-01	   9.9999993e-01	
   1.0050020e+00	   9.9988496e-01	   9.9999498e-01	   9.9999449e-01	   9.9999959e-01	   9.9999984e-01	   9.9999993e-01	
   1.0050030e+00	   9.9988491e-01	   9.9999498e-01	   9.9999449e-01	   9.9999959e-01	   9.9999983e-01	   9.9999993e-01	
   1.0050130e+00	   9.9988442e-01	   9.9999494e-01	   9.9999444e-01	   9.9999959e-01	   9.9999983e-01	   9.9999993e-01	
   1.0050230e+00	   9.9988394e-01	   9.9999490e-01	   9.9999440e-01	   9.9999959e-01	   9.9999983e-01	   9.9999993e-01	
   1.0050330e+00	   9.9988344e-01	   9.9999486e-01	   9.9999436e-01	   9.9999958e-01	   9.9999983e-01	   9.9999993e-01	
   1.0051330e+00	   9.9987826e-01	   9.9999447e-01	   9.9999393e-01	   9.9999954e-01	   9.9999981e-01	   9.9999992e-01	
   1.0052330e+00	   9.9987285e-01	   9.9999405e-01	   9.9999349e-01	   9.9999949e-01	   9.9999979e-01	   9.9999991e-01	
   1.0053330e+00	   9.9986728e-01	   9.9999362e-01	   9.9999302e-01	   9.9999943e-01	   9.9999976e-01	   9.9999990e-01	
   1.0055782e+00	   9.9985333e-01	   9.9999248e-01	   9.9999180e-01	   9.9999929e-01	   9.9999970e-01	   9.9999987e-01	
   1.0058234e+00	   9.9983917e-01	   9.9999124e-01	   9.9999046e-01	   9.9999911e-01	   9.9999962e-01	   9.9999984e-01	
   1.0060000e+00	   9.9982900e-01	   9.9999026e-01	   9.9998941e-01	   9.9999897e-01	   9.9999956e-01	   9.9999981e-01	
   1.0060000e+00	   9.9982900e-01	   9.9999026e-01	   9.9998941e-01	   9.9999897e-01	   9.9999956e-01	   9.9999981e-01	
   1.0060010e+00	   9.9982895e-01	   9.9999026e-01	   9.9998941e-01	   9.9999897e-01	   9.9999956e-01	   9.9999981e-01	
   1.0060020e+00	   9.9982889e-01	   9.9999025e-01	   9.9998940e-01	   9.9999897e-01	   9.9999956e-01	   9.9999981e-01	
   1.0060030e+00	   9.9982883e-01	   9.9999025e-01	   9.9998940e-01	   9.9999897e-01	   9.9999956e-01	   9.9999981e-01	
   1.0060130e+00	   9.9982825e-01	   9.9999019e-01	   9.9998933e-01	   9.9999896e-01	   9.9999955e-01	   9.9999981e-01	
   1.0060230e+00	   9.9982767e-01	   9.9999013e-01	   9.9998927e-01	   9.9999896e-01	   9.9999955e-01	   9.9999980e-01	
   1.0060330e+00	   9.9982708e-01	   9.9999008e-01	   9.9998921e-01	   9.9999895e-01	   9.9999954e-01	   9.9999980e-01	
   1.0061330e+00	   9.9982094e-01	   9.9998948e-01	   9.9998858e-01	   9.9999886e-01	   9.9999950e-01	   9.9999978e-01	
   1.0062330e+00	   9.9981458e-01	   9.9998887e-01	   9.9998792e-01	   9.9999876e-01	   9.9999946e-01	   9.9999977e-01	
   1.0063330e+00	   9.9980807e-01	   9.9998824e-01	   9.9998725e-01	   9.9999866e-01	   9.9999941e-01	   9.9999974e-01	
   1.0065784e+00	   9.9979182e-01	   9.9998661e-01	   9.9998550e-01	   9.9999840e-01	   9.9999929e-01	   9.9999969e-01	
   1.0068238e+00	   9.9977538e-01	   9.9998486e-01	   9.9998363e-01	   9.9999810e-01	   9.9999914e-01	   9.9999963e-01	
   1.0070000e+00	   9.9976364e-01	   9.9998352e-01	   9.9998221e-01	   9.9999787e-01	   9.9999903e-01	   9.9999957e-01	
   1.0070000e+00	   9.9976364e-01	   9.9998352e-01	   9.9998221e-01	   9.9999787e-01	   9.9999903e-01	   9.9999957e-01	
   1.0070010e+00	   9.9976357e-01	   9.9998351e-01	   9.9998220e-01	   9.9999786e-01	   9.9999903e-01	   9.9999957e-01	
   1.0070020e+00	   9.9976350e-01	   9.9998350e-01	   9.9998219e-01	   9.9999786e-01	   9.9999903e-01	   9.9999957e-01	
   1.0070030e+00	   9.9976344e-01	   9.9998350e-01	   9.9998218e-01	   9.9999786e-01	   9.9999903e-01	   9.9999957e-01	
   1.0070130e+00	   9.9976277e-01	   9.9998342e-01	   9.9998210e-01	   9.9999785e-01	   9.9999902e-01	   9.9999957e-01	
   1.0070230e+00	   9.9976209e-01	   9.9998334e-01	   9.9998201e-01	   9.9999783e-01	   9.9999901e-01	   9.9999957e-01	
   1.0070330e+00	   9.9976142e-01	   9.9998326e-01	   9.9998193e-01	   9.9999782e-01	   9.9999901e-01	   9.9999956e-01	
   1.0071330e+00	   9.9975438e-01	   9.9998246e-01	   9.9998107e-01	   9.9999767e-01	   9.9999894e-01	   9.9999953e-01	
   1.0072330e+00	   9.9974713e-01	   9.9998163e-01	   9.9998019e-01	   9.9999752e-01	   9.9999886e-01	   9.9999950e-01	
   1.0073330e+00	   9.9973973e-01	   9.9998079e-01	   9.9997929e-01	   9.9999736e-01	   9.9999878e-01	   9.9999946e-01	
   1.0075786e+00	   9.9972130e-01	   9.9997862e-01	   9.9997699e-01	   9.9999694e-01	   9.9999857e-01	   9.9999937e-01	
   1.0078241e+00	   9.9970272e-01	   9.9997633e-01	   9.9997455e-01	   9.9999647e-01	   9.9999834e-01	   9.9999926e-01	
   1.0080000e+00	   9.9968949e-01	   9.9997460e-01	   9.9997271e-01	   9.9999611e-01	   9.9999816e-01	   9.9999918e-01	
   1.0080000e+00	   9.9968949e-01	   9.9997460e-01	   9.9997271e-01	   9.9999611e-01	   9.9999816e-01	   9.9999918e-01	
   1.0080010e+00	   9.9968941e-01	   9.9997459e-01	   9.9997270e-01	   9.9999611e-01	   9.9999816e-01	   9.9999918e-01	
   1.0080020e+00	   9.9968934e-01	   9.9997458e-01	   9.9997269e-01	   9.9999611e-01	   9.9999816e-01	   9.9999918e-01	
   1.0080030e+00	   9.9968926e-01	   9.9997457e-01	   9.9997268e-01	   9.9999611e-01	   9.9999816e-01	   9.9999918e-01	
   1.0080130e+00	   9.9968850e-01	   9.9997447e-01	   9.9997258e-01	   9.9999609e-01	   9.9999814e-01	   9.9999917e-01	
   1.0080230e+00	   9.9968774e-01	   9.9997437e-01	   9.9997247e-01	   9.9999607e-01	   9.9999813e-01	   9.9999917e-01	
   1.0080330e+00	   9.9968698e-01	   9.9997427e-01	   9.9997236e-01	   9.9999604e-01	   9.9999812e-01	   9.9999916e-01	
   1.0081330e+00	   9.9967909e-01	   9.9997324e-01	   9.9997127e-01	   9.9999582e-01	   9.9999801e-01	   9.9999911e-01	
   1.0082330e+00	   9.9967099e-01	   9.9997219e-01	   9.9997016e-01	   9.9999560e-01	   9.9999789e-01	   9.9999906e-01	
   1.0083330e+00	   9.9966275e-01	   9.9997112e-01	   9.9996902e-01	   9.9999536e-01	   9.9999777e-01	   9.9999900e-01	
   1.0085787e+00	   9.9964226e-01	   9.9996840e-01	   9.9996612e-01	   9.9999475e-01	   9.9999746e-01	   9.9999885e-01	
   1.0088244e+00	   9.9962164e-01	   9.9996554e-01	   9.9996309e-01	   9.9999409e-01	   9.9999711e-01	   9.9999869e-01	
   1.0090000e+00	   9.9960699e-01	   9.9996341e-01	   9.9996083e-01	   9.9999358e-01	   9.9999685e-01	   9.9999857e-01	
   1.0090000e+00	   9.9960699e-01	   9.9996341e-01	   9.9996083e-01	   9.9999358e-01	   9.9999685e-01	   9.9999857e-01	
   1.0090010e+00	   9.9960690e-01	   9.9996340e-01	   9.9996082e-01	   9.9999358e-01	   9.9999685e-01	   9.9999856e-01	
   1.0090020e+00	   9.9960682e-01	   9.9996339e-01	   9.9996081e-01	   9.9999358e-01	   9.9999685e-01	   9.9999856e-01	
   1.0090030e+00	   9.9960674e-01	   9.9996337e-01	   9.9996079e-01	   9.9999357e-01	   9.9999684e-01	   9.9999856e-01	
   1.0090130e+00	   9.9960590e-01	   9.9996325e-01	   9.9996066e-01	   9.9999354e-01	   9.9999683e-01	   9.9999856e-01	
   1.0090230e+00	   9.9960506e-01	   9.9996313e-01	   9.9996053e-01	   9.9999351e-01	   9.9999681e-01	   9.9999855e-01	
   1.0090330e+00	   9.9960421e-01	   9.9996300e-01	   9.9996040e-01	   9.9999348e-01	   9.9999680e-01	   9.9999854e-01	
   1.0091330e+00	   9.9959551e-01	   9.9996174e-01	   9.9995907e-01	   9.9999318e-01	   9.9999664e-01	   9.9999846e-01	
   1.0092330e+00	   9.9958661e-01	   9.9996046e-01	   9.9995771e-01	   9.9999286e-01	   9.9999647e-01	   9.9999838e-01	
   1.0093330e+00	   9.9957756e-01	   9.9995916e-01	   9.9995632e-01	   9.9999254e-01	   9.9999630e-01	   9.9999830e-01	
   1.0095788e+00	   9.9955510e-01	   9.9995586e-01	   9.9995282e-01	   9.9999170e-01	   9.9999585e-01	   9.9999809e-01	
   1.0098247e+00	   9.9953252e-01	   9.9995242e-01	   9.9994918e-01	   9.9999081e-01	   9.9999538e-01	   9.9999786e-01	
   1.0100000e+00	   9.9951652e-01	   9.9994988e-01	   9.9994649e-01	   9.9999014e-01	   9.9999501e-01	   9.9999768e-01	
   1.0100000e+00	   9.9951652e-01	   9.9994988e-01	   9.9994649e-01	   9.9999014e-01	   9.9999501e-01	   9.9999768e-01	
   1.0100010e+00	   9.9951642e-01	   9.9994987e-01	   9.9994647e-01	   9.9999013e-01	   9.9999501e-01	   9.9999768e-01	
   1.0100020e+00	   9.9951633e-01	   9.9994985e-01	   9.9994646e-01	   9.9999013e-01	   9.9999501e-01	   9.9999768e-01	
   1.0100030e+00	   9.9951624e-01	   9.9994984e-01	   9.9994644e-01	   9.9999012e-01	   9.9999501e-01	   9.9999767e-01	
   1.0100130e+00	   9.9951533e-01	   9.9994969e-01	   9.9994629e-01	   9.9999008e-01	   9.9999499e-01	   9.9999766e-01	
   1.0100230e+00	   9.9951441e-01	   9.9994954e-01	   9.9994613e-01	   9.9999004e-01	   9.9999497e-01	   9.9999765e-01	
   1.0100330e+00	   9.9951348e-01	   9.9994939e-01	   9.9994597e-01	   9.9999001e-01	   9.9999494e-01	   9.9999764e-01	
   1.0101330e+00	   9.9950401e-01	   9.9994790e-01	   9.9994439e-01	   9.9998960e-01	   9.9999472e-01	   9.9999754e-01	
   1.0102330e+00	   9.9949433e-01	   9.9994638e-01	   9.9994278e-01	   9.9998919e-01	   9.9999450e-01	   9.9999742e-01	
   1.0103330e+00	   9.9948451e-01	   9.9994483e-01	   9.9994114e-01	   9.9998876e-01	   9.9999427e-01	   9.9999731e-01	
   1.0105789e+00	   9.9946016e-01	   9.9994095e-01	   9.9993702e-01	   9.9998767e-01	   9.9999368e-01	   9.9999701e-01	
   1.0108249e+00	   9.9943570e-01	   9.9993692e-01	   9.9993275e-01	   9.9998652e-01	   9.9999304e-01	   9.9999670e-01	
   1.0110708e+00	   9.9941143e-01	   9.9993274e-01	   9.9992833e-01	   9.9998531e-01	   9.9999237e-01	   9.9999636e-01	
   1.0113168e+00	   9.9938749e-01	   9.9992843e-01	   9.9992376e-01	   9.9998402e-01	   9.9999166e-01	   9.9999599e-01	
   1.0118571e+00	   9.9933622e-01	   9.9991847e-01	   9.9991321e-01	   9.9998095e-01	   9.9998995e-01	   9.9999510e-01	
   1.0123975e+00	   9.9928674e-01	   9.9990790e-01	   9.9990203e-01	   9.9997753e-01	   9.9998802e-01	   9.9999409e-01	
   1.0129379e+00	   9.9923892e-01	   9.9989679e-01	   9.9989028e-01	   9.9997375e-01	   9.9998587e-01	   9.9999293e-01	
   1.0134783e+00	   9.9919258e-01	   9.9988523e-01	   9.9987807e-01	   9.9996962e-01	   9.9998349e-01	   9.9999163e-01	
   1.0148230e+00	   9.9908284e-01	   9.9985494e-01	   9.9984608e-01	   9.9995782e-01	   9.9997659e-01	   9.9998774e-01	
   1.0161677e+00	   9.9897962e-01	   9.9982320e-01	   9.9981256e-01	   9.9994396e-01	   9.9996831e-01	   9.9998285e-01	
   1.0175124e+00	   9.9888171e-01	   9.9979062e-01	   9.9977810e-01	   9.9992827e-01	   9.9995874e-01	   9.9997692e-01	
   1.0188571e+00	   9.9878838e-01	   9.9975751e-01	   9.9974304e-01	   9.9991099e-01	   9.9994801e-01	   9.9996996e-01	
   1.0202018e+00	   9.9869911e-01	   9.9972400e-01	   9.9970750e-01	   9.9989234e-01	   9.9993624e-01	   9.9996197e-01	
   1.0225652e+00	   9.9855084e-01	   9.9966435e-01	   9.9964422e-01	   9.9985671e-01	   9.9991334e-01	   9.9994554e-01	
   1.0249286e+00	   9.9841200e-01	   9.9960408e-01	   9.9958030e-01	   9.9981805e-01	   9.9988797e-01	   9.9992623e-01	
   1.0272919e+00	   9.9828123e-01	   9.9954344e-01	   9.9951603e-01	   9.9977688e-01	   9.9986039e-01	   9.9990424e-01	
   1.0296553e+00	   9.9815752e-01	   9.9948262e-01	   9.9945162e-01	   9.9973358e-01	   9.9983079e-01	   9.9987982e-01	
   1.0320187e+00	   9.9804001e-01	   9.9942172e-01	   9.9938720e-01	   9.9968848e-01	   9.9979932e-01	   9.9985316e-01	
   1.0354334e+00	   9.9787975e-01	   9.9933377e-01	   9.9929434e-01	   9.9962063e-01	   9.9975079e-01	   9.9981115e-01	
   1.0388482e+00	   9.9772904e-01	   9.9924604e-01	   9.9920195e-01	   9.9955019e-01	   9.9969898e-01	   9.9976549e-01	
   1.0422629e+00	   9.9758635e-01	   9.9915864e-01	   9.9911016e-01	   9.9947769e-01	   9.9964418e-01	   9.9971668e-01	
   1.0456776e+00	   9.9745046e-01	   9.9907161e-01	   9.9901905e-01	   9.9940351e-01	   9.9958664e-01	   9.9966515e-01	
   1.0490923e+00	   9.9732033e-01	   9.9898496e-01	   9.9892863e-01	   9.9932799e-01	   9.9952661e-01	   9.9961125e-01	
   1.0540034e+00	   9.9714162e-01	   9.9886097e-01	   9.9879975e-01	   9.9921747e-01	   9.9943629e-01	   9.9953015e-01	
   1.0589146e+00	   9.9697096e-01	   9.9873766e-01	   9.9867215e-01	   9.9910523e-01	   9.9934179e-01	   9.9944549e-01	
   1.0638257e+00	   9.9680670e-01	   9.9861490e-01	   9.9854565e-01	   9.9899167e-01	   9.9924360e-01	   9.9935782e-01	
   1.0687368e+00	   9.9664754e-01	   9.9849258e-01	   9.9842008e-01	   9.9887706e-01	   9.9914212e-01	   9.9926758e-01	
   1.0736480e+00	   9.9649245e-01	   9.9837055e-01	   9.9829522e-01	   9.9876157e-01	   9.9903773e-01	   9.9917511e-01	
   1.0814452e+00	   9.9625265e-01	   9.9817716e-01	   9.9809805e-01	   9.9857671e-01	   9.9886677e-01	   9.9902433e-01	
   1.0892424e+00	   9.9601842e-01	   9.9798381e-01	   9.9790161e-01	   9.9839028e-01	   9.9869040e-01	   9.9886945e-01	
   1.0970396e+00	   9.9578785e-01	   9.9779019e-01	   9.9770535e-01	   9.9820244e-01	   9.9850952e-01	   9.9871108e-01	
   1.1048367e+00	   9.9555959e-01	   9.9759603e-01	   9.9750885e-01	   9.9801326e-01	   9.9832491e-01	   9.9854970e-01	
   1.1126339e+00	   9.9533266e-01	   9.9740115e-01	   9.9731178e-01	   9.9782279e-01	   9.9813716e-01	   9.9838566e-01	
   1.1223538e+00	   9.9505056e-01	   9.9715701e-01	   9.9706495e-01	   9.9758360e-01	   9.9789951e-01	   9.9817793e-01	
   1.1320736e+00	   9.9476843e-01	   9.9691140e-01	   9.9681654e-01	   9.9734254e-01	   9.9765860e-01	   9.9796706e-01	
   1.1417935e+00	   9.9448561e-01	   9.9666426e-01	   9.9656634e-01	   9.9709968e-01	   9.9741508e-01	   9.9775348e-01	
   1.1515133e+00	   9.9420177e-01	   9.9641557e-01	   9.9631426e-01	   9.9685512e-01	   9.9716944e-01	   9.9753754e-01	
   1.1612331e+00	   9.9391675e-01	   9.9616538e-01	   9.9606029e-01	   9.9660896e-01	   9.9692209e-01	   9.9731952e-01	
   1.1743424e+00	   9.9353043e-01	   9.9582574e-01	   9.9571485e-01	   9.9627463e-01	   9.9658630e-01	   9.9702262e-01	
   1.1874516e+00	   9.9314208e-01	   9.9548378e-01	   9.9536623e-01	   9.9593788e-01	   9.9624856e-01	   9.9672291e-01	
   1.2005608e+00	   9.9275210e-01	   9.9513981e-01	   9.9501473e-01	   9.9559900e-01	   9.9590932e-01	   9.9642083e-01	
   1.2136701e+00	   9.9236103e-01	   9.9479414e-01	   9.9466071e-01	   9.9525832e-01	   9.9556895e-01	   9.9611673e-01	
   1.2267793e+00	   9.9196946e-01	   9.9444713e-01	   9.9430455e-01	   9.9491612e-01	   9.9522774e-01	   9.9581091e-01	
   1.2485698e+00	   9.9131921e-01	   9.9386826e-01	   9.9370890e-01	   9.9434479e-01	   9.9465936e-01	   9.9529941e-01	
   1.2703603e+00	   9.9067223e-01	   9.9328818e-01	   9.9311036e-01	   9.9377150e-01	   9.9409039e-01	   9.9478488e-01	
   1.2921509e+00	   9.9003131e-01	   9.9270840e-01	   9.9251083e-01	   9.9319758e-01	   9.9352176e-01	   9.9426817e-01	
   1.3139414e+00	   9.8939893e-01	   9.9213034e-01	   9.9191213e-01	   9.9262431e-01	   9.9295435e-01	   9.9375002e-01	
   1.3357319e+00	   9.8877725e-01	   9.9155530e-01	   9.9131601e-01	   9.9205292e-01	   9.9238902e-01	   9.9323110e-01	
   1.3631101e+00	   9.8801391e-01	   9.9083882e-01	   9.9057306e-01	   9.9133935e-01	   9.9168291e-01	   9.9257894e-01	
   1.3904884e+00	   9.8727268e-01	   9.9013089e-01	   9.8983939e-01	   9.9063247e-01	   9.9098287e-01	   9.9192755e-01	
   1.4178666e+00	   9.8655506e-01	   9.8943302e-01	   9.8911728e-01	   9.8993393e-01	   9.9029020e-01	   9.9127778e-01	
   1.4452448e+00	   9.8586150e-01	   9.8874630e-01	   9.8840848e-01	   9.8924503e-01	   9.8960597e-01	   9.9063029e-01	
   1.4726230e+00	   9.8519148e-01	   9.8807134e-01	   9.8771416e-01	   9.8856665e-01	   9.8893098e-01	   9.8998550e-01	
   1.5085640e+00	   9.8434515e-01	   9.8720324e-01	   9.8682556e-01	   9.8769275e-01	   9.8805962e-01	   9.8914344e-01	
   1.5445049e+00	   9.8353209e-01	   9.8635488e-01	   9.8596295e-01	   9.8683783e-01	   9.8720528e-01	   9.8830631e-01	
   1.5804459e+00	   9.8274593e-01	   9.8552450e-01	   9.8512498e-01	   9.8600093e-01	   9.8636740e-01	   9.8747350e-01	
   1.6163869e+00	   9.8197928e-01	   9.8470945e-01	   9.8430907e-01	   9.8518015e-01	   9.8554457e-01	   9.8664396e-01	
   1.6523279e+00	   9.8122451e-01	   9.8390655e-01	   9.8351171e-01	   9.8437288e-01	   9.8473473e-01	   9.8581633e-01	
   1.6908874e+00	   9.8041972e-01	   9.8305474e-01	   9.8267231e-01	   9.8351842e-01	   9.8387747e-01	   9.8492887e-01	
   1.7294469e+00	   9.7961254e-01	   9.8220882e-01	   9.8184444e-01	   9.8267219e-01	   9.8302884e-01	   9.8404028e-01	
   1.7680064e+00	   9.7879719e-01	   9.8136514e-01	   9.8102314e-01	   9.8183051e-01	   9.8218543e-01	   9.8314925e-01	
   1.8065659e+00	   9.7797021e-01	   9.8052097e-01	   9.8020419e-01	   9.8099033e-01	   9.8134427e-01	   9.8225517e-01	
   1.8451254e+00	   9.7713050e-01	   9.7967463e-01	   9.7938437e-01	   9.8014948e-01	   9.8050305e-01	   9.8135821e-01	
   1.8836850e+00	   9.7627917e-01	   9.7882561e-01	   9.7856169e-01	   9.7930680e-01	   9.7966034e-01	   9.8045944e-01	
   1.9347510e+00	   9.7513896e-01	   9.7769818e-01	   9.7746647e-01	   9.7818790e-01	   9.7854132e-01	   9.7926971e-01	
   1.9858170e+00	   9.7399367e-01	   9.7657096e-01	   9.7636593e-01	   9.7706795e-01	   9.7742037e-01	   9.7808656e-01	
   2.0368831e+00	   9.7285482e-01	   9.7544958e-01	   9.7526369e-01	   9.7595142e-01	   9.7630129e-01	   9.7691771e-01	
   2.0879491e+00	   9.7173284e-01	   9.7434015e-01	   9.7416472e-01	   9.7484386e-01	   9.7518932e-01	   9.7577110e-01	
   2.1390151e+00	   9.7063524e-01	   9.7324805e-01	   9.7307418e-01	   9.7375068e-01	   9.7409002e-01	   9.7465370e-01	
   2.1900812e+00	   9.6956571e-01	   9.7217711e-01	   9.7199650e-01	   9.7267628e-01	   9.7300838e-01	   9.7357058e-01	
   2.2411472e+00	   9.6852410e-01	   9.7112926e-01	   9.7093493e-01	   9.7162356e-01	   9.7194818e-01	   9.7252443e-01	
   2.2925815e+00	   9.6750000e-01	   9.7009735e-01	   9.6988404e-01	   9.7058651e-01	   9.7090436e-01	   9.7150836e-01	
   2.3440158e+00	   9.6649607e-01	   9.6908794e-01	   9.6885266e-01	   9.6957283e-01	   9.6988567e-01	   9.7052810e-01	
   2.3954500e+00	   9.6550729e-01	   9.6809938e-01	   9.6784147e-01	   9.6858180e-01	   9.6889211e-01	   9.6958022e-01	
   2.4468843e+00	   9.6453017e-01	   9.6713042e-01	   9.6685134e-01	   9.6761263e-01	   9.6792329e-01	   9.6866063e-01	
   2.4983185e+00	   9.6356387e-01	   9.6618079e-01	   9.6588383e-01	   9.6666516e-01	   9.6697895e-01	   9.6776545e-01	
   2.5497528e+00	   9.6261073e-01	   9.6525172e-01	   9.6494149e-01	   9.6574023e-01	   9.6605945e-01	   9.6689172e-01	
   2.6011871e+00	   9.6167604e-01	   9.6434589e-01	   9.6402778e-01	   9.6483984e-01	   9.6516596e-01	   9.6603776e-01	
   2.6590548e+00	   9.6065565e-01	   9.6335920e-01	   9.6303893e-01	   9.6385979e-01	   9.6419411e-01	   9.6510029e-01	
   2.7169225e+00	   9.5967926e-01	   9.6241255e-01	   9.6209667e-01	   9.6291913e-01	   9.6326071e-01	   9.6418873e-01	
   2.7747902e+00	   9.5875657e-01	   9.6151092e-01	   9.6120475e-01	   9.6202191e-01	   9.6236852e-01	   9.6330522e-01	
   2.8326579e+00	   9.5789306e-01	   9.6065685e-01	   9.6036395e-01	   9.6117016e-01	   9.6151883e-01	   9.6245162e-01	
   2.8905256e+00	   9.5708846e-01	   9.5984947e-01	   9.5957138e-01	   9.6036301e-01	   9.6071059e-01	   9.6162856e-01	
   2.9483933e+00	   9.5633658e-01	   9.5908423e-01	   9.5882052e-01	   9.5959636e-01	   9.5994011e-01	   9.6083487e-01	
   3.0062610e+00	   9.5562644e-01	   9.5835357e-01	   9.5810204e-01	   9.5886338e-01	   9.5920143e-01	   9.6006761e-01	
   3.0662978e+00	   9.5491919e-01	   9.5762223e-01	   9.5737957e-01	   9.5812953e-01	   9.5846087e-01	   9.5929513e-01	
   3.1263346e+00	   9.5422703e-01	   9.5690799e-01	   9.5666953e-01	   9.5741345e-01	   9.5773850e-01	   9.5854189e-01	
   3.1863714e+00	   9.5353792e-01	   9.5620285e-01	   9.5596378e-01	   9.5670765e-01	   9.5702783e-01	   9.5780425e-01	
   3.2464081e+00	   9.5284543e-01	   9.5550271e-01	   9.5525875e-01	   9.5600817e-01	   9.5632545e-01	   9.5708092e-01	
   3.3064449e+00	   9.5214987e-01	   9.5480829e-01	   9.5455627e-01	   9.5531550e-01	   9.5563194e-01	   9.5637369e-01	
   3.3664817e+00	   9.5145806e-01	   9.5412499e-01	   9.5386321e-01	   9.5463460e-01	   9.5495184e-01	   9.5568741e-01	
   3.4265185e+00	   9.5078173e-01	   9.5346187e-01	   9.5319024e-01	   9.5397398e-01	   9.5429296e-01	   9.5502937e-01	
   3.4954615e+00	   9.5004215e-01	   9.5273927e-01	   9.5245819e-01	   9.5325377e-01	   9.5357486e-01	   9.5431940e-01	
   3.5517000e+00	   9.4948164e-01	   9.5219119e-01	   9.5190504e-01	   9.5270699e-01	   9.5302917e-01	   9.5378444e-01	
   3.6079385e+00	   9.4896864e-01	   9.5168746e-01	   9.5139919e-01	   9.5220391e-01	   9.5252624e-01	   9.5329440e-01	
   3.6641770e+00	   9.4850765e-01	   9.5123179e-01	   9.5094444e-01	   9.5174836e-01	   9.5206979e-01	   9.5285165e-01	
   3.7204155e+00	   9.4809905e-01	   9.5082467e-01	   9.5054092e-01	   9.5134108e-01	   9.5166074e-01	   9.5245589e-01	
   3.7766540e+00	   9.4773940e-01	   9.5046351e-01	   9.5018532e-01	   9.5097974e-01	   9.5129717e-01	   9.5210424e-01	
   3.8328925e+00	   9.4742244e-01	   9.5014324e-01	   9.4987159e-01	   9.5065949e-01	   9.5097476e-01	   9.5179171e-01	
   3.8891310e+00	   9.4714026e-01	   9.4985730e-01	   9.4959213e-01	   9.5037392e-01	   9.5068756e-01	   9.5151201e-01	
   3.9453695e+00	   9.4688474e-01	   9.4959878e-01	   9.4933901e-01	   9.5011610e-01	   9.5042908e-01	   9.5125854e-01	
   4.0085505e+00	   9.4662105e-01	   9.4933353e-01	   9.4907761e-01	   9.4985193e-01	   9.5016557e-01	   9.5099785e-01	
   4.0717314e+00	   9.4637566e-01	   9.4908880e-01	   9.4883377e-01	   9.4960830e-01	   9.4992403e-01	   9.5075656e-01	
   4.1349124e+00	   9.4614587e-01	   9.4886147e-01	   9.4860434e-01	   9.4938176e-01	   9.4970062e-01	   9.5053138e-01	
   4.1980934e+00	   9.4593302e-01	   9.4865192e-01	   9.4839025e-01	   9.4917243e-01	   9.4949478e-01	   9.5032233e-01	
   4.2612743e+00	   9.4574157e-01	   9.4846344e-01	   9.4819581e-01	   9.4898348e-01	   9.4930889e-01	   9.5013234e-01	
   4.3244553e+00	   9.4557762e-01	   9.4830106e-01	   9.4802731e-01	   9.4882003e-01	   9.4914733e-01	   9.4996621e-01	
   4.4085758e+00	   9.4541200e-01	   9.4813437e-01	   9.4785429e-01	   9.4865143e-01	   9.4897868e-01	   9.4979124e-01	
   4.4926963e+00	   9.4531614e-01	   9.4803390e-01	   9.4775152e-01	   9.4854930e-01	   9.4887335e-01	   9.4967974e-01	
   4.5768168e+00	   9.4529375e-01	   9.4800498e-01	   9.4772500e-01	   9.4851983e-01	   9.4883837e-01	   9.4963893e-01	
   4.6609372e+00	   9.4534161e-01	   9.4804650e-01	   9.4777277e-01	   9.4856233e-01	   9.4887468e-01	   9.4966994e-01	
   4.7450577e+00	   9.4545174e-01	   9.4815242e-01	   9.4788659e-01	   9.4867059e-01	   9.4897785e-01	   9.4976860e-01	
   4.8291782e+00	   9.4561526e-01	   9.4831472e-01	   9.4805575e-01	   9.4883577e-01	   9.4914041e-01	   9.4992789e-01	
   4.9198152e+00	   9.4584348e-01	   9.4854443e-01	   9.4828929e-01	   9.4906804e-01	   9.4937309e-01	   9.5015907e-01	
   5.0104522e+00	   9.4612136e-01	   9.4882503e-01	   9.4856897e-01	   9.4934961e-01	   9.4965771e-01	   9.5044489e-01	
   5.1010893e+00	   9.4644808e-01	   9.4915381e-01	   9.4889289e-01	   9.4967745e-01	   9.4998963e-01	   9.5078092e-01	
   5.1917263e+00	   9.4682466e-01	   9.4953057e-01	   9.4926310e-01	   9.5005184e-01	   9.5036736e-01	   9.5116517e-01	
   5.2823633e+00	   9.4725221e-01	   9.4995627e-01	   9.4968325e-01	   9.5047476e-01	   9.5079166e-01	   9.5159711e-01	
   5.3730003e+00	   9.4773127e-01	   9.5043202e-01	   9.5015652e-01	   9.5094840e-01	   9.5126446e-01	   9.5207679e-01	
   5.4674074e+00	   9.4828514e-01	   9.5098176e-01	   9.5070751e-01	   9.5149725e-01	   9.5181072e-01	   9.5262745e-01	
   5.5618144e+00	   9.4889478e-01	   9.5158727e-01	   9.5131738e-01	   9.5210325e-01	   9.5241356e-01	   9.5323035e-01	
   5.6562214e+00	   9.4955934e-01	   9.5224798e-01	   9.5198367e-01	   9.5276526e-01	   9.5307295e-01	   9.5388517e-01	
   5.7506285e+00	   9.5027634e-01	   9.5296141e-01	   9.5270178e-01	   9.5348002e-01	   9.5378630e-01	   9.5459039e-01	
   5.8450355e+00	   9.5104127e-01	   9.5372287e-01	   9.5346550e-01	   9.5424217e-01	   9.5454825e-01	   9.5534280e-01	
   5.9562776e+00	   9.5199497e-01	   9.5467274e-01	   9.5441451e-01	   9.5519175e-01	   9.5549845e-01	   9.5628336e-01	
   6.0675196e+00	   9.5299488e-01	   9.5566919e-01	   9.5540765e-01	   9.5618702e-01	   9.5649419e-01	   9.5727425e-01	
   6.1787617e+00	   9.5403280e-01	   9.5670417e-01	   9.5643889e-01	   9.5722053e-01	   9.5752732e-01	   9.5830842e-01	
   6.2900037e+00	   9.5510634e-01	   9.5777520e-01	   9.5750797e-01	   9.5829046e-01	   9.5859597e-01	   9.5938268e-01	
   6.4012458e+00	   9.5621940e-01	   9.5888554e-01	   9.5861921e-01	   9.5940031e-01	   9.5970419e-01	   9.6049796e-01	
   6.5228004e+00	   9.5748797e-01	   9.6015025e-01	   9.5988734e-01	   9.6066486e-01	   9.6096742e-01	   9.6176659e-01	
   6.6443550e+00	   9.5881407e-01	   9.6147135e-01	   9.6121234e-01	   9.6198567e-01	   9.6228795e-01	   9.6308748e-01	
   6.7659096e+00	   9.6019075e-01	   9.6284242e-01	   9.6258564e-01	   9.6335599e-01	   9.6365880e-01	   9.6445385e-01	
   6.8874641e+00	   9.6160145e-01	   9.6424790e-01	   9.6399076e-01	   9.6476033e-01	   9.6506372e-01	   9.6585195e-01	
   7.0090187e+00	   9.6302713e-01	   9.6566946e-01	   9.6541015e-01	   9.6618079e-01	   9.6648394e-01	   9.6726630e-01	
   7.1444223e+00	   9.6461898e-01	   9.6725779e-01	   9.6699610e-01	   9.6776831e-01	   9.6806998e-01	   9.6884921e-01	
   7.2798259e+00	   9.6621479e-01	   9.6885001e-01	   9.6858799e-01	   9.6936015e-01	   9.6965963e-01	   9.7043922e-01	
   7.4152295e+00	   9.6782607e-01	   9.7045646e-01	   9.7019666e-01	   9.7096625e-01	   9.7126389e-01	   9.7204507e-01	
   7.5506331e+00	   9.6946245e-01	   9.7208677e-01	   9.7183035e-01	   9.7259585e-01	   9.7289279e-01	   9.7367433e-01	
   7.6860366e+00	   9.7111941e-01	   9.7373769e-01	   9.7348367e-01	   9.7424565e-01	   9.7454302e-01	   9.7532287e-01	
   7.8214402e+00	   9.7277743e-01	   9.7539117e-01	   9.7513718e-01	   9.7589787e-01	   9.7619607e-01	   9.7697320e-01	
   7.9568438e+00	   9.7441335e-01	   9.7702429e-01	   9.7676829e-01	   9.7752988e-01	   9.7782845e-01	   9.7860350e-01	
   8.1100116e+00	   9.7622280e-01	   9.7883102e-01	   9.7857253e-01	   9.7933561e-01	   9.7963356e-01	   9.8040782e-01	
   8.2631794e+00	   9.7799300e-01	   9.8059690e-01	   9.8033807e-01	   9.8110059e-01	   9.8139706e-01	   9.8217131e-01	
   8.4163471e+00	   9.7973930e-01	   9.8233676e-01	   9.8208044e-01	   9.8283954e-01	   9.8313444e-01	   9.8390765e-01	
   8.5695149e+00	   9.8146769e-01	   9.8405842e-01	   9.8380574e-01	   9.8456036e-01	   9.8485441e-01	   9.8562467e-01	
   8.7226827e+00	   9.8316405e-01	   9.8575019e-01	   9.8549953e-01	   9.8625148e-01	   9.8654560e-01	   9.8731206e-01	
   8.8758505e+00	   9.8480314e-01	   9.8738725e-01	   9.8713555e-01	   9.8788789e-01	   9.8818267e-01	   9.8894648e-01	
   9.0290183e+00	   9.8636760e-01	   9.8895031e-01	   9.8869561e-01	   9.8944994e-01	   9.8974528e-01	   9.9050878e-01	
   9.1880149e+00	   9.8791480e-01	   9.9049419e-01	   9.9023730e-01	   9.9099228e-01	   9.9128750e-01	   9.9205243e-01	
   9.3470116e+00	   9.8939845e-01	   9.9197235e-01	   9.9171648e-01	   9.9246895e-01	   9.9276322e-01	   9.9352924e-01	
   9.5060082e+00	   9.9082816e-01	   9.9339660e-01	   9.9314439e-01	   9.9389243e-01	   9.9418552e-01	   9.9495040e-01	
   9.6650048e+00	   9.9219655e-01	   9.9476192e-01	   9.9451297e-01	   9.9525782e-01	   9.9555037e-01	   9.9631181e-01	
   9.8240015e+00	   9.9348504e-01	   9.9604957e-01	   9.9580067e-01	   9.9654554e-01	   9.9683863e-01	   9.9759603e-01	
   9.9829981e+00	   9.9467988e-01	   9.9724330e-01	   9.9699162e-01	   9.9773842e-01	   9.9803257e-01	   9.9878766e-01	
   1.0101144e+01	   9.9550664e-01	   9.9806834e-01	   9.9781431e-01	   9.9856229e-01	   9.9885698e-01	   9.9961193e-01	
   1.0219291e+01	   9.9628667e-01	   9.9884591e-01	   9.9859078e-01	   9.9933865e-01	   9.9963332e-01	   1.0003892e+00	
   1.0337437e+01	   9.9702481e-01	   9.9958149e-01	   9.9932698e-01	   1.0000734e+00	   1.0003675e+00	   1.0011247e+00	
   1.0455583e+01	   9.9772313e-01	   1.0002778e+00	   1.0000252e+00	   1.0007693e+00	   1.0010627e+00	   1.0018208e+00	
   1.0584434e+01	   9.9843846e-01	   1.0009918e+00	   1.0007414e+00	   1.0014834e+00	   1.0017763e+00	   1.0025341e+00	
   1.0713285e+01	   9.9910271e-01	   1.0016553e+00	   1.0014061e+00	   1.0021470e+00	   1.0024400e+00	   1.0031964e+00	
   1.0842135e+01	   9.9971270e-01	   1.0022647e+00	   1.0020153e+00	   1.0027562e+00	   1.0030498e+00	   1.0038041e+00	
   1.0970986e+01	   1.0002663e+00	   1.0028175e+00	   1.0025668e+00	   1.0033084e+00	   1.0036028e+00	   1.0043552e+00	
   1.1114375e+01	   1.0008160e+00	   1.0033661e+00	   1.0031138e+00	   1.0038561e+00	   1.0041511e+00	   1.0049025e+00	
   1.1257763e+01	   1.0012985e+00	   1.0038475e+00	   1.0035945e+00	   1.0043369e+00	   1.0046319e+00	   1.0053834e+00	
   1.1401152e+01	   1.0017185e+00	   1.0042666e+00	   1.0040141e+00	   1.0047557e+00	   1.0050503e+00	   1.0058026e+00	
   1.1544540e+01	   1.0020806e+00	   1.0046283e+00	   1.0043769e+00	   1.0051173e+00	   1.0054115e+00	   1.0061644e+00	
   1.1709924e+01	   1.0024301e+00	   1.0049775e+00	   1.0047272e+00	   1.0054665e+00	   1.0057608e+00	   1.0065135e+00	
   1.1875308e+01	   1.0027073e+00	   1.0052545e+00	   1.0050043e+00	   1.0057433e+00	   1.0060382e+00	   1.0067900e+00	
   1.2040692e+01	   1.0029113e+00	   1.0054585e+00	   1.0052075e+00	   1.0059468e+00	   1.0062425e+00	   1.0069933e+00	
   1.2206076e+01	   1.0030428e+00	   1.0055900e+00	   1.0053381e+00	   1.0060780e+00	   1.0063742e+00	   1.0071246e+00	
   1.2420536e+01	   1.0031135e+00	   1.0056611e+00	   1.0054088e+00	   1.0061488e+00	   1.0064451e+00	   1.0071958e+00	
   1.2634997e+01	   1.0030838e+00	   1.0056319e+00	   1.0053800e+00	   1.0061196e+00	   1.0064158e+00	   1.0071670e+00	
   1.2849457e+01	   1.0029661e+00	   1.0055148e+00	   1.0052635e+00	   1.0060026e+00	   1.0062989e+00	   1.0070502e+00	
   1.3063917e+01	   1.0027681e+00	   1.0053177e+00	   1.0050663e+00	   1.0058055e+00	   1.0061024e+00	   1.0068533e+00	
   1.3325175e+01	   1.0024274e+00	   1.0049783e+00	   1.0047263e+00	   1.0054661e+00	   1.0057636e+00	   1.0065145e+00	
   1.3586434e+01	   1.0019903e+00	   1.0045428e+00	   1.0042902e+00	   1.0050306e+00	   1.0053285e+00	   1.0060799e+00	
   1.3847692e+01	   1.0014759e+00	   1.0040300e+00	   1.0037773e+00	   1.0045179e+00	   1.0048160e+00	   1.0055681e+00	
   1.4108951e+01	   1.0009033e+00	   1.0034590e+00	   1.0032065e+00	   1.0039472e+00	   1.0042455e+00	   1.0049980e+00	
   1.4433394e+01	   1.0001353e+00	   1.0026931e+00	   1.0024405e+00	   1.0031817e+00	   1.0034805e+00	   1.0042333e+00	
   1.4757837e+01	   9.9932543e-01	   1.0018855e+00	   1.0016324e+00	   1.0023744e+00	   1.0026736e+00	   1.0034270e+00	
   1.5082279e+01	   9.9849889e-01	   1.0010612e+00	   1.0008078e+00	   1.0015505e+00	   1.0018499e+00	   1.0026041e+00	
   1.5406722e+01	   9.9768095e-01	   1.0002453e+00	   9.9999177e-01	   1.0007350e+00	   1.0010346e+00	   1.0017895e+00	
   1.5932176e+01	   9.9643432e-01	   9.9900165e-01	   9.9874799e-01	   9.9949209e-01	   9.9979196e-01	   1.0005478e+00	
   1.6457630e+01	   9.9533037e-01	   9.9790029e-01	   9.9764636e-01	   9.9839138e-01	   9.9869142e-01	   9.9944805e-01	
   1.6848098e+01	   9.9462984e-01	   9.9720133e-01	   9.9694723e-01	   9.9769285e-01	   9.9799290e-01	   9.9875019e-01	
   1.7238566e+01	   9.9405161e-01	   9.9662429e-01	   9.9637014e-01	   9.9711621e-01	   9.9741620e-01	   9.9817404e-01	
   1.7629034e+01	   9.9360375e-01	   9.9617728e-01	   9.9592311e-01	   9.9666954e-01	   9.9696943e-01	   9.9772766e-01	
   1.7917664e+01	   9.9335791e-01	   9.9593186e-01	   9.9567767e-01	   9.9642432e-01	   9.9672412e-01	   9.9748255e-01	
   1.8206293e+01	   9.9318387e-01	   9.9575804e-01	   9.9550385e-01	   9.9625067e-01	   9.9655036e-01	   9.9730896e-01	
   1.8494923e+01	   9.9307948e-01	   9.9565371e-01	   9.9539953e-01	   9.9614647e-01	   9.9644602e-01	   9.9720475e-01	
   1.8783552e+01	   9.9304156e-01	   9.9561568e-01	   9.9536155e-01	   9.9610853e-01	   9.9640793e-01	   9.9716674e-01	
   1.9339266e+01	   9.9313954e-01	   9.9571305e-01	   9.9545903e-01	   9.9620599e-01	   9.9650508e-01	   9.9726387e-01	
   1.9894979e+01	   9.9343091e-01	   9.9600338e-01	   9.9574948e-01	   9.9649628e-01	   9.9679506e-01	   9.9755366e-01	
   2.0450693e+01	   9.9387128e-01	   9.9644241e-01	   9.9618867e-01	   9.9693516e-01	   9.9723364e-01	   9.9799194e-01	
   2.1006406e+01	   9.9441314e-01	   9.9698273e-01	   9.9672916e-01	   9.9747527e-01	   9.9777347e-01	   9.9853138e-01	
   2.1562120e+01	   9.9500958e-01	   9.9757759e-01	   9.9732418e-01	   9.9806986e-01	   9.9836783e-01	   9.9912528e-01	
   2.2389810e+01	   9.9590872e-01	   9.9847445e-01	   9.9822124e-01	   9.9896627e-01	   9.9926398e-01	   1.0000207e+00	
   2.3217501e+01	   9.9671928e-01	   9.9928308e-01	   9.9903006e-01	   9.9977446e-01	   1.0000720e+00	   1.0008281e+00	
   2.4045192e+01	   9.9736376e-01	   9.9992613e-01	   9.9967322e-01	   1.0004171e+00	   1.0007146e+00	   1.0014702e+00	
   2.4872883e+01	   9.9780498e-01	   1.0003665e+00	   1.0001136e+00	   1.0008572e+00	   1.0011547e+00	   1.0019099e+00	
   2.5700573e+01	   9.9804164e-01	   1.0006028e+00	   1.0003499e+00	   1.0010933e+00	   1.0013909e+00	   1.0021459e+00	
   2.6528264e+01	   9.9809909e-01	   1.0006603e+00	   1.0004074e+00	   1.0011507e+00	   1.0014485e+00	   1.0022034e+00	
   2.7629265e+01	   9.9797182e-01	   1.0005335e+00	   1.0002806e+00	   1.0010239e+00	   1.0013219e+00	   1.0020769e+00	
   2.8545053e+01	   9.9776002e-01	   1.0003223e+00	   1.0000693e+00	   1.0008128e+00	   1.0011109e+00	   1.0018660e+00	
   2.9460841e+01	   9.9752104e-01	   1.0000840e+00	   9.9983088e-01	   1.0005746e+00	   1.0008727e+00	   1.0016280e+00	
   3.0376629e+01	   9.9730621e-01	   9.9986966e-01	   9.9961653e-01	   1.0003604e+00	   1.0006586e+00	   1.0014141e+00	
   3.1292417e+01	   9.9714854e-01	   9.9971234e-01	   9.9945918e-01	   1.0002032e+00	   1.0005013e+00	   1.0012570e+00	
   3.2208205e+01	   9.9706216e-01	   9.9962612e-01	   9.9937296e-01	   1.0001171e+00	   1.0004152e+00	   1.0011708e+00	
   3.3325929e+01	   9.9704824e-01	   9.9961218e-01	   9.9935903e-01	   1.0001032e+00	   1.0004012e+00	   1.0011569e+00	
   3.4443653e+01	   9.9711310e-01	   9.9967682e-01	   9.9942370e-01	   1.0001678e+00	   1.0004658e+00	   1.0012214e+00	
   3.5000000e+01	   9.9716421e-01	   9.9972779e-01	   9.9947468e-01	   1.0002187e+00	   1.0005167e+00	   1.0012723e+00	

